AI-IMU Dead-Reckoning

In this paper we propose a novel accurate method for dead-reckoning of wheeled vehicles based only on an Inertial Measurement Unit (IMU). In the context of intelligent vehicles, robust and accurate dead-reckoning based on the IMU may prove useful to correlate feeds from imaging sensors, to safely navigate through obstructions, or for safe emergency stops in the extreme case of exteroceptive sensors failure. The key components of the method are the Kalman filter and the use of deep neural networks to dynamically adapt the noise parameters of the filter. The method is tested on the KITTI odometry dataset, and our dead-reckoning inertial method based only on the IMU accurately estimates 3D position, velocity, orientation of the vehicle and self-calibrates the IMU biases. We achieve on average a 1.10% translational error and the algorithm competes with top-ranked methods which, by contrast, use LiDAR or stereo vision. We make our implementation open-source at: https://github.com/mbrossar/ai-imu-dr

==> 01gt.txt <==
x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.529241502285003662e-01 -8.719995617866516113e-01 -4.367828369140625000e-02
2.876677215099334717e-01 -1.844838261604309082e+00 -9.077453613281250000e-02
3.901185691356658936e-01 -2.919994831085205078e+00 -1.396484375000000000e-01
4.375553131103515625e-01 -3.901737928390502930e+00 -1.803359985351562500e-01
4.418122768402099609e-01 -4.982468605041503906e+00 -2.239761352539062500e-01
4.027155637741088867e-01 -5.962793827056884766e+00 -2.638015747070312500e-01
3.240913152694702148e-01 -6.938933849334716797e+00 -3.023681640625000000e-01
1.872293204069137573e-01 -8.006210327148437500e+00 -3.436126708984375000e-01
2.281664684414863586e-02 -8.969042778015136719e+00 -3.766403198242187500e-01
-4.641787409782409668e-01 -1.095520401000976562e+01 -4.305038452148437500e-01
-7.613670825958251953e-01 -1.187877750396728516e+01 -4.547271728515625000e-01
-1.135945081710815430e+00 -1.287460231781005859e+01 -4.816436767578125000e-01
-1.515657305717468262e+00 -1.376247596740722656e+01 -5.025711059570312500e-01
-1.932107925415039062e+00 -1.463217544555664062e+01 -5.202865600585937500e-01
-2.432043075561523438e+00 -1.556401062011718750e+01 -5.379409790039062500e-01
-2.926006793975830078e+00 -1.638585281372070312e+01 -5.542984008789062500e-01
-3.453722715377807617e+00 -1.718254470825195312e+01 -5.724868774414062500e-01
-4.077428340911865234e+00 -1.802455520629882812e+01 -5.909729003906250000e-01
-4.676514625549316406e+00 -1.876113700866699219e+01 -6.076660156250000000e-01
-6.037309169769287109e+00 -2.020770645141601562e+01 -6.386871337890625000e-01
-6.726824760437011719e+00 -2.084852981567382812e+01 -6.531219482421875000e-01
-7.516357421875000000e+00 -2.151398086547851562e+01 -6.699218750000000000e-01
-8.260222434997558594e+00 -2.208167076110839844e+01 -6.833953857421875000e-01
-9.027808189392089844e+00 -2.261370086669921875e+01 -6.943283081054687500e-01
-9.899575233459472656e+00 -2.315790176391601562e+01 -7.072677612304687500e-01
-1.071681976318359375e+01 -2.361625289916992188e+01 -7.175674438476562500e-01
-1.164089584350585938e+01 -2.407890701293945312e+01 -7.217483520507812500e-01
-1.250223445892333984e+01 -2.446081161499023438e+01 -7.243423461914062500e-01
-1.338045883178710938e+01 -2.481230735778808594e+01 -7.313995361328125000e-01
-1.528749847412109375e+01 -2.544989585876464844e+01 -7.378158569335937500e-01
-1.622008705139160156e+01 -2.570742988586425781e+01 -7.408294677734375000e-01
-1.725931739807128906e+01 -2.595965957641601562e+01 -7.503738403320312500e-01
-1.821709251403808594e+01 -2.615445709228515625e+01 -7.563858032226562500e-01
-1.928875732421875000e+01 -2.633703804016113281e+01 -7.594223022460937500e-01
-2.027912712097167969e+01 -2.647151374816894531e+01 -7.616500854492187500e-01
-2.128608131408691406e+01 -2.658025741577148438e+01 -7.640609741210937500e-01
-2.240976715087890625e+01 -2.666674995422363281e+01 -7.701492309570312500e-01
-2.344587135314941406e+01 -2.671216583251953125e+01 -7.766494750976562500e-01
-2.449435806274414062e+01 -2.673032760620117188e+01 -7.829513549804687500e-01
-2.673280334472656250e+01 -2.668124961853027344e+01 -7.941436767578125000e-01
-2.781337356567382812e+01 -2.662084388732910156e+01 -7.983627319335937500e-01
-2.901247215270996094e+01 -2.653337669372558594e+01 -8.045043945312500000e-01
-3.010806083679199219e+01 -2.643525695800781250e+01 -8.092269897460937500e-01
-3.131889152526855469e+01 -2.631255912780761719e+01 -8.158950805664062500e-01
-3.242483520507812500e+01 -2.618516349792480469e+01 -8.241119384765625000e-01
-3.354223632812500000e+01 -2.604255485534667969e+01 -8.359375000000000000e-01
-3.478871154785156250e+01 -2.586779212951660156e+01 -8.502349853515625000e-01
-3.594271087646484375e+01 -2.569369316101074219e+01 -8.614273071289062500e-01
-3.711569595336914062e+01 -2.550708198547363281e+01 -8.708114624023437500e-01
-3.964083862304687500e+01 -2.507803344726562500e+01 -8.881835937500000000e-01
-4.099670028686523438e+01 -2.483666038513183594e+01 -8.974151611328125000e-01
-4.224935150146484375e+01 -2.460735893249511719e+01 -9.022216796875000000e-01
-4.352169799804687500e+01 -2.436918449401855469e+01 -9.046173095703125000e-01
-4.494363784790039062e+01 -2.409861755371093750e+01 -9.076309204101562500e-01
-4.625602722167968750e+01 -2.384679412841796875e+01 -9.145202636718750000e-01
-4.758736801147460938e+01 -2.358749008178710938e+01 -9.235000610351562500e-01
-4.907240295410156250e+01 -2.329540824890136719e+01 -9.334182739257812500e-01
-5.044315719604492188e+01 -2.302325248718261719e+01 -9.425354003906250000e-01
-5.183153152465820312e+01 -2.274728775024414062e+01 -9.497375488281250000e-01
-5.480842971801757812e+01 -2.215747642517089844e+01 -9.602050781250000000e-01
-5.640224075317382812e+01 -2.184481430053710938e+01 -9.631118774414062500e-01
-5.787094116210937500e+01 -2.155830192565917969e+01 -9.679565429687500000e-01
-5.936138153076171875e+01 -2.127126121520996094e+01 -9.740676879882812500e-01
-6.102384567260742188e+01 -2.095197296142578125e+01 -9.773025512695312500e-01
-6.255512619018554688e+01 -2.066030883789062500e+01 -9.794235229492187500e-01
-6.410285949707031250e+01 -2.036565017700195312e+01 -9.789886474609375000e-01
-6.582170104980468750e+01 -2.003937339782714844e+01 -9.791793823242187500e-01
-6.739682006835937500e+01 -1.974217033386230469e+01 -9.828643798828125000e-01
-6.914380645751953125e+01 -1.941320419311523438e+01 -9.853744506835937500e-01
-7.236518859863281250e+01 -1.881263732910156250e+01 -9.828186035156250000e-01
-7.416396331787109375e+01 -1.847952842712402344e+01 -9.826507568359375000e-01
-7.581504058837890625e+01 -1.817343902587890625e+01 -9.846649169921875000e-01
-7.748036193847656250e+01 -1.786614799499511719e+01 -9.864196777343750000e-01
-7.932588195800781250e+01 -1.752432441711425781e+01 -9.892272949218750000e-01
-8.101837158203125000e+01 -1.721254730224609375e+01 -9.896163940429687500e-01
-8.272373962402343750e+01 -1.689688301086425781e+01 -9.881134033203125000e-01
-8.461459350585937500e+01 -1.654608345031738281e+01 -9.848403930664062500e-01
-8.634803771972656250e+01 -1.622224617004394531e+01 -9.817504882812500000e-01
-8.827082061767578125e+01 -1.586073875427246094e+01 -9.791107177734375000e-01
-9.181009674072265625e+01 -1.518788623809814453e+01 -9.810485839843750000e-01
-9.377984619140625000e+01 -1.481078720092773438e+01 -9.822845458984375000e-01
-9.558227539062500000e+01 -1.446068572998046875e+01 -9.814071655273437500e-01
-9.739530181884765625e+01 -1.410287284851074219e+01 -9.765090942382812500e-01
-9.939776611328125000e+01 -1.369800758361816406e+01 -9.694290161132812500e-01
-1.012261352539062500e+02 -1.331858730316162109e+01 -9.636993408203125000e-01
-1.032461318969726562e+02 -1.288835716247558594e+01 -9.565811157226562500e-01
-1.050912475585937500e+02 -1.248585700988769531e+01 -9.458160400390625000e-01
-1.069460906982421875e+02 -1.207238197326660156e+01 -9.325714111328125000e-01
-1.089960632324218750e+02 -1.160740852355957031e+01 -9.171524047851562500e-01
-1.127457809448242188e+02 -1.072755908966064453e+01 -8.924255371093750000e-01
-1.148190765380859375e+02 -1.022243976593017578e+01 -8.800048828125000000e-01
-1.167096099853515625e+02 -9.749116897583007812e+00 -8.695755004882812500e-01
-1.187975616455078125e+02 -9.214660644531250000e+00 -8.568038940429687500e-01
-1.207017669677734375e+02 -8.713850975036621094e+00 -8.418121337890625000e-01
-1.226120300292968750e+02 -8.200207710266113281e+00 -8.273239135742187500e-01
-1.247184219360351562e+02 -7.621491432189941406e+00 -8.121032714843750000e-01
-1.266402053833007812e+02 -7.083266258239746094e+00 -7.968826293945312500e-01
-1.285659027099609375e+02 -6.530452251434326172e+00 -7.807235717773437500e-01
-1.326278991699218750e+02 -5.331104755401611328e+00 -7.504730224609375000e-01
-1.347658386230468750e+02 -4.685924530029296875e+00 -7.351226806640625000e-01
-1.367157897949218750e+02 -4.090386867523193359e+00 -7.210311889648437500e-01
-1.386728210449218750e+02 -3.487757682800292969e+00 -7.076034545898437500e-01
-1.408337402343750000e+02 -2.812566041946411133e+00 -6.902465820312500000e-01
-1.428035736083984375e+02 -2.187134504318237305e+00 -6.727981567382812500e-01
-1.447799072265625000e+02 -1.550926804542541504e+00 -6.558532714843750000e-01
-1.469586791992187500e+02 -8.373364806175231934e-01 -6.362915039062500000e-01
-1.489454956054687500e+02 -1.759807467460632324e-01 -6.166839599609375000e-01
-1.511356964111328125e+02 5.648717284202575684e-01 -5.942306518554687500e-01
-1.551324157714843750e+02 1.948471069335937500e+00 -5.547714233398437500e-01
-1.573382415771484375e+02 2.727361917495727539e+00 -5.339965820312500000e-01
-1.593480682373046875e+02 3.446139097213745117e+00 -5.142440795898437500e-01
-1.613627929687500000e+02 4.174450874328613281e+00 -4.910507202148437500e-01
-1.635849914550781250e+02 4.988506317138671875e+00 -4.631500244140625000e-01
-1.656100463867187500e+02 5.737517833709716797e+00 -4.364776611328125000e-01
-1.676405792236328125e+02 6.496086597442626953e+00 -4.097213745117187500e-01
-1.698783416748046875e+02 7.344801425933837891e+00 -3.788223266601562500e-01
-1.719171295166015625e+02 8.129145622253417969e+00 -3.511962890625000000e-01
-1.739605560302734375e+02 8.923101425170898438e+00 -3.246612548828125000e-01
-1.782688598632812500e+02 1.061718940734863281e+01 -2.732162475585937500e-01
-1.805342102050781250e+02 1.151894474029541016e+01 -2.467803955078125000e-01
-1.825988006591796875e+02 1.234835720062255859e+01 -2.193908691406250000e-01
-1.846679382324218750e+02 1.318789672851562500e+01 -1.865234375000000000e-01
-1.869489135742187500e+02 1.412248897552490234e+01 -1.487274169921875000e-01
-1.890266265869140625e+02 1.498362731933593750e+01 -1.105651855468750000e-01
-1.911084442138671875e+02 1.585609245300292969e+01 -7.051086425781250000e-02
-1.934019165039062500e+02 1.682680511474609375e+01 -2.883148193359375000e-02
-1.954895324707031250e+02 1.772028732299804688e+01 8.049011230468750000e-03
-1.977878723144531250e+02 1.871475219726562500e+01 4.818725585937500000e-02
-2.019670562744140625e+02 2.055154418945312500e+01 1.288604736328125000e-01
-2.042651824951171875e+02 2.157876396179199219e+01 1.770095825195312500e-01
-2.063556518554687500e+02 2.252504920959472656e+01 2.211380004882812500e-01
-2.084470062255859375e+02 2.347891616821289062e+01 2.631149291992187500e-01
-2.107482604980468750e+02 2.453714752197265625e+01 3.075408935546875000e-01
-2.128407135009765625e+02 2.550467491149902344e+01 3.479461669921875000e-01
-2.149332580566406250e+02 2.647970962524414062e+01 3.919296264648437500e-01
-2.172350616455078125e+02 2.755868911743164062e+01 4.419860839843750000e-01
-2.193269653320312500e+02 2.854703330993652344e+01 4.903106689453125000e-01
-2.216268005371093750e+02 2.964102935791015625e+01 5.459671020507812500e-01
-2.258026123046875000e+02 3.165303611755371094e+01 6.562500000000000000e-01
-2.280966033935546875e+02 3.277117156982421875e+01 7.145843505859375000e-01
-2.301801452636718750e+02 3.379335403442382812e+01 7.621231079101562500e-01
-2.322616882324218750e+02 3.482181167602539062e+01 8.087005615234375000e-01
-2.345490264892578125e+02 3.596115112304687500e+01 8.626403808593750000e-01
-2.366260070800781250e+02 3.700432968139648438e+01 9.123687744140625000e-01
-2.389053344726562500e+02 3.816009521484375000e+01 9.665069580078125000e-01
-2.409727325439453125e+02 3.921733093261718750e+01 1.016563415527343750e+00
-2.430334777832031250e+02 4.028236389160156250e+01 1.066078186035156250e+00
-2.452955932617187500e+02 4.146170806884765625e+01 1.119934082031250000e+00
-2.493911285400390625e+02 4.363522338867187500e+01 1.221626281738281250e+00
-2.516374206542968750e+02 4.484524536132812500e+01 1.277137756347656250e+00
-2.536802673339843750e+02 4.595241928100585938e+01 1.325469970703125000e+00
-2.557223358154296875e+02 4.706904602050781250e+01 1.374656677246093750e+00
-2.579640502929687500e+02 4.830655288696289062e+01 1.427261352539062500e+00
-2.600000610351562500e+02 4.944318008422851562e+01 1.476348876953125000e+00
-2.622371826171875000e+02 5.070274353027343750e+01 1.532844543457031250e+00
-2.642706604003906250e+02 5.185755920410156250e+01 1.586242675781250000e+00
-2.663038940429687500e+02 5.302412033081054688e+01 1.637573242187500000e+00
-2.685456542968750000e+02 5.432202148437500000e+01 1.694854736328125000e+00
-2.726346435546875000e+02 5.671899414062500000e+01 1.797241210937500000e+00
-2.748903808593750000e+02 5.805624771118164062e+01 1.853469848632812500e+00
-2.769469909667968750e+02 5.928474807739257812e+01 1.907325744628906250e+00
-2.792145080566406250e+02 6.064735794067382812e+01 1.969192504882812500e+00
-2.812812805175781250e+02 6.189998626708984375e+01 2.027702331542968750e+00
-2.833529663085937500e+02 6.316488265991210938e+01 2.088111877441406250e+00
-2.856365356445312500e+02 6.457135009765625000e+01 2.154144287109375000e+00
-2.877184143066406250e+02 6.586114501953125000e+01 2.211517333984375000e+00
-2.898071594238281250e+02 6.715907287597656250e+01 2.267135620117187500e+00
-2.921112976074218750e+02 6.859978485107421875e+01 2.327941894531250000e+00
-2.963190612792968750e+02 7.125441741943359375e+01 2.436363220214843750e+00
-2.986427917480468750e+02 7.273098754882812500e+01 2.494888305664062500e+00
-3.007605590820312500e+02 7.408498382568359375e+01 2.548286437988281250e+00
-3.030965881347656250e+02 7.558641052246093750e+01 2.614448547363281250e+00
-3.052261047363281250e+02 7.696334075927734375e+01 2.675300598144531250e+00
-3.073591613769531250e+02 7.835395050048828125e+01 2.733787536621093750e+00
-3.097054748535156250e+02 7.990459442138671875e+01 2.794486999511718750e+00
-3.118381652832031250e+02 8.133297729492187500e+01 2.848068237304687500e+00
-3.139700927734375000e+02 8.277780151367187500e+01 2.900100708007812500e+00
-3.163157348632812500e+02 8.438701629638671875e+01 2.959579467773437500e+00
-3.205762023925781250e+02 8.735109710693359375e+01 3.076026916503906250e+00
-3.229122314453125000e+02 8.900060272216796875e+01 3.138626098632812500e+00
-3.250306091308593750e+02 9.051015472412109375e+01 3.193054199218750000e+00
-3.273562316894531250e+02 9.218189239501953125e+01 3.254020690917968750e+00
-3.294641723632812500e+02 9.371422576904296875e+01 3.308166503906250000e+00
-3.315671691894531250e+02 9.525901031494140625e+01 3.359870910644531250e+00
-3.338744201660156250e+02 9.697043609619140625e+01 3.412208557128906250e+00
-3.359663696289062500e+02 9.853804779052734375e+01 3.457954406738281250e+00
-3.380535888671875000e+02 1.001179351806640625e+02 3.501296997070312500e+00
-3.424275817871093750e+02 1.034604949951171875e+02 3.586494445800781250e+00
-3.445059509277343750e+02 1.050631790161132812e+02 3.629676818847656250e+00
-3.467862854003906250e+02 1.068369750976562500e+02 3.684303283691406250e+00
-3.488518371582031250e+02 1.084584350585937500e+02 3.731506347656250000e+00
-3.511175842285156250e+02 1.102501754760742188e+02 3.780426025390625000e+00
-3.531703491210937500e+02 1.118895034790039062e+02 3.828277587890625000e+00
-3.552190856933593750e+02 1.135364303588867188e+02 3.877029418945312500e+00
-3.574652709960937500e+02 1.153563766479492188e+02 3.917488098144531250e+00
-3.595025634765625000e+02 1.170154266357421875e+02 3.950378417968750000e+00
-3.615292663574218750e+02 1.186828613281250000e+02 3.986915588378906250e+00
-3.657644348144531250e+02 1.222071151733398438e+02 4.069595336914062500e+00
-3.677702026367187500e+02 1.238942184448242188e+02 4.107978820800781250e+00
-3.699694519042968750e+02 1.257528305053710938e+02 4.148910522460937500e+00
-3.719614868164062500e+02 1.274442596435546875e+02 4.192543029785156250e+00
-3.741375427246093750e+02 1.293166961669921875e+02 4.269378662109375000e+00
-3.761067504882812500e+02 1.310325622558593750e+02 4.347343444824218750e+00
-3.780783996582031250e+02 1.327485046386718750e+02 4.410057067871093750e+00
-3.802461547851562500e+02 1.346357269287109375e+02 4.444015502929687500e+00
-3.822120361328125000e+02 1.363537445068359375e+02 4.457962036132812500e+00
-3.841678161621093750e+02 1.380772247314453125e+02 4.472015380859375000e+00
-3.882433166503906250e+02 1.417205200195312500e+02 4.518531799316406250e+00
-3.901716918945312500e+02 1.434657440185546875e+02 4.550148010253906250e+00
-3.922881469726562500e+02 1.453894653320312500e+02 4.590133666992187500e+00
-3.942077331542968750e+02 1.471424255371093750e+02 4.623626708984375000e+00
-3.963080749511718750e+02 1.490790405273437500e+02 4.658691406250000000e+00
-3.982088623046875000e+02 1.508498535156250000e+02 4.690124511718750000e+00
-4.001046752929687500e+02 1.526252441406250000e+02 4.720275878906250000e+00
-4.021847229003906250e+02 1.545817108154296875e+02 4.753738403320312500e+00
-4.040741271972656250e+02 1.563627929687500000e+02 4.784103393554687500e+00
-4.059613037109375000e+02 1.581443328857421875e+02 4.810050964355468750e+00
-4.099127502441406250e+02 1.618957061767578125e+02 4.844764709472656250e+00
-4.119776000976562500e+02 1.638628997802734375e+02 4.860473632812500000e+00
-4.138500366210937500e+02 1.656539459228515625e+02 4.885276794433593750e+00
-4.157203063964843750e+02 1.674469146728515625e+02 4.916183471679687500e+00
-4.177731933593750000e+02 1.694220428466796875e+02 4.947425842285156250e+00
-4.196358947753906250e+02 1.712197875976562500e+02 4.972801208496093750e+00
-4.214960021972656250e+02 1.730185241699218750e+02 5.001701354980468750e+00
-4.235381774902343750e+02 1.750010528564453125e+02 5.034065246582031250e+00
-4.253892517089843750e+02 1.768010559082031250e+02 5.060714721679687500e+00
-4.272316589355468750e+02 1.785972137451171875e+02 5.089302062988281250e+00
-4.311168518066406250e+02 1.823644561767578125e+02 5.083702087402343750e+00
-4.329765014648437500e+02 1.841490020751953125e+02 5.082695007324218750e+00
-4.350296630859375000e+02 1.861144561767578125e+02 5.101562500000000000e+00
-4.368989868164062500e+02 1.878946990966796875e+02 5.110061645507812500e+00
-4.389578247070312500e+02 1.898475189208984375e+02 5.116401672363281250e+00
-4.408324890136718750e+02 1.916149291992187500e+02 5.120872497558593750e+00
-4.427124633789062500e+02 1.933751831054687500e+02 5.126754760742187500e+00
-4.447900390625000000e+02 1.953013458251953125e+02 5.140716552734375000e+00
-4.466852416992187500e+02 1.970464324951171875e+02 5.155105590820312500e+00
-4.485827026367187500e+02 1.987863464355468750e+02 5.165061950683593750e+00
-4.525658264160156250e+02 2.024385528564453125e+02 5.203094482421875000e+00
-4.546525268554687500e+02 2.043499908447265625e+02 5.221214294433593750e+00
-4.565514526367187500e+02 2.060822906494140625e+02 5.230583190917968750e+00
-4.584540405273437500e+02 2.078105621337890625e+02 5.235977172851562500e+00
-4.605480346679687500e+02 2.097085266113281250e+02 5.245887756347656250e+00
-4.624534606933593750e+02 2.114327239990234375e+02 5.262527465820312500e+00
-4.643602905273437500e+02 2.131554412841796875e+02 5.282829284667968750e+00
-4.664600524902343750e+02 2.150483703613281250e+02 5.303100585937500000e+00
-4.683710021972656250e+02 2.167649078369140625e+02 5.317199707031250000e+00
-4.702845153808593750e+02 2.184780120849609375e+02 5.329589843750000000e+00
-4.743094787597656250e+02 2.220688629150390625e+02 5.351150512695312500e+00
-4.764199218750000000e+02 2.239461517333984375e+02 5.358070373535156250e+00
-4.783395690917968750e+02 2.256526489257812500e+02 5.368049621582031250e+00
-4.802604675292968750e+02 2.273588409423828125e+02 5.382049560546875000e+00
-4.823750915527343750e+02 2.292341461181640625e+02 5.395339965820312500e+00
-4.842973327636718750e+02 2.309368286132812500e+02 5.406860351562500000e+00
-4.862205505371093750e+02 2.326374053955078125e+02 5.421676635742187500e+00
-4.883358764648437500e+02 2.345093078613281250e+02 5.435073852539062500e+00
-4.902583618164062500e+02 2.362120513916015625e+02 5.450698852539062500e+00
-4.921813964843750000e+02 2.379170227050781250e+02 5.470275878906250000e+00
-4.962183837890625000e+02 2.414965667724609375e+02 5.491180419921875000e+00
-4.983313293457031250e+02 2.433707733154296875e+02 5.496139526367187500e+00
-5.002515869140625000e+02 2.450759887695312500e+02 5.502838134765625000e+00
-5.021716918945312500e+02 2.467813262939453125e+02 5.510543823242187500e+00
-5.042843017578125000e+02 2.486572723388671875e+02 5.520233154296875000e+00
-5.062056884765625000e+02 2.503614501953125000e+02 5.527236938476562500e+00
-5.081270141601562500e+02 2.520651092529296875e+02 5.533538818359375000e+00
-5.102411193847656250e+02 2.539397277832031250e+02 5.541976928710937500e+00
-5.121631469726562500e+02 2.556441345214843750e+02 5.546890258789062500e+00
-5.140856323242187500e+02 2.573479919433593750e+02 5.549575805664062500e+00
-5.181236572265625000e+02 2.609234313964843750e+02 5.547149658203125000e+00
-5.202398071289062500e+02 2.627957458496093750e+02 5.546035766601562500e+00
-5.221645507812500000e+02 2.644974060058593750e+02 5.543304443359375000e+00
-5.240898437500000000e+02 2.661980590820312500e+02 5.539215087890625000e+00
-5.262084350585937500e+02 2.680690917968750000e+02 5.537139892578125000e+00
-5.281343383789062500e+02 2.697712402343750000e+02 5.535873413085937500e+00
-5.300604858398437500e+02 2.714736022949218750e+02 5.531188964843750000e+00
-5.321794433593750000e+02 2.733460083007812500e+02 5.521133422851562500e+00
-5.341049804687500000e+02 2.750484619140625000e+02 5.509231567382812500e+00
-5.381472167968750000e+02 2.786267089843750000e+02 5.501998901367187500e+00
-5.400723266601562500e+02 2.803322448730468750e+02 5.503967285156250000e+00
-5.421893920898437500e+02 2.822085266113281250e+02 5.497695922851562500e+00
-5.441133422851562500e+02 2.839148864746093750e+02 5.486755371093750000e+00
-5.460380249023437500e+02 2.856211242675781250e+02 5.476089477539062500e+00
-5.481553955078125000e+02 2.874992370605468750e+02 5.467712402343750000e+00
-5.500808105468750000e+02 2.892067260742187500e+02 5.461441040039062500e+00
-5.520065917968750000e+02 2.909146728515625000e+02 5.455261230468750000e+00
-5.541254882812500000e+02 2.927928771972656250e+02 5.444320678710937500e+00
-5.560521240234375000e+02 2.944991455078125000e+02 5.431243896484375000e+00
-5.600982666015625000e+02 2.980836181640625000e+02 5.402893066406250000e+00
-5.620257568359375000e+02 2.997884521484375000e+02 5.384658813476562500e+00
-5.641472167968750000e+02 3.016618347167968750e+02 5.364669799804687500e+00
-5.660743408203125000e+02 3.033633117675781250e+02 5.344581604003906250e+00
-5.679997558593750000e+02 3.050635986328125000e+02 5.328483581542968750e+00
-5.701170043945312500e+02 3.069329223632812500e+02 5.312988281250000000e+00
-5.720433959960937500e+02 3.086296691894531250e+02 5.300567626953125000e+00
-5.741636352539062500e+02 3.104935607910156250e+02 5.285354614257812500e+00
-5.760906372070312500e+02 3.121860656738281250e+02 5.269493103027343750e+00
-5.780178222656250000e+02 3.138746032714843750e+02 5.255790710449218750e+00
-5.820684204101562500e+02 3.174149780273437500e+02 5.226943969726562500e+00
-5.839995117187500000e+02 3.190982666015625000e+02 5.209983825683593750e+00
-5.861255493164062500e+02 3.209486694335937500e+02 5.191558837890625000e+00
-5.880601806640625000e+02 3.226296997070312500e+02 5.173332214355468750e+00
-5.899948120117187500e+02 3.243103637695312500e+02 5.156288146972656250e+00
-5.921227416992187500e+02 3.261608886718750000e+02 5.139923095703125000e+00
-5.940573730468750000e+02 3.278432006835937500e+02 5.122444152832031250e+00
-5.961859130859375000e+02 3.296946105957031250e+02 5.099220275878906250e+00
-5.981212158203125000e+02 3.313782043457031250e+02 5.077133178710937500e+00
-6.000554809570312500e+02 3.330623474121093750e+02 5.057861328125000000e+00
-6.041175537109375000e+02 3.365987243652343750e+02 5.030754089355468750e+00
-6.060533447265625000e+02 3.382817687988281250e+02 5.021446228027343750e+00
-6.081840820312500000e+02 3.401332397460937500e+02 5.006111145019531250e+00
-6.101217041015625000e+02 3.418159179687500000e+02 4.988449096679687500e+00
-6.122534179687500000e+02 3.436672668457031250e+02 4.967269897460937500e+00
-6.141918945312500000e+02 3.453502502441406250e+02 4.948532104492187500e+00
-6.161307373046875000e+02 3.470328979492187500e+02 4.932319641113281250e+00
-6.182637939453125000e+02 3.488828125000000000e+02 4.914306640625000000e+00
-6.202022094726562500e+02 3.505626220703125000e+02 4.896286010742187500e+00
-6.221400756835937500e+02 3.522425231933593750e+02 4.877952575683593750e+00
-6.262097778320312500e+02 3.557662048339843750e+02 4.840454101562500000e+00
-6.281481323242187500e+02 3.574436035156250000e+02 4.825141906738281250e+00
-6.302797851562500000e+02 3.592873535156250000e+02 4.804054260253906250e+00
-6.322182006835937500e+02 3.609616394042968750e+02 4.784111022949218750e+00
-6.343507690429687500e+02 3.628009643554687500e+02 4.766319274902343750e+00
-6.362912597656250000e+02 3.644706420898437500e+02 4.752647399902343750e+00
-6.382310791015625000e+02 3.661391601562500000e+02 4.739440917968750000e+00
-6.403650512695312500e+02 3.679741210937500000e+02 4.721008300781250000e+00
-6.423064575195312500e+02 3.696392211914062500e+02 4.701713562011718750e+00
-6.442486572265625000e+02 3.713044433593750000e+02 4.681968688964843750e+00
-6.483302001953125000e+02 3.747967529296875000e+02 4.639617919921875000e+00
-6.504696044921875000e+02 3.766259155273437500e+02 4.619682312011718750e+00
-6.524155273437500000e+02 3.782882080078125000e+02 4.603614807128906250e+00
-6.543623657226562500e+02 3.799490661621093750e+02 4.587852478027343750e+00
-6.565050659179687500e+02 3.817760314941406250e+02 4.570121765136718750e+00
-6.584542236328125000e+02 3.834375000000000000e+02 4.555160522460937500e+00
-6.604024047851562500e+02 3.850998229980468750e+02 4.538902282714843750e+00
-6.625447387695312500e+02 3.869306030273437500e+02 4.522308349609375000e+00
-6.644923706054687500e+02 3.885962219238281250e+02 4.508956909179687500e+00
-6.664392089843750000e+02 3.902631835937500000e+02 4.494903564453125000e+00
-6.705257568359375000e+02 3.937663269042968750e+02 4.458442687988281250e+00
-6.726651611328125000e+02 3.956012573242187500e+02 4.437866210937500000e+00
-6.746091308593750000e+02 3.972710571289062500e+02 4.421546936035156250e+00
-6.765527954101562500e+02 3.989423217773437500e+02 4.408203125000000000e+00
-6.786922607421875000e+02 4.007796020507812500e+02 4.394332885742187500e+00
-6.806386718750000000e+02 4.024497985839843750e+02 4.383316040039062500e+00
-6.825858764648437500e+02 4.041174011230468750e+02 4.370399475097656250e+00
-6.847263793945312500e+02 4.059517517089843750e+02 4.351943969726562500e+00
-6.866735839843750000e+02 4.076179809570312500e+02 4.336143493652343750e+00
-6.886206665039062500e+02 4.092826232910156250e+02 4.323020935058593750e+00
-6.927117309570312500e+02 4.127790222167968750e+02 4.300781250000000000e+00
-6.948555908203125000e+02 4.146086730957031250e+02 4.284797668457031250e+00
-6.968056640625000000e+02 4.162671203613281250e+02 4.265533447265625000e+00
-6.987552490234375000e+02 4.179210815429687500e+02 4.240547180175781250e+00
-7.008999023437500000e+02 4.197379455566406250e+02 4.214401245117187500e+00
-7.028471069335937500e+02 4.213863830566406250e+02 4.190971374511718750e+00
-7.047974243164062500e+02 4.230335998535156250e+02 4.166725158691406250e+00
-7.069449462890625000e+02 4.248437805175781250e+02 4.136825561523437500e+00
-7.088991088867187500e+02 4.264879150390625000e+02 4.116630554199218750e+00
-7.110532836914062500e+02 4.282958984375000000e+02 4.095825195312500000e+00
-7.149723510742187500e+02 4.315737915039062500e+02 4.046073913574218750e+00
-7.171253662109375000e+02 4.333754577636718750e+02 4.025550842285156250e+00
-7.190850219726562500e+02 4.350138244628906250e+02 4.012184143066406250e+00
-7.210455322265625000e+02 4.366504516601562500e+02 4.002456665039062500e+00
-7.232059936523437500e+02 4.384491271972656250e+02 3.995429992675781250e+00
-7.251687011718750000e+02 4.400835571289062500e+02 3.986251831054687500e+00
-7.271328125000000000e+02 4.417172241210937500e+02 3.973785400390625000e+00
-7.292923583984375000e+02 4.435155334472656250e+02 3.964027404785156250e+00
-7.312559204101562500e+02 4.451527709960937500e+02 3.964233398437500000e+00
-7.353788452148437500e+02 4.485888366699218750e+02 3.943649291992187500e+00
-7.373438110351562500e+02 4.502228088378906250e+02 3.931510925292968750e+00
-7.395085449218750000e+02 4.520173339843750000e+02 3.928924560546875000e+00
-7.414783325195312500e+02 4.536483764648437500e+02 3.933204650878906250e+00
-7.434492797851562500e+02 4.552783203125000000e+02 3.946121215820312500e+00
-7.456206054687500000e+02 4.570688781738281250e+02 3.958221435546875000e+00
-7.475960693359375000e+02 4.586943664550781250e+02 3.964004516601562500e+00
-7.497715454101562500e+02 4.604805297851562500e+02 3.964431762695312500e+00
-7.517512207031250000e+02 4.621026000976562500e+02 3.969818115234375000e+00
-7.537324218750000000e+02 4.637226867675781250e+02 3.974548339843750000e+00
-7.578975830078125000e+02 4.671192321777343750e+02 3.981323242187500000e+00
-7.598831176757812500e+02 4.687336120605468750e+02 3.985839843750000000e+00
-7.620677490234375000e+02 4.705080566406250000e+02 3.992408752441406250e+00
-7.640551757812500000e+02 4.721194458007812500e+02 3.996749877929687500e+00
-7.660421752929687500e+02 4.737287292480468750e+02 3.998771667480468750e+00
-7.682268676757812500e+02 4.754975891113281250e+02 3.997482299804687500e+00
-7.702108764648437500e+02 4.771058959960937500e+02 3.999145507812500000e+00
-7.723915405273437500e+02 4.788751525878906250e+02 4.003013610839843750e+00
-7.743710937500000000e+02 4.804841003417968750e+02 4.008026123046875000e+00
-7.763483276367187500e+02 4.820934143066406250e+02 4.013862609863281250e+00
-7.804922485351562500e+02 4.854745178222656250e+02 4.023155212402343750e+00
-7.824622802734375000e+02 4.870836181640625000e+02 4.023773193359375000e+00
-7.846268920898437500e+02 4.888529968261718750e+02 4.023658752441406250e+00
-7.865936279296875000e+02 4.904607849121093750e+02 4.028724670410156250e+00
-7.885603637695312500e+02 4.920686645507812500e+02 4.039886474609375000e+00
-7.907236938476562500e+02 4.938375244140625000e+02 4.054389953613281250e+00
-7.926914672851562500e+02 4.954446105957031250e+02 4.065765380859375000e+00
-7.948567504882812500e+02 4.972115783691406250e+02 4.074951171875000000e+00
-7.968267211914062500e+02 4.988175964355468750e+02 4.082000732421875000e+00
-7.987985229492187500e+02 5.004221496582031250e+02 4.088577270507812500e+00
-8.029475708007812500e+02 5.037847290039062500e+02 4.097534179687500000e+00
-8.049281616210937500e+02 5.053826293945312500e+02 4.101547241210937500e+00
-8.071103515625000000e+02 5.071383361816406250e+02 4.104667663574218750e+00
-8.090978393554687500e+02 5.087319946289062500e+02 4.105636596679687500e+00
-8.110896606445312500e+02 5.103237609863281250e+02 4.103836059570312500e+00
-8.132831420898437500e+02 5.120715942382812500e+02 4.098602294921875000e+00
-8.152809448242187500e+02 5.136609497070312500e+02 4.095329284667968750e+00
-8.174805908203125000e+02 5.154080200195312500e+02 4.091728210449218750e+00
-8.194838256835937500e+02 5.169963378906250000e+02 4.087951660156250000e+00
-8.214890136718750000e+02 5.185839233398437500e+02 4.083251953125000000e+00
-8.257067260742187500e+02 5.219194946289062500e+02 4.067741394042968750e+00
-8.277163696289062500e+02 5.235093383789062500e+02 4.055259704589843750e+00
-8.299279785156250000e+02 5.252603759765625000e+02 4.043815612792968750e+00
-8.319394531250000000e+02 5.268528442382812500e+02 4.037033081054687500e+00
-8.339543457031250000e+02 5.284451293945312500e+02 4.029067993164062500e+00
-8.361703491210937500e+02 5.301964111328125000e+02 4.018218994140625000e+00
-8.381868896484375000e+02 5.317893066406250000e+02 4.011116027832031250e+00
-8.404055175781250000e+02 5.335418701171875000e+02 4.005729675292968750e+00
-8.424246826171875000e+02 5.351363525390625000e+02 4.000053405761718750e+00
-8.444432983398437500e+02 5.367286987304687500e+02 3.991081237792968750e+00
-8.486815185546875000e+02 5.400678100585937500e+02 3.961112976074218750e+00
-8.506968383789062500e+02 5.416550903320312500e+02 3.945236206054687500e+00
-8.529122314453125000e+02 5.433998413085937500e+02 3.930694580078125000e+00
-8.549262695312500000e+02 5.449824218750000000e+02 3.918663024902343750e+00
-8.569425659179687500e+02 5.465621337890625000e+02 3.907043457031250000e+00
-8.591603393554687500e+02 5.482924804687500000e+02 3.892898559570312500e+00
-8.611770019531250000e+02 5.498601074218750000e+02 3.877944946289062500e+00
-8.633942260742187500e+02 5.515765380859375000e+02 3.859069824218750000e+00
-8.654105224609375000e+02 5.531317749023437500e+02 3.838722229003906250e+00
-8.674246826171875000e+02 5.546810913085937500e+02 3.818778991699218750e+00
-8.716519165039062500e+02 5.579176635742187500e+02 3.777572631835937500e+00
-8.736629638671875000e+02 5.594523925781250000e+02 3.757751464843750000e+00
-8.758747558593750000e+02 5.611347656250000000e+02 3.736419677734375000e+00
-8.778851928710937500e+02 5.626607055664062500e+02 3.717483520507812500e+00
-8.800955200195312500e+02 5.643347167968750000e+02 3.691223144531250000e+00
-8.821050415039062500e+02 5.658529663085937500e+02 3.664276123046875000e+00
-8.841163330078125000e+02 5.673673706054687500e+02 3.635025024414062500e+00
-8.863268432617187500e+02 5.690296020507812500e+02 3.603507995605468750e+00
-8.883358764648437500e+02 5.705377807617187500e+02 3.576606750488281250e+00
-8.903432006835937500e+02 5.720433959960937500e+02 3.549362182617187500e+00
-8.945559082031250000e+02 5.752010498046875000e+02 3.495719909667968750e+00
-8.965653686523437500e+02 5.767069702148437500e+02 3.475708007812500000e+00
-8.987795410156250000e+02 5.783543090820312500e+02 3.450485229492187500e+00
-9.007917480468750000e+02 5.798473510742187500e+02 3.410278320312500000e+00
-9.030033569335937500e+02 5.814864501953125000e+02 3.369438171386718750e+00
-9.050115966796875000e+02 5.829765014648437500e+02 3.354255676269531250e+00
-9.070228271484375000e+02 5.844687500000000000e+02 3.346275329589843750e+00
-9.092343139648437500e+02 5.861091918945312500e+02 3.321266174316406250e+00
-9.112445678710937500e+02 5.875986938476562500e+02 3.282112121582031250e+00
-9.132530517578125000e+02 5.890900268554687500e+02 3.239524841308593750e+00
-9.174746093750000000e+02 5.922218627929687500e+02 3.155326843261718750e+00
-9.194870605468750000e+02 5.937122802734375000e+02 3.113670349121093750e+00
-9.217036132812500000e+02 5.953491210937500000e+02 3.065338134765625000e+00
-9.237185058593750000e+02 5.968369750976562500e+02 3.019538879394531250e+00
-9.259375000000000000e+02 5.984733886718750000e+02 2.973274230957031250e+00
-9.279584960937500000e+02 5.999609985351562500e+02 2.933914184570312500e+00
-9.299827270507812500e+02 6.014464721679687500e+02 2.893180847167968750e+00
-9.322103881835937500e+02 6.030765991210937500e+02 2.845779418945312500e+00
-9.342387695312500000e+02 6.045565185546875000e+02 2.804077148437500000e+00
-9.385045166015625000e+02 6.076599731445312500e+02 2.722297668457031250e+00
-9.405378417968750000e+02 6.091364746093750000e+02 2.681434631347656250e+00
-9.425734863281250000e+02 6.106111450195312500e+02 2.636375427246093750e+00
-9.448134155273437500e+02 6.122317504882812500e+02 2.575088500976562500e+00
-9.468502197265625000e+02 6.137009887695312500e+02 2.510421752929687500e+00
-9.490903320312500000e+02 6.153184814453125000e+02 2.442085266113281250e+00
-9.511267089843750000e+02 6.167899169921875000e+02 2.386238098144531250e+00
-9.531638183593750000e+02 6.182614135742187500e+02 2.335243225097656250e+00
-9.554060058593750000e+02 6.198785400390625000e+02 2.277389526367187500e+00
-9.574458007812500000e+02 6.213466186523437500e+02 2.223007202148437500e+00
-9.617290649414062500e+02 6.244324340820312500e+02 2.109169006347656250e+00
-9.637683715820312500e+02 6.259055786132812500e+02 2.060455322265625000e+00
-9.660117187500000000e+02 6.275274047851562500e+02 2.003814697265625000e+00
-9.680517578125000000e+02 6.290012817382812500e+02 1.950981140136718750e+00
-9.700930786132812500e+02 6.304736938476562500e+02 1.900497436523437500e+00
-9.723386230468750000e+02 6.320914306640625000e+02 1.845054626464843750e+00
-9.743798828125000000e+02 6.335602416992187500e+02 1.793891906738281250e+00
-9.764207153320312500e+02 6.350269775390625000e+02 1.743896484375000000e+00
-9.786649780273437500e+02 6.366381225585937500e+02 1.693351745605468750e+00
-9.807052612304687500e+02 6.380999145507812500e+02 1.650108337402343750e+00
-9.849887084960937500e+02 6.411620483398437500e+02 1.551101684570312500e+00
-9.870272827148437500e+02 6.426157836914062500e+02 1.496368408203125000e+00
-9.892678222656250000e+02 6.442117919921875000e+02 1.434494018554687500e+00
-9.913029785156250000e+02 6.456608276367187500e+02 1.382247924804687500e+00
-9.933368530273437500e+02 6.471090698242187500e+02 1.333480834960937500e+00
-9.955710449218750000e+02 6.487014770507812500e+02 1.279418945312500000e+00
-9.976000976562500000e+02 6.501467285156250000e+02 1.230468750000000000e+00
-9.996270751953125000e+02 6.515897827148437500e+02 1.185241699218750000e+00
-1.001854431152343750e+03 6.531740722656250000e+02 1.137176513671875000e+00
-1.003875610351562500e+03 6.546114501953125000e+02 1.091804504394531250e+00
-1.008115173339843750e+03 6.576207275390625000e+02 9.951019287109375000e-01
-1.010133483886718750e+03 6.590462036132812500e+02 9.444656372070312500e-01
-1.012354003906250000e+03 6.606078491210937500e+02 8.873748779296875000e-01
-1.014372192382812500e+03 6.620243530273437500e+02 8.347854614257812500e-01
-1.016389282226562500e+03 6.634392700195312500e+02 7.854461669921875000e-01
-1.018607482910156250e+03 6.649948730468750000e+02 7.374572753906250000e-01
-1.020624145507812500e+03 6.664081420898437500e+02 6.956558227539062500e-01
-1.022640502929687500e+03 6.678180541992187500e+02 6.497802734375000000e-01
-1.024858764648437500e+03 6.693649291992187500e+02 5.966262817382812500e-01
-1.026875854492187500e+03 6.707660522460937500e+02 5.465927124023437500e-01
-1.031116455078125000e+03 6.736950683593750000e+02 4.577484130859375000e-01
-1.033137329101562500e+03 6.750903930664062500e+02 4.197540283203125000e-01
-1.035360839843750000e+03 6.766234130859375000e+02 3.683090209960937500e-01
-1.037384033203125000e+03 6.780116577148437500e+02 3.113021850585937500e-01
-1.039408203125000000e+03 6.793933715820312500e+02 2.508392333984375000e-01
-1.041635498046875000e+03 6.809110107421875000e+02 1.855239868164062500e-01
-1.043659790039062500e+03 6.822914428710937500e+02 1.311645507812500000e-01
-1.045683715820312500e+03 6.836710815429687500e+02 7.954406738281250000e-02
-1.047908813476562500e+03 6.851881713867187500e+02 2.740478515625000000e-02
-1.049931274414062500e+03 6.865669555664062500e+02 -1.718902587890625000e-02
-1.054177246093750000e+03 6.894665527343750000e+02 -1.043777465820312500e-01
-1.056200927734375000e+03 6.908449096679687500e+02 -1.501770019531250000e-01
-1.058426879882812500e+03 6.923577270507812500e+02 -2.064666748046875000e-01
-1.060449707031250000e+03 6.937334594726562500e+02 -2.568664550781250000e-01
-1.062472412109375000e+03 6.951085815429687500e+02 -3.004455566406250000e-01
-1.064698852539062500e+03 6.966190185546875000e+02 -3.394927978515625000e-01
-1.066726562500000000e+03 6.979890747070312500e+02 -3.728256225585937500e-01
-1.068755004882812500e+03 6.993535766601562500e+02 -4.153213500976562500e-01
-1.070990844726562500e+03 7.008517456054687500e+02 -4.588623046875000000e-01
-1.073026367187500000e+03 7.022134399414062500e+02 -5.101318359375000000e-01
-1.077295410156250000e+03 7.050733032226562500e+02 -6.376876831054687500e-01
-1.079329223632812500e+03 7.064291992187500000e+02 -6.921386718750000000e-01
-1.081569213867187500e+03 7.079166870117187500e+02 -7.410507202148437500e-01
-1.083606933593750000e+03 7.092687988281250000e+02 -7.873229980468750000e-01
-1.085646362304687500e+03 7.106199340820312500e+02 -8.362121582031250000e-01
-1.087890502929687500e+03 7.121011352539062500e+02 -8.892059326171875000e-01
-1.089932861328125000e+03 7.134445190429687500e+02 -9.393081665039062500e-01
-1.091975097656250000e+03 7.147842407226562500e+02 -9.916534423828125000e-01
-1.094226928710937500e+03 7.162592773437500000e+02 -1.049957275390625000e+00
-1.096278686523437500e+03 7.176000366210937500e+02 -1.099731445312500000e+00
-1.100594116210937500e+03 7.204181518554687500e+02 -1.210853576660156250e+00
-1.102650878906250000e+03 7.217565307617187500e+02 -1.264617919921875000e+00
-1.104916992187500000e+03 7.232274780273437500e+02 -1.320083618164062500e+00
-1.106981811523437500e+03 7.245636596679687500e+02 -1.367027282714843750e+00
-1.109049194335937500e+03 7.258988037109375000e+02 -1.411186218261718750e+00
-1.111327148437500000e+03 7.273671264648437500e+02 -1.456962585449218750e+00
-1.113400024414062500e+03 7.286998901367187500e+02 -1.497489929199218750e+00
-1.115684692382812500e+03 7.301658325195312500e+02 -1.543098449707031250e+00
-1.117764892578125000e+03 7.314987182617187500e+02 -1.588203430175781250e+00
-1.119847534179687500e+03 7.328291625976562500e+02 -1.633575439453125000e+00
-1.124226806640625000e+03 7.356203613281250000e+02 -1.732650756835937500e+00
-1.126314453125000000e+03 7.369498901367187500e+02 -1.778503417968750000e+00
-1.128611938476562500e+03 7.384130859375000000e+02 -1.832641601562500000e+00
-1.130702392578125000e+03 7.397445068359375000e+02 -1.883895874023437500e+00
-1.133005249023437500e+03 7.412100219726562500e+02 -1.937255859375000000e+00
-1.135098388671875000e+03 7.425411987304687500e+02 -1.988235473632812500e+00
-1.137193115234375000e+03 7.438754272460937500e+02 -2.040016174316406250e+00
-1.139500976562500000e+03 7.453433837890625000e+02 -2.091056823730468750e+00
-1.141600952148437500e+03 7.466814575195312500e+02 -2.138092041015625000e+00
-1.143702636718750000e+03 7.480214843750000000e+02 -2.189926147460937500e+00
-1.148121459960937500e+03 7.508418579101562500e+02 -2.297317504882812500e+00
-1.150443115234375000e+03 7.523210449218750000e+02 -2.342353820800781250e+00
-1.152557739257812500e+03 7.536664428710937500e+02 -2.384498596191406250e+00
-1.154676391601562500e+03 7.550161132812500000e+02 -2.434188842773437500e+00
-1.157008911132812500e+03 7.564997558593750000e+02 -2.498031616210937500e+00
-1.159133056640625000e+03 7.578505859375000000e+02 -2.559921264648437500e+00
-1.161261840820312500e+03 7.592028808593750000e+02 -2.622505187988281250e+00
-1.163606201171875000e+03 7.606915893554687500e+02 -2.686836242675781250e+00
-1.165741577148437500e+03 7.620478515625000000e+02 -2.742080688476562500e+00
-1.170237670898437500e+03 7.648984985351562500e+02 -2.856010437011718750e+00
-1.172382568359375000e+03 7.662555541992187500e+02 -2.907821655273437500e+00
-1.174531494140625000e+03 7.676109008789062500e+02 -2.955963134765625000e+00
-1.176898315429687500e+03 7.690993041992187500e+02 -3.007446289062500000e+00
-1.179052978515625000e+03 7.704530639648437500e+02 -3.054931640625000000e+00
-1.181426879882812500e+03 7.719407958984375000e+02 -3.107719421386718750e+00
-1.183587646484375000e+03 7.732919311523437500e+02 -3.157478332519531250e+00
-1.185751220703125000e+03 7.746416625976562500e+02 -3.209022521972656250e+00
-1.188134155273437500e+03 7.761278686523437500e+02 -3.262634277343750000e+00
-1.190303344726562500e+03 7.774797973632812500e+02 -3.313117980957031250e+00
-1.194873413085937500e+03 7.803163452148437500e+02 -3.410316467285156250e+00
-1.197055908203125000e+03 7.816612548828125000e+02 -3.450729370117187500e+00
-1.199243896484375000e+03 7.830053710937500000e+02 -3.489059448242187500e+00
-1.201653564453125000e+03 7.844788208007812500e+02 -3.530258178710937500e+00
-1.203850219726562500e+03 7.858180541992187500e+02 -3.570716857910156250e+00
-1.206051513671875000e+03 7.871543579101562500e+02 -3.615943908691406250e+00
-1.208476562500000000e+03 7.886240234375000000e+02 -3.664428710937500000e+00
-1.210685302734375000e+03 7.899588012695312500e+02 -3.703750610351562500e+00
-1.213118774414062500e+03 7.914285278320312500e+02 -3.741859436035156250e+00
-1.215334960937500000e+03 7.927644653320312500e+02 -3.773666381835937500e+00
-1.220000610351562500e+03 7.955697631835937500e+02 -3.842559814453125000e+00
-1.222228393554687500e+03 7.969057006835937500e+02 -3.878074645996093750e+00
-1.224460449218750000e+03 7.982412109375000000e+02 -3.916465759277343750e+00
-1.226919433593750000e+03 7.997114257812500000e+02 -3.961334228515625000e+00
-1.229159057617187500e+03 8.010485229492187500e+02 -4.004798889160156250e+00
-1.231401611328125000e+03 8.023858032226562500e+02 -4.052665710449218750e+00
-1.233872436523437500e+03 8.038554687500000000e+02 -4.105796813964843750e+00
-1.236122192382812500e+03 8.051904296875000000e+02 -4.147430419921875000e+00
-1.238601196289062500e+03 8.066585083007812500e+02 -4.178016662597656250e+00
-1.240859619140625000e+03 8.079932861328125000e+02 -4.188285827636718750e+00
-1.245614868164062500e+03 8.107961425781250000e+02 -4.214538574218750000e+00
-1.247884399414062500e+03 8.121295776367187500e+02 -4.234588623046875000e+00
-1.250155517578125000e+03 8.134622802734375000e+02 -4.258911132812500000e+00
-1.252655639648437500e+03 8.149278564453125000e+02 -4.287925720214843750e+00
-1.254929931640625000e+03 8.162600097656250000e+02 -4.315292358398437500e+00
-1.257433227539062500e+03 8.177236938476562500e+02 -4.345169067382812500e+00
-1.259709960937500000e+03 8.190529174804687500e+02 -4.369796752929687500e+00
-1.261987426757812500e+03 8.203812255859375000e+02 -4.391265869140625000e+00
-1.264493530273437500e+03 8.218402099609375000e+02 -4.409660339355468750e+00
-1.266773071289062500e+03 8.231658935546875000e+02 -4.423477172851562500e+00
-1.271562622070312500e+03 8.259436035156250000e+02 -4.459037780761718750e+00
-1.273844116210937500e+03 8.272635498046875000e+02 -4.475227355957031250e+00
-1.276125122070312500e+03 8.285825805664062500e+02 -4.491996765136718750e+00
-1.278634399414062500e+03 8.300314941406250000e+02 -4.507789611816406250e+00
-1.280916992187500000e+03 8.313469238281250000e+02 -4.517990112304687500e+00
-1.283200195312500000e+03 8.326607055664062500e+02 -4.523948669433593750e+00
-1.285712890625000000e+03 8.341036376953125000e+02 -4.527839660644531250e+00
-1.287997192382812500e+03 8.354143066406250000e+02 -4.531959533691406250e+00
-1.290509643554687500e+03 8.368544311523437500e+02 -4.543205261230468750e+00
-1.292797607421875000e+03 8.381578369140625000e+02 -4.568832397460937500e+00
-1.297606689453125000e+03 8.408947143554687500e+02 -4.616729736328125000e+00
-1.299899658203125000e+03 8.421904296875000000e+02 -4.620376586914062500e+00
-1.302189208984375000e+03 8.434924316406250000e+02 -4.614135742187500000e+00
-1.304708862304687500e+03 8.449227905273437500e+02 -4.599731445312500000e+00
-1.306999023437500000e+03 8.462207031250000000e+02 -4.583663940429687500e+00
-1.309288208007812500e+03 8.475160522460937500e+02 -4.567802429199218750e+00
-1.311807128906250000e+03 8.489388427734375000e+02 -4.554389953613281250e+00
-1.314098388671875000e+03 8.502318115234375000e+02 -4.547515869140625000e+00
-1.316620483398437500e+03 8.516537475585937500e+02 -4.537055969238281250e+00
-1.318913696289062500e+03 8.529458007812500000e+02 -4.527709960937500000e+00
-1.323727294921875000e+03 8.556541748046875000e+02 -4.496276855468750000e+00
-1.326018188476562500e+03 8.569405517578125000e+02 -4.478279113769531250e+00
-1.328308471679687500e+03 8.582258911132812500e+02 -4.462768554687500000e+00
-1.330824462890625000e+03 8.596362304687500000e+02 -4.449104309082031250e+00
-1.333110229492187500e+03 8.609130859375000000e+02 -4.437225341796875000e+00
-1.335393676757812500e+03 8.621884155273437500e+02 -4.424942016601562500e+00
-1.337904541015625000e+03 8.635894775390625000e+02 -4.410057067871093750e+00
-1.340184570312500000e+03 8.648599853515625000e+02 -4.397140502929687500e+00
-1.342690795898437500e+03 8.662540283203125000e+02 -4.384277343750000000e+00
-1.344968383789062500e+03 8.675186767578125000e+02 -4.372268676757812500e+00
-1.349752563476562500e+03 8.701683959960937500e+02 -4.340431213378906250e+00
-1.352032104492187500e+03 8.714266967773437500e+02 -4.321334838867187500e+00
-1.354312744140625000e+03 8.726818847656250000e+02 -4.298423767089843750e+00
-1.356822143554687500e+03 8.740604858398437500e+02 -4.270355224609375000e+00
-1.359104492187500000e+03 8.753115234375000000e+02 -4.240333557128906250e+00
-1.361388061523437500e+03 8.765604858398437500e+02 -4.209884643554687500e+00
-1.363900756835937500e+03 8.779319458007812500e+02 -4.174903869628906250e+00
-1.366183959960937500e+03 8.791765747070312500e+02 -4.144821166992187500e+00
-1.368696411132812500e+03 8.805421752929687500e+02 -4.110198974609375000e+00
-1.370978881835937500e+03 8.817819213867187500e+02 -4.081497192382812500e+00
-1.375767944335937500e+03 8.843766479492187500e+02 -4.016868591308593750e+00
-1.378045776367187500e+03 8.856071777343750000e+02 -3.985267639160156250e+00
-1.380321044921875000e+03 8.868338623046875000e+02 -3.952445983886718750e+00
-1.382821289062500000e+03 8.881797485351562500e+02 -3.914459228515625000e+00
-1.385092041015625000e+03 8.893986206054687500e+02 -3.878524780273437500e+00
-1.387589599609375000e+03 8.907383422851562500e+02 -3.834365844726562500e+00
-1.389861450195312500e+03 8.919523925781250000e+02 -3.791587829589843750e+00
-1.392133666992187500e+03 8.931634521484375000e+02 -3.750686645507812500e+00
-1.394633178710937500e+03 8.944952392578125000e+02 -3.707321166992187500e+00
-1.399181152343750000e+03 8.969114379882812500e+02 -3.629570007324218750e+00
-1.401682006835937500e+03 8.982371826171875000e+02 -3.581398010253906250e+00
-1.403955810546875000e+03 8.994417724609375000e+02 -3.530555725097656250e+00
-1.406228881835937500e+03 9.006436157226562500e+02 -3.477188110351562500e+00
-1.408729248046875000e+03 9.019639892578125000e+02 -3.417991638183593750e+00
-1.411001342773437500e+03 9.031611328125000000e+02 -3.369750976562500000e+00
-1.413498046875000000e+03 9.044760742187500000e+02 -3.317695617675781250e+00
-1.415767211914062500e+03 9.056686401367187500e+02 -3.268569946289062500e+00
-1.418034912109375000e+03 9.068579101562500000e+02 -3.220184326171875000e+00
-1.420527709960937500e+03 9.081613159179687500e+02 -3.165321350097656250e+00
-1.425056396484375000e+03 9.105211181640625000e+02 -3.063903808593750000e+00
-1.427542968750000000e+03 9.118142089843750000e+02 -3.009239196777343750e+00
-1.429799926757812500e+03 9.129869384765625000e+02 -2.958900451660156250e+00
-1.432277099609375000e+03 9.142734985351562500e+02 -2.905845642089843750e+00
-1.434527832031250000e+03 9.154405517578125000e+02 -2.845512390136718750e+00
-1.436777832031250000e+03 9.166045532226562500e+02 -2.786132812500000000e+00
-1.439251098632812500e+03 9.178829956054687500e+02 -2.719757080078125000e+00
-1.441494384765625000e+03 9.190394287109375000e+02 -2.660697937011718750e+00
-1.443735107421875000e+03 9.201940917968750000e+02 -2.595611572265625000e+00
-1.446196044921875000e+03 9.214583740234375000e+02 -2.525680541992187500e+00
-1.450657592773437500e+03 9.237455444335937500e+02 -2.420135498046875000e+00
-1.453105346679687500e+03 9.249981079101562500e+02 -2.372032165527343750e+00
-1.455326782226562500e+03 9.261355590820312500e+02 -2.331047058105468750e+00
-1.457764648437500000e+03 9.273822631835937500e+02 -2.283172607421875000e+00
-1.459975952148437500e+03 9.285133666992187500e+02 -2.242881774902343750e+00
-1.462182861328125000e+03 9.296412963867187500e+02 -2.202606201171875000e+00
-1.464605102539062500e+03 9.308790283203125000e+02 -2.162956237792968750e+00
-1.466803466796875000e+03 9.320014038085937500e+02 -2.129814147949218750e+00
-1.468997314453125000e+03 9.331213989257812500e+02 -2.096595764160156250e+00
-1.471406372070312500e+03 9.343506469726562500e+02 -2.055213928222656250e+00
-1.475779296875000000e+03 9.365756225585937500e+02 -1.972023010253906250e+00
-1.478181030273437500e+03 9.377952880859375000e+02 -1.929969787597656250e+00
-1.480359619140625000e+03 9.389001464843750000e+02 -1.898475646972656250e+00
-1.482754760742187500e+03 9.401124267578125000e+02 -1.858932495117187500e+00
-1.484929687500000000e+03 9.412117919921875000e+02 -1.823188781738281250e+00
-1.487103149414062500e+03 9.423074340820312500e+02 -1.780784606933593750e+00
-1.489490966796875000e+03 9.435096435546875000e+02 -1.739677429199218750e+00
-1.491659057617187500e+03 9.446002197265625000e+02 -1.708992004394531250e+00
-1.493825073242187500e+03 9.456877441406250000e+02 -1.678253173828125000e+00
-1.496203369140625000e+03 9.468797607421875000e+02 -1.644149780273437500e+00
-1.500517333984375000e+03 9.490379028320312500e+02 -1.577407836914062500e+00
-1.502886108398437500e+03 9.502184448242187500e+02 -1.529846191406250000e+00
-1.505037231445312500e+03 9.512893066406250000e+02 -1.491615295410156250e+00
-1.507400512695312500e+03 9.524632568359375000e+02 -1.454429626464843750e+00
-1.509544921875000000e+03 9.535267333984375000e+02 -1.430641174316406250e+00
-1.511685302734375000e+03 9.545861816406250000e+02 -1.406867980957031250e+00
-1.514034912109375000e+03 9.557482910156250000e+02 -1.374420166015625000e+00
-1.516167114257812500e+03 9.568009033203125000e+02 -1.341011047363281250e+00
-1.518296264648437500e+03 9.578506469726562500e+02 -1.304733276367187500e+00
-1.520634277343750000e+03 9.590005493164062500e+02 -1.265754699707031250e+00
-1.524873901367187500e+03 9.610799560546875000e+02 -1.202583312988281250e+00
-1.527198608398437500e+03 9.622208862304687500e+02 -1.172241210937500000e+00
-1.529306396484375000e+03 9.632587890625000000e+02 -1.148437500000000000e+00
-1.531619628906250000e+03 9.644004516601562500e+02 -1.123939514160156250e+00
-1.533718261718750000e+03 9.654382934570312500e+02 -1.100433349609375000e+00
-1.535813598632812500e+03 9.664763183593750000e+02 -1.075515747070312500e+00
-1.538114868164062500e+03 9.676188964843750000e+02 -1.049919128417968750e+00
-1.540204101562500000e+03 9.686580810546875000e+02 -1.025062561035156250e+00
-1.542290161132812500e+03 9.696981201171875000e+02 -1.002655029296875000e+00
-1.544581054687500000e+03 9.708418579101562500e+02 -9.797286987304687500e-01
-1.548740722656250000e+03 9.729237060546875000e+02 -9.307250976562500000e-01
-1.551023681640625000e+03 9.740689697265625000e+02 -9.031448364257812500e-01
-1.553095825195312500e+03 9.751111450195312500e+02 -8.769149780273437500e-01
-1.555369628906250000e+03 9.762587890625000000e+02 -8.503265380859375000e-01
-1.557431640625000000e+03 9.773051757812500000e+02 -8.274383544921875000e-01
-1.559488525390625000e+03 9.783552856445312500e+02 -8.059768676757812500e-01
-1.561743652343750000e+03 9.795142211914062500e+02 -7.832946777343750000e-01
-1.563786010742187500e+03 9.805715942382812500e+02 -7.638015747070312500e-01
-1.565821411132812500e+03 9.816317138671875000e+02 -7.438201904296875000e-01
-1.568054321289062500e+03 9.828010253906250000e+02 -7.201309204101562500e-01
-1.572291992187500000e+03 9.850453491210937500e+02 -6.728668212890625000e-01
-1.574297729492187500e+03 9.861208496093750000e+02 -6.507415771484375000e-01
-1.576296630859375000e+03 9.871997070312500000e+02 -6.322097778320312500e-01
-1.578487792968750000e+03 9.883897705078125000e+02 -6.145553588867187500e-01
-1.580473510742187500e+03 9.894738769531250000e+02 -5.987472534179687500e-01
-1.582452148437500000e+03 9.905593872070312500e+02 -5.831680297851562500e-01
-1.584620971679687500e+03 9.917568359375000000e+02 -5.650787353515625000e-01
-1.586584472656250000e+03 9.928469848632812500e+02 -5.509490966796875000e-01
-1.588541381835937500e+03 9.939386596679687500e+02 -5.353622436523437500e-01
-1.590687377929687500e+03 9.951387329101562500e+02 -5.174026489257812500e-01
-1.594767456054687500e+03 9.974229736328125000e+02 -4.770050048828125000e-01
-1.596702026367187500e+03 9.985076293945312500e+02 -4.541931152343750000e-01
-1.598631347656250000e+03 9.995927734375000000e+02 -4.283142089843750000e-01
-1.600745605468750000e+03 1.000783447265625000e+03 -3.996582031250000000e-01
-1.602662963867187500e+03 1.001864196777343750e+03 -3.713531494140625000e-01
-1.604575073242187500e+03 1.002941711425781250e+03 -3.461303710937500000e-01
-1.606671386718750000e+03 1.004125549316406250e+03 -3.216018676757812500e-01
-1.608572631835937500e+03 1.005199462890625000e+03 -2.974777221679687500e-01
-1.610470336914062500e+03 1.006269042968750000e+03 -2.756958007812500000e-01
-1.614443847656250000e+03 1.008502075195312500e+03 -2.341995239257812500e-01
-1.616520385742187500e+03 1.009661193847656250e+03 -2.273712158203125000e-01
-1.618404541015625000e+03 1.010708740234375000e+03 -2.268600463867187500e-01
-1.620284545898437500e+03 1.011749389648437500e+03 -2.274322509765625000e-01
-1.622349853515625000e+03 1.012887573242187500e+03 -2.206420898437500000e-01
-1.624226806640625000e+03 1.013916625976562500e+03 -1.991424560546875000e-01
-1.626106201171875000e+03 1.014939697265625000e+03 -1.723480224609375000e-01
-1.628173461914062500e+03 1.016056274414062500e+03 -1.560897827148437500e-01
-1.630054321289062500e+03 1.017062438964843750e+03 -1.460952758789062500e-01
-1.632124633789062500e+03 1.018161743164062500e+03 -1.389846801757812500e-01
-1.635886596679687500e+03 1.020144165039062500e+03 -1.287918090820312500e-01
-1.637956298828125000e+03 1.021227844238281250e+03 -1.207046508789062500e-01
-1.639837646484375000e+03 1.022207214355468750e+03 -1.199035644531250000e-01
-1.641718872070312500e+03 1.023181091308593750e+03 -1.201248168945312500e-01
-1.643786499023437500e+03 1.024248413085937500e+03 -1.196594238281250000e-01
-1.645664184570312500e+03 1.025216918945312500e+03 -1.162948608398437500e-01
-1.647539428710937500e+03 1.026183471679687500e+03 -1.118774414062500000e-01
-1.649598999023437500e+03 1.027245605468750000e+03 -1.073532104492187500e-01
-1.651468750000000000e+03 1.028209228515625000e+03 -1.052932739257812500e-01
-1.653521362304687500e+03 1.029267089843750000e+03 -1.036911010742187500e-01
-1.657243408203125000e+03 1.031183959960937500e+03 -9.972381591796875000e-02
-1.659285034179687500e+03 1.032235961914062500e+03 -9.400177001953125000e-02
-1.661138183593750000e+03 1.033191162109375000e+03 -8.950042724609375000e-02
-1.662988769531250000e+03 1.034144165039062500e+03 -8.724975585937500000e-02
-1.665021606445312500e+03 1.035188598632812500e+03 -8.898925781250000000e-02
-1.666866577148437500e+03 1.036135375976562500e+03 -8.985900878906250000e-02
-1.668893432617187500e+03 1.037173706054687500e+03 -9.349060058593750000e-02
-1.670734375000000000e+03 1.038114013671875000e+03 -9.765625000000000000e-02
-1.672572753906250000e+03 1.039051757812500000e+03 -1.028747558593750000e-01
-1.674591918945312500e+03 1.040080688476562500e+03 -1.117401123046875000e-01
-1.678257324218750000e+03 1.041936401367187500e+03 -1.173858642578125000e-01
-1.680272827148437500e+03 1.042948486328125000e+03 -1.141738891601562500e-01
-1.682103881835937500e+03 1.043863891601562500e+03 -1.188583374023437500e-01
-1.683933837890625000e+03 1.044774291992187500e+03 -1.290740966796875000e-01
-1.685944824218750000e+03 1.045771606445312500e+03 -1.407089233398437500e-01
-1.687769653320312500e+03 1.046673706054687500e+03 -1.547622680664062500e-01
-1.689773315429687500e+03 1.047660644531250000e+03 -1.711425781250000000e-01
-1.691592041015625000e+03 1.048552734375000000e+03 -1.822586059570312500e-01
-1.693405151367187500e+03 1.049439086914062500e+03 -1.942367553710937500e-01
-1.695389892578125000e+03 1.050409912109375000e+03 -2.098083496093750000e-01
-1.698975952148437500e+03 1.052156982421875000e+03 -2.280197143554687500e-01
-1.700930053710937500e+03 1.053108154296875000e+03 -2.355422973632812500e-01
-1.702695190429687500e+03 1.053966674804687500e+03 -2.405242919921875000e-01
-1.704625976562500000e+03 1.054905029296875000e+03 -2.501449584960937500e-01
-1.706375610351562500e+03 1.055754760742187500e+03 -2.641754150390625000e-01
-1.708119018554687500e+03 1.056600952148437500e+03 -2.797698974609375000e-01
-1.710032470703125000e+03 1.057518554687500000e+03 -3.158798217773437500e-01
-1.711761962890625000e+03 1.058345825195312500e+03 -3.391647338867187500e-01
-1.713485229492187500e+03 1.059179443359375000e+03 -3.519287109375000000e-01
-1.715364868164062500e+03 1.060093750000000000e+03 -3.559875488281250000e-01
-1.718946533203125000e+03 1.061816162109375000e+03 -3.805999755859375000e-01
-1.720640869140625000e+03 1.062644897460937500e+03 -3.983535766601562500e-01
-1.722326171875000000e+03 1.063469726562500000e+03 -4.187774658203125000e-01
-1.724164306640625000e+03 1.064376220703125000e+03 -4.410781860351562500e-01
-1.725826416015625000e+03 1.065198120117187500e+03 -4.685821533203125000e-01
-1.727473022460937500e+03 1.066013793945312500e+03 -4.849929809570312500e-01
-1.729269897460937500e+03 1.066910766601562500e+03 -5.079345703125000000e-01
-1.730887451171875000e+03 1.067719604492187500e+03 -5.272674560546875000e-01
-1.732651855468750000e+03 1.068606811523437500e+03 -5.467071533203125000e-01
-1.734239624023437500e+03 1.069407592773437500e+03 -5.635452270507812500e-01
-1.737535400390625000e+03 1.071083374023437500e+03 -6.028900146484375000e-01
-1.739086181640625000e+03 1.071877197265625000e+03 -6.212615966796875000e-01
-1.740623657226562500e+03 1.072667724609375000e+03 -6.386108398437500000e-01
-1.742295776367187500e+03 1.073533569335937500e+03 -6.579971313476562500e-01
-1.743798828125000000e+03 1.074317993164062500e+03 -6.759033203125000000e-01
-1.745284179687500000e+03 1.075097534179687500e+03 -6.935195922851562500e-01
-1.746898681640625000e+03 1.075949584960937500e+03 -7.129745483398437500e-01
-1.748349121093750000e+03 1.076721191406250000e+03 -7.307281494140625000e-01
-1.749924438476562500e+03 1.077569458007812500e+03 -7.501525878906250000e-01
-1.751337402343750000e+03 1.078342163085937500e+03 -7.695312500000000000e-01
-1.754247070312500000e+03 1.079971801757812500e+03 -8.118286132812500000e-01
-1.755601928710937500e+03 1.080754760742187500e+03 -8.323059082031250000e-01
-1.756936523437500000e+03 1.081545654296875000e+03 -8.513870239257812500e-01
-1.758380004882812500e+03 1.082430053710937500e+03 -8.706512451171875000e-01
-1.759671142578125000e+03 1.083247802734375000e+03 -8.881988525390625000e-01
-1.761066528320312500e+03 1.084165771484375000e+03 -9.069366455078125000e-01
-1.762313476562500000e+03 1.085016113281250000e+03 -9.248886108398437500e-01
-1.763538208007812500e+03 1.085884155273437500e+03 -9.449310302734375000e-01
-1.764863647460937500e+03 1.086856445312500000e+03 -9.672698974609375000e-01
-1.766046508789062500e+03 1.087759155273437500e+03 -9.884490966796875000e-01
-1.768461669921875000e+03 1.089716918945312500e+03 -1.031616210937500000e+00
-1.769576171875000000e+03 1.090680786132812500e+03 -1.054542541503906250e+00
-1.770777465820312500e+03 1.091765991210937500e+03 -1.082954406738281250e+00
-1.771844970703125000e+03 1.092775146484375000e+03 -1.109085083007812500e+00
-1.772891113281250000e+03 1.093804321289062500e+03 -1.136436462402343750e+00
-1.774010864257812500e+03 1.094966064453125000e+03 -1.166603088378906250e+00
-1.775002685546875000e+03 1.096044067382812500e+03 -1.191329956054687500e+00
-1.775966552734375000e+03 1.097147094726562500e+03 -1.215339660644531250e+00
-1.776994384765625000e+03 1.098385498046875000e+03 -1.243858337402343750e+00
-1.778856445312500000e+03 1.100821289062500000e+03 -1.312751770019531250e+00
-1.779694580078125000e+03 1.102012573242187500e+03 -1.351409912109375000e+00
-1.780500854492187500e+03 1.103224609375000000e+03 -1.386520385742187500e+00
-1.781352294921875000e+03 1.104580078125000000e+03 -1.421768188476562500e+00
-1.782091430664062500e+03 1.105832275390625000e+03 -1.452377319335937500e+00
-1.782798583984375000e+03 1.107102783203125000e+03 -1.482215881347656250e+00
-1.783535644531250000e+03 1.108521240234375000e+03 -1.518081665039062500e+00
-1.784168945312500000e+03 1.109827514648437500e+03 -1.553199768066406250e+00
-1.784821411132812500e+03 1.111283935546875000e+03 -1.591278076171875000e+00
-1.785376831054687500e+03 1.112624145507812500e+03 -1.624389648437500000e+00
-1.786422729492187500e+03 1.115485717773437500e+03 -1.691360473632812500e+00
-1.786862548828125000e+03 1.116866455078125000e+03 -1.727050781250000000e+00
-1.787263427734375000e+03 1.118257202148437500e+03 -1.764999389648437500e+00
-1.787660766601562500e+03 1.119798461914062500e+03 -1.805320739746093750e+00
-1.787980346679687500e+03 1.121210083007812500e+03 -1.840438842773437500e+00
-1.788263793945312500e+03 1.122628540039062500e+03 -1.877532958984375000e+00
-1.788530517578125000e+03 1.124198364257812500e+03 -1.919494628906250000e+00
-1.788734985351562500e+03 1.125631347656250000e+03 -1.958366394042968750e+00
-1.788916015625000000e+03 1.127213867187500000e+03 -2.002738952636718750e+00
-1.789041381835937500e+03 1.128656616210937500e+03 -2.043563842773437500e+00
-1.789180541992187500e+03 1.131697875976562500e+03 -2.126747131347656250e+00
-1.789189697265625000e+03 1.133149291992187500e+03 -2.165435791015625000e+00
-1.789162231445312500e+03 1.134600952148437500e+03 -2.204101562500000000e+00
-1.789092773437500000e+03 1.136198974609375000e+03 -2.249198913574218750e+00
-1.788990844726562500e+03 1.137652465820312500e+03 -2.292304992675781250e+00
-1.788838867187500000e+03 1.139251098632812500e+03 -2.339607238769531250e+00
-1.788661499023437500e+03 1.140702270507812500e+03 -2.381866455078125000e+00
-1.788448364257812500e+03 1.142151489257812500e+03 -2.419746398925781250e+00
-1.788169677734375000e+03 1.143742431640625000e+03 -2.458305358886718750e+00
-1.787877563476562500e+03 1.145183105468750000e+03 -2.493133544921875000e+00
-1.787136962890625000e+03 1.148188110351562500e+03 -2.570838928222656250e+00
-1.786725097656250000e+03 1.149605468750000000e+03 -2.613632202148437500e+00
-1.786272949218750000e+03 1.151011962890625000e+03 -2.654609680175781250e+00
-1.785731323242187500e+03 1.152546997070312500e+03 -2.696762084960937500e+00
-1.785197753906250000e+03 1.153930297851562500e+03 -2.735511779785156250e+00
-1.784568603515625000e+03 1.155437622070312500e+03 -2.779319763183593750e+00
-1.783953002929687500e+03 1.156777099609375000e+03 -2.813049316406250000e+00
-1.783296997070312500e+03 1.158108520507812500e+03 -2.837234497070312500e+00
-1.782526245117187500e+03 1.159546630859375000e+03 -2.864875793457031250e+00
-1.781783203125000000e+03 1.160827636718750000e+03 -2.898902893066406250e+00
-1.780119018554687500e+03 1.163470336914062500e+03 -2.938720703125000000e+00
-1.779271240234375000e+03 1.164691162109375000e+03 -2.959121704101562500e+00
-1.778302856445312500e+03 1.166005126953125000e+03 -2.990028381347656250e+00
-1.777386230468750000e+03 1.167171142578125000e+03 -3.017616271972656250e+00
-1.776437866210937500e+03 1.168309936523437500e+03 -3.049400329589843750e+00
-1.775359252929687500e+03 1.169530273437500000e+03 -3.083885192871093750e+00
-1.774345458984375000e+03 1.170608642578125000e+03 -3.116592407226562500e+00
-1.773301757812500000e+03 1.171658569335937500e+03 -3.149627685546875000e+00
-1.772117797851562500e+03 1.172777587890625000e+03 -3.188636779785156250e+00
-1.771011596679687500e+03 1.173763305664062500e+03 -3.226966857910156250e+00
-1.768591064453125000e+03 1.175727294921875000e+03 -3.306037902832031250e+00
-1.767393676757812500e+03 1.176613159179687500e+03 -3.340690612792968750e+00
-1.766046508789062500e+03 1.177550781250000000e+03 -3.379554748535156250e+00
-1.764794433593750000e+03 1.178369018554687500e+03 -3.414634704589843750e+00
-1.763517822265625000e+03 1.179153686523437500e+03 -3.452651977539062500e+00
-1.762087158203125000e+03 1.179979614257812500e+03 -3.496238708496093750e+00
-1.760761230468750000e+03 1.180693969726562500e+03 -3.535789489746093750e+00
-1.759414306640625000e+03 1.181376220703125000e+03 -3.575325012207031250e+00
-1.757906616210937500e+03 1.182087646484375000e+03 -3.619400024414062500e+00
-1.756515747070312500e+03 1.182702148437500000e+03 -3.659934997558593750e+00
-1.753533691406250000e+03 1.183890380859375000e+03 -3.745727539062500000e+00
-1.752085937500000000e+03 1.184408813476562500e+03 -3.789138793945312500e+00
-1.750475097656250000e+03 1.184941284179687500e+03 -3.840362548828125000e+00
-1.748992797851562500e+03 1.185392333984375000e+03 -3.885314941406250000e+00
-1.747496459960937500e+03 1.185812377929687500e+03 -3.928741455078125000e+00
-1.745834472656250000e+03 1.186242797851562500e+03 -3.977134704589843750e+00
-1.744309570312500000e+03 1.186605346679687500e+03 -4.022285461425781250e+00
-1.742619018554687500e+03 1.186975952148437500e+03 -4.073341369628906250e+00
-1.741070312500000000e+03 1.187287719726562500e+03 -4.119758605957031250e+00
-1.739511962890625000e+03 1.187578979492187500e+03 -4.165603637695312500e+00
-1.736204711914062500e+03 1.188125366210937500e+03 -4.255767822265625000e+00
-1.734615600585937500e+03 1.188356811523437500e+03 -4.298721313476562500e+00
-1.732856567382812500e+03 1.188593139648437500e+03 -4.348129272460937500e+00
-1.731248046875000000e+03 1.188790161132812500e+03 -4.392387390136718750e+00
-1.729630981445312500e+03 1.188971435546875000e+03 -4.436614990234375000e+00
-1.727843505859375000e+03 1.189155761718750000e+03 -4.487602233886718750e+00
-1.726213256835937500e+03 1.189311645507812500e+03 -4.536727905273437500e+00
-1.724415405273437500e+03 1.189474243164062500e+03 -4.589965820312500000e+00
-1.722777465820312500e+03 1.189613891601562500e+03 -4.637992858886718750e+00
-1.721138671875000000e+03 1.189745605468750000e+03 -4.686569213867187500e+00
-1.717693603515625000e+03 1.189995605468750000e+03 -4.787933349609375000e+00
-1.716050781250000000e+03 1.190104980468750000e+03 -4.837516784667968750e+00
-1.714244018554687500e+03 1.190218505859375000e+03 -4.891761779785156250e+00
-1.712600708007812500e+03 1.190317138671875000e+03 -4.941192626953125000e+00
-1.710955688476562500e+03 1.190412475585937500e+03 -4.989616394042968750e+00
-1.709146240234375000e+03 1.190514282226562500e+03 -5.042129516601562500e+00
-1.707497680664062500e+03 1.190605468750000000e+03 -5.090217590332031250e+00
-1.705684936523437500e+03 1.190702636718750000e+03 -5.142639160156250000e+00
-1.704036743164062500e+03 1.190788330078125000e+03 -5.190223693847656250e+00
-1.700569824218750000e+03 1.190964355468750000e+03 -5.296752929687500000e+00
-1.698919555664062500e+03 1.191045532226562500e+03 -5.349426269531250000e+00
-1.697267822265625000e+03 1.191125000000000000e+03 -5.403251647949218750e+00
-1.695452636718750000e+03 1.191209960937500000e+03 -5.461349487304687500e+00
-1.693806518554687500e+03 1.191284912109375000e+03 -5.511405944824218750e+00
-1.692002685546875000e+03 1.191364990234375000e+03 -5.566566467285156250e+00
-1.690369018554687500e+03 1.191436279296875000e+03 -5.617416381835937500e+00
-1.688743530273437500e+03 1.191505859375000000e+03 -5.668807983398437500e+00
-1.686962768554687500e+03 1.191578735351562500e+03 -5.722579956054687500e+00
-1.685349121093750000e+03 1.191642700195312500e+03 -5.767715454101562500e+00
-1.681978149414062500e+03 1.191765747070312500e+03 -5.853446960449218750e+00
-1.680381958007812500e+03 1.191819702148437500e+03 -5.893272399902343750e+00
-1.678796264648437500e+03 1.191868286132812500e+03 -5.932090759277343750e+00
-1.677062500000000000e+03 1.191912841796875000e+03 -5.975448608398437500e+00
-1.675496948242187500e+03 1.191943237304687500e+03 -6.013809204101562500e+00
-1.673787719726562500e+03 1.191961791992187500e+03 -6.056106567382812500e+00
-1.672245727539062500e+03 1.191963378906250000e+03 -6.093017578125000000e+00
-1.670714843750000000e+03 1.191950805664062500e+03 -6.128700256347656250e+00
-1.669045410156250000e+03 1.191918945312500000e+03 -6.168487548828125000e+00
-1.667541137695312500e+03 1.191869995117187500e+03 -6.205299377441406250e+00
-1.664424560546875000e+03 1.191695434570312500e+03 -6.281723022460937500e+00
-1.662963256835937500e+03 1.191573852539062500e+03 -6.315391540527343750e+00
-1.661372314453125000e+03 1.191408447265625000e+03 -6.349853515625000000e+00
-1.659938354492187500e+03 1.191230468750000000e+03 -6.379348754882812500e+00
-1.658520385742187500e+03 1.191021728515625000e+03 -6.406547546386718750e+00
-1.656976196289062500e+03 1.190757568359375000e+03 -6.438117980957031250e+00
-1.655575927734375000e+03 1.190469238281250000e+03 -6.473213195800781250e+00
-1.654173339843750000e+03 1.190133544921875000e+03 -6.506904602050781250e+00
-1.652644287109375000e+03 1.189755371093750000e+03 -6.521438598632812500e+00
-1.651273925781250000e+03 1.189371582031250000e+03 -6.534225463867187500e+00
-1.648424438476562500e+03 1.188443725585937500e+03 -6.533576965332031250e+00
-1.647096557617187500e+03 1.187937866210937500e+03 -6.527359008789062500e+00
-1.645651245117187500e+03 1.187336303710937500e+03 -6.505470275878906250e+00
-1.644361816406250000e+03 1.186750122070312500e+03 -6.495857238769531250e+00
-1.643091308593750000e+03 1.186122680664062500e+03 -6.484344482421875000e+00
-1.641729614257812500e+03 1.185385620117187500e+03 -6.488624572753906250e+00
-1.640515258789062500e+03 1.184671020507812500e+03 -6.486351013183593750e+00
-1.639216674804687500e+03 1.183837768554687500e+03 -6.490341186523437500e+00
-1.638063598632812500e+03 1.183038818359375000e+03 -6.491226196289062500e+00
-1.636943237304687500e+03 1.182202026367187500e+03 -6.498542785644531250e+00
-1.634689819335937500e+03 1.180326904296875000e+03 -6.515289306640625000e+00
-1.633669189453125000e+03 1.179380126953125000e+03 -6.528961181640625000e+00
-1.632587646484375000e+03 1.178297729492187500e+03 -6.543525695800781250e+00
-1.631642700195312500e+03 1.177279541015625000e+03 -6.556373596191406250e+00
-1.630647583007812500e+03 1.176121582031250000e+03 -6.566238403320312500e+00
-1.629781005859375000e+03 1.175038574218750000e+03 -6.575119018554687500e+00
-1.628953491210937500e+03 1.173925537109375000e+03 -6.581604003906250000e+00
-1.628088867187500000e+03 1.172670410156250000e+03 -6.589942932128906250e+00
-1.627344116210937500e+03 1.171501464843750000e+03 -6.596000671386718750e+00
-1.626640136718750000e+03 1.170307495117187500e+03 -6.600990295410156250e+00
-1.625285522460937500e+03 1.167722656250000000e+03 -6.598869323730468750e+00
-1.624641235351562500e+03 1.166333862304687500e+03 -6.599136352539062500e+00
-1.624096313476562500e+03 1.165052001953125000e+03 -6.601814270019531250e+00
-1.623586791992187500e+03 1.163754028320312500e+03 -6.602615356445312500e+00
-1.623071655273437500e+03 1.162306640625000000e+03 -6.603843688964843750e+00
-1.622639526367187500e+03 1.160974487304687500e+03 -6.599563598632812500e+00
-1.622245971679687500e+03 1.159626586914062500e+03 -6.593330383300781250e+00
-1.621858154296875000e+03 1.158129272460937500e+03 -6.591957092285156250e+00
-1.621550659179687500e+03 1.156758666992187500e+03 -6.599594116210937500e+00
-1.621289550781250000e+03 1.155377929687500000e+03 -6.605659484863281250e+00
-1.620892089843750000e+03 1.152440063476562500e+03 -6.567367553710937500e+00
-1.620765136718750000e+03 1.150887329101562500e+03 -6.545578002929687500e+00
-1.620696533203125000e+03 1.149470336914062500e+03 -6.537010192871093750e+00
-1.620671386718750000e+03 1.148051025390625000e+03 -6.534019470214843750e+00
-1.620699829101562500e+03 1.146487426757812500e+03 -6.528114318847656250e+00
-1.620771972656250000e+03 1.145064331054687500e+03 -6.516639709472656250e+00
-1.620892578125000000e+03 1.143643432617187500e+03 -6.498794555664062500e+00
-1.621074951171875000e+03 1.142083740234375000e+03 -6.473724365234375000e+00
-1.621291015625000000e+03 1.140672485351562500e+03 -6.448310852050781250e+00
-1.621578735351562500e+03 1.139125488281250000e+03 -6.421318054199218750e+00
-1.622246215820312500e+03 1.136324707031250000e+03 -6.377700805664062500e+00
-1.622690551757812500e+03 1.134794189453125000e+03 -6.351638793945312500e+00
-1.623139282226562500e+03 1.133408081054687500e+03 -6.328811645507812500e+00
-1.623628540039062500e+03 1.132028930664062500e+03 -6.306594848632812500e+00
-1.624212768554687500e+03 1.130519775390625000e+03 -6.284187316894531250e+00
-1.624781616210937500e+03 1.129157348632812500e+03 -6.267715454101562500e+00
-1.625448364257812500e+03 1.127667480468750000e+03 -6.249618530273437500e+00
-1.626086181640625000e+03 1.126318603515625000e+03 -6.230957031250000000e+00
-1.626757202148437500e+03 1.124981201171875000e+03 -6.209037780761718750e+00
-1.627523193359375000e+03 1.123511352539062500e+03 -6.183921813964843750e+00
-1.628990966796875000e+03 1.120853393554687500e+03 -6.148872375488281250e+00
-1.629837524414062500e+03 1.119400024414062500e+03 -6.134368896484375000e+00
-1.630631591796875000e+03 1.118083374023437500e+03 -6.119277954101562500e+00
-1.631445068359375000e+03 1.116769287109375000e+03 -6.100028991699218750e+00
-1.632357421875000000e+03 1.115324829101562500e+03 -6.080696105957031250e+00
-1.633197143554687500e+03 1.114007812500000000e+03 -6.066017150878906250e+00
-1.634048828125000000e+03 1.112693725585937500e+03 -6.051773071289062500e+00
-1.634994506835937500e+03 1.111237304687500000e+03 -6.036415100097656250e+00
-1.635864135742187500e+03 1.109909545898437500e+03 -6.022636413574218750e+00
-1.637710693359375000e+03 1.107099487304687500e+03 -6.007431030273437500e+00


==> 01p_imu.txt <==
x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.694248833685101097e-01 -8.667966375748090702e-01 -4.599614524214533373e-02
3.222365741951059848e-01 -1.834055808634531548e+00 -9.500690582842369336e-02
4.445545867620369629e-01 -2.902311988369143059e+00 -1.476143258308241224e-01
5.121540666694470723e-01 -3.876838400412898622e+00 -1.918571855666604264e-01
5.377852473115409815e-01 -4.949981751906922689e+00 -2.379092510640442582e-01
5.179492521752050438e-01 -5.923937761486048004e+00 -2.790559275220040880e-01
4.577660133023654376e-01 -6.894050775139088927e+00 -3.197970813636794585e-01
3.432996038213089740e-01 -7.954498933991955845e+00 -3.632635893922851467e-01
1.968638828879919755e-01 -8.911135387000500785e+00 -3.997112703751427021e-01
-2.479093815260781097e-01 -1.088644807192855168e+01 -4.611537830108786151e-01
-5.248950085971423318e-01 -1.180516212454431546e+01 -4.881603769320517761e-01
-8.783139723504904683e-01 -1.279611957751871643e+01 -5.176694563693032825e-01
-1.239633128112162197e+00 -1.367909072571508311e+01 -5.430138375504655057e-01
-1.637901888938728678e+00 -1.454389366591471955e+01 -5.645967599805229442e-01
-2.117919533514050823e+00 -1.547152408386133438e+01 -5.869465952237921114e-01
-2.592436976637471968e+00 -1.629044053678580539e+01 -6.067095002614376620e-01
-3.102947584005288917e+00 -1.708384878791643047e+01 -6.268594052499255609e-01
-3.705703309464309925e+00 -1.792386005311095687e+01 -6.489226136193386729e-01
-4.288425913017801072e+00 -1.865717751466155505e+01 -6.691441328922852483e-01
-5.613050248431167510e+00 -2.009800293464561349e+01 -7.066007757121766097e-01
-6.286305792520995084e+00 -2.073629403645341895e+01 -7.233278621519173557e-01
-7.057738318061174354e+00 -2.139903020258683242e+01 -7.420262204949533702e-01
-7.785897041619334935e+00 -2.196436649016033726e+01 -7.574911319192202397e-01
-8.537574139135889695e+00 -2.249420505197609899e+01 -7.702464463564416830e-01
-9.391520926913196732e+00 -2.303570615540149191e+01 -7.842684882035481087e-01
-1.019224350749128227e+01 -2.349174937576707833e+01 -7.966176193448224474e-01
-1.109895718964130396e+01 -2.395216488120140497e+01 -8.054480871283461463e-01
-1.194459698956445060e+01 -2.433257548986341234e+01 -8.100275812129112962e-01
-1.280825612876638786e+01 -2.467953425609579199e+01 -8.177719160776633078e-01
-1.468246132922891434e+01 -2.530701077841347768e+01 -8.309580890326909719e-01
-1.560055491848727272e+01 -2.555966763456851254e+01 -8.353049960181831990e-01
-1.662511806133169046e+01 -2.580505430155688273e+01 -8.454361615738541502e-01
-1.756934749021077380e+01 -2.599683569095055091e+01 -8.556594863963221664e-01
-1.862434254335267880e+01 -2.617268969147941959e+01 -8.628405782149528580e-01
-1.959966009676685061e+01 -2.630190697039086345e+01 -8.678869354604861197e-01
-2.059032182774107511e+01 -2.640348288668260679e+01 -8.727876592153117619e-01
-2.169731077985054313e+01 -2.648259974703450936e+01 -8.804368121199787067e-01
-2.271786818272999398e+01 -2.652196359983002338e+01 -8.894205128796742743e-01
-2.375109570872423603e+01 -2.653133143241916159e+01 -8.979337400019730131e-01
-2.595836860980751126e+01 -2.646197077182999635e+01 -9.144115465786774033e-01
-2.702526085071244211e+01 -2.639082275492027563e+01 -9.212307862783147838e-01
-2.820945937635106660e+01 -2.628901801509682912e+01 -9.299167745428642551e-01
-2.929351799173772974e+01 -2.617797970320926737e+01 -9.379304298107759008e-01
-3.049131898231976123e+01 -2.603833592122364493e+01 -9.471022311104899671e-01
-3.158480357012409101e+01 -2.589593095056136107e+01 -9.562554382202153036e-01
-3.268692434301889449e+01 -2.573839531090826327e+01 -9.688924703815855466e-01
-3.391528168877636773e+01 -2.554720235456894173e+01 -9.853633174561835517e-01
-3.505032476412193176e+01 -2.535747952870829636e+01 -9.997758429163771110e-01
-3.620428131426668017e+01 -2.515325538620682266e+01 -1.012494834578338665e+00
-3.868948262378619773e+01 -2.468357503993446045e+01 -1.035247993254844401e+00
-4.002417435208291607e+01 -2.441870313129914294e+01 -1.046306260800942356e+00
-4.125784423410984658e+01 -2.416754384631179775e+01 -1.054751049317969480e+00
-4.251091151121261902e+01 -2.390649001714119493e+01 -1.060834213231628187e+00
-4.391147132228537231e+01 -2.360932507337075847e+01 -1.066142507739264333e+00
-4.520483407062076964e+01 -2.333152461657339671e+01 -1.073217447344156916e+00
-4.651670696933429383e+01 -2.304655221497162287e+01 -1.083133328072127366e+00
-4.798095174982081801e+01 -2.272467456497423655e+01 -1.095949631836572014e+00
-4.933189594247674847e+01 -2.242509045507253518e+01 -1.107748028962679321e+00
-5.070132500875668313e+01 -2.212031811578208007e+01 -1.118641090383431846e+00
-5.363761056871066302e+01 -2.146779585125501200e+01 -1.137070545597073323e+00
-5.520938489129575544e+01 -2.112047427889865503e+01 -1.143746885350311215e+00
-5.665873867400949138e+01 -2.080181879263692579e+01 -1.151027248461628849e+00
-5.812794696690193064e+01 -2.048085774923864832e+01 -1.159883145083236311e+00
-5.976741261597804566e+01 -2.012504330875237457e+01 -1.168425270420333728e+00
-6.127801051891410822e+01 -1.979846840972940214e+01 -1.174776960143667504e+00
-6.280598894686806943e+01 -1.946917073613940019e+01 -1.179000111701027365e+00
-6.450461104405061974e+01 -1.910428724651488963e+01 -1.183037407411472008e+00
-6.606205350344674798e+01 -1.877076976980476886e+01 -1.188341270396878757e+00
-6.778952505941037998e+01 -1.840161358224049692e+01 -1.195891115237792235e+00
-7.097426346643185013e+01 -1.772692392165108188e+01 -1.203418309986981516e+00
-7.275183243280309853e+01 -1.735243399417508314e+01 -1.207559998889669250e+00
-7.438413295170265371e+01 -1.700798487724112107e+01 -1.213574284299654193e+00
-7.603095488297680049e+01 -1.666065699614699014e+01 -1.220818698725658402e+00
-7.785739220926762982e+01 -1.627551440329227717e+01 -1.228634962173905221e+00
-7.953171914588818936e+01 -1.592300313269738865e+01 -1.235184645460200681e+00
-8.121940054398689313e+01 -1.556763227017009044e+01 -1.239515671306227862e+00
-8.309080518374645408e+01 -1.517201986744953324e+01 -1.243076118559131249e+00
-8.480593010094332840e+01 -1.480746766110873303e+01 -1.245218169764277460e+00
-8.670863298678958131e+01 -1.440062676407181286e+01 -1.247876141697289887e+00
-9.021177246584684895e+01 -1.364559868475199167e+01 -1.257866103388546763e+00
-9.216111848011335894e+01 -1.322176077075851275e+01 -1.265162653752083477e+00
-9.394641866506802330e+01 -1.282971541358165268e+01 -1.269212621463917001e+00
-9.574263585574392721e+01 -1.243035128590693716e+01 -1.270840302555855672e+00
-9.772808773016993200e+01 -1.198110552707367127e+01 -1.270033407375746437e+00
-9.954057274238283526e+01 -1.156111268973258888e+01 -1.269512643986974387e+00
-1.015431390724395300e+02 -1.108608814273607912e+01 -1.268188103448503634e+00
-1.033722350643957242e+02 -1.064262420308150858e+01 -1.265216900472876826e+00
-1.052101999909997119e+02 -1.018825472006350452e+01 -1.259929040746110118e+00
-1.072420980940456303e+02 -9.676152733769699310e+00 -1.251555830494391452e+00
-1.109588852734929247e+02 -8.710807608335718655e+00 -1.236438837393727175e+00
-1.130138608660267892e+02 -8.158270658138622622e+00 -1.228308026764919791e+00
-1.148878501808164572e+02 -7.642074958621070557e+00 -1.221333060339929277e+00
-1.169557885683504566e+02 -7.058891413085602196e+00 -1.213148731693129534e+00
-1.188418192979290922e+02 -6.514343709389897263e+00 -1.203327541801969991e+00
-1.207331574294193786e+02 -5.956391215563645147e+00 -1.192925218651678110e+00
-1.228194397050455819e+02 -5.328036210529130123e+00 -1.181899193494916123e+00
-1.247218043657493070e+02 -4.744035512168619739e+00 -1.170747335093919039e+00
-1.266288447991161661e+02 -4.146418864305806196e+00 -1.158543411791035815e+00
-1.306502034041919558e+02 -2.850959112139011875e+00 -1.135480498007768624e+00
-1.327662166035954669e+02 -2.154069197051418527e+00 -1.125541721605325618e+00
-1.346964109114197470e+02 -1.511370829789341119e+00 -1.116230140304136143e+00
-1.366333204512839075e+02 -8.606616419295981535e-01 -1.106982096069309529e+00
-1.387712063162356912e+02 -1.344822582465950433e-01 -1.096417660142517070e+00
-1.407209884870978556e+02 5.369856030565698379e-01 -1.085321169534540386e+00
-1.426760734762162315e+02 1.220360314128157375e+00 -1.073153562830958085e+00
-1.448323465313870031e+02 1.985797560272329010e+00 -1.059137041501021281e+00
-1.467976264826272654e+02 2.693972206708486361e+00 -1.045246382937722762e+00
-1.489648654075480465e+02 3.486197832510251171e+00 -1.028532764063866622e+00
-1.529186268540294975e+02 4.962920512222424030e+00 -9.988842936830846231e-01
-1.551005837543532095e+02 5.794489092513838813e+00 -9.835632507606644204e-01
-1.570887238379924042e+02 6.561368298450104497e+00 -9.693748081728930099e-01
-1.590815746944071520e+02 7.338588208384081213e+00 -9.523027967848753939e-01
-1.612792316966559554e+02 8.205463127375605126e+00 -9.312712070145733323e-01
-1.632822772874187933e+02 9.003907331241236989e+00 -9.101116208036581501e-01
-1.652901258310286892e+02 9.812345053900859426e+00 -8.881139080567420629e-01
-1.675037525348523957e+02 1.071465442280158520e+01 -8.630010759019924871e-01
-1.695201157681048301e+02 1.154756996971510041e+01 -8.402108601991735704e-01
-1.715408827719382430e+02 1.239131781084424944e+01 -8.178584097549960186e-01
-1.758006148273305200e+02 1.419218242737538382e+01 -7.753483821001256882e-01
-1.780405349052260533e+02 1.515035839234526094e+01 -7.543760734938189660e-01
-1.800818380853496024e+02 1.603086572058111159e+01 -7.328715343935192639e-01
-1.821278040550970161e+02 1.692122180840044621e+01 -7.072860842399809611e-01
-1.843831727706010781e+02 1.791212108475739484e+01 -6.759033419760759331e-01
-1.864379139144850797e+02 1.882420179435687047e+01 -6.433870643028064551e-01
-1.884963067680049562e+02 1.974735893231855499e+01 -6.092105287529001600e-01
-1.907644146476127389e+02 2.077527907294500409e+01 -5.718040630859337892e-01
-1.928291170693338472e+02 2.172064476394196220e+01 -5.388767942977696901e-01
-1.951024002659741825e+02 2.277250038018758715e+01 -5.036005189241314906e-01
-1.992369965476614766e+02 2.471442398789359984e+01 -4.346396069653494787e-01
-2.015106680033947271e+02 2.579942735956516486e+01 -3.925277964397513308e-01
-2.035782760509336242e+02 2.679596961381326992e+01 -3.536582097654309975e-01
-2.056472865264053098e+02 2.780145140141281246e+01 -3.153518856414848637e-01
-2.079244751519534873e+02 2.891704143394807147e+01 -2.759787496418339425e-01
-2.099949873890753906e+02 2.993867921005105970e+01 -2.408384906914814716e-01
-2.120657221039451485e+02 3.096692544340669073e+01 -2.037674182476319762e-01
-2.143430673487432614e+02 3.210574935247552730e+01 -1.605151693549130287e-01
-2.164126392180810399e+02 3.314808397165032261e+01 -1.188538158610367990e-01
-2.186880559279068734e+02 3.430216176706806408e+01 -7.013266419614100355e-02
-2.228199173479826811e+02 3.642223311660809770e+01 2.672841834193485228e-02
-2.250888280391084493e+02 3.760076770682530878e+01 8.017823653428068909e-02
-2.271500266775028081e+02 3.867818627364724904e+01 1.249030399572816780e-01
-2.292092760462720378e+02 3.976205870994435543e+01 1.673356206959459302e-01
-2.314720585547015901e+02 4.096200823928448642e+01 2.147963741273008487e-01
-2.335265048602574041e+02 4.206054560547191556e+01 2.591059181867231831e-01
-2.357823472427128308e+02 4.327786592772640262e+01 3.079366221823464644e-01
-2.378285520843684253e+02 4.439216169181516136e+01 3.522926332322107723e-01
-2.398703322224473879e+02 4.551359041907309688e+01 3.969485259828848811e-01
-2.421107053150175830e+02 4.675527404337329074e+01 4.459519517521293719e-01
-2.461674540608071311e+02 4.904106075126809827e+01 5.366601344561290343e-01
-2.483914868847513731e+02 5.031298485062394121e+01 5.873420893504002205e-01
-2.504112462799460275e+02 5.147851340941040377e+01 6.320000497731605993e-01
-2.524295588531643659e+02 5.265395076725914691e+01 6.762234480839139916e-01
-2.546470509201900541e+02 5.395825153603615121e+01 7.243789660897287375e-01
-2.566600053961932417e+02 5.515427358485361964e+01 7.686328414281414778e-01
-2.588709508520576037e+02 5.648078746612112155e+01 8.188876248612942943e-01
-2.608794405796452338e+02 5.769625528500935729e+01 8.664884618005717076e-01
-2.628882745762776381e+02 5.892136215234034324e+01 9.141025308596235632e-01
-2.651005544297966594e+02 6.028146269737457885e+01 9.660296102429211107e-01
-2.691367837090024295e+02 6.278892053449533961e+01 1.061226395013515456e+00
-2.713654261003971442e+02 6.418707444390122419e+01 1.113722697342737433e+00
-2.733961616818897369e+02 6.547129204442484252e+01 1.163163582174559618e+00
-2.756349321917655288e+02 6.689866219410308190e+01 1.220060631368761639e+00
-2.776747620941480932e+02 6.820959022009284922e+01 1.273515235256647227e+00
-2.797191617636455589e+02 6.953319444366823632e+01 1.328950902422098013e+00
-2.819728962703818524e+02 7.100438222430361179e+01 1.390550772434331117e+00
-2.840268483044858385e+02 7.235449322041101539e+01 1.444904171976322482e+00
-2.860864158892744626e+02 7.371516395709481628e+01 1.496946156653057525e+00
-2.883585201468785613e+02 7.522399866490746945e+01 1.552786123643101313e+00
-2.925062971288573976e+02 7.800165023428402833e+01 1.652479910137245822e+00
-2.947956922889158591e+02 7.954838732285026026e+01 1.705023276196135473e+00
-2.968819927080390926e+02 8.096514960532149985e+01 1.753380187017498537e+00
-2.991830345188521960e+02 8.253607582159949629e+01 1.812110488625480853e+00
-3.012804453208775044e+02 8.397647319637758301e+01 1.868659024490289422e+00
-3.033811732879556757e+02 8.543040570631700348e+01 1.923667146906296255e+00
-3.056935708116990327e+02 8.704811658281329301e+01 1.981816406555023224e+00
-3.077957180561951986e+02 8.853681832914188021e+01 2.032362552749932494e+00
-3.098977256030224794e+02 9.004265564358796325e+01 2.081898368159889046e+00
-3.122091764262049196e+02 9.171810006822406081e+01 2.136149330247833156e+00
-3.164055245654179771e+02 9.480619649174042252e+01 2.240821716534316721e+00
-3.187077649180254753e+02 9.652369058701822269e+01 2.299335775667330051e+00
-3.207957254359614581e+02 9.809611348947568388e+01 2.350763914809229416e+00
-3.230870017309137552e+02 9.983791125169648240e+01 2.406569375158636781e+00
-3.251646243844564879e+02 1.014338044105892607e+02 2.456887656331294689e+00
-3.272371679643725884e+02 1.030424735675095036e+02 2.504935703277865411e+00
-3.295115857144441520e+02 1.048253900836781014e+02 2.554656011726777365e+00
-3.315741782179647998e+02 1.064574294786876152e+02 2.598204518205534885e+00
-3.336316577556464722e+02 1.081002975291501116e+02 2.639936076574588508e+00
-3.379398253307739424e+02 1.115787386427895598e+02 2.719281708406121822e+00
-3.399866822557184491e+02 1.132466045408105657e+02 2.757269031695181560e+00
-3.422337039531932987e+02 1.150908616805032239e+02 2.803960417808479377e+00
-3.442704264701043257e+02 1.167763527605005294e+02 2.846320990985228949e+00
-3.465029346998775281e+02 1.186400329380172849e+02 2.889338483263333757e+00
-3.485266353375798758e+02 1.203427607199061242e+02 2.929717887459343029e+00
-3.505464457905777635e+02 1.220533147948315360e+02 2.972213765469549074e+00
-3.527628361018050782e+02 1.239441740299995018e+02 3.011725537681903653e+00
-3.547708555366531300e+02 1.256705376091628636e+02 3.040955997733105320e+00
-3.567714387492947026e+02 1.274038317762139911e+02 3.070530848124898071e+00
-3.609492038787960837e+02 1.310651344803282825e+02 3.140384873205111393e+00
-3.629277719145068772e+02 1.328173061839979709e+02 3.173200519067989944e+00
-3.650972035792528914e+02 1.347483424885433294e+02 3.206978910226984780e+00
-3.670632255639398522e+02 1.365048798898777989e+02 3.240493136464149160e+00
-3.692134950549213954e+02 1.384471719362992417e+02 3.299291234732389722e+00
-3.711565803931932237e+02 1.402266414834211332e+02 3.368362445847881581e+00
-3.730968787390083889e+02 1.420124010681267919e+02 3.431822435416734596e+00
-3.752300198852823314e+02 1.439783481324313925e+02 3.473910105880717136e+00
-3.771649397407641686e+02 1.457668681408858049e+02 3.489156421101029082e+00
-3.790919101934743480e+02 1.475599674956132219e+02 3.497239272325279202e+00
-3.831052168519882457e+02 1.513516060584900913e+02 3.524921610929257820e+00
-3.850039087512309948e+02 1.531671395645980738e+02 3.546642637650086805e+00
-3.870869295936398089e+02 1.551699292374577794e+02 3.577800363681375106e+00
-3.889747075885179015e+02 1.569964062324794725e+02 3.606084824557331370e+00
-3.910432548850251919e+02 1.590126587463782641e+02 3.634247222529617627e+00
-3.929163089579775487e+02 1.608515597397230295e+02 3.657638009380629995e+00
-3.947831878984851528e+02 1.626951528365608510e+02 3.680583325792033289e+00
-3.968306410711212493e+02 1.647278825066185846e+02 3.706436085692570437e+00
-3.986875852308456842e+02 1.665796599193580505e+02 3.730337187948409294e+00
-4.005410497430621604e+02 1.684346933338817962e+02 3.751645103942811588e+00
-4.044230184983927643e+02 1.723374767978765760e+02 3.778336284311111459e+00
-4.064515437112142422e+02 1.743833282811309573e+02 3.787365359733318559e+00
-4.082926967943460568e+02 1.762453535341231827e+02 3.801097515257062298e+00
-4.101303088672308945e+02 1.781109267263896072e+02 3.821506435587792350e+00
-4.121477355534375988e+02 1.801662535408540009e+02 3.845379364828222624e+00
-4.139786522899017314e+02 1.820362335930064432e+02 3.865893804563458769e+00
-4.158070031334167425e+02 1.839078162330978898e+02 3.888427965905824735e+00
-4.178154129746889680e+02 1.859691068976413533e+02 3.915189472557532913e+00
-4.196386341430001039e+02 1.878454918980831678e+02 3.936752089255695086e+00
-4.214599559720833213e+02 1.897241150074625580e+02 3.951269254865086733e+00
-4.252847010055781425e+02 1.936659672347162200e+02 3.939212080085606527e+00
-4.271118814296554547e+02 1.955325336279800297e+02 3.923194302157656743e+00
-4.291265008585130545e+02 1.975802928060429053e+02 3.920050446794634880e+00
-4.309605805630592386e+02 1.994384583743917858e+02 3.925100690213906507e+00
-4.329812537803824739e+02 2.014783776393973369e+02 3.933322881468691357e+00
-4.348220391005400529e+02 2.033276979699597575e+02 3.939375344121874623e+00
-4.366677883765171941e+02 2.051697701256777577e+02 3.943502756697655265e+00
-4.387065467862274204e+02 2.071868067700653171e+02 3.953500670105225101e+00
-4.405675615841009858e+02 2.090130402734208985e+02 3.965454426009455080e+00
-4.424325197120635949e+02 2.108337041405234515e+02 3.974723563767598389e+00
-4.463508369244165124e+02 2.146522791332822919e+02 4.003604922785793718e+00
-4.484031163303476433e+02 2.166526164153166860e+02 4.019989319056632482e+00
-4.502707754357514318e+02 2.184683735604231458e+02 4.027660707967498865e+00
-4.521412552616236553e+02 2.202797949821949715e+02 4.029799060538108435e+00
-4.542012161590104142e+02 2.222683111034268961e+02 4.032548463550457818e+00
-4.560753312776262192e+02 2.240738944495488454e+02 4.040408467684622806e+00
-4.579508582098622469e+02 2.258782282528885617e+02 4.053560018825569600e+00
-4.600157955300604726e+02 2.278609104033273525e+02 4.067819835536290896e+00
-4.618953773452490168e+02 2.296601401361465093e+02 4.077126838868542436e+00
-4.637774883568939117e+02 2.314561390892297936e+02 4.083996563884619846e+00
-4.677372871336503977e+02 2.352201131343609291e+02 4.095186752909433459e+00
-4.698142691507952122e+02 2.371878197688376417e+02 4.097257170059202203e+00
-4.717035978914872203e+02 2.389748886615089987e+02 4.100576994893517124e+00
-4.735941498508111636e+02 2.407613021395216037e+02 4.107455833719736660e+00
-4.756753429405354723e+02 2.427253490898185646e+02 4.114796788912445713e+00
-4.775687257736736342e+02 2.445094446895500653e+02 4.118404990639063179e+00
-4.794629876048775259e+02 2.462925848435885712e+02 4.120317099767124347e+00
-4.815463203344952490e+02 2.482538668376911062e+02 4.121481829397538377e+00
-4.834393975935436174e+02 2.500376632906479415e+02 4.123385456313697794e+00
-4.853321146129193835e+02 2.518222722291407365e+02 4.125754188341383966e+00
-4.893062059291913783e+02 2.555707970780361791e+02 4.121810689537010575e+00
-4.913868426189102365e+02 2.575348337042526055e+02 4.115629577180984100e+00
-4.932776724637662937e+02 2.593211798060565911e+02 4.110611773158955984e+00
-4.951680390263132949e+02 2.611085718766930768e+02 4.107415231994050231e+00
-4.972476108870250187e+02 2.630749603664094138e+02 4.105306359046004161e+00
-4.991387315894129983e+02 2.648623066981807597e+02 4.103534551225853200e+00
-5.010302070758439754e+02 2.666494230445959488e+02 4.101121831070432044e+00
-5.031115619164754094e+02 2.686153505253199114e+02 4.099397255490272229e+00
-5.050041178774724244e+02 2.704030091339760133e+02 4.097472379999338443e+00
-5.068972410697267605e+02 2.721906898451570100e+02 4.093618529309924092e+00
-5.108737606078017279e+02 2.759437576491669688e+02 4.077378538456564172e+00
-5.129576925702858716e+02 2.779096914021458815e+02 4.068838324972640308e+00
-5.148533629532727218e+02 2.796964944180955968e+02 4.060450191328667024e+00
-5.167498534719188683e+02 2.814826460653342792e+02 4.050662872811726878e+00
-5.188363586481217453e+02 2.834474972972675459e+02 4.040225220218747637e+00
-5.207334000411397028e+02 2.852347916027813994e+02 4.031815333960445891e+00
-5.226306705230416583e+02 2.870229984973517503e+02 4.021737370890182461e+00
-5.247179264233185449e+02 2.889905333154982259e+02 4.006137960490406158e+00
-5.266149169804856456e+02 2.907794602807709907e+02 3.988629663670899550e+00
-5.305968592185429316e+02 2.945386740116318265e+02 3.962416951592778513e+00
-5.324932508700926519e+02 2.963308161343343841e+02 3.956785019228485911e+00
-5.345791289917805216e+02 2.983031703852513488e+02 3.945980835834879574e+00
-5.364749691035560772e+02 3.000965235634710098e+02 3.930585930428952768e+00
-5.383709221450220639e+02 3.018900005363223045e+02 3.913843418384860939e+00
-5.404569013820644159e+02 3.038634280932480465e+02 3.897264972234631752e+00
-5.423534887740980821e+02 3.056582787814066364e+02 3.883961276381410865e+00
-5.442504409290157810e+02 3.074537423962624416e+02 3.871260202496246361e+00
-5.463379100318728661e+02 3.094284442643367470e+02 3.855213145066918479e+00
-5.482361354408125180e+02 3.112231183301742021e+02 3.838106981782183347e+00
-5.522224487108924222e+02 3.149926473368818733e+02 3.799787941224012755e+00
-5.541213227604500844e+02 3.167863672608598336e+02 3.777750440839712009e+00
-5.562112318886374851e+02 3.187573665038483455e+02 3.752111515094700867e+00
-5.581108449062044201e+02 3.205475317700021947e+02 3.727631262639178544e+00
-5.600095200309148140e+02 3.223366257942129778e+02 3.704834785220978866e+00
-5.620974497100298777e+02 3.243033384989259389e+02 3.683019687317001800e+00
-5.639961335436109948e+02 3.260890860259235069e+02 3.664399712944983900e+00
-5.660856932271753976e+02 3.280507362765744688e+02 3.642806690748323639e+00
-5.679853378674514488e+02 3.298318205658802071e+02 3.619846642944123172e+00
-5.698856631643672017e+02 3.316110103388736547e+02 3.596675244320534315e+00
-5.738805838728827666e+02 3.353418407132537027e+02 3.550387869780006422e+00
-5.757849166082794454e+02 3.371161924051273218e+02 3.527505029961139460e+00
-5.778811063783315376e+02 3.390666084268121381e+02 3.500932650023416581e+00
-5.797883740292784296e+02 3.408383527647966957e+02 3.476095889019226171e+00
-5.816967055210906210e+02 3.426090020050862677e+02 3.451217445731980416e+00
-5.837964747070884641e+02 3.445575511486272831e+02 3.426624135959276174e+00
-5.857054140184851576e+02 3.463303545159917007e+02 3.403352746512230187e+00
-5.878056997064865072e+02 3.482808650834401760e+02 3.373941727998086559e+00
-5.897153305514686963e+02 3.500542519197491060e+02 3.344853063920547154e+00
-5.916246081317317476e+02 3.518284066491696649e+02 3.316830228466133956e+00
-5.956348292599851675e+02 3.555569950207980696e+02 3.270856604765869591e+00
-5.975457507772453027e+02 3.573333607986892844e+02 3.253504250391622499e+00
-5.996482411827556689e+02 3.592879825009019896e+02 3.232147725637102287e+00
-6.015598409539176146e+02 3.610653302512534424e+02 3.209549783682794200e+00
-6.036629955487890129e+02 3.630204485795310347e+02 3.182735333685407841e+00
-6.055755615304281037e+02 3.647975738151667997e+02 3.158369839431450998e+00
-6.074885056903336817e+02 3.665744245399902752e+02 3.135364067390080667e+00
-6.095929262213412585e+02 3.685284670343199878e+02 3.111171354893179419e+00
-6.115062681459058922e+02 3.703037655848266354e+02 3.088532547345051782e+00
-6.134197407555096788e+02 3.720779801625845948e+02 3.065489202714130279e+00
-6.174375848993709042e+02 3.757999658671461702e+02 3.017466119942723957e+00
-6.193512426162614020e+02 3.775710011583781238e+02 2.996275104276327372e+00
-6.214564355227564647e+02 3.795177251146367894e+02 2.970922017461690157e+00
-6.233701701624397629e+02 3.812859325080051462e+02 2.946593686224618480e+00
-6.254752890798989711e+02 3.832294178421229276e+02 2.921701928530135106e+00
-6.273894569285315583e+02 3.849951014482654159e+02 2.902362032119975677e+00
-6.293041632491510882e+02 3.867598133070206359e+02 2.884243765102660451e+00
-6.314109394574514909e+02 3.886994382710744276e+02 2.861513601056153711e+00
-6.333271975348272917e+02 3.904610939682844446e+02 2.838517934214190852e+00
-6.352444391304512692e+02 3.922216982934889415e+02 2.813960137889662594e+00
-6.392731588227262591e+02 3.959168335008595818e+02 2.759957124589262456e+00
-6.413854468129512725e+02 3.978512684528253089e+02 2.733622457957169960e+00
-6.433072035763754002e+02 3.996093316223656871e+02 2.711645672561972642e+00
-6.452301534368519924e+02 4.013668862114863600e+02 2.690662545559669994e+00
-6.473462629537800694e+02 4.033002121181054349e+02 2.668158463971369798e+00
-6.492706117945731421e+02 4.050579897605189785e+02 2.647452926435544196e+00
-6.511951827593115922e+02 4.068162070414005029e+02 2.625948662942104939e+00
-6.533118201023215761e+02 4.087515606684767704e+02 2.602508654201467042e+00
-6.552356838972888227e+02 4.105127901867219293e+02 2.582589274401378532e+00
-6.571591026656935810e+02 4.122757023215448839e+02 2.562422106557048718e+00
-6.611964326136411501e+02 4.159827163361705971e+02 2.514706453955296350e+00
-6.633105091004341602e+02 4.179259835128029295e+02 2.486709143077848516e+00
-6.652318977960117081e+02 4.196935921747607381e+02 2.462403331021792319e+00
-6.671527855861194212e+02 4.214622636012267662e+02 2.440436759773255915e+00
-6.692656266015188748e+02 4.234082828568036234e+02 2.418262960506863735e+00
-6.711868685165161423e+02 4.251771840959936526e+02 2.399405319532220915e+00
-6.731088923756194617e+02 4.269450528302107273e+02 2.380325775994251103e+00
-6.752240734576666910e+02 4.288878806342733583e+02 2.358504095016531910e+00
-6.771478212735944453e+02 4.306524004349736288e+02 2.339372724649959601e+00
-6.790721296263069462e+02 4.324154350155083080e+02 2.321586973647912444e+00
-6.831147827671254618e+02 4.361148375826392680e+02 2.287964348246929625e+00
-6.852329693062640672e+02 4.380512308255090943e+02 2.267288291946998768e+00
-6.871590046466337753e+02 4.398100745382789682e+02 2.245113617613751611e+00
-6.890854383190296630e+02 4.415674617567549944e+02 2.222008596661466662e+00
-6.912053512291493007e+02 4.434986456206477214e+02 2.197426180346143010e+00
-6.931336911984980134e+02 4.452522104557461944e+02 2.177265648008482213e+00
-6.950634262702325259e+02 4.470039314400315220e+02 2.160237591089286813e+00
-6.971872345438829370e+02 4.489290480190531980e+02 2.143771026705415306e+00
-6.991190489885094621e+02 4.506774158033159665e+02 2.130434444753560363e+00
-7.012460986964761105e+02 4.525982929503006176e+02 2.116719045774365426e+00
-7.051182348596119027e+02 4.560839079547561141e+02 2.086892482244818936e+00
-7.072490710795373161e+02 4.579993035253208973e+02 2.071199636024936730e+00
-7.091868363064392042e+02 4.597400207199044644e+02 2.058019053135505594e+00
-7.111261300875913776e+02 4.614797571556733260e+02 2.046659478453059400e+00
-7.132618034288901754e+02 4.633923772373462384e+02 2.035954104299121603e+00
-7.152047907757221310e+02 4.651304498534794334e+02 2.023743521788861077e+00
-7.171479403174243998e+02 4.668681372220007688e+02 2.008158005863957651e+00
-7.192848393001119121e+02 4.687800485200042431e+02 1.991882569106651513e+00
-7.212274500117154048e+02 4.705199322151518686e+02 1.981893756813922547e+00
-7.253083946717475783e+02 4.741766016573956790e+02 1.954462589608280787e+00
-7.272530217289275924e+02 4.759170229126169147e+02 1.936522295797498350e+00
-7.293940412830297646e+02 4.778296023534804249e+02 1.918192164795113674e+00
-7.313423861755582038e+02 4.795667181149270846e+02 1.906510152235047162e+00
-7.332923305392786233e+02 4.813030849060684773e+02 1.900725753579157962e+00
-7.354399250999889546e+02 4.832119636975658636e+02 1.897894356765341461e+00
-7.373948437662278366e+02 4.849453069063348494e+02 1.891984615588135021e+00
-7.395476009532204671e+02 4.868495034485366091e+02 1.881568264363277176e+00
-7.415067572780285445e+02 4.885786498743825064e+02 1.871981974879966870e+00
-7.434677633674897379e+02 4.903063305645151218e+02 1.863635263714517487e+00
-7.475911915632464115e+02 4.939285820403396201e+02 1.848051571229078593e+00
-7.495571213219461697e+02 4.956508312800236240e+02 1.843068954943791526e+00
-7.517207737178709976e+02 4.975439822491226778e+02 1.839212243621470178e+00
-7.536887553932576793e+02 4.992635032777537845e+02 1.835563190234092312e+00
-7.556572850460678410e+02 5.009812347320871595e+02 1.829962302052008161e+00
-7.578219550350667078e+02 5.028692154990110907e+02 1.821572856964183584e+00
-7.597883258810375082e+02 5.045852151106008705e+02 1.814740860329600025e+00
-7.619493041517872598e+02 5.064731852731708841e+02 1.810022635808690827e+00
-7.639113934629236837e+02 5.081898785772821725e+02 1.807327471333108893e+00
-7.658708916301205818e+02 5.099071056178812000e+02 1.805899677771722445e+00
-7.699776648670281247e+02 5.135149863303807933e+02 1.801847342979100208e+00
-7.719297710262146666e+02 5.152329533579340932e+02 1.796786905589938810e+00
-7.740746826833039904e+02 5.171219777888663884e+02 1.789559720190578185e+00
-7.760230711677718318e+02 5.188390351276615320e+02 1.785532315004914494e+00
-7.779707266506802625e+02 5.205562381913094896e+02 1.786285143206334691e+00
-7.801133043468857977e+02 5.224452647348172150e+02 1.791762301414635328e+00
-7.820618604735448116e+02 5.241621821170753037e+02 1.797299182249534777e+00
-7.842062552163472446e+02 5.260499596570246013e+02 1.800992231873181693e+00
-7.861566846128172301e+02 5.277653674407941935e+02 1.802487099431732132e+00
-7.881085712651175754e+02 5.294797799410674770e+02 1.802707379851518521e+00
-7.922153953315704484e+02 5.330744007448769253e+02 1.800848518705427725e+00
-7.941752693145366493e+02 5.347829868239359712e+02 1.799001658556192096e+00
-7.963346779444545973e+02 5.366600860381969369e+02 1.796214772720749808e+00
-7.983011718367885123e+02 5.383645601031828392e+02 1.792442206879185873e+00
-8.002710719220539204e+02 5.400671563246889946e+02 1.786598390776642065e+00
-8.024416021321522976e+02 5.419374230610968652e+02 1.777037386429383137e+00
-8.044175444160492816e+02 5.436360058603495418e+02 1.767981635098592186e+00
-8.065936899113963818e+02 5.455040972673926944e+02 1.758944540984327176e+00
-8.085746979717065415e+02 5.472021564327538954e+02 1.749964489512943810e+00
-8.105581111228997315e+02 5.488999402902702514e+02 1.740383622441566525e+00
-8.147295606177542595e+02 5.524670763707280230e+02 1.716581909737894485e+00
-8.167176294821716738e+02 5.541670074165587039e+02 1.699830263886319637e+00
-8.189049784313104965e+02 5.560386657154340355e+02 1.681224982711841953e+00
-8.208944075714753126e+02 5.577419556283552993e+02 1.667290120618948546e+00
-8.228856210933359989e+02 5.594461116708489499e+02 1.654510005802808603e+00
-8.250775405315215494e+02 5.613204794114520837e+02 1.637931898466916003e+00
-8.270716871035256190e+02 5.630245347971765568e+02 1.624064284268249558e+00
-8.292669258280204758e+02 5.648995656136031585e+02 1.612001826919257308e+00
-8.312636773689999927e+02 5.666044633618644184e+02 1.602122393753654173e+00
-8.332611086838953725e+02 5.683087577129887222e+02 1.590032348842991050e+00
-8.374547169848283374e+02 5.718835810316203379e+02 1.552935329805018139e+00
-8.394502175700666839e+02 5.735832055832726155e+02 1.531509302889469737e+00
-8.416440737610420229e+02 5.754501998928657258e+02 1.508806107748235981e+00
-8.436377706066326709e+02 5.771447699471342503e+02 1.490460300363877222e+00
-8.456314883399332984e+02 5.788355052508197787e+02 1.473133627616897812e+00
-8.478251055246389569e+02 5.806893673719741855e+02 1.454307728787393117e+00
-8.498196846338682917e+02 5.823692725915730080e+02 1.435827963886376235e+00
-8.520134609710253244e+02 5.842115449968805478e+02 1.412823182277885392e+00
-8.540076973281047685e+02 5.858811030305099621e+02 1.388806183556002383e+00
-8.560014265041661474e+02 5.875454176441165828e+02 1.362407334598970676e+00
-8.601866297356189079e+02 5.910260198492575228e+02 1.307058196543160244e+00
-8.621783620957107814e+02 5.926771624262158866e+02 1.280985786476102284e+00
-8.643686434802285703e+02 5.944881612953657850e+02 1.252470410764292330e+00
-8.663596620429118502e+02 5.961303267070073844e+02 1.227505495291368209e+00
-8.685490420110435252e+02 5.979324373512312150e+02 1.197190612312755364e+00
-8.705388247718179855e+02 5.995664341521842289e+02 1.166691208727582696e+00
-8.725279240064738815e+02 6.011964441248558160e+02 1.134305807601263316e+00
-8.747153482351590128e+02 6.029859391238871922e+02 1.098019342480271776e+00
-8.767038166662432559e+02 6.046098472247473410e+02 1.065549241881201148e+00
-8.786921874277097686e+02 6.062314392474710303e+02 1.033207584694809889e+00
-8.828654553590654359e+02 6.096313809901118930e+02 9.664656095020511817e-01
-8.848520047233300829e+02 6.112488410789285354e+02 9.376990322989690041e-01
-8.870378460816884854e+02 6.130275888350139439e+02 9.060800715698854590e-01
-8.890250072803389685e+02 6.146427782477102255e+02 8.701775573008968534e-01
-8.912094331408835615e+02 6.164162530972664626e+02 8.257849288286985834e-01
-8.931949381799727234e+02 6.180269703486186472e+02 7.965913097551020616e-01
-8.951823937852699373e+02 6.196386471884741241e+02 7.824199514718040982e-01
-8.973693625869700554e+02 6.214126848961221867e+02 7.613006683244225581e-01
-8.993565347692588148e+02 6.230255350623168624e+02 7.267577611337791010e-01
-9.013429432373774262e+02 6.246382557124680943e+02 6.840924142467461611e-01
-9.055162643042701802e+02 6.280246570759560427e+02 5.949181561919427708e-01
-9.075065342481593689e+02 6.296359932974497724e+02 5.520387198957036334e-01
-9.096977243428929114e+02 6.314072658682534893e+02 5.008963777076025359e-01
-9.116906160678673814e+02 6.330166480399727789e+02 4.521522556860824160e-01
-9.138849457916472829e+02 6.347862169338095555e+02 4.018817902140826015e-01
-9.158822362607328387e+02 6.363939905428779866e+02 3.585456937822612544e-01
-9.178821442445384946e+02 6.380001283634819629e+02 3.148922754420562242e-01
-9.200845650500052670e+02 6.397648872447840631e+02 2.655460658672688101e-01
-9.220893632815781302e+02 6.413675570290367887e+02 2.219829981291941423e-01
-9.263073710675910206e+02 6.447283113466874056e+02 1.303649151041483267e-01
-9.283185662467625434e+02 6.463265389667961927e+02 8.312543167808407463e-02
-9.303317245588598325e+02 6.479236148167079818e+02 3.294216111119689649e-02
-9.325478088378688426e+02 6.496782970955317751e+02 -3.125466109808736070e-02
-9.345632031273312350e+02 6.512711005050671247e+02 -9.832009588197705707e-02
-9.367797850170398988e+02 6.530222311555952501e+02 -1.746143780159603309e-01
-9.387944900447952250e+02 6.546152188948183266e+02 -2.386665780958980854e-01
-9.408097183977716895e+02 6.562085166894252097e+02 -2.976668792102679650e-01
-9.430274727413893743e+02 6.579604979932838660e+02 -3.614744210833793492e-01
-9.450452020539323712e+02 6.595518893317138236e+02 -4.205566784693594573e-01
-9.492829430291393464e+02 6.628942734652306399e+02 -5.464644696817676506e-01
-9.513002261801333361e+02 6.644894034951018966e+02 -6.014666586566734807e-01
-9.535190352206581110e+02 6.662456717625771034e+02 -6.627244199860589102e-01
-9.555366609976863401e+02 6.678420061815854751e+02 -7.197128436469795165e-01
-9.575553432837226637e+02 6.694376466971236823e+02 -7.754186649139230836e-01
-9.597764486276106481e+02 6.711919625765481214e+02 -8.359622125057983855e-01
-9.617955819079427329e+02 6.727852907182923445e+02 -8.912610017630958614e-01
-9.638143491897593549e+02 6.743765645463457759e+02 -9.460462330134224995e-01
-9.660345928017405868e+02 6.761244417509151390e+02 -1.003212574994349460e+00
-9.680524334594547327e+02 6.777114290974742516e+02 -1.052753355149571357e+00
-9.722879965493739292e+02 6.810377704632419409e+02 -1.160338926733589071e+00
-9.743040056805209588e+02 6.826174903500706250e+02 -1.218513124929892610e+00
-9.765199654287027897e+02 6.843521593237198886e+02 -1.285546156190874534e+00
-9.785331678900215593e+02 6.859271567708019575e+02 -1.344218740238632748e+00
-9.805452339839337128e+02 6.875010650413940994e+02 -1.398816315036362834e+00
-9.827568410849511338e+02 6.892311075656876938e+02 -1.456446091188217995e+00
-9.847652745884092838e+02 6.908016599422091986e+02 -1.509322954788288262e+00
-9.867715797805682314e+02 6.923699649507497043e+02 -1.559850886785649760e+00
-9.889758111877833926e+02 6.940928314019574827e+02 -1.613295053262979728e+00
-9.909764817889873711e+02 6.956567793176587884e+02 -1.662695717417716601e+00
-9.951710981960702611e+02 6.989320391776865335e+02 -1.765918980990696774e+00
-9.971672958599489220e+02 7.004853555932562585e+02 -1.818024060708966383e+00
-9.993637981723322810e+02 7.021892463679859020e+02 -1.877252249210830337e+00
-1.001360027118227549e+03 7.037351617447467333e+02 -1.931706579929074463e+00
-1.003354987931324445e+03 7.052789491325122526e+02 -1.984942179935146322e+00
-1.005548209470946404e+03 7.069760529886418681e+02 -2.038249417669495411e+00
-1.007541580059263879e+03 7.085177400282028657e+02 -2.083163852947524930e+00
-1.009535071957877904e+03 7.100571892408328267e+02 -2.130064455274378599e+00
-1.011728395612829786e+03 7.117468057610332153e+02 -2.185317319885078824e+00
-1.013722670957420860e+03 7.132787560789339523e+02 -2.237457116209745855e+00
-1.017912779989177125e+03 7.164852872429071340e+02 -2.336908677645997745e+00
-1.019908924483012015e+03 7.180096090273270875e+02 -2.378410844366563026e+00
-1.022105146310659279e+03 7.196847316020778180e+02 -2.428554808523025965e+00
-1.024102255446614208e+03 7.212046491739145040e+02 -2.483598026929824787e+00
-1.026101007094589249e+03 7.227203145281405341e+02 -2.544531055441618506e+00
-1.028300661610256157e+03 7.243838477267446478e+02 -2.613577705256748374e+00
-1.030300201716471292e+03 7.258954831363225821e+02 -2.673071649656690418e+00
-1.032299144948401590e+03 7.274071779497868420e+02 -2.728980405152706901e+00
-1.034497465994963250e+03 7.290701023520731496e+02 -2.786357574770438994e+00
-1.036495450205839234e+03 7.305821581791944936e+02 -2.835316548566715777e+00
-1.040689848432401277e+03 7.337587188912924603e+02 -2.932542769589697063e+00
-1.042688321130544409e+03 7.352704867260299579e+02 -2.980528923409221598e+00
-1.044887025085915411e+03 7.369315870904557642e+02 -3.040251394211501257e+00
-1.046885075154483047e+03 7.384409494271795893e+02 -3.096085800787427456e+00
-1.048882419928824902e+03 7.399503811562332203e+02 -3.146862162261399032e+00
-1.051080351929484323e+03 7.416097698942206762e+02 -3.194192464734081138e+00
-1.053081449779574314e+03 7.431157768597705626e+02 -3.231668492219906152e+00
-1.055083604817329615e+03 7.446185895481670514e+02 -3.274825872888946776e+00
-1.057289833235851574e+03 7.462681275830298091e+02 -3.321954280151174110e+00
-1.059298234041865044e+03 7.477658522475018117e+02 -3.370450451224230370e+00
-1.063515195796303715e+03 7.509085665267544982e+02 -3.499992992233130540e+00
-1.065523853599884660e+03 7.524027918746326122e+02 -3.561527733890044178e+00
-1.067736160232208931e+03 7.540442729518169926e+02 -3.620993608096823024e+00
-1.069749817175072394e+03 7.555347310056793049e+02 -3.671784008912666764e+00
-1.071764830993173518e+03 7.570236818128662435e+02 -3.724352058348669559e+00
-1.073983215637866351e+03 7.586599912677125985e+02 -3.783599127083000724e+00
-1.076001754731876190e+03 7.601459418199916627e+02 -3.840202087182128299e+00
-1.078021880169873157e+03 7.616300522162460993e+02 -3.899702339193964917e+00
-1.080245650638069492e+03 7.632608290301554916e+02 -3.965903876632871139e+00
-1.082269430945243357e+03 7.647420480217126624e+02 -4.023855556947919965e+00
-1.086527706031406751e+03 7.678485006336902643e+02 -4.142125220332503410e+00
-1.088558291780303307e+03 7.693262818236531757e+02 -4.200050728607303441e+00
-1.090794449744106714e+03 7.709505440085715691e+02 -4.261926756773084080e+00
-1.092830268758392776e+03 7.724257898756731038e+02 -4.314485529259515673e+00
-1.094868724018008606e+03 7.738997359882987439e+02 -4.364463103552322032e+00
-1.097113874494601987e+03 7.755199002769779781e+02 -4.417074176857065382e+00
-1.099157847928677484e+03 7.769919185503200652e+02 -4.462911757964237225e+00
-1.101409362841569646e+03 7.786103834057834092e+02 -4.513188729592306991e+00
-1.103459066347595808e+03 7.800807305232292492e+02 -4.560602586559372007e+00
-1.105511612814510499e+03 7.815504829354642879e+02 -4.609218014590525492e+00
-1.109829085042643328e+03 7.846366632158018319e+02 -4.715558346388601052e+00
-1.111888057545326774e+03 7.861076601256824006e+02 -4.765287176711386685e+00
-1.114154239577876751e+03 7.877281254169656677e+02 -4.820426100659965130e+00
-1.116215031491032960e+03 7.892032343325706734e+02 -4.871740149397611574e+00
-1.118483727555226778e+03 7.908282437587777167e+02 -4.926881329016069344e+00
-1.120547493368814457e+03 7.923077737068895203e+02 -4.978863898190424742e+00
-1.122612028238519088e+03 7.937889955782816287e+02 -5.033264704091207520e+00
-1.124885669141926883e+03 7.954206594551102398e+02 -5.089429362819464231e+00
-1.126955709642995089e+03 7.969064728411690339e+02 -5.139754745400594516e+00
-1.129027833828582970e+03 7.983943796476281705e+02 -5.195310539060411514e+00
-1.133385563736140739e+03 8.015260215100762480e+02 -5.314045967729050801e+00
-1.135674027847304615e+03 8.031695375821221887e+02 -5.366369028733967816e+00
-1.137759048622695218e+03 8.046647538642289419e+02 -5.412664976649200987e+00
-1.139848344109385152e+03 8.061608709784941311e+02 -5.463673659200795285e+00
-1.142150372983954185e+03 8.078080318723950768e+02 -5.528891210546577284e+00
-1.144246229126992830e+03 8.093066337636511207e+02 -5.594017696950619900e+00
-1.146345437489170536e+03 8.108062315586653312e+02 -5.660368765344792941e+00
-1.148658547550647199e+03 8.124577464494136620e+02 -5.730925935680682315e+00
-1.150764780943816277e+03 8.139612138444316543e+02 -5.791960225642172944e+00
-1.155197697933600239e+03 8.171212603287884804e+02 -5.914099028525796165e+00
-1.157313192803873335e+03 8.186258004326695072e+02 -5.968800247511943269e+00
-1.159432046678966117e+03 8.201300728348153370e+02 -6.020075772939846637e+00
-1.161766539118986657e+03 8.217843381202918636e+02 -6.075277564926672369e+00
-1.163891568427288576e+03 8.232875889204699433e+02 -6.127551489964489839e+00
-1.166232293724188366e+03 8.249405984468609176e+02 -6.186502125416210696e+00
-1.168363181681407013e+03 8.264428261637179958e+02 -6.241247363723280372e+00
-1.170496460988353647e+03 8.279443658791788039e+02 -6.297645149304083034e+00
-1.172845936122954072e+03 8.295956925555744874e+02 -6.359839057768570392e+00
-1.174984389594351796e+03 8.310966327620180891e+02 -6.416877870266143979e+00
-1.179487149408844971e+03 8.342436201536376075e+02 -6.533177714524758706e+00
-1.181638025857449975e+03 8.357390403866941142e+02 -6.584013226538184327e+00
-1.183793625051160689e+03 8.372326563672843349e+02 -6.630636483839764672e+00
-1.186170469350169242e+03 8.388737721271010059e+02 -6.678379892608965918e+00
-1.188336315456836473e+03 8.403636840798320691e+02 -6.722417600693312956e+00
-1.190506294029304627e+03 8.418518765607645946e+02 -6.769304172811323461e+00
-1.192897439359600867e+03 8.434880602141638519e+02 -6.820580676764141259e+00
-1.195074993760249072e+03 8.449756448991162188e+02 -6.863634263689274206e+00
-1.197473941378830659e+03 8.466129937072486200e+02 -6.906527543343051079e+00
-1.199658388276511459e+03 8.481023603937633197e+02 -6.941825079699000867e+00
-1.204256973061298140e+03 8.512308554072313882e+02 -7.015574267764692173e+00
-1.206452491260166653e+03 8.527209111860544226e+02 -7.052601183466999046e+00
-1.208651692142293541e+03 8.542112100994631874e+02 -7.092336600842637395e+00
-1.211074826956600418e+03 8.558511498208833927e+02 -7.139106192884141500e+00
-1.213281518914796607e+03 8.573429945086085127e+02 -7.184061240333255327e+00
-1.215491375150933663e+03 8.588356689145020937e+02 -7.232828561086846797e+00
-1.217925894572833613e+03 8.604773872646530890e+02 -7.288738967547078396e+00
-1.220142715861283477e+03 8.619691698060788667e+02 -7.336165548074121467e+00
-1.222584939235621505e+03 8.636097085589034350e+02 -7.376723850272473904e+00
-1.224809594739746217e+03 8.651014453859996820e+02 -7.397064201840216846e+00
-1.229494261505243685e+03 8.682349835403243787e+02 -7.427397830794567390e+00
-1.231730042294354234e+03 8.697264915064648676e+02 -7.448913209235873190e+00
-1.233968202198575682e+03 8.712177579143811954e+02 -7.474242489924165511e+00
-1.236431968964392809e+03 8.728579151528703051e+02 -7.505195440227550918e+00
-1.238673030558893515e+03 8.743487607506734776e+02 -7.534786260853351791e+00
-1.241139473069926225e+03 8.759879928774372502e+02 -7.567833767488760799e+00
-1.243382960532833522e+03 8.774770608023558225e+02 -7.596530394604846137e+00
-1.245627215844244120e+03 8.789651433158270493e+02 -7.622382887513238003e+00
-1.248096654936674895e+03 8.806011497419335683e+02 -7.645944922569412938e+00
-1.250342707458569294e+03 8.820875969306669049e+02 -7.663472944082753813e+00
-1.255061676091846721e+03 8.852041672863608710e+02 -7.703827480002413353e+00
-1.257309665646063422e+03 8.866859787230629308e+02 -7.723150970679724558e+00
-1.259557713984805332e+03 8.881668334293051430e+02 -7.742488123205675699e+00
-1.262030517615722147e+03 8.897944865412287072e+02 -7.762259078452506067e+00
-1.264279010065900138e+03 8.912727284813139477e+02 -7.776681187130338735e+00
-1.266528137131695303e+03 8.927494668453404074e+02 -7.787250198757962316e+00
-1.269003060664832901e+03 8.943719837415553684e+02 -7.795476108011842875e+00
-1.271253766549461034e+03 8.958458644283552985e+02 -7.802108811470264804e+00
-1.273729425344682113e+03 8.974660344928946643e+02 -7.813538298644006730e+00
-1.275979943825959936e+03 8.989376121427360431e+02 -7.826434173592593524e+00
-1.280708418296171430e+03 9.020226734259896375e+02 -7.850020436706975246e+00
-1.282960942080166660e+03 9.034888642953276303e+02 -7.859704229483043036e+00
-1.285213272182665150e+03 9.049534213522381378e+02 -7.867321823825033533e+00
-1.287691156127512613e+03 9.065630760586853967e+02 -7.869535818314696840e+00
-1.289944666137335389e+03 9.080256960291414998e+02 -7.865922281622425238e+00
-1.292198563540966234e+03 9.094878438307455326e+02 -7.862272328364488416e+00
-1.294678511182758029e+03 9.110951304140937737e+02 -7.861163843895362824e+00
-1.296933411987375848e+03 9.125547257397776093e+02 -7.863065084308694885e+00
-1.299414662392045784e+03 9.141586749346645320e+02 -7.864478830106713225e+00
-1.301671015459886121e+03 9.156159523678632013e+02 -7.862353798060533805e+00
-1.306408755764878151e+03 9.186731500898278000e+02 -7.845341228584354454e+00
-1.308663903598054731e+03 9.201264975011555407e+02 -7.832455890562977530e+00
-1.310917729055419613e+03 9.215776389504625286e+02 -7.819675065800715252e+00
-1.313394909005430009e+03 9.231706594917128541e+02 -7.807760595687378569e+00
-1.315645241242143584e+03 9.246156477454788956e+02 -7.797567841230007346e+00
-1.317893464578668727e+03 9.260580948074081107e+02 -7.787607105472716285e+00
-1.320364024556820141e+03 9.276419374762815551e+02 -7.775297375359794039e+00
-1.322608096435236121e+03 9.290792881011013833e+02 -7.763146716377229417e+00
-1.325074867019754265e+03 9.306579400124601307e+02 -7.749934012388377091e+00
-1.327316302502505323e+03 9.320910371332303157e+02 -7.737901924102305706e+00
-1.332022519690972331e+03 9.350952650772549077e+02 -7.707761529937319445e+00
-1.334264109056337247e+03 9.365229181752092700e+02 -7.690837813114315580e+00
-1.336506355645681651e+03 9.379481440751536638e+02 -7.671737094120728351e+00
-1.338973412808435342e+03 9.395129008377618902e+02 -7.647516905267511156e+00
-1.341217042749517759e+03 9.409331623710278336e+02 -7.621060057239450458e+00
-1.343461263865081946e+03 9.423511872528645199e+02 -7.593008967464191628e+00
-1.345930469612576189e+03 9.439085150774459407e+02 -7.561801557237493476e+00
-1.348175046697995640e+03 9.453222260566838031e+02 -7.534420762023272822e+00
-1.350643746870207679e+03 9.468748629644630910e+02 -7.504604242750781751e+00
-1.352887447642721099e+03 9.482838341149689541e+02 -7.478177536788943591e+00
-1.357594860918799668e+03 9.512333825684065687e+02 -7.421819293071440171e+00
-1.359833926045133239e+03 9.526331123493525865e+02 -7.392692194873509592e+00
-1.362070648199801781e+03 9.540291736122125030e+02 -7.363040805935009203e+00
-1.364528806326690074e+03 9.555604064067215404e+02 -7.328008875309339309e+00
-1.366761683461233588e+03 9.569486270903485092e+02 -7.294154788911970222e+00
-1.369216417091380208e+03 9.584725507682970829e+02 -7.254467304279961226e+00
-1.371448089031584914e+03 9.598557538478876268e+02 -7.215858487552289979e+00
-1.373680766853787873e+03 9.612367008568471647e+02 -7.177187862015404818e+00
-1.376138013664054142e+03 9.627534266956075726e+02 -7.135818807421233423e+00
-1.380608299289694742e+03 9.655067747539599168e+02 -7.061546117719632143e+00
-1.383067442977220708e+03 9.670191111628411136e+02 -7.016847906036696614e+00
-1.385302905446728346e+03 9.683924128690729276e+02 -6.971503736259022865e+00
-1.387537771200675479e+03 9.697639133002464860e+02 -6.922728247646004363e+00
-1.389995519816575552e+03 9.712701470779285273e+02 -6.867404504352016659e+00
-1.392228694650154011e+03 9.726370744619816833e+02 -6.819000401152993440e+00
-1.394683575392834655e+03 9.741382927222401804e+02 -6.766640164570233651e+00
-1.396914065149740964e+03 9.755009886099448977e+02 -6.717874244062637779e+00
-1.399143187843127862e+03 9.768610868796740760e+02 -6.669048238884645485e+00
-1.401593691756513408e+03 9.783538082784876906e+02 -6.614405219813300540e+00
-1.406044270813573576e+03 9.810591820280430966e+02 -6.513550127466815276e+00
-1.408488354154377930e+03 9.825427000691071271e+02 -6.459471871700798395e+00
-1.410707637975727721e+03 9.838884629906883674e+02 -6.411778738815624656e+00
-1.413145866418849664e+03 9.853649286294497642e+02 -6.360843100036513320e+00
-1.415359355866277156e+03 9.867036447635952072e+02 -6.315221680503899648e+00
-1.417569757715803007e+03 9.880389058624397194e+02 -6.269312762574223541e+00
-1.419997336358715756e+03 9.895035287282121317e+02 -6.218368466309055265e+00
-1.422200581154952260e+03 9.908311751225521675e+02 -6.171067851327348031e+00
-1.424400138071264564e+03 9.921552117600666634e+02 -6.122346452631126645e+00
-1.426815360300682414e+03 9.936076597297086437e+02 -6.068077315693452434e+00
-1.431195019886520186e+03 9.962379085467091500e+02 -5.969835719937469420e+00
-1.433597461916171369e+03 9.976792744288284212e+02 -5.916981725443347884e+00
-1.435777134342655017e+03 9.989874165160877055e+02 -5.870809110353632398e+00
-1.438169801079717217e+03 1.000424282792620716e+03 -5.822800834445900797e+00
-1.440340540204616673e+03 1.001728370349174384e+03 -5.781565387109152354e+00
-1.442506924751856559e+03 1.003030121064270475e+03 -5.741883558459351278e+00
-1.444885287777348140e+03 1.004459449148668455e+03 -5.697298017690160421e+00
-1.447043471484604197e+03 1.005756597995055017e+03 -5.656311821187967048e+00
-1.449197261697120211e+03 1.007051650587170343e+03 -5.617317161597640052e+00
-1.451561467719274333e+03 1.008473219089732197e+03 -5.575044821369455228e+00
-1.455851265139649058e+03 1.011049871589298505e+03 -5.493272353826636589e+00
-1.458206599097921298e+03 1.012462754724830461e+03 -5.451137829442545879e+00
-1.460344699306706389e+03 1.013744024218353502e+03 -5.416720815540726264e+00
-1.462693542139394822e+03 1.015150042254701475e+03 -5.379304203874121448e+00
-1.464826419952760716e+03 1.016425190295287848e+03 -5.343808311007554046e+00
-1.466957316935744529e+03 1.017697315685534818e+03 -5.306493148533498072e+00
-1.469298934249673039e+03 1.019093362858030332e+03 -5.265146386367392850e+00
-1.471424838932178318e+03 1.020359776454588314e+03 -5.230027747264959892e+00
-1.473547961728740120e+03 1.021623340679406056e+03 -5.197517674290295986e+00
-1.475880011286676790e+03 1.023009710238690332e+03 -5.164249909834286889e+00
-1.480108858055032897e+03 1.025520953692617013e+03 -5.101307833140040771e+00
-1.482430217377134568e+03 1.026896711420026350e+03 -5.057861265300245712e+00
-1.484538064537702212e+03 1.028144102830543034e+03 -5.017665223454462087e+00
-1.486853733490548393e+03 1.029512498109180797e+03 -4.977764016712479034e+00
-1.488955078746311983e+03 1.030753028824804232e+03 -4.950021000127527770e+00
-1.491052266320137051e+03 1.031989948963001780e+03 -4.926578854228030657e+00
-1.493354696708436677e+03 1.033346990705016196e+03 -4.898371338796899011e+00
-1.495443845351309619e+03 1.034577668381617741e+03 -4.868189160824276662e+00
-1.497529610191254960e+03 1.035805184670262634e+03 -4.834573941894346305e+00
-1.499820066264553816e+03 1.037150759115126220e+03 -4.797504871780811087e+00
-1.503973052146776809e+03 1.039585791527109905e+03 -4.735908126497279547e+00
-1.506250180102986860e+03 1.040921615652343689e+03 -4.705747832641859141e+00
-1.508315202196114114e+03 1.042135852061493551e+03 -4.681743374141682068e+00
-1.510580802951529904e+03 1.043471805331796304e+03 -4.657852365574612463e+00
-1.512635659890500847e+03 1.044686268758420056e+03 -4.636272458444462785e+00
-1.514686895582922944e+03 1.045900955224656173e+03 -4.613506248963744838e+00
-1.516939273031200173e+03 1.047237138564848465e+03 -4.588023885462114926e+00
-1.518983680013380308e+03 1.048452310698480233e+03 -4.564544208575026296e+00
-1.521024849122112528e+03 1.049668053207693220e+03 -4.542469994557402302e+00
-1.523266030957202929e+03 1.051006078964810513e+03 -4.520039008279559845e+00
-1.527332017226320431e+03 1.053440385930783350e+03 -4.475849794184580510e+00
-1.529563194616772080e+03 1.054780308834260723e+03 -4.450286971367340527e+00
-1.531588011886534559e+03 1.055999016107811485e+03 -4.426709544890536030e+00
-1.533810501028561248e+03 1.057340987746644487e+03 -4.401500676844145588e+00
-1.535825277432974872e+03 1.058563235842593258e+03 -4.380098575917292791e+00
-1.537833736126323402e+03 1.059788859043408820e+03 -4.360256513611921569e+00
-1.540034959492803637e+03 1.061141580688687327e+03 -4.339961332154261164e+00
-1.542028913433700609e+03 1.062375163778207479e+03 -4.322488990611431880e+00
-1.544015998614782120e+03 1.063611974329154691e+03 -4.305099855055734892e+00
-1.546194104642659795e+03 1.064976032063732191e+03 -4.285165688649878568e+00
-1.550328236842488650e+03 1.067592164307546227e+03 -4.244141287799414464e+00
-1.552284963209284570e+03 1.068844975621691901e+03 -4.224573909473085642e+00
-1.554234442491298296e+03 1.070101452822887495e+03 -4.206891491917386539e+00
-1.556370656738133448e+03 1.071486586915290900e+03 -4.190876179258032685e+00
-1.558305498924676840e+03 1.072748102805420103e+03 -4.177650684791948343e+00
-1.560233911510620146e+03 1.074011549410926136e+03 -4.164391589454262466e+00
-1.562347329014176694e+03 1.075403695835841063e+03 -4.148935387959259202e+00
-1.564260671975447622e+03 1.076671463823243357e+03 -4.135989559972376384e+00
-1.566167241311066164e+03 1.077940445862801653e+03 -4.122094165336708471e+00
-1.568257177406149594e+03 1.079336312864243155e+03 -4.106260872589618138e+00
-1.572228427108828555e+03 1.081996291414717689e+03 -4.072033767783316272e+00
-1.574111337649994994e+03 1.083260621357163927e+03 -4.051534344074238625e+00
-1.575988645992718375e+03 1.084523572108444796e+03 -4.029234535313779730e+00
-1.578046747469066531e+03 1.085911496778570609e+03 -4.003446645070378729e+00
-1.579912165007761132e+03 1.087171882273332130e+03 -3.978106586878940920e+00
-1.581772582548627042e+03 1.088430208772818105e+03 -3.953270347235799065e+00
-1.583812522881897394e+03 1.089811626576505887e+03 -3.929338598291413298e+00
-1.585662006438294156e+03 1.091064961214303594e+03 -3.906779635924910288e+00
-1.587507341619226054e+03 1.092314803242242306e+03 -3.884879532346078523e+00
-1.591370324721078759e+03 1.094928400540147777e+03 -3.842687079337903544e+00
-1.593388518078334982e+03 1.096289617652420702e+03 -3.830393662305582758e+00
-1.595220451328332274e+03 1.097520393131351511e+03 -3.826839828512599961e+00
-1.597048843265682990e+03 1.098745113930373236e+03 -3.826844971139654827e+00
-1.599055727847892740e+03 1.100085351490145740e+03 -3.823662741576475010e+00
-1.600878530171886268e+03 1.101298254711095524e+03 -3.808849198915523981e+00
-1.602702653075118633e+03 1.102506209484613919e+03 -3.784153113265981805e+00
-1.604709697813013463e+03 1.103827349861969424e+03 -3.763899348965131786e+00
-1.606535221873246201e+03 1.105020106491346496e+03 -3.752320420981936078e+00
-1.608544637160311595e+03 1.106323797187635819e+03 -3.743681127066524006e+00
-1.612196742227494269e+03 1.108677399631838625e+03 -3.734707669142713904e+00
-1.614205158769917261e+03 1.109965441412399969e+03 -3.727396467930239154e+00
-1.616031024369601028e+03 1.111131141412456145e+03 -3.724996644374035881e+00
-1.617856843273204504e+03 1.112291664001174922e+03 -3.725240849551235467e+00
-1.619863436461259198e+03 1.113563733796531096e+03 -3.725771888768456996e+00
-1.621685594399964202e+03 1.114717700681841507e+03 -3.724430241352838955e+00
-1.623505575055025929e+03 1.115869877490645649e+03 -3.721205758035163402e+00
-1.625504400030466059e+03 1.117135609226788574e+03 -3.717596750449256859e+00
-1.627318343191146141e+03 1.118285048228216738e+03 -3.715332726368531180e+00
-1.629309867182372727e+03 1.119547420325267922e+03 -3.714115566336612773e+00
-1.632920651105575871e+03 1.121837343269390431e+03 -3.711462034869090765e+00
-1.634900810410069425e+03 1.123094420447736411e+03 -3.707625179862553910e+00
-1.636697586132795777e+03 1.124236125427690695e+03 -3.703556762299999416e+00
-1.638491368286919169e+03 1.125376248999506288e+03 -3.701107182715979160e+00
-1.640461249462615115e+03 1.126627067249440643e+03 -3.702105955357146705e+00
-1.642249450606682331e+03 1.127761468702664843e+03 -3.704067378696492163e+00
-1.644213506256848405e+03 1.129006237752734478e+03 -3.707579065928890749e+00
-1.645996671847644620e+03 1.130134751606260124e+03 -3.711820050075191446e+00
-1.647777706446457842e+03 1.131260475013242740e+03 -3.716929502084919346e+00
-1.649733146068226461e+03 1.132496182997417691e+03 -3.725417242872070656e+00
-1.653281988575978176e+03 1.134730690589930873e+03 -3.735896104573070087e+00
-1.655233115269229074e+03 1.135952056915057710e+03 -3.734453756235627253e+00
-1.657005997651320058e+03 1.137057183830349004e+03 -3.736834936667039031e+00
-1.658777193350066227e+03 1.138157722568092368e+03 -3.745133241833711324e+00
-1.660723616738821192e+03 1.139364101546099619e+03 -3.756934283817240594e+00
-1.662490339351789316e+03 1.140456863745165947e+03 -3.770080207258960314e+00
-1.664429636093664385e+03 1.141653653970839741e+03 -3.786989933445672030e+00
-1.666189349269488730e+03 1.142736539174080690e+03 -3.799811464522668381e+00
-1.667944633588381976e+03 1.143814451153696155e+03 -3.811839323729416140e+00
-1.669867638625039945e+03 1.144994294566579356e+03 -3.827552244218251687e+00
-1.673339974506945737e+03 1.147123813763847238e+03 -3.848649274273767240e+00
-1.675232610599359077e+03 1.148286291939053172e+03 -3.857688643392476191e+00
-1.676941817544539390e+03 1.149337226116913371e+03 -3.863887503335118101e+00
-1.678811096766188939e+03 1.150487394880659622e+03 -3.872134406179069011e+00
-1.680502310548094783e+03 1.151528553302130149e+03 -3.884329071341628747e+00
-1.682186386422278474e+03 1.152565739979238742e+03 -3.899512787921169732e+00
-1.684030855857924053e+03 1.153702784328497728e+03 -3.917027216117129562e+00
-1.685701397854361176e+03 1.154734835940075754e+03 -3.931773134436596262e+00
-1.687366642191294886e+03 1.155766643512833070e+03 -3.945095068794503668e+00
-1.689192039522856703e+03 1.156901445550163999e+03 -3.959561025898968634e+00
-1.692654193257765201e+03 1.159062810751013785e+03 -3.992996303719702933e+00
-1.694290719811819599e+03 1.160088447797007120e+03 -4.011023447386938834e+00
-1.695917620961244211e+03 1.161112551170252573e+03 -4.030628042019021251e+00
-1.697694916724026598e+03 1.162238127694502737e+03 -4.053832834991030865e+00
-1.699298952869089817e+03 1.163260194678161042e+03 -4.075423692662885067e+00
-1.700890916702189543e+03 1.164280120107932362e+03 -4.097875178485459458e+00
-1.702626542309508295e+03 1.165398006065651543e+03 -4.124349684211825462e+00
-1.704189455436879143e+03 1.166409721454190731e+03 -4.148730990984415889e+00
-1.705891781692291488e+03 1.167517028720900043e+03 -4.173669660443134255e+00
-1.707423974480822153e+03 1.168518629315301723e+03 -4.194659620046292225e+00
-1.710599429687265001e+03 1.170610423222131658e+03 -4.237920139737080483e+00
-1.712092541131552935e+03 1.171601427330892875e+03 -4.257682516150180341e+00
-1.713572212337607652e+03 1.172588855742538726e+03 -4.276649341015635208e+00
-1.715182164813095369e+03 1.173671389452273843e+03 -4.296638011325593531e+00
-1.716627985758554814e+03 1.174652064895911280e+03 -4.314797300684451109e+00
-1.718056519791140772e+03 1.175628774743679514e+03 -4.332725729382707058e+00
-1.719607851453909689e+03 1.176697591039941472e+03 -4.352502295175632696e+00
-1.721000497707629847e+03 1.177665013344225372e+03 -4.370277611682569230e+00
-1.722512666510266854e+03 1.178727326007418242e+03 -4.389224024607723429e+00
-1.723868259810972859e+03 1.179693712584855348e+03 -4.407756999971333300e+00
-1.726655343421426778e+03 1.181729603769325195e+03 -4.450865518231607254e+00
-1.727953158869642266e+03 1.182703758326147863e+03 -4.471950933125562244e+00
-1.729230334465689339e+03 1.183684322569824644e+03 -4.491965554960861695e+00
-1.730610871681827803e+03 1.184774813267370519e+03 -4.512167192099306057e+00
-1.731843463810030244e+03 1.185779748824015542e+03 -4.529570524863730796e+00
-1.733174107577492123e+03 1.186902082131851330e+03 -4.548736315143032449e+00
-1.734361450922533095e+03 1.187938268035594319e+03 -4.566907050076755681e+00
-1.735527658271684686e+03 1.188989729523905453e+03 -4.586095635991526365e+00
-1.736786712482494295e+03 1.190164948929482080e+03 -4.608457510242822686e+00
-1.737909472171806783e+03 1.191251004123714893e+03 -4.629863881536433468e+00
-1.740197296802150731e+03 1.193591988327770650e+03 -4.674255390731319793e+00
-1.741252074809887290e+03 1.194737356369970030e+03 -4.696753941198538840e+00
-1.742386183101855067e+03 1.196021425551772154e+03 -4.725001379836000659e+00
-1.743392892532968290e+03 1.197211713233418550e+03 -4.752720775119572139e+00
-1.744375968972771716e+03 1.198423607677201971e+03 -4.781740325603374586e+00
-1.745428815356075120e+03 1.199782261131713312e+03 -4.814163275326792224e+00
-1.746358428877584629e+03 1.201041673603589061e+03 -4.841978059446942595e+00
-1.747260551667623758e+03 1.202324377127004936e+03 -4.869183296495681823e+00
-1.748219652466304751e+03 1.203762199327819189e+03 -4.900052903701557661e+00
-1.749950441359234446e+03 1.206580215897126664e+03 -4.971519706098519897e+00
-1.750725991437831453e+03 1.207954086396310004e+03 -5.012234910626126805e+00
-1.751469371219578989e+03 1.209348705421005889e+03 -5.052147812658576598e+00
-1.752249961351376442e+03 1.210905766632541827e+03 -5.092852819697085920e+00
-1.752925455141233897e+03 1.212341179019008223e+03 -5.127962341332636065e+00
-1.753567689658883410e+03 1.213795695656267071e+03 -5.162020587811887218e+00
-1.754234638438380443e+03 1.215416478812723426e+03 -5.201013519740650182e+00
-1.754803467723066660e+03 1.216907837476886243e+03 -5.239322004397903854e+00
-1.755386608999076998e+03 1.218567339443953870e+03 -5.282299878982321673e+00
-1.755876953861830998e+03 1.220092873156596170e+03 -5.320265533071090402e+00
-1.756784899373224562e+03 1.223343495215258372e+03 -5.397488391296018762e+00
-1.757159114441743895e+03 1.224910464862345407e+03 -5.437015961194573421e+00
-1.757494517385302515e+03 1.226487790618162535e+03 -5.478723553704806903e+00
-1.757818235438869806e+03 1.228234548567466845e+03 -5.525355913297042676e+00
-1.758071447110985901e+03 1.229832634512562208e+03 -5.566405443080344462e+00
-1.758286356571004035e+03 1.231438886291124618e+03 -5.608405532657658732e+00
-1.758478891654175186e+03 1.233214279075079730e+03 -5.656070134865797350e+00
-1.758614194584343068e+03 1.234835382991179586e+03 -5.700316530008366023e+00
-1.758719747501886104e+03 1.236624900240298075e+03 -5.750337356038027536e+00
-1.758775813272630103e+03 1.238256562483393964e+03 -5.796873815457793455e+00
-1.758769002568847782e+03 1.241694573371440356e+03 -5.893144601966418428e+00
-1.758707658591643849e+03 1.243335300438073318e+03 -5.938453531726455736e+00
-1.758610242081595288e+03 1.244977737449272581e+03 -5.983439133664075094e+00
-1.758461796412521608e+03 1.246785300350200032e+03 -6.034646651778777127e+00
-1.758289170142964622e+03 1.248429279743479128e+03 -6.083307317078713083e+00
-1.758057629595804883e+03 1.250237475229030451e+03 -6.137579252529775431e+00
-1.757808894051579955e+03 1.251879733990357863e+03 -6.186828111526939900e+00
-1.757522833193418819e+03 1.253520045006133159e+03 -6.233535460785084581e+00
-1.757165127796471779e+03 1.255321345359254792e+03 -6.281328786299074096e+00
-1.756800013852920756e+03 1.256954623850398093e+03 -6.323397885185817913e+00
-1.755907396276413920e+03 1.260365443782347938e+03 -6.414127742228639129e+00
-1.755422697325606805e+03 1.261976641381441596e+03 -6.462829657217564083e+00
-1.754898539939268630e+03 1.263578121665888148e+03 -6.511867951410189370e+00
-1.754276196295123555e+03 1.265327586264320189e+03 -6.563452907122754532e+00
-1.753669879150987072e+03 1.266905739314459197e+03 -6.609798916132278102e+00
-1.752958822915004021e+03 1.268626862375713472e+03 -6.661422849794418788e+00
-1.752272493767190326e+03 1.270176297088268257e+03 -6.709395485120849045e+00
-1.751548177510652977e+03 1.271709346707515124e+03 -6.758228615457682942e+00
-1.750707369770484775e+03 1.273374923280129678e+03 -6.811387367368243240e+00
-1.749903524057819368e+03 1.274868501141852903e+03 -6.858875945955254849e+00
-1.748095758531188494e+03 1.277933323280334434e+03 -6.957768680670475270e+00
-1.747178809551651511e+03 1.279355989932507100e+03 -7.004892135561003208e+00
-1.746130373307732953e+03 1.280892166956053416e+03 -7.057275211448740926e+00
-1.745142062586725615e+03 1.282260944114280619e+03 -7.106289908605439187e+00
-1.744120887323450006e+03 1.283602788428808026e+03 -7.156064010201106385e+00
-1.742960612396482020e+03 1.285046364206923499e+03 -7.210847497926716088e+00
-1.741872255183621746e+03 1.286328793343354846e+03 -7.259784206466064482e+00
-1.740752461591865313e+03 1.287581971640241591e+03 -7.307867384364785224e+00
-1.739485702153061311e+03 1.288925804231605071e+03 -7.362668903843452739e+00
-1.738302410995330320e+03 1.290115451894148009e+03 -7.414420492773854399e+00
-1.735720673156892190e+03 1.292509999713392972e+03 -7.522738150004298241e+00
-1.734446342160791346e+03 1.293600803994034550e+03 -7.571779375554098301e+00
-1.733012727599624213e+03 1.294763812381594789e+03 -7.624249121488041681e+00
-1.731681706000099894e+03 1.295787404711419640e+03 -7.671632436732150673e+00
-1.730325760806577364e+03 1.296778408063264578e+03 -7.720665641989191030e+00
-1.728806445410116112e+03 1.297830364556768018e+03 -7.776833653764812837e+00
-1.727400207923103380e+03 1.298751540007710901e+03 -7.827865288845514691e+00
-1.725971136577463540e+03 1.299639315050798359e+03 -7.878551983811055592e+00
-1.724374334823581194e+03 1.300577696315972844e+03 -7.934787547749841075e+00
-1.722901409544133230e+03 1.301396959234628866e+03 -7.986527043601476805e+00
-1.719745108409361137e+03 1.303016128243778667e+03 -8.095447580688606593e+00
-1.718213875423988839e+03 1.303739558417973740e+03 -8.148886915602684411e+00
-1.716510392515361673e+03 1.304498944977355677e+03 -8.210690073638430064e+00
-1.714944530360067347e+03 1.305156042519627363e+03 -8.267036581302399156e+00
-1.713363023430787962e+03 1.305782742166952858e+03 -8.321867927828408895e+00
-1.711606709257275497e+03 1.306438456364371859e+03 -8.381901172080741702e+00
-1.709996044520685473e+03 1.307005845289619629e+03 -8.437184999307627109e+00
-1.708210330517572174e+03 1.307600261566586369e+03 -8.499597230325367292e+00
-1.706574770663553636e+03 1.308115763210072373e+03 -8.556924205652743254e+00
-1.704928196172350681e+03 1.308609499433906194e+03 -8.613340838102262254e+00
-1.701435571438427587e+03 1.309581015160603329e+03 -8.727042608870156926e+00
-1.699757142825734945e+03 1.310014969756790151e+03 -8.780990911800742538e+00
-1.697900231362078102e+03 1.310472717555544250e+03 -8.841010349991503148e+00
-1.696202496290883118e+03 1.310871569885262716e+03 -8.896053250005797608e+00
-1.694495720258954634e+03 1.311254712858922176e+03 -8.951013425933544099e+00
-1.692609097604094359e+03 1.311659438345298895e+03 -9.012763906070969000e+00
-1.690887491670164991e+03 1.312015011867263411e+03 -9.071373850604432576e+00
-1.688988171312027362e+03 1.312395886284401740e+03 -9.136409497648116940e+00
-1.687257891580013165e+03 1.312734014016354422e+03 -9.194999040809113566e+00
-1.685525659584247933e+03 1.313064276505418775e+03 -9.253964597946955806e+00
-1.681881913545845691e+03 1.313732963998266996e+03 -9.377534612351288601e+00
-1.680144321723683561e+03 1.314041293537534102e+03 -9.437311056960689726e+00
-1.678231362996008784e+03 1.314374519874257203e+03 -9.503645397842721110e+00
-1.676490903153379350e+03 1.314672899560569476e+03 -9.563986328035293027e+00
-1.674749139075813673e+03 1.314967536466857609e+03 -9.623499286267305664e+00
-1.672831917292148319e+03 1.315288406390100363e+03 -9.688287065995011105e+00
-1.671088050203705279e+03 1.315577880758983611e+03 -9.746940877943629289e+00
-1.669168628034187805e+03 1.315893898240395629e+03 -9.811374148036628995e+00
-1.667422379371668512e+03 1.316179128733609787e+03 -9.869573767536522269e+00
-1.663751831308420606e+03 1.316773077063832716e+03 -9.997240679211790493e+00
-1.662002285798705771e+03 1.317054232916759247e+03 -1.006031598865274290e+01
-1.660252019778638441e+03 1.317333767528389444e+03 -1.012442180486985066e+01
-1.658326671548834383e+03 1.317639296441478564e+03 -1.019496558054760804e+01
-1.656578327717805678e+03 1.317915086779770718e+03 -1.025714921903038679e+01
-1.654660905486024149e+03 1.318216606527754493e+03 -1.032459203985183649e+01
-1.652924807135509354e+03 1.318488655688015115e+03 -1.038630961095364569e+01
-1.651196531255166292e+03 1.318759034913429559e+03 -1.044823721984782239e+01
-1.649302667237614742e+03 1.319054163199350796e+03 -1.051501439308184516e+01
-1.647585828878830171e+03 1.319320140288411949e+03 -1.057225094274513211e+01
-1.643997008294542638e+03 1.319869379036195824e+03 -1.068404969244565628e+01
-1.642297698232010816e+03 1.320126152699472641e+03 -1.073431564154064155e+01
-1.640606908724990262e+03 1.320378739518211205e+03 -1.078381588539812341e+01
-1.638757528743296234e+03 1.320649807182493760e+03 -1.083889688214481417e+01
-1.637085542664671493e+03 1.320887709098758705e+03 -1.088852752416210379e+01
-1.635256987572919343e+03 1.321136836083789831e+03 -1.094277404817073496e+01
-1.633605061680658764e+03 1.321349660711084880e+03 -1.099166690359211884e+01
-1.631963952541347453e+03 1.321548417637626471e+03 -1.103887602079611874e+01
-1.630173452458101565e+03 1.321749457567097352e+03 -1.109061976424868590e+01
-1.628560354881976991e+03 1.321913831973217839e+03 -1.113789389958657239e+01
-1.625217688384977691e+03 1.322190727984168916e+03 -1.123623146936710349e+01
-1.623647029820748912e+03 1.322286458649671658e+03 -1.128134971643757822e+01
-1.621935722468000222e+03 1.322362209326328866e+03 -1.132795392929630296e+01
-1.620394781628520832e+03 1.322402843556961898e+03 -1.136818970115758987e+01
-1.618867303783336411e+03 1.322415341444006344e+03 -1.140617024057284468e+01
-1.617202138160907225e+03 1.322395535062431236e+03 -1.144820006683776903e+01
-1.615700726712277174e+03 1.322345442799436114e+03 -1.148794567140505940e+01
-1.614209857759605939e+03 1.322261895914999968e+03 -1.152753767091461867e+01
-1.612583829754595399e+03 1.322128762173050291e+03 -1.156998913297361398e+01
-1.611120218092349887e+03 1.321968574110135023e+03 -1.160757345705528643e+01
-1.608092897427243543e+03 1.321511029497501795e+03 -1.167977076011435145e+01
-1.606673842993682683e+03 1.321235034116525640e+03 -1.171179079252044275e+01
-1.605131688400638041e+03 1.320887806742046678e+03 -1.174666437722259360e+01
-1.603749292557619128e+03 1.320532098617865131e+03 -1.177949675969823140e+01
-1.602387443108891830e+03 1.320137307779014691e+03 -1.181438980797589622e+01
-1.600916073879412806e+03 1.319656897608405188e+03 -1.185327725409107202e+01
-1.599604727464177131e+03 1.319177373673477632e+03 -1.188841166665660332e+01
-1.598192889580266410e+03 1.318602599917146335e+03 -1.192290620088597919e+01
-1.596938536307984805e+03 1.318039146199155994e+03 -1.195305413319445087e+01
-1.595712936376197604e+03 1.317438489494042415e+03 -1.198299435413358971e+01
-1.593237544703467620e+03 1.316058564716292267e+03 -1.204366325921296088e+01
-1.592109102056959728e+03 1.315347314006543229e+03 -1.207391508167363803e+01
-1.590907960058122399e+03 1.314525881482807563e+03 -1.210771678466205437e+01
-1.589853728510176552e+03 1.313744207122739226e+03 -1.213674201301151179e+01
-1.588736704232348757e+03 1.312847461848521107e+03 -1.216501392661822223e+01
-1.587760218418241948e+03 1.312000865822252763e+03 -1.218823291524533836e+01
-1.586821543956691585e+03 1.311125391077298673e+03 -1.220950573634807412e+01
-1.585833555976018488e+03 1.310130642140393320e+03 -1.223099230155230721e+01
-1.584976532048720401e+03 1.309199172554986035e+03 -1.224974799173244300e+01
-1.584158837014983192e+03 1.308243105058134006e+03 -1.226677472822837345e+01
-1.582567571808103594e+03 1.306157345734535511e+03 -1.229015091329251597e+01
-1.581800038371636447e+03 1.305028506715736285e+03 -1.230031526320516200e+01
-1.581140669108493739e+03 1.303983508853072181e+03 -1.231190911491070672e+01
-1.580518295512703162e+03 1.302921843559309764e+03 -1.232254910678434356e+01
-1.579876939890393714e+03 1.301735696621740999e+03 -1.233408875178547603e+01
-1.579332397329025525e+03 1.300640849572359230e+03 -1.234057946733207523e+01
-1.578823993538345576e+03 1.299530756523436139e+03 -1.234401025279000308e+01
-1.578308950243121899e+03 1.298293881423408266e+03 -1.234969729719913545e+01
-1.577883349404300589e+03 1.297159013429199831e+03 -1.236188811655989461e+01
-1.577502249342722052e+03 1.296014933577874672e+03 -1.237689288254685493e+01
-1.576852722666048976e+03 1.293576681570641085e+03 -1.236685619835186500e+01
-1.576592949102140210e+03 1.292283655519949662e+03 -1.235198808838357465e+01
-1.576403646696802070e+03 1.291102956679367935e+03 -1.234602806895988536e+01
-1.576258813813449024e+03 1.289919309796507832e+03 -1.234747633137561351e+01
-1.576151797134765502e+03 1.288614729258382795e+03 -1.234993473102094086e+01
-1.576102337958774569e+03 1.287427076834693253e+03 -1.234767843657921205e+01
-1.576098407840918981e+03 1.286239894123069917e+03 -1.233935084306748919e+01
-1.576145514683917327e+03 1.284937034847219820e+03 -1.232428838631282275e+01
-1.576235228472013887e+03 1.283756971180591790e+03 -1.230658317314111017e+01
-1.576385313305697309e+03 1.282465259647584162e+03 -1.228653495209109536e+01
-1.576800045720639901e+03 1.280131093788740600e+03 -1.225468157668496971e+01
-1.577105498516767284e+03 1.278855976452198092e+03 -1.223636037032610702e+01
-1.577428773518868638e+03 1.277703040854250276e+03 -1.221932299934649713e+01
-1.577793857471563342e+03 1.276556577413977038e+03 -1.220292033454073888e+01
-1.578240530707584412e+03 1.275303385477620850e+03 -1.218633219424031644e+01
-1.578685667456684996e+03 1.274172223088248302e+03 -1.217460954095894188e+01
-1.579215878129177781e+03 1.272937055462089120e+03 -1.216305793830918880e+01
-1.579733071760781058e+03 1.271822527464649511e+03 -1.215116524476767879e+01
-1.580280682525298744e+03 1.270715036384611949e+03 -1.213696971705441996e+01
-1.580914869877315368e+03 1.269502924076015688e+03 -1.211876217330227234e+01
-1.582142847707862302e+03 1.267310987409394102e+03 -1.209213826217279042e+01
-1.582857388494318911e+03 1.266113029576808913e+03 -1.208385667146292697e+01
-1.583531330922104416e+03 1.265029235799721164e+03 -1.207567370235661208e+01
-1.584226328753025427e+03 1.263948778660985681e+03 -1.206401788091695337e+01
-1.585009776765282368e+03 1.262761491123691258e+03 -1.205079771818762779e+01
-1.585734747107777594e+03 1.261680588328728845e+03 -1.204162008142505158e+01
-1.586469785621887922e+03 1.260596914000646848e+03 -1.203380975367986672e+01
-1.587289543777235622e+03 1.259400752322141670e+03 -1.202534037928465338e+01
-1.588044256938557965e+03 1.258308518415763274e+03 -1.201755681159487565e+01
-1.589652547152835268e+03 1.255997474149019354e+03 -1.201216991265422251e+01


==> 01p_rinsw.txt <==
x y z
-2.216243374593318549e+00 -1.322787052619332826e+00 -9.321801434843526302e-01
-2.029232839915385611e+00 -2.187442143085719160e+00 -9.862496467555761370e-01
-1.857664436647665118e+00 -3.149724847214919077e+00 -1.044239006362277955e+00
-1.714069206445957505e+00 -4.214207699871021617e+00 -1.107259019731235972e+00
-1.626961195408343830e+00 -5.186643504819498318e+00 -1.161550063725675264e+00
-1.579912891219744875e+00 -6.257861696820585351e+00 -1.218764977398895777e+00
-1.580576500381809080e+00 -7.232482225599615511e+00 -1.270317242886904729e+00
-1.621579396090585767e+00 -8.203647872461729662e+00 -1.321895724507152536e+00
-1.715043546951895870e+00 -9.265063485228205664e+00 -1.377444888161569292e+00
-1.842714990200557068e+00 -1.022382145266371190e+01 -1.425525846693529886e+00
-2.248727213318460816e+00 -1.220833622398702190e+01 -1.511959460720886828e+00
-2.507098373261026580e+00 -1.313058563473143181e+01 -1.550746164176908692e+00
-2.840972728221448307e+00 -1.412806784083270983e+01 -1.593441023725327588e+00
-3.185448313011555399e+00 -1.501813309999164048e+01 -1.631163453672859864e+00
-3.566926102267913734e+00 -1.589000136869078617e+01 -1.665214331077356391e+00
-4.030061202260224462e+00 -1.682843356828039560e+01 -1.701309018791584915e+00
-4.487773479028150270e+00 -1.765450242997641794e+01 -1.733370475904168373e+00
-4.982822881074317145e+00 -1.845764227709173966e+01 -1.765843568866229507e+00
-5.569128564795761349e+00 -1.930902419341025222e+01 -1.801458645935807068e+00
-6.137891536494965550e+00 -2.005366120593404844e+01 -1.833972180975828259e+00
-7.434869923720456519e+00 -2.151954163220178273e+01 -1.897116607887868511e+00
-8.096268421970609808e+00 -2.217058741243826603e+01 -1.925886340179884471e+00
-8.855536242507222155e+00 -2.284853974073682892e+01 -1.957506770920186767e+00
-9.572533539136760083e+00 -2.342730866851137961e+01 -1.984651190835980294e+00
-1.031497678812207752e+01 -2.397199986827503437e+01 -2.008918380921732805e+00
-1.115761119603800289e+01 -2.452897603628472467e+01 -2.034940676939124060e+00
-1.195053730509908263e+01 -2.500050010450488003e+01 -2.058085070134672456e+00
-1.284773942285640835e+01 -2.547746417123459750e+01 -2.078928070278510898e+00
-1.368778505226286768e+01 -2.587433175360538229e+01 -2.093776638851857719e+00
-1.454324426315772278e+01 -2.623627896431749562e+01 -2.111033931504449068e+00
-1.640468048173898197e+01 -2.689698168992384808e+01 -2.143949003460888569e+00
-1.731770050293390284e+01 -2.716577642858457153e+01 -2.157260541629521633e+00
-1.833887863221882242e+01 -2.742937228868782995e+01 -2.176399283164659693e+00
-1.927907615934247687e+01 -2.763774857827863229e+01 -2.194714939010926180e+00
-2.032944993638620090e+01 -2.783187533759840093e+01 -2.210394497400881342e+00
-2.130162346744081958e+01 -2.797786412360082764e+01 -2.222749118429667714e+00
-2.228992604031607172e+01 -2.809651350913307866e+01 -2.234822667278379527e+00
-2.339495917383999313e+01 -2.819498773479721621e+01 -2.249628663958314068e+00
-2.441343584486638107e+01 -2.825204375995662787e+01 -2.264535286802633607e+00
-2.544589029976867778e+01 -2.827547205812629727e+01 -2.278868739152993594e+00
-2.765103231189881328e+01 -2.808258686127790327e+01 -2.306621693674848927e+00
-2.872608680860593466e+01 -2.804622134299913228e+01 -2.318594179756561235e+00
-2.992416976773219872e+01 -2.797844956018318996e+01 -2.331884537064328633e+00
-3.102356947830401168e+01 -2.789261279784651748e+01 -2.343748988707000436e+00
-3.222539143343527002e+01 -2.776974594787898454e+01 -2.356870306249860825e+00
-3.332182831681288349e+01 -2.764244927553540521e+01 -2.369422435391384418e+00
-3.443205728576531754e+01 -2.750115631064302946e+01 -2.383881828342555576e+00
-3.580413971394199280e+01 -2.734764718842584585e+01 -2.399745536233886423e+00
-3.702502116574886060e+01 -2.717788949316098979e+01 -2.413645293933032399e+00
-3.822143379555600973e+01 -2.698519277020783136e+01 -2.425038603553559380e+00
-4.079577522845315229e+01 -2.651642412730463505e+01 -2.444444700296310558e+00
-4.215968933288035458e+01 -2.625194594343074783e+01 -2.452253022263211513e+00
-4.340996343032703919e+01 -2.600905521037913815e+01 -2.457575526392018261e+00
-4.467660801725790520e+01 -2.575454951449419028e+01 -2.460312924367590526e+00
-4.608871903126038916e+01 -2.546378563338430112e+01 -2.462336118277899999e+00
-4.738687724288320879e+01 -2.519595827784026199e+01 -2.465725068497196304e+00
-4.870078532115992687e+01 -2.492016672138845479e+01 -2.471524714375880727e+00
-5.016889264457164188e+01 -2.461534619828136528e+01 -2.478838079544210427e+00
-5.151663205917579091e+01 -2.432907423780739720e+01 -2.485583323542087886e+00
-5.289822943849948444e+01 -2.404599846417163889e+01 -2.492048164996386816e+00
-5.584172253699011890e+01 -2.344202436407158885e+01 -2.499779156675126845e+00
-5.741682731065588285e+01 -2.312098192595400548e+01 -2.500814681802991046e+00
-5.885392822673544089e+01 -2.282412230563080158e+01 -2.501839280776527286e+00
-6.033143044570945079e+01 -2.252938799748437049e+01 -2.504736365538120069e+00
-6.198282204917492777e+01 -2.220548936897907311e+01 -2.507628391545697610e+00
-6.350599052707864445e+01 -2.190821366164243855e+01 -2.508147531439694156e+00
-6.504738407045266513e+01 -2.160878337518848724e+01 -2.507691350766707572e+00
-6.676171256237937257e+01 -2.127726677805385691e+01 -2.507973651204383092e+00
-6.833753207536925345e+01 -2.097439616941228024e+01 -2.510445895070512634e+00
-7.007747321857905831e+01 -2.064037543026984522e+01 -2.514602877281593152e+00
-7.330342803636399651e+01 -2.003026946481976367e+01 -2.515309310626149042e+00
-7.517624762560738816e+01 -1.969324567073417853e+01 -2.520018336685807103e+00
-7.686269593990520832e+01 -1.938139403973342567e+01 -2.523756203102929696e+00
-7.852963203473733245e+01 -1.906641071563700507e+01 -2.526074111405529621e+00
-8.037566499652710661e+01 -1.871778848968399700e+01 -2.528135570366385476e+00
-8.207563056316938344e+01 -1.839824603105279266e+01 -2.529074833528310862e+00
-8.380779286857678301e+01 -1.807514923893960912e+01 -2.529025608658082902e+00
-8.576976754849293627e+01 -1.771295513683919154e+01 -2.529905351611216435e+00
-8.754805262887717276e+01 -1.737877155296818188e+01 -2.527800752551329300e+00
-8.950455688309995139e+01 -1.700576768640569725e+01 -2.524504464041371854e+00
-9.305821305685238087e+01 -1.631587167556695306e+01 -2.518931481884387757e+00
-9.503360514385370550e+01 -1.592879937718077699e+01 -2.513995722074800820e+00
-9.684219032387254344e+01 -1.557057176876105231e+01 -2.506040648016485406e+00
-9.865303666881084155e+01 -1.520623650591252130e+01 -2.495820308010963551e+00
-1.006558526121412598e+02 -1.479572794615763165e+01 -2.485422971555748095e+00
-1.024790439175235690e+02 -1.441160144022156331e+01 -2.475666843443629972e+00
-1.044180036803353460e+02 -1.398434259680224123e+01 -2.449392667475018825e+00
-1.061761741897947786e+02 -1.358471427839659107e+01 -2.422149090206974442e+00
-1.079892848705503638e+02 -1.316927784931431056e+01 -2.401157367354467720e+00
-1.100247868968606042e+02 -1.269705870517274349e+01 -2.381842279741834822e+00
-1.137621681818337152e+02 -1.180338400990577874e+01 -2.349621484565756813e+00
-1.158216963937941131e+02 -1.129146322895029897e+01 -2.332619394483521624e+00
-1.176662540480692485e+02 -1.081579458489087386e+01 -2.311841156214418547e+00
-1.197058808867309239e+02 -1.027663208609036793e+01 -2.287525785547750878e+00
-1.215729228902206245e+02 -9.771165811530424961e+00 -2.264761101368619300e+00
-1.234706909621931317e+02 -9.250731108772857425e+00 -2.247134600985683406e+00
-1.255624794427038040e+02 -8.663024349905446897e+00 -2.226138810490911446e+00
-1.274669104670153104e+02 -8.116604738087742632e+00 -2.205464505828064858e+00
-1.293647871524580069e+02 -7.557592004682342157e+00 -2.182426435454876135e+00
-1.335018319933724911e+02 -6.330997847454808536e+00 -2.158807671824246377e+00
-1.357650472706298217e+02 -5.662992875310783880e+00 -2.158982265192936900e+00
-1.377595465677756579e+02 -5.053242293095678406e+00 -2.148666008846749520e+00
-1.397156103708624642e+02 -4.438451575286917361e+00 -2.130344550147081684e+00
-1.418561506584647418e+02 -3.754857016744244991e+00 -2.106032316183916286e+00
-1.438083881609982484e+02 -3.122453816940332860e+00 -2.082226938964096163e+00
-1.457587937263259619e+02 -2.478672243135138675e+00 -2.056639268755009020e+00
-1.479173444410349134e+02 -1.756066494474373574e+00 -2.028847625383945807e+00
-1.498780991170416144e+02 -1.087389040945290875e+00 -2.001065174672045810e+00
-1.520466969511352602e+02 -3.386796146593126222e-01 -1.972325759014144975e+00
-1.559942612936962973e+02 1.058253585221144544e+00 -1.919716040611501695e+00
-1.581892703786448067e+02 1.847666872016818118e+00 -1.893072406188095247e+00
-1.601942101993269887e+02 2.576776250288245418e+00 -1.867178712363324777e+00
-1.622091405102985959e+02 3.315780321379794060e+00 -1.839793796364407541e+00
-1.644408366142993998e+02 4.141840391159743895e+00 -1.808927433641984273e+00
-1.664685915747307092e+02 4.901963849537385620e+00 -1.778905155374314262e+00
-1.684945128523887092e+02 5.671665003860041132e+00 -1.746668258047864963e+00
-1.707290016546986067e+02 6.531464378037969531e+00 -1.710784899349903299e+00
-1.727917783669475966e+02 7.327130153155534842e+00 -1.684679621193302168e+00
-1.748534682373178555e+02 8.133630411881348721e+00 -1.657594308970979480e+00
-1.791832589866172043e+02 9.852859458061105968e+00 -1.603275851741881475e+00
-1.814593099749563692e+02 1.076830413739459047e+01 -1.572675152435010659e+00
-1.835268337918494410e+02 1.160899097942064451e+01 -1.538953714882757007e+00
-1.855973384190997422e+02 1.245937725665759288e+01 -1.500549463133418637e+00
-1.878811842479261713e+02 1.340660678561130048e+01 -1.454450639773023912e+00
-1.899657099839564864e+02 1.428010986738066812e+01 -1.410101799936031020e+00
-1.920472934587580198e+02 1.516171437180492987e+01 -1.365821306674371183e+00
-1.943443303529079742e+02 1.614512325851893948e+01 -1.319236469665315381e+00
-1.964351380994773422e+02 1.705018219459736528e+01 -1.277842853100001896e+00
-1.987389008745557533e+02 1.805841186799387188e+01 -1.232494224244784276e+00
-2.029177909649353637e+02 1.991792737039925143e+01 -1.143885945805929394e+00
-2.052331345877896354e+02 2.095887980642133996e+01 -1.099390856947608741e+00
-2.073621371951763876e+02 2.191647686575231546e+01 -1.067244691352416730e+00
-2.094764967697153111e+02 2.288186825905220090e+01 -1.029946586400580788e+00
-2.118214601731814639e+02 2.395502662783697545e+01 -9.956201796563729500e-01
-2.139526858031097163e+02 2.493441886455752154e+01 -9.664264284856468601e-01
-2.160651581854911001e+02 2.592118847269893323e+01 -9.279309331354678170e-01
-2.183832161290697798e+02 2.701375177452498377e+01 -8.827596212919905927e-01
-2.204882142857431404e+02 2.801496763724052741e+01 -8.366355487084876641e-01
-2.228037199020385515e+02 2.912506906337361912e+01 -7.830292827853689852e-01
-2.269933281787960482e+02 3.115996186047568273e+01 -6.753454360512094468e-01
-2.293033209215846000e+02 3.229346127471451666e+01 -6.211721394990461498e-01
-2.313972540817330241e+02 3.332815251689189040e+01 -5.738354602181336972e-01
-2.334914919981011963e+02 3.437047686152437365e+01 -5.269625065147556242e-01
-2.357908974846335184e+02 3.552395437187231408e+01 -4.748606620628890718e-01
-2.378795015193279028e+02 3.658039543763675283e+01 -4.276530671129527006e-01
-2.401733359629052700e+02 3.775124025908652925e+01 -3.763054996212451542e-01
-2.422541249254360594e+02 3.882348347428104773e+01 -3.289225722736683899e-01
-2.443316964461391478e+02 3.990382871016321786e+01 -2.814291820302872171e-01
-2.466083369500660751e+02 4.109785143808642260e+01 -2.294629707720989842e-01
-2.507230252133109900e+02 4.329689877505185081e+01 -1.285327178932814673e-01
-2.529776294550086675e+02 4.452097913432842802e+01 -7.170548616346850146e-02
-2.550309957912224945e+02 4.564462538304812966e+01 -1.982408693620685280e-02
-2.570734838767527890e+02 4.677516716104427275e+01 3.529202902963279875e-02
-2.592753236468774389e+02 4.802273651051085324e+01 1.105850021029615160e-01
-2.611998248909776521e+02 4.915397136318141946e+01 2.029729738342420653e-01
-2.634206619423261486e+02 5.043020568449320962e+01 2.754753144049222335e-01
-2.654619210007687116e+02 5.160247727815415431e+01 3.342685336176294264e-01
-2.675164628812757428e+02 5.278743183648352755e+01 3.909686008727768503e-01
-2.697999499457736192e+02 5.410903598821806071e+01 4.518477403469263187e-01
-2.739114787731658680e+02 5.653291699831650874e+01 5.859040818281839869e-01
-2.761329424278243323e+02 5.786729362442061841e+01 6.757501352639405656e-01
-2.781147661812515821e+02 5.907807289052593802e+01 7.723166891154695790e-01
-2.803343133306734671e+02 6.043690455595665867e+01 8.710768433757309914e-01
-2.823785418794543602e+02 6.169319097738327429e+01 9.576032616769691863e-01
-2.844185567167945692e+02 6.295898737262078271e+01 1.048979890927863368e+00
-2.867221479143373131e+02 6.438571087748736943e+01 1.127385369958234573e+00
-2.888343934340073815e+02 6.570109341885407161e+01 1.193437409763059343e+00
-2.909484967629670109e+02 6.702561557962218330e+01 1.259145850746757667e+00
-2.932748254511343475e+02 6.849152423230425768e+01 1.330998447515403527e+00
-2.975010157261588688e+02 7.118248545739801614e+01 1.468991436570830089e+00
-2.998380599166564480e+02 7.268271013247199619e+01 1.540646593919044793e+00
-3.019637637605158034e+02 7.405539317247743725e+01 1.611165759273654796e+00
-3.043039955177359843e+02 7.557722365848539425e+01 1.701873810958418609e+00
-3.064233441826437456e+02 7.696470234712435854e+01 1.787872214370853197e+00
-3.085540628698414594e+02 7.836930910974948006e+01 1.869267784994774306e+00
-3.109052848295481795e+02 7.993531317046173967e+01 1.954006522482124808e+00
-3.130306450260210909e+02 8.137058205719444004e+01 2.031547198320051706e+00
-3.150336226500247676e+02 8.277043417714941143e+01 2.143851303522540164e+00
-3.170735797314029014e+02 8.425789948407089014e+01 2.308760877576892412e+00
-3.211288238008951907e+02 8.715802611051155679e+01 2.507663364067501899e+00
-3.234610613584472389e+02 8.881888749260578209e+01 2.581715793082981047e+00
-3.255793842830588574e+02 9.034141656967138090e+01 2.645487790331097600e+00
-3.278984527885497755e+02 9.202465919707407238e+01 2.715188928181615946e+00
-3.300005249675597270e+02 9.356750387188908746e+01 2.778615042607436525e+00
-3.320992035969591711e+02 9.512354737823021367e+01 2.840715751147249613e+00
-3.344056215978608293e+02 9.685025770632564956e+01 2.905225732441083064e+00
-3.365011776103395391e+02 9.843430504960498695e+01 2.961248759395243901e+00
-3.385836806306517701e+02 1.000230450888036700e+02 3.015006784283304153e+00
-3.429523303597787276e+02 1.033941453855918695e+02 3.125876640726495292e+00
-3.450278570481931979e+02 1.050114532716497990e+02 3.184268016919215238e+00
-3.473067745734655887e+02 1.068008297667321926e+02 3.250944651985962164e+00
-3.493672686180731830e+02 1.084312645081490132e+02 3.306430611137772591e+00
-3.516316614349954648e+02 1.102391064645466940e+02 3.365610512795341069e+00
-3.536835257395914027e+02 1.118902508566647356e+02 3.418043343541270485e+00
-3.557317021385913449e+02 1.135491848532972057e+02 3.469822319969602109e+00
-3.579799167677147125e+02 1.153837616390338212e+02 3.525009886777535240e+00
-3.600152141497089815e+02 1.170579559958859477e+02 3.570885900739119823e+00
-3.620416851433755028e+02 1.187387423741521246e+02 3.615667826329227008e+00
-3.662795497755776069e+02 1.222936192517181269e+02 3.704348896361285615e+00
-3.682828912460853417e+02 1.239914413865709832e+02 3.745941014344663866e+00
-3.704880863484675046e+02 1.258705595042592478e+02 3.796696113385082949e+00
-3.724791107120354923e+02 1.275733462221852506e+02 3.853907594874207643e+00
-3.741449292176454264e+02 1.292322487344928845e+02 4.088400581967887248e+00
-3.763728426727293481e+02 1.310743208951541305e+02 4.122080069362823451e+00
-3.783367290229048194e+02 1.328056653193295915e+02 4.207640037550474332e+00
-3.804955615184027806e+02 1.347130309437041262e+02 4.274989415353509514e+00
-3.824519618083132286e+02 1.364476431092220139e+02 4.309083752602605344e+00
-3.843973840182422350e+02 1.381847889101119051e+02 4.328187407363833117e+00
-3.888226161549563926e+02 1.420267967117221133e+02 4.264175894603630113e+00
-3.907631999089163628e+02 1.437957953006168168e+02 4.305263983832059438e+00
-3.928826514406514434e+02 1.457436634959663024e+02 4.350305096503953806e+00
-3.948009375388695048e+02 1.475182671633535278e+02 4.387482623016911276e+00
-3.969055380560493518e+02 1.494799314338836211e+02 4.425457500654253806e+00
-3.988066755933719492e+02 1.512649988766907825e+02 4.455720009489359867e+00
-4.007060862937719889e+02 1.530577516982617681e+02 4.483685505380025305e+00
-4.028138843867251921e+02 1.550459337973802008e+02 4.503978171845808731e+00
-4.047151250989617211e+02 1.568493766832489200e+02 4.521918431164971608e+00
-4.066002862090318217e+02 1.586531136574326979e+02 4.546724058752131370e+00
-4.105320624692257070e+02 1.624350565934684596e+02 4.589492011990099485e+00
-4.125907165151376148e+02 1.644208292310058823e+02 4.610228915676449546e+00
-4.144628311255773951e+02 1.662300600212919335e+02 4.639357183005619945e+00
-4.163232991235717577e+02 1.680360839371707584e+02 4.669475528068092629e+00
-4.183658740273219223e+02 1.700257792041739435e+02 4.699211471037960663e+00
-4.202258655227831241e+02 1.718411357379001743e+02 4.728102713137188218e+00
-4.220696452419801972e+02 1.736470636199426565e+02 4.757294841677607522e+00
-4.240669392756544198e+02 1.756155995535485488e+02 4.785364758957040721e+00
-4.259016730816387053e+02 1.774223884318442970e+02 4.810934285963401891e+00
-4.277393486860706275e+02 1.792354174074789910e+02 4.837643904732257027e+00
-4.315852154818035160e+02 1.830318177125585066e+02 4.867395564033621724e+00
-4.334341742250708194e+02 1.848386983969887467e+02 4.872684166551929152e+00
-4.354720109139134365e+02 1.868171638530745895e+02 4.890316810059921693e+00
-4.370758924306355198e+02 1.884330114915574654e+02 4.930247937759263621e+00
-4.385872815771729165e+02 1.900193738505647332e+02 5.008903174831095484e+00
-4.401114533922508372e+02 1.915591888956552395e+02 5.070368796545984935e+00
-4.418463398523873025e+02 1.932380004070532493e+02 5.110175323292319050e+00
-4.438811535036670080e+02 1.951577877738116626e+02 5.140169449533228629e+00
-4.457508286159662134e+02 1.969043940576389105e+02 5.162343489963905796e+00
-4.476406459236627597e+02 1.986564196400992159e+02 5.182667498320720156e+00
-4.518174057994653481e+02 2.024794139067009553e+02 5.210362038596162648e+00
-4.538314821183886352e+02 2.043553099357353062e+02 5.244864354915215188e+00
-4.556880689283862012e+02 2.060753906152289119e+02 5.267874220158116572e+00
-4.575171353703120189e+02 2.077680535210113817e+02 5.289580277216012760e+00
-4.595830287719404623e+02 2.096628712412484106e+02 5.310073676139502652e+00
-4.614053031375963201e+02 2.113396395079192018e+02 5.346662732206867830e+00
-4.631101453265503665e+02 2.129249124967526541e+02 5.403178876212662018e+00
-4.650538892345820159e+02 2.147153782938128757e+02 5.451359331090847249e+00
-4.668796721570167279e+02 2.163813458872083686e+02 5.481644137410649265e+00
-4.687536462170704112e+02 2.180779710055648195e+02 5.501805915476639441e+00
-4.728337069227355300e+02 2.217363088590521727e+02 5.514847548027308477e+00
-4.750054377781244739e+02 2.236724199052916049e+02 5.513567979627556070e+00
-4.770307286775584430e+02 2.254690978193689546e+02 5.509702997564529525e+00
-4.790604166910383128e+02 2.272684692055053688e+02 5.507096490933205857e+00
-4.811985839209850155e+02 2.291724660442003483e+02 5.515839793646799549e+00
-4.831396340164466778e+02 2.308988502554284423e+02 5.522297577162449400e+00
-4.850902360284977703e+02 2.326312138631253958e+02 5.525070729555832116e+00
-4.872753568750342197e+02 2.345685228947815233e+02 5.521764781247949117e+00
-4.893100851378483753e+02 2.363711761849807829e+02 5.512116952830217187e+00
-4.912568484063430674e+02 2.381039442407864897e+02 5.515540387443881087e+00
-4.952893354975677767e+02 2.416989569554322088e+02 5.526370256153990468e+00
-4.974065830386720108e+02 2.435874574723923160e+02 5.528523746333890543e+00
-4.993815821177116732e+02 2.453499163006953268e+02 5.524071833506539519e+00
-5.014240847523743128e+02 2.471748959663442804e+02 5.507492275160478457e+00
-5.035811421315514735e+02 2.491040664201655659e+02 5.504926170609463654e+00
-5.055073629475415942e+02 2.508261321029225428e+02 5.508389482234344214e+00
-5.074313768305173653e+02 2.525454210148853065e+02 5.513139352734890863e+00
-5.095514598850504626e+02 2.544394045554593617e+02 5.519022056963951428e+00
-5.114724144005253379e+02 2.561554456348317217e+02 5.523483141554605069e+00
-5.133900424882815514e+02 2.578679094456472853e+02 5.526534854901079541e+00
-5.174601435478432450e+02 2.615045625823165665e+02 5.521940821465371130e+00
-5.195828374975511679e+02 2.633990494474543880e+02 5.523646724227708305e+00
-5.215026404997599911e+02 2.651101600111339849e+02 5.524719882803134752e+00
-5.234238225434631886e+02 2.668212410483181429e+02 5.523964228926297793e+00
-5.255407109071377363e+02 2.687069172946389131e+02 5.522644378425345835e+00
-5.274647568886126692e+02 2.704214246628168894e+02 5.521730558610608242e+00
-5.293785150243421640e+02 2.721266782564461550e+02 5.519776700020489812e+00
-5.314852140172893087e+02 2.740037419621328922e+02 5.515551391088061806e+00
-5.334022434100905912e+02 2.757124545964622939e+02 5.511112839487827486e+00
-5.374420139406480530e+02 2.793314266138999642e+02 5.519430393207878538e+00
-5.393557725841312731e+02 2.810442927331222336e+02 5.524881053552274324e+00
-5.414618952357168382e+02 2.829261208947421551e+02 5.526447029580339176e+00
-5.433774910886612588e+02 2.846386263402530403e+02 5.524472957609715351e+00
-5.452920165200875999e+02 2.863551762746268992e+02 5.521778898593911578e+00
-5.474001216039420115e+02 2.882465741603698461e+02 5.520736488359926142e+00
-5.493127060004096620e+02 2.899577320827996232e+02 5.521189298702037007e+00
-5.512261241372265204e+02 2.916675324138640804e+02 5.519019588539311627e+00
-5.533304287577510649e+02 2.935483613156329739e+02 5.512770074839941969e+00
-5.552438259642246976e+02 2.952576801543150964e+02 5.504815260471847438e+00
-5.592588813935328744e+02 2.988410523242048384e+02 5.489332344937716712e+00
-5.611713344380673334e+02 3.005465961582461887e+02 5.479121991280049286e+00
-5.632763544405289622e+02 3.024214803074650604e+02 5.464340516302019779e+00
-5.651880884784566206e+02 3.041230872681276765e+02 5.450415289896985982e+00
-5.670973310080994452e+02 3.058175156383309172e+02 5.444864643587440156e+00
-5.691640617973632743e+02 3.076423728701986420e+02 5.450042507286942950e+00
-5.710565668254847651e+02 3.093171936675520328e+02 5.447834320017578946e+00
-5.731527922612100383e+02 3.111724948604368706e+02 5.436671320213168457e+00
-5.750551593954141936e+02 3.128532701214620033e+02 5.426285124340321175e+00
-5.769578641077338261e+02 3.145308502748677029e+02 5.418373480056686731e+00
-5.809593327212796794e+02 3.180504942008320199e+02 5.398752996328017417e+00
-5.828753480278261350e+02 3.197321007560138355e+02 5.387117824625430984e+00
-5.849901211599536737e+02 3.215852090572556108e+02 5.373648049365028712e+00
-5.869134799724697586e+02 3.232678033998354294e+02 5.360088960487944476e+00
-5.888455893517634649e+02 3.249562179861107438e+02 5.346384012800529106e+00
-5.909864606659464243e+02 3.268289816567185539e+02 5.329942334386455371e+00
-5.929153701496265967e+02 3.285157322450702964e+02 5.318041050975635287e+00
-5.950353519412381047e+02 3.303690947403055134e+02 5.303153014064028170e+00
-5.969589402173770623e+02 3.320509448558967165e+02 5.288133310008914734e+00
-5.989002999572692261e+02 3.337538704576512032e+02 5.273077938462416014e+00
-6.029964719597326166e+02 3.373609015023785105e+02 5.248843197111872527e+00
-6.049312322421059207e+02 3.390574334241544534e+02 5.241876277577642185e+00
-6.070469016083553697e+02 3.409094470977464084e+02 5.232667099688599777e+00
-6.089714152514543457e+02 3.425942598288905856e+02 5.222019149542290961e+00
-6.110903214928418947e+02 3.444500700475059034e+02 5.209085221881053940e+00
-6.130176986890605804e+02 3.461381993096269980e+02 5.198105273767028578e+00
-6.149487977790398645e+02 3.478290460837001206e+02 5.187875205665909206e+00
-6.170669624186185729e+02 3.496806656491345393e+02 5.176540936593712061e+00
-6.189906906637459088e+02 3.513605049253448556e+02 5.164887467823666256e+00
-6.209160510934447075e+02 3.530405341657169060e+02 5.152224887881367010e+00
-6.249589583342873311e+02 3.565623675670103125e+02 5.132394791870080297e+00
-6.268816163943289439e+02 3.582345640549922905e+02 5.123407681290245819e+00
-6.289972123080561914e+02 3.600734448248383615e+02 5.111059147476698428e+00
-6.309177606075386393e+02 3.617395830219806498e+02 5.101435582593650153e+00
-6.330261779526973669e+02 3.635632911664968674e+02 5.098253031333600305e+00
-6.349303853806005691e+02 3.652075892581825087e+02 5.099178513475774110e+00
-6.368491459956933340e+02 3.668664828732636920e+02 5.094359428966246384e+00
-6.389611845648234976e+02 3.686917743671065182e+02 5.084271565028936735e+00
-6.408832277005483320e+02 3.703506468286515201e+02 5.072745576809252199e+00
-6.428092587681346686e+02 3.720108892913348200e+02 5.060119401098404524e+00
-6.468352155617902781e+02 3.754730655892184359e+02 5.040330457174730938e+00
-6.489396517016813277e+02 3.772776222744287224e+02 5.037445713245787715e+00
-6.508650512828448882e+02 3.789284176121555561e+02 5.032739426003702832e+00
-6.528041312622397072e+02 3.805912848579568504e+02 5.024438293267754929e+00
-6.549370855663051998e+02 3.824202184147641219e+02 5.013654979693370706e+00
-6.568740696876258198e+02 3.840802225668656433e+02 5.004409273970717109e+00
-6.588105234296266417e+02 3.857394724489657278e+02 4.996539607159130369e+00
-6.609399306421306619e+02 3.875664926720186827e+02 4.990205417813479372e+00
-6.628719264230896897e+02 3.892281186837506652e+02 4.985314154409424603e+00
-6.648014758523220280e+02 3.908879813366778535e+02 4.979106265206613813e+00
-6.688510366420003947e+02 3.943764616616694525e+02 4.961749217217821695e+00
-6.709669534335412209e+02 3.962018784880091857e+02 4.952502851250972782e+00
-6.728704044769676784e+02 3.978515259781451050e+02 4.950083875106525255e+00
-6.747992551126460512e+02 3.995156515628776219e+02 4.945647986992860012e+00
-6.769663898779333522e+02 4.013682443916356988e+02 4.936727484296364210e+00
-6.789113835849162797e+02 4.030347137041440533e+02 4.932589491344069543e+00
-6.808408731721385720e+02 4.046913648626335203e+02 4.928361586078027656e+00
-6.829621862258526335e+02 4.065128734277196259e+02 4.922980310271492854e+00
-6.848931978837796350e+02 4.081699125053081048e+02 4.918181076806588337e+00
-6.868264216809328673e+02 4.098270215539425294e+02 4.914444574057970527e+00
-6.908883075316414306e+02 4.133030089241615315e+02 4.908110992839111120e+00
-6.930089764366234704e+02 4.151159004453552939e+02 4.900876754276296765e+00
-6.949223874303552293e+02 4.167477296305707455e+02 4.896789558759545358e+00
-6.967870419617971720e+02 4.183303320821638067e+02 4.906125562246055338e+00
-6.988533507052920868e+02 4.200830258962031394e+02 4.915545802534435182e+00
-7.007607161023680646e+02 4.217007003390482964e+02 4.919700862998745095e+00
-7.026757014674619768e+02 4.233223073884352061e+02 4.924060127315813773e+00
-7.047578778810926678e+02 4.250807309016968816e+02 4.936023223482989053e+00
-7.066685086661458399e+02 4.266926598019935000e+02 4.944222988586503220e+00
-7.088009272103467993e+02 4.284893560862844311e+02 4.945320917132651317e+00
-7.127306834884650470e+02 4.317912978575251373e+02 4.935290651917945581e+00
-7.149627360499061979e+02 4.336674750906031477e+02 4.917229105416282664e+00
-7.168639212888342627e+02 4.352571260765419083e+02 4.932440137999263285e+00
-7.187893445991810495e+02 4.368657489521517050e+02 4.944753547814370265e+00
-7.209577980751004134e+02 4.386771864725384376e+02 4.944088341974122613e+00
-7.229165310978657999e+02 4.403105440880907508e+02 4.942042109712113884e+00
-7.248699522584158785e+02 4.419382216892935844e+02 4.940666517093349697e+00
-7.270275066191751421e+02 4.437393116631829457e+02 4.941469123222871573e+00
-7.290137666689722664e+02 4.454064361009985191e+02 4.938109258918666811e+00
-7.330885177287383385e+02 4.488037429256378346e+02 4.950092221740142406e+00
-7.349706079975854891e+02 4.503612628900236814e+02 4.970268656833981780e+00
-7.370913898897861145e+02 4.521211187922211820e+02 4.981698778743743006e+00
-7.390414473391833781e+02 4.537387238699266732e+02 4.991681285319526040e+00
-7.409857400756083052e+02 4.553479982314658514e+02 5.008064983673879311e+00
-7.431205036522006822e+02 4.571103677958095659e+02 5.026476267810245702e+00
-7.450732033481149301e+02 4.587197238544005131e+02 5.036027562081548226e+00
-7.472456212594261160e+02 4.605071671627358114e+02 5.040832638015407596e+00
-7.492485227392576235e+02 4.621528880457211699e+02 5.041288589213325011e+00
-7.512559518132065932e+02 4.637995803757449380e+02 5.039402987562448644e+00
-7.554620608878964276e+02 4.672376987069997654e+02 5.040913598254050498e+00
-7.575050183403569690e+02 4.689051102160684650e+02 5.036109452496637218e+00
-7.597388930603274275e+02 4.707248890350617216e+02 5.034592680289971867e+00
-7.617439358829510638e+02 4.723541696289770471e+02 5.035850351813822456e+00
-7.637408939813965389e+02 4.739740129550255006e+02 5.036099808814661571e+00
-7.659222799325312963e+02 4.757411436334681980e+02 5.039051384538874245e+00
-7.679009802853145175e+02 4.773451451501476868e+02 5.045087321144350767e+00
-7.700752372882575401e+02 4.791127881225363012e+02 5.053842788446283762e+00
-7.720045939334067953e+02 4.806939714035727320e+02 5.066792128331760736e+00
-7.738766976842466647e+02 4.822353238217319813e+02 5.089389160171036153e+00
-7.779694407821165214e+02 4.855786488045783358e+02 5.110694732273696417e+00
-7.799285805863962651e+02 4.871799328338946111e+02 5.116524498519151365e+00
-7.820682802684552826e+02 4.889298064478384731e+02 5.126808991364125490e+00
-7.839796855495114869e+02 4.904953246693249866e+02 5.147863175629188603e+00
-7.858837121725641737e+02 4.920558089790739018e+02 5.175133270746373526e+00
-7.880670714609615288e+02 4.938392388158356994e+02 5.192024729414454143e+00
-7.900574861840563017e+02 4.954643206479684636e+02 5.204778242390821319e+00
-7.922314630980314405e+02 4.972374600504801379e+02 5.219083437725602792e+00
-7.942445616211472270e+02 4.988706540940446530e+02 5.227611144843024249e+00
-7.962451708448897989e+02 5.004842982843779282e+02 5.241183371214724218e+00
-8.002812189825543783e+02 5.037351940520197786e+02 5.297586195026189770e+00
-8.021501848212196819e+02 5.052337346504857010e+02 5.333002006522386651e+00
-8.042330728245435694e+02 5.069026158976812440e+02 5.364797611075559303e+00
-8.061572415433096239e+02 5.084424355994531197e+02 5.385135760512989478e+00
-8.081166294159791050e+02 5.100078722524750674e+02 5.396848799612921965e+00
-8.103431024374028766e+02 5.117861497111803146e+02 5.392822065648454455e+00
-8.124716164382832631e+02 5.134881332879197089e+02 5.371039677890166786e+00
-8.147211631063789810e+02 5.152779431828161023e+02 5.368155693215516777e+00
-8.167199591723212961e+02 5.168627175256052624e+02 5.374650201992366760e+00
-8.187954289874490996e+02 5.185108918077967246e+02 5.364858172688078852e+00
-8.230270447124298698e+02 5.218599449329817617e+02 5.358800396005053202e+00
-8.250172870218154912e+02 5.234327031573254772e+02 5.358792652242879484e+00
-8.272111668472346082e+02 5.251691340127329113e+02 5.360731605726137161e+00
-8.292178171866379444e+02 5.267630944547734089e+02 5.362088397418711239e+00
-8.312135666872319462e+02 5.283446139331608720e+02 5.363225174601685907e+00
-8.334238703064966103e+02 5.300973683384261221e+02 5.360593559611036341e+00
-8.354540179878447361e+02 5.317129117665577951e+02 5.354854930658937917e+00
-8.376654381311824409e+02 5.334636012241412573e+02 5.357551773016268726e+00
-8.396645875221778397e+02 5.350404198363286241e+02 5.361343318337546293e+00
-8.416639931794203449e+02 5.366173000270994180e+02 5.358006216117031428e+00
-8.458538943852346392e+02 5.399182703118713107e+02 5.339199300892259359e+00
-8.478434933146090771e+02 5.414834148151857107e+02 5.328438018930823361e+00
-8.499450433644974510e+02 5.431131784859356912e+02 5.346877867486750091e+00
-8.518040722439210413e+02 5.445525868879686868e+02 5.374337674429472855e+00
-8.536940784221438889e+02 5.460206661069834126e+02 5.391635878678151528e+00
-8.556494372329484577e+02 5.475238195757519861e+02 5.430806648207118670e+00
-8.574070186469484725e+02 5.488681614564926576e+02 5.465339429872461352e+00
-8.594325805489897903e+02 5.504218577837191333e+02 5.479267545444633569e+00
-8.613480186558039122e+02 5.518931112286270491e+02 5.473238407903227909e+00
-8.633060385975238660e+02 5.533954919306233933e+02 5.457817076009691348e+00
-8.674256627707630969e+02 5.565433194452623411e+02 5.425920815265977026e+00
-8.692413476345408299e+02 5.579125454864816902e+02 5.439072613163290271e+00
-8.713097177078994946e+02 5.594740456955846639e+02 5.441303708012558360e+00
-8.732613724631381729e+02 5.609501324347289710e+02 5.428500095844068341e+00
-8.754262336809114231e+02 5.625855183473017860e+02 5.407467505528488871e+00
-8.774245271801697754e+02 5.640938388110865844e+02 5.379795506009987349e+00
-8.794596088859859719e+02 5.656309463266641160e+02 5.340997432136536105e+00
-8.817289208229391306e+02 5.673444471268682037e+02 5.292917514138226309e+00
-8.837944966328808505e+02 5.689013287072918956e+02 5.250163127948768604e+00
-8.858520390882348465e+02 5.704493443231488072e+02 5.208740046077263486e+00
-8.905121417436997717e+02 5.739900372809298688e+02 5.059114525341259494e+00
-8.925371502285099723e+02 5.755071387019701206e+02 5.032578885405071034e+00
-8.947020974444096737e+02 5.771207489617559077e+02 5.012458031343358655e+00
-8.966683739578736549e+02 5.785842121430156340e+02 4.990321868929584070e+00
-8.988356836428197312e+02 5.801946620774117491e+02 4.968920143854921534e+00
-9.007995985391742124e+02 5.816519833690895211e+02 4.960950526390112358e+00
-9.027757383633371546e+02 5.831207611278898639e+02 4.959745735296589686e+00
-9.049525723907665906e+02 5.847372329432954530e+02 4.949738524401638529e+00
-9.069182560067905570e+02 5.861966700101328342e+02 4.931346043884619945e+00
-9.088853597123954842e+02 5.876583210159714099e+02 4.906727582000700139e+00
-9.130269273149277751e+02 5.907276990439069095e+02 4.852198657478663080e+00
-9.149893189275314853e+02 5.921798701622751651e+02 4.822873045685204474e+00
-9.171494293852056217e+02 5.937758560946950865e+02 4.788185878611024293e+00
-9.191167876593825667e+02 5.952257312239461271e+02 4.758719118408180293e+00
-9.212670577463729842e+02 5.968010436860795380e+02 4.736877276609098075e+00
-9.231849203680334313e+02 5.981980275526123023e+02 4.725944629506729555e+00
-9.250897882220561996e+02 5.995828971891048695e+02 4.714248818271416397e+00
-9.271729316799202252e+02 6.010913923638489678e+02 4.705791953909939096e+00
-9.290976253991316298e+02 6.024869872268312747e+02 4.691199577916377095e+00
-9.332521055868016902e+02 6.055033638443809423e+02 4.630343748229714507e+00
-9.352384468220095641e+02 6.069419822962437365e+02 4.595998533753412829e+00
-9.372146077136269469e+02 6.083693443965175902e+02 4.558453178919634752e+00
-9.393706041247812664e+02 6.099220756517275959e+02 4.511723670601499592e+00
-9.413475092541182221e+02 6.113438148718506682e+02 4.461438045030114097e+00
-9.437669806997115529e+02 6.131173765151173711e+02 4.352805016652441239e+00
-9.458005488044633466e+02 6.145878254243291394e+02 4.295160749946651535e+00
-9.477666238822788500e+02 6.159984024937176628e+02 4.257275447530517454e+00
-9.499338119302784662e+02 6.175553223271607521e+02 4.210258452845453192e+00
-9.519078721528110236e+02 6.189708076687898028e+02 4.166735324153124864e+00
-9.557850366993195621e+02 6.217421681830069247e+02 4.117395848287058513e+00
-9.576375355506058895e+02 6.230703893799726529e+02 4.096360169944510687e+00
-9.599718437832152631e+02 6.247561662417760999e+02 4.032639006969885642e+00
-9.621207497369232442e+02 6.263082850430927238e+02 3.971850093616400290e+00
-9.641859735089138894e+02 6.277953509450625234e+02 3.921949768288162996e+00
-9.664189161981613552e+02 6.293996016532976228e+02 3.871053949821906759e+00
-9.684101523796940683e+02 6.308271022563096722e+02 3.827340343769164210e+00
-9.704002602244374884e+02 6.322516200760709353e+02 3.785117012991575880e+00
-9.725928195725055048e+02 6.338184337351539170e+02 3.741516566010039124e+00
-9.745963096250044373e+02 6.352473067385701597e+02 3.701642460611540120e+00
-9.787309789004104914e+02 6.381887692309126123e+02 3.615801321582739813e+00
-9.806783308573798195e+02 6.395700014004657987e+02 3.570680196733136302e+00
-9.828299617151395751e+02 6.410949778506777648e+02 3.519517622145898361e+00
-9.847980235979214285e+02 6.424898046237758535e+02 3.475993996516829387e+00
-9.867648487778484423e+02 6.438841897195159163e+02 3.436313920493036189e+00
-9.889379802747630492e+02 6.454207681073080494e+02 3.392432185439647530e+00
-9.909308396390556481e+02 6.468259210310093295e+02 3.352412727437303896e+00
-9.929364869562487002e+02 6.482380133176616255e+02 3.314273605904496822e+00
-9.951368288195925516e+02 6.497880291017595482e+02 3.271082194488288852e+00
-9.971571886615153062e+02 6.512094180565527495e+02 3.230803266868727430e+00
-1.001279006060548340e+03 6.541050520646485893e+02 3.154167328454723584e+00
-1.003219792921684416e+03 6.554667376901807074e+02 3.112260616032959337e+00
-1.005363502100110850e+03 6.569662416302364818e+02 3.065451002754398857e+00
-1.007317710890902845e+03 6.583302829726375194e+02 3.023420014008848966e+00
-1.009273883311658892e+03 6.596950435311650836e+02 2.984357182157181487e+00
-1.011498530889825702e+03 6.612584384384127816e+02 2.932861207162842376e+00
-1.013325622639762173e+03 6.625127346623968378e+02 2.925341064329733953e+00
-1.015168161780047399e+03 6.637793810167019046e+02 2.911021833924111846e+00
-1.017163880070871983e+03 6.651441419257993175e+02 2.897328762809575409e+00
-1.018961054364677125e+03 6.663665491625459936e+02 2.887936723975244480e+00
-1.023095549566221280e+03 6.692130262513603611e+02 2.815562115869381987e+00
-1.025024453962847474e+03 6.705320911870649070e+02 2.791522217697245178e+00
-1.027161547058222823e+03 6.719939353688636174e+02 2.755978680994603192e+00
-1.029104911060852373e+03 6.733203335175232951e+02 2.716063769891503554e+00
-1.031065559911240143e+03 6.746547910011593103e+02 2.669047973005107099e+00
-1.033232936258562859e+03 6.761258169169060466e+02 2.615986872060760859e+00
-1.035233586908920643e+03 6.774863550853480092e+02 2.564596260935397165e+00
-1.037407288956598222e+03 6.789887715255655394e+02 2.482175313941568984e+00
-1.040217031590558236e+03 6.809830511737554843e+02 2.316133319513726807e+00
-1.042420651746072508e+03 6.825115350408941595e+02 2.233753825460998765e+00
-1.046441306748557508e+03 6.852224640682335348e+02 2.187869969473736464e+00
-1.048395230380840076e+03 6.865463961769128218e+02 2.150208861254319093e+00
-1.050545714310574567e+03 6.880007264738816275e+02 2.105470096583426987e+00
-1.052490573827400112e+03 6.893153387746405087e+02 2.067486936112663987e+00
-1.054440994290453091e+03 6.906201717741878383e+02 2.053790984218149429e+00
-1.056565909261477827e+03 6.920499659841815401e+02 2.032243945172734101e+00
-1.058497896639821192e+03 6.933459977763610596e+02 2.013725552097965554e+00
-1.060386454316011168e+03 6.946032770587394225e+02 2.001620098372344447e+00
-1.062511413456228638e+03 6.960172862369207678e+02 1.978153425124812514e+00
-1.064483668222425422e+03 6.973305997428633418e+02 1.939018008434006735e+00
-1.068569720036516628e+03 7.000417613508581098e+02 1.848176077041125076e+00
-1.070482936748277552e+03 7.013037783560675962e+02 1.814714983606276810e+00
-1.072629326807163579e+03 7.027205742450314574e+02 1.776033020949202790e+00
-1.074607088382066195e+03 7.040255034178745746e+02 1.735484255553233268e+00
-1.076586684330812659e+03 7.053288598241342697e+02 1.693716297682046790e+00
-1.078742316056524032e+03 7.067422850851545491e+02 1.649691053939069896e+00
-1.080711958972467073e+03 7.080318932630042355e+02 1.604700397683736401e+00
-1.082740081279142487e+03 7.093640679090915455e+02 1.546735715684172785e+00
-1.085076092795154636e+03 7.109077216809546371e+02 1.467004177217882788e+00
-1.087109248460779327e+03 7.122371406185690148e+02 1.414448047011144904e+00
-1.091529776861882510e+03 7.151347757610892586e+02 1.277967716757049121e+00
-1.093665029752969986e+03 7.165339852643321592e+02 1.208054375285369630e+00
-1.095866219723072390e+03 7.179538752020388301e+02 1.163761285355172870e+00
-1.097880285282842124e+03 7.192516865011464233e+02 1.123208746926886548e+00
-1.099991144670514132e+03 7.206203701363723439e+02 1.067371985461257333e+00
-1.102335082750957554e+03 7.221390214092489259e+02 1.004832434329375523e+00
-1.104481994264375771e+03 7.235283983487026944e+02 9.464037002139553678e-01
-1.106810481578583676e+03 7.250271261241024376e+02 8.883988621556253573e-01
-1.108934362074168803e+03 7.263924075186328082e+02 8.330628078193911268e-01
-1.111064796275235040e+03 7.277591171421603349e+02 7.768014115524848329e-01
-1.115410410517954006e+03 7.305247651877024282e+02 6.796686186772509242e-01
-1.117456047069607848e+03 7.318231147396606957e+02 6.364954610004236457e-01
-1.119649322825428044e+03 7.332095251676887528e+02 5.957572850404466713e-01
-1.121492444419131516e+03 7.343605215529597672e+02 5.775560218678026381e-01
-1.123483869285078526e+03 7.356002630574959085e+02 5.656921074035876629e-01
-1.125453079289629841e+03 7.368444674348655781e+02 5.349177633787731700e-01
-1.127225281024404012e+03 7.379438098717436105e+02 5.325735514380778302e-01
-1.129331534337868106e+03 7.392693251105465606e+02 5.145441551512652811e-01
-1.131326029515615573e+03 7.405333933950875007e+02 4.863727169018523533e-01
-1.133333058189763051e+03 7.418072050030118589e+02 4.528856799354039619e-01
-1.138022377328317816e+03 7.448350820996686252e+02 3.227426923835650108e-01
-1.140397949422734200e+03 7.463591841969565621e+02 2.734089486222166521e-01
-1.142580894589910258e+03 7.477591750130152377e+02 2.251782208686352593e-01
-1.144634416866726951e+03 7.490609485159828864e+02 1.885174455212237365e-01
-1.146887522304741196e+03 7.504867706476082958e+02 1.424397500558427510e-01
-1.148941813640321925e+03 7.517862197802650144e+02 9.712637401382306912e-02
-1.150967017923780531e+03 7.530623343442836131e+02 5.838403385518009525e-02
-1.153182310852746014e+03 7.544554292954671837e+02 2.001768000620862686e-02
-1.155353235486469202e+03 7.558366499965401317e+02 -3.450033097801186166e-02
-1.160124141259947919e+03 7.588846758988265719e+02 -1.694683444421932750e-01
-1.162231806924401099e+03 7.602102748198470863e+02 -2.072730729542778816e-01
-1.164295614249303981e+03 7.615009378528395700e+02 -2.372789260070062856e-01
-1.166552793016622672e+03 7.629072703164656559e+02 -2.692807725945385311e-01
-1.168608275188546941e+03 7.641850592375983524e+02 -3.004843522978004611e-01
-1.170877591569807464e+03 7.655954101116420816e+02 -3.393933032707301400e-01
-1.172970169896096650e+03 7.668962547827228491e+02 -3.813973270099696444e-01
-1.175102916201619792e+03 7.682249936773200716e+02 -4.325438994609825394e-01
-1.177454543295745680e+03 7.696879884705692803e+02 -4.891446304649105237e-01
-1.179329594814534175e+03 7.708175720047549930e+02 -4.927254738966900249e-01
-1.183233268141683311e+03 7.731521033438244785e+02 -4.882651392787460409e-01
-1.185111394250478952e+03 7.742703478485364030e+02 -4.844804977576924743e-01
-1.186994190690734285e+03 7.753867320703022870e+02 -4.773958584717072351e-01
-1.188999494578795293e+03 7.765595439757155418e+02 -4.569724173213021157e-01
-1.191058135209891589e+03 7.777946637814799260e+02 -4.781547650979080522e-01
-1.193657833608423061e+03 7.794246638566708043e+02 -5.855622982256352138e-01
-1.196450328038813495e+03 7.811630477214376924e+02 -6.872480827618737687e-01
-1.199221808956791392e+03 7.829112757850811022e+02 -8.129767517926294040e-01
-1.202637538216113626e+03 7.851024039193430326e+02 -1.008478154945816607e+00
-1.205107619303432784e+03 7.866237507044888844e+02 -1.082097787133500022e+00
-1.210228806838521905e+03 7.897602754091758470e+02 -1.227239022290275594e+00
-1.212538931518951358e+03 7.911547208154531745e+02 -1.276206279878695504e+00
-1.214811363656139292e+03 7.925190501045997280e+02 -1.320990847303771698e+00
-1.217310986584743205e+03 7.940171078669923190e+02 -1.372409732102688018e+00
-1.219549001167775714e+03 7.953514600861951749e+02 -1.416012524972784181e+00
-1.221754011337476186e+03 7.966596554572786317e+02 -1.456462724758490923e+00
-1.224154235439713375e+03 7.980772281088744649e+02 -1.494735405609503243e+00
-1.226293550210067679e+03 7.993315469932286987e+02 -1.516775295405130564e+00
-1.228634439251193726e+03 8.006981067108713432e+02 -1.528955679163066517e+00
-1.230768399796097583e+03 8.019414365679759840e+02 -1.525988316954829394e+00
-1.235317063390765725e+03 8.045913536144149703e+02 -1.514388602560437391e+00
-1.237506820254018749e+03 8.058671253442811349e+02 -1.519601646378552218e+00
-1.239756569857385784e+03 8.071839255551525412e+02 -1.540206202346427578e+00
-1.242296805947772555e+03 8.086793276506685970e+02 -1.580563892756233102e+00
-1.244631847187708445e+03 8.100575237240913111e+02 -1.625270146374785396e+00
-1.247146968836989345e+03 8.115323278192482803e+02 -1.663798199105286368e+00
-1.249383972552525847e+03 8.128339145550925195e+02 -1.686563868198948324e+00
-1.251608768672876067e+03 8.141252681102439510e+02 -1.704681156721696622e+00
-1.254044915952378688e+03 8.155345813478804757e+02 -1.716410524448917840e+00
-1.256279680147618819e+03 8.168274416878238071e+02 -1.727231279622982729e+00
-1.261030782513173108e+03 8.195782977206860096e+02 -1.766597153805635756e+00
-1.263284998211699076e+03 8.208820472568691002e+02 -1.787439960848809406e+00
-1.265536709463502120e+03 8.221800239890135344e+02 -1.804358175221805194e+00
-1.267980299180714610e+03 8.235798504040117223e+02 -1.811052110971398843e+00
-1.270193312904402774e+03 8.248449485476348855e+02 -1.812680273677282905e+00
-1.272428046554774937e+03 8.261240456070873961e+02 -1.815704334017673949e+00
-1.274930746368739619e+03 8.275620584768645358e+02 -1.827705168565873617e+00
-1.277254956766646046e+03 8.289017523266626313e+02 -1.847416956161040513e+00
-1.279787376284123638e+03 8.303545642250106766e+02 -1.864890237833833453e+00
-1.282029230478128738e+03 8.316299539786622290e+02 -1.869338967440504318e+00
-1.286741540515789893e+03 8.343051177272716359e+02 -1.877964399181083710e+00
-1.288997286760442421e+03 8.355862677120981061e+02 -1.886665263260401293e+00
-1.291219635913408183e+03 8.368406147104194588e+02 -1.884546760105421548e+00
-1.293632831806135073e+03 8.381969576363411534e+02 -1.870878991100559219e+00
-1.295884816905645948e+03 8.394701018981949119e+02 -1.864822424649380750e+00
-1.298195600688856757e+03 8.407819647589689112e+02 -1.867652735492545180e+00
-1.300744175280150557e+03 8.422277559815403265e+02 -1.874937034703031191e+00
-1.303022058643900436e+03 8.435128492100337780e+02 -1.877465546736933444e+00
-1.305446267741246629e+03 8.448688759873201661e+02 -1.866789729078040860e+00
-1.307632949224946515e+03 8.460885965230072543e+02 -1.851788468837081592e+00
-1.312344486945575227e+03 8.487280099747528084e+02 -1.826382692799100704e+00
-1.314725998531605001e+03 8.500771154754050940e+02 -1.832407201147999043e+00
-1.317162307102209525e+03 8.514629413089203354e+02 -1.849606671692685333e+00
-1.319822240942236931e+03 8.529712569030539271e+02 -1.867764905075546489e+00
-1.322218513299940696e+03 8.543261005941182020e+02 -1.883026557646914956e+00
-1.324579071801441842e+03 8.556557058784653691e+02 -1.893553591602483266e+00
-1.327165780114183690e+03 8.571090475566799114e+02 -1.900984724641014978e+00
-1.329536280502099999e+03 8.584418398020513905e+02 -1.910430106032151576e+00
-1.332128677031856569e+03 8.598954630675101498e+02 -1.917973633401704348e+00
-1.334452017725384849e+03 8.611921823818381654e+02 -1.918628818684680271e+00
-1.339210782641564947e+03 8.638197844585231451e+02 -1.885960447768829429e+00
-1.341419677627412511e+03 8.650267025556726139e+02 -1.857746523517021409e+00
-1.343641860577036823e+03 8.662412136468864219e+02 -1.830555581398780607e+00
-1.346098319840216391e+03 8.675831800025230223e+02 -1.799654181148641285e+00
-1.348385478466012501e+03 8.688372928803779587e+02 -1.775679640057140629e+00
-1.350810329217509661e+03 8.701866956704825498e+02 -1.774665250588649990e+00
-1.353553445621471383e+03 8.717201413553152634e+02 -1.785004881573518443e+00
-1.356054666370000632e+03 8.731168495974620782e+02 -1.796449189924003376e+00
-1.358754947983648890e+03 8.746141672461409371e+02 -1.800439676286087920e+00
-1.361158758171282443e+03 8.759361990497667421e+02 -1.796371471982447954e+00
-1.366154114947600647e+03 8.786699081811447058e+02 -1.779313083711096422e+00
-1.368552064201058784e+03 8.799805293254099752e+02 -1.773295298096857930e+00
-1.370945181133998176e+03 8.812853578091162490e+02 -1.766029782851477048e+00
-1.373579482471245683e+03 8.827186322890390784e+02 -1.755594189590140353e+00
-1.376066782188409434e+03 8.840834914844014065e+02 -1.759420827381792174e+00
-1.378729973160677218e+03 8.855312908031725101e+02 -1.748559491765231400e+00
-1.381065913320875097e+03 8.867859003466116974e+02 -1.723153420915328971e+00
-1.383482505989719812e+03 8.880928774405755348e+02 -1.709879281182149935e+00
-1.386290833728488451e+03 8.896309053487268557e+02 -1.718960044160569023e+00
-1.391281201076463731e+03 8.923433577454591159e+02 -1.719677845299031338e+00
-1.393731263265570306e+03 8.936298971225741070e+02 -1.668723557437105320e+00
-1.396027128236815770e+03 8.948438560319385715e+02 -1.628841034593520254e+00
-1.398409908622229523e+03 8.961157521121244827e+02 -1.601293034210017563e+00
-1.401098270189347204e+03 8.975571456435648088e+02 -1.580635641026622240e+00
-1.403530414261604619e+03 8.988569318853600407e+02 -1.561536306232683913e+00
-1.406166806679357251e+03 9.002609340246272041e+02 -1.537603476164521199e+00
-1.408530185410398644e+03 9.015109516215781014e+02 -1.506764816173667754e+00
-1.410881216899754691e+03 9.027509880475112141e+02 -1.474494561391274328e+00
-1.413504492163413943e+03 9.041378219821777975e+02 -1.444823627727710669e+00
-1.418415401817136626e+03 9.067490693062811715e+02 -1.415976576796127206e+00
-1.421121163165898452e+03 9.081842058223485310e+02 -1.401708438540778312e+00
-1.423558352382415706e+03 9.094731955591861379e+02 -1.388434496153489572e+00
-1.426251881611679437e+03 9.108973099249678853e+02 -1.377995278914835087e+00
-1.428677698354091717e+03 9.121754105230581899e+02 -1.366536176697230598e+00
-1.431095462509161734e+03 9.134456441558027109e+02 -1.353047815004081667e+00
-1.433753060352889406e+03 9.148395757213536399e+02 -1.337626159759948363e+00
-1.436148178086868029e+03 9.160929852934273185e+02 -1.321344169074808006e+00
-1.438566966503186904e+03 9.173599095144898001e+02 -1.307547309635366695e+00
-1.441245132873259081e+03 9.187625664043522420e+02 -1.294714223000405839e+00
-1.446136732663190742e+03 9.213222510658424653e+02 -1.277754523373252127e+00
-1.448828959776752072e+03 9.227300644888266561e+02 -1.273464920743354378e+00
-1.451244743376535098e+03 9.239885820454928762e+02 -1.267009673616435794e+00
-1.453850451238243750e+03 9.253395415782097189e+02 -1.255213983410688350e+00
-1.456178163699455581e+03 9.265412082935886247e+02 -1.241309377765888122e+00
-1.458439262889783549e+03 9.277003428040139852e+02 -1.220298644095245022e+00
-1.460836954479713313e+03 9.289188072749756202e+02 -1.187051597913683310e+00
-1.463066557107884364e+03 9.300586751588886045e+02 -1.164012141611874274e+00
-1.465318299664202641e+03 9.312121932452727151e+02 -1.143006843519342786e+00
-1.467863521061197844e+03 9.325224587508384957e+02 -1.122301959133590987e+00
-1.472640042846099732e+03 9.349944834921946040e+02 -1.095075812547984473e+00
-1.475166525380840085e+03 9.362889720311789006e+02 -1.076052478007720081e+00
-1.477449167987457258e+03 9.374539636176886006e+02 -1.058337923238635403e+00
-1.479977072822242917e+03 9.387402556331884398e+02 -1.033904952577711756e+00
-1.482203857974602670e+03 9.398642192308312815e+02 -1.003801301430341741e+00
-1.484399479379244895e+03 9.409684258839953372e+02 -9.721278152373009629e-01
-1.486861736219589147e+03 9.422128149629163545e+02 -9.491967645526978581e-01
-1.489104274531766350e+03 9.433453196846535320e+02 -9.326721525195736939e-01
-1.491336006893689955e+03 9.444690700560752248e+02 -9.174369322396780380e-01
-1.493757514422928125e+03 9.456834055164709980e+02 -8.994074967145697652e-01
-1.498002408576652670e+03 9.477843388866594978e+02 -8.318973866341951018e-01
-1.500356536280928140e+03 9.489493155240160149e+02 -7.902409221853119448e-01
-1.502584839881419612e+03 9.500631347795928150e+02 -7.683591772474327453e-01
-1.505058668963828950e+03 9.513012410263442007e+02 -7.554028076107210943e-01
-1.507233991352786234e+03 9.523785792279234101e+02 -7.401072474801972945e-01
-1.509381376804421052e+03 9.534386781868713570e+02 -7.242441008634353805e-01
-1.511739445467878340e+03 9.546020839965614186e+02 -7.027265558639882448e-01
-1.513808180745745176e+03 9.556069742687626558e+02 -6.666468262969651448e-01
-1.515872095706099572e+03 9.566066586921745056e+02 -6.296422903889249412e-01
-1.518295299679025902e+03 9.578038636180201593e+02 -6.161274662133371383e-01
-1.522737149581048925e+03 9.600010996341734426e+02 -6.107015738903338598e-01
-1.525112536836449181e+03 9.611665957069003525e+02 -6.029711355161888608e-01
-1.527222121434411292e+03 9.621973203815834950e+02 -5.915725992174500902e-01
-1.529474022681032238e+03 9.632921898223817152e+02 -5.719362885795903351e-01
-1.531423152783597288e+03 9.642289540856768326e+02 -5.411722242579936060e-01
-1.533296387109868192e+03 9.651212000342790134e+02 -5.012317066614684347e-01
-1.535337828224052828e+03 9.660938910418453816e+02 -4.556454832675008171e-01
-1.537106239457730680e+03 9.669257307540500506e+02 -4.051763880153690378e-01
-1.538881207072220604e+03 9.677642611177509480e+02 -3.567204623502371330e-01
-1.540672200130201873e+03 9.685897288374072787e+02 -2.842192085947983227e-01
-1.542675721071404041e+03 9.693217872662108903e+02 -1.207818339984756406e-02
-1.544580640829375170e+03 9.702283929670409179e+02 4.778483195207905432e-02
-1.546501844396347224e+03 9.711729419677349142e+02 7.968922033614167511e-02
-1.548691679581256267e+03 9.722634182888526766e+02 1.035077790553817767e-01
-1.550694588816144005e+03 9.732676887724607013e+02 1.217612753729149233e-01
-1.552684668280801816e+03 9.742714441264494099e+02 1.384370286022613694e-01
-1.554851676269486688e+03 9.753709874211692750e+02 1.571223589495041040e-01
-1.556810462445597295e+03 9.763719147814933876e+02 1.744854295248332576e-01
-1.558760194003756169e+03 9.773747156156558731e+02 1.925444511203375786e-01
-1.560891003292319056e+03 9.784772960254055079e+02 2.138484010046888262e-01
-1.564916984397827946e+03 9.805830998969197481e+02 2.586123786505953870e-01
-1.566824272393227147e+03 9.815938443861273299e+02 2.777398472867613766e-01
-1.568752256678871163e+03 9.826255648293514469e+02 2.905968378907755056e-01
-1.570875623477325007e+03 9.837700117533839830e+02 3.016421430242424151e-01
-1.572808645694616644e+03 9.848191745422975600e+02 3.104147572652522502e-01
-1.574762954963594439e+03 9.858872500949108826e+02 3.172844615971268656e-01
-1.576967967285795567e+03 9.871028834598808999e+02 3.167208645312871163e-01
-1.579793899317110117e+03 9.887192095262008706e+02 2.235060937887556332e-01
-1.589033576797121441e+03 9.942774507481429964e+02 -5.933351461059034326e-01
-1.595134884352793961e+03 9.978966591833499251e+02 -1.033743034095006674e+00
-1.599864390578273287e+03 1.000560159367586380e+03 -1.084935327707454267e+00
-1.601881764361745354e+03 1.001685933273582805e+03 -1.079662721750036303e+00
-1.603893565195622614e+03 1.002810298427764110e+03 -1.075006265793393867e+00
-1.606361940537113242e+03 1.004204460152648039e+03 -1.097635666688960843e+00
-1.608761831563194391e+03 1.005567422717886529e+03 -1.136100224001099335e+00
-1.610744713568261886e+03 1.006677975445608240e+03 -1.129164196159804900e+00
-1.612948221140066835e+03 1.007913888885721690e+03 -1.124102982591500322e+00
-1.615194883670166291e+03 1.009182279606502902e+03 -1.149444689279202070e+00
-1.617407605376662559e+03 1.010426814159595551e+03 -1.174312102815470382e+00
-1.622152889983754903e+03 1.013079812548666609e+03 -1.252806927813612692e+00
-1.624198807337650578e+03 1.014208367683645520e+03 -1.248498205432745589e+00
-1.626004048809212691e+03 1.015194047540356223e+03 -1.243919015855651899e+00
-1.627767173051322061e+03 1.016148921852719013e+03 -1.232947551328612779e+00
-1.629527695703536210e+03 1.017079492394357885e+03 -1.195054629340739583e+00
-1.631318530998718870e+03 1.018046733120204181e+03 -1.171016919949991575e+00
-1.632920210570957352e+03 1.018886769208598707e+03 -1.117797794327197503e+00
-1.633726962216117499e+03 1.019196579040587835e+03 -9.568366479851978523e-01
-1.633246396839334921e+03 1.018703037882542390e+03 -6.749291028658042091e-01
-1.634065630117486762e+03 1.019005622735096040e+03 -5.274823346699776261e-01
-1.637040155634431812e+03 1.020478629745843477e+03 -4.351899002901629676e-01
-1.638976742102218850e+03 1.021471421077441960e+03 -4.200711951453026671e-01
-1.640897044300664675e+03 1.022468403040729186e+03 -4.275667707523590488e-01
-1.643138508067263956e+03 1.023660107194790044e+03 -4.720035172634471365e-01
-1.645454112425839412e+03 1.024873479891106854e+03 -5.026947338341849481e-01
-1.647524244238632036e+03 1.025953221450567753e+03 -5.256431730433779315e-01
-1.649858724408732542e+03 1.027195924274226172e+03 -5.807468627232810210e-01
-1.652407784582398563e+03 1.028550676068407256e+03 -6.416245508013871390e-01
-1.654656678690103490e+03 1.029740146331250344e+03 -6.901279046820815166e-01
-1.657117986190374722e+03 1.031040981773345948e+03 -7.409752215659981545e-01
-1.661645537197273370e+03 1.033440778546996853e+03 -8.395521938311848453e-01
-1.665101829904354418e+03 1.035362492553526863e+03 -1.001151541101934273e+00
-1.667328636569191985e+03 1.036540451912260551e+03 -1.047162489654994921e+00
-1.669176899530263199e+03 1.037483260787589870e+03 -1.053876077814048795e+00
-1.671212560688101348e+03 1.038520983945445550e+03 -1.064249022571941872e+00
-1.673143815202855421e+03 1.039513171467420307e+03 -1.084348065414883600e+00
-1.675161329254762677e+03 1.040536799216206646e+03 -1.095944388437785966e+00
-1.677027247476807588e+03 1.041485408719637690e+03 -1.111467478410751886e+00
-1.678879282639688427e+03 1.042423163059649823e+03 -1.126032759428866381e+00
-1.680375814149414964e+03 1.043121771198923170e+03 -1.077657096947165494e+00
-1.683322162039999057e+03 1.044523810185470438e+03 -1.004575358142334229e+00
-1.685138402331560883e+03 1.045407479688430385e+03 -9.871723556429274904e-01
-1.686939088149749296e+03 1.046296596514858265e+03 -9.962712364713431912e-01
-1.688812966560635232e+03 1.047227428891081900e+03 -1.016949372921454930e+00
-1.690972001472865031e+03 1.048307122355936144e+03 -1.055854154774075404e+00
-1.692826587682713580e+03 1.049220234234528789e+03 -1.082467773748462259e+00
-1.694861577712792041e+03 1.050218890693746289e+03 -1.109525825077228189e+00
-1.696843820325495017e+03 1.051203709776709047e+03 -1.150827757365944670e+00
-1.698791458696995505e+03 1.052164875073359553e+03 -1.189808065179976948e+00
-1.700836440038393448e+03 1.053162073802631994e+03 -1.220040420926159275e+00
-1.704813222126846995e+03 1.055129893458872175e+03 -1.306951757987879770e+00
-1.706490065173927633e+03 1.055903285499377262e+03 -1.285867004968882954e+00
-1.708142618297606532e+03 1.056684945337898171e+03 -1.285581413935233730e+00
-1.710006855845949758e+03 1.057573915321416507e+03 -1.301496009661355036e+00
-1.711684631980587255e+03 1.058372246959473614e+03 -1.320613600202176441e+00
-1.713361345673059986e+03 1.059170331309252560e+03 -1.341551460511047900e+00
-1.715202589939791778e+03 1.060048165670306389e+03 -1.363550375011161719e+00
-1.716873886559112179e+03 1.060846815727215244e+03 -1.381144510036402817e+00
-1.718532390503497936e+03 1.061640454683348253e+03 -1.397293590109231820e+00
-1.720329869002454416e+03 1.062501157957689884e+03 -1.414923501761564228e+00
-1.723751956685770438e+03 1.064145734892267456e+03 -1.456933285075070028e+00
-1.725359116930944310e+03 1.064918881045914532e+03 -1.479032465994889023e+00
-1.726951503309246618e+03 1.065687332649358723e+03 -1.502236840479873159e+00
-1.728621574662969124e+03 1.066493791547367664e+03 -1.518897725468764115e+00
-1.729850044615711340e+03 1.067071590100240201e+03 -1.500322055591431614e+00
-1.731339848535662895e+03 1.067799993046239933e+03 -1.514169530132094987e+00
-1.733382720381140643e+03 1.068830257813660864e+03 -1.577722639618164724e+00
-1.735818379755332899e+03 1.070091361519009524e+03 -1.701557228671516375e+00
-1.738142558642133281e+03 1.071284732565851982e+03 -1.797222718892299564e+00
-1.740106528509646523e+03 1.072289643336959216e+03 -1.868067529751302080e+00
-1.744133867871626990e+03 1.074357628611954624e+03 -2.010771577881927286e+00
-1.745905485990450870e+03 1.075266418255192093e+03 -2.064116472090571808e+00
-1.747346019106660151e+03 1.075994240077646737e+03 -2.080133754430181003e+00
-1.748953576073777640e+03 1.076813846182752741e+03 -2.101570614775997825e+00
-1.750821044900880679e+03 1.077791385400069657e+03 -2.172247658108612534e+00
-1.752910163642386124e+03 1.078897461205118816e+03 -2.272694230930297543e+00
-1.754637554661637296e+03 1.079801858578941165e+03 -2.316104777430703088e+00
-1.756009751261850397e+03 1.080518855893289583e+03 -2.334058507342794186e+00
-1.757494737802961481e+03 1.081302213056351093e+03 -2.354030694866577456e+00
-1.758849768342799962e+03 1.082028201019347762e+03 -2.376166104055139172e+00
-1.761646982154441503e+03 1.083565507169371358e+03 -2.427733587676906168e+00
-1.762956551774610489e+03 1.084306101489202774e+03 -2.452266941138406153e+00
-1.764243404292598825e+03 1.085051702246464174e+03 -2.474874066383105031e+00
-1.765636224198044602e+03 1.085884216423266935e+03 -2.497200081624336043e+00
-1.766880806366658817e+03 1.086654915908356315e+03 -2.515550914703786223e+00
-1.768223109986383861e+03 1.087518481321734271e+03 -2.534700747617196992e+00
-1.769423869638191718e+03 1.088320978659158527e+03 -2.552681505123950867e+00
-1.770604102865147070e+03 1.089138873594150937e+03 -2.571260921009928424e+00
-1.771882888282900240e+03 1.090059554143201694e+03 -2.592743032399235759e+00
-1.773026115722314444e+03 1.090915575507278390e+03 -2.612448670035213638e+00
-1.775366455213307290e+03 1.092779062060252272e+03 -2.649837241707288626e+00
-1.776444560357590944e+03 1.093694706354376422e+03 -2.668972681852398665e+00
-1.777609222473276986e+03 1.094729482600304891e+03 -2.692358608004091991e+00
-1.778645598443431936e+03 1.095693901328386801e+03 -2.714802660867607909e+00
-1.779660788557963770e+03 1.096681535471902180e+03 -2.737555147402993772e+00
-1.780752557692913797e+03 1.097795722136237828e+03 -2.761704167867123694e+00
-1.781718893239104091e+03 1.098832547705852903e+03 -2.782732028400939583e+00
-1.782660522737138763e+03 1.099893814973730514e+03 -2.804158336525250483e+00
-1.783667664497979331e+03 1.101090975454973659e+03 -2.829963769012373564e+00
-1.785496529209409800e+03 1.103450874069005067e+03 -2.890425265890042006e+00
-1.786330733977716136e+03 1.104614423488863167e+03 -2.923350336381135506e+00
-1.787143839676163225e+03 1.105805453859036561e+03 -2.955112999323446399e+00
-1.788010589049534701e+03 1.107143619827173097e+03 -2.988872054000073497e+00
-1.788769322096302403e+03 1.108382809871533937e+03 -3.018802780773361949e+00
-1.789497745364774801e+03 1.109641055074298720e+03 -3.049001426411781956e+00
-1.790263010400703024e+03 1.111048482956081671e+03 -3.083649383579920578e+00
-1.790925191005791476e+03 1.112348312870850350e+03 -3.116822006657147259e+00
-1.791619546483550494e+03 1.113803381060808988e+03 -3.153628133836595904e+00
-1.792222037583428573e+03 1.115149607802077298e+03 -3.187084281546487041e+00
-1.793382389818943466e+03 1.118027783392302581e+03 -3.260064779893977249e+00
-1.793878460485571850e+03 1.119419557524986885e+03 -3.297023360272211434e+00
-1.794339483788324287e+03 1.120824202216662115e+03 -3.335328969265825005e+00
-1.794811385991618863e+03 1.122387936585237185e+03 -3.378278456483894576e+00
-1.795214407257506082e+03 1.123826314585634009e+03 -3.419263546831721179e+00
-1.795586093780818828e+03 1.125276932785596046e+03 -3.462130686122672163e+00
-1.795958214549149488e+03 1.126885479164017397e+03 -3.510928938258262022e+00
-1.796260518157524984e+03 1.128358028152142651e+03 -3.556263910455876864e+00
-1.796549651306554551e+03 1.129984860538698513e+03 -3.606693045750639204e+00
-1.796774091455762573e+03 1.131467573733184736e+03 -3.652372920675563517e+00
-1.797143616267234393e+03 1.134609303945265992e+03 -3.749450025071327630e+00
-1.797277673419598159e+03 1.136118776347972243e+03 -3.797392235347044398e+00
-1.797374917160967016e+03 1.137628533795397516e+03 -3.845624583692092369e+00
-1.797433528737607503e+03 1.139285102353666389e+03 -3.898721023930481255e+00
-1.797444987718570246e+03 1.140791514739494914e+03 -3.946613762459873165e+00
-1.797408989547399415e+03 1.142445007612083373e+03 -3.997138705521925406e+00
-1.797329965482291300e+03 1.143945977016418055e+03 -4.038878186517162128e+00
-1.797210384287463967e+03 1.145440051182606112e+03 -4.075995324278673948e+00
-1.797030873956261530e+03 1.147077465837961654e+03 -4.114620322173895950e+00
-1.796824544273922584e+03 1.148561595183384043e+03 -4.149330784829331265e+00
-1.796257329806413964e+03 1.151653272139475803e+03 -4.226289210344344127e+00
-1.795917192371303827e+03 1.153107305403195824e+03 -4.264199145059457408e+00
-1.795533894422773301e+03 1.154551849842418051e+03 -4.300006685906277326e+00
-1.795071185351297572e+03 1.156132243667619377e+03 -4.338924649675076850e+00
-1.794610556151720175e+03 1.157554851889152360e+03 -4.374725037694510377e+00
-1.794053103543635189e+03 1.159105545678078897e+03 -4.414245583312181864e+00
-1.793502417518518996e+03 1.160493417774068348e+03 -4.450003686324818908e+00
-1.792906615856433746e+03 1.161864957593326380e+03 -4.484910218395491199e+00
-1.792202777114917808e+03 1.163350157069324950e+03 -4.521802401580181652e+00
-1.791519807937742371e+03 1.164678802612110758e+03 -4.554582396234103214e+00
-1.789955443361033304e+03 1.167394146862054185e+03 -4.622034721727299456e+00
-1.789153841261912021e+03 1.168648912839838886e+03 -4.654578456394218300e+00
-1.788229064313699837e+03 1.170000853767573517e+03 -4.691246286842494229e+00
-1.787349099297114208e+03 1.171200593332172730e+03 -4.724998746553300322e+00
-1.786431072078022680e+03 1.172372448475154897e+03 -4.758417331434795727e+00
-1.785380807117780932e+03 1.173625784349874721e+03 -4.794007178813770587e+00
-1.784388366772562676e+03 1.174734769135499846e+03 -4.825111910740924159e+00
-1.783363890220648045e+03 1.175814183394669044e+03 -4.856479831723286011e+00
-1.782194803801866783e+03 1.176966980850264690e+03 -4.892063424862259424e+00
-1.781097783778787743e+03 1.177977482466423680e+03 -4.924285563952643940e+00
-1.778682380545266824e+03 1.179994530059712361e+03 -4.986660953093002391e+00
-1.777483989915042912e+03 1.180904940651868174e+03 -5.013317234171466907e+00
-1.776130437631855784e+03 1.181870987587174568e+03 -5.042593578437003288e+00
-1.774874186299210578e+03 1.182712961847287261e+03 -5.070319109080942965e+00
-1.773589859442773104e+03 1.183520882764034695e+03 -5.099268370892321656e+00
-1.772143229592941225e+03 1.184370364123193667e+03 -5.131091587757584449e+00
-1.770800937004775278e+03 1.185108225864210681e+03 -5.160303637941575872e+00
-1.769435314014998767e+03 1.185813674662577114e+03 -5.190211411966537014e+00
-1.767911701241643641e+03 1.186550413308957332e+03 -5.223976194810809659e+00
-1.766501364886051306e+03 1.187186741637369551e+03 -5.254162225614910753e+00
-1.763465298921028989e+03 1.188417748569541118e+03 -5.314930003817400106e+00
-1.761986696524422314e+03 1.188955269101132671e+03 -5.347334842664981380e+00
-1.760339960795268780e+03 1.189507395367000754e+03 -5.383142310244464213e+00
-1.758820628642411975e+03 1.189976703199871281e+03 -5.413164267687777809e+00
-1.757289327026233877e+03 1.190416944369215571e+03 -5.443809201692790367e+00
-1.755592220863594321e+03 1.190869235610548003e+03 -5.479505637505482696e+00
-1.754036024207099217e+03 1.191253408922506196e+03 -5.513989511359858042e+00
-1.752317655026924967e+03 1.191650918508673385e+03 -5.552061046874408490e+00
-1.750768483104627649e+03 1.192004318630693888e+03 -5.586638821107417385e+00
-1.749265738469662665e+03 1.192372158139628027e+03 -5.626788797412853427e+00
-1.746034911825168365e+03 1.193056272246951266e+03 -5.702681351188974901e+00
-1.744429348870176000e+03 1.193323003023751426e+03 -5.731001584198468279e+00
-1.742636891832262791e+03 1.193585686312738744e+03 -5.761174192217307422e+00
-1.740998610351892694e+03 1.193810277705106046e+03 -5.786946042340504803e+00
-1.739372373311765386e+03 1.194037900144144032e+03 -5.819130605475839602e+00
-1.737698947898950792e+03 1.194336601906444912e+03 -5.876454820099610288e+00
-1.736651850279860810e+03 1.194915448089539950e+03 -5.999836333821077616e+00
-1.735212114374462999e+03 1.195364616845501814e+03 -6.094167194464256809e+00
-1.733557474109439227e+03 1.195537792505854441e+03 -6.135048983879938689e+00
-1.731873473569886301e+03 1.195684627801081888e+03 -6.175115660923921723e+00
-1.728344299528022930e+03 1.195968537235725535e+03 -6.269642437165998672e+00
-1.726663899985652733e+03 1.196097254961006001e+03 -6.320863366605008693e+00
-1.724801003728635806e+03 1.196240463236005098e+03 -6.384430006602318741e+00
-1.723078920041464244e+03 1.196350764378174290e+03 -6.437075501502272701e+00
-1.721311636717146939e+03 1.196430719319410173e+03 -6.488816749958528973e+00
-1.719368382716839733e+03 1.196509133085464555e+03 -6.542407036851647817e+00
-1.717641365220963053e+03 1.196595807725801251e+03 -6.588855296974825748e+00
-1.715721108617078698e+03 1.196678444186553406e+03 -6.638911406012763194e+00
-1.713988386449843802e+03 1.196756810951279022e+03 -6.687829188462002250e+00
-1.710384356790365928e+03 1.196936355928848798e+03 -6.792593682745319938e+00
-1.708826514365070125e+03 1.197111336265135606e+03 -6.839582650466695668e+00
-1.707322512849160830e+03 1.197317047268895067e+03 -6.883383405625506768e+00
-1.705712282489189874e+03 1.197568441480478441e+03 -6.926432910728202330e+00
-1.704446342779095630e+03 1.197904257153884828e+03 -6.962999656488017663e+00
-1.702858937773660273e+03 1.198155619894749861e+03 -7.013983027594507647e+00
-1.701333735763648292e+03 1.198325934684817639e+03 -7.063865424897448619e+00
-1.699700276870655671e+03 1.198433630875029849e+03 -7.115306474461213782e+00
-1.697978997636975691e+03 1.198586131186159264e+03 -7.162903882901593633e+00
-1.696527859583307873e+03 1.198785907028659949e+03 -7.200470819363658848e+00
-1.693967484861112553e+03 1.199457585818290681e+03 -7.261890607763813676e+00
-1.692725307604181125e+03 1.199748020388327859e+03 -7.294567131307909236e+00
-1.691158094518589223e+03 1.199842304572483954e+03 -7.336438984762535753e+00
-1.689374464535963853e+03 1.199901735819224768e+03 -7.385269615249553610e+00
-1.687758765805019721e+03 1.199945109022787619e+03 -7.429225485448464283e+00
-1.685988835159757400e+03 1.199979327056484635e+03 -7.476675931754559912e+00
-1.684392419009224341e+03 1.199999100403432067e+03 -7.517321135414757549e+00
-1.682805272568763030e+03 1.200002200530891969e+03 -7.558430755526076794e+00
-1.681070987597867315e+03 1.199986137667522598e+03 -7.604467466681526844e+00
-1.679509942787621640e+03 1.199953778447266814e+03 -7.645814082676848145e+00
-1.676277636001673727e+03 1.199819506279049847e+03 -7.729987396064066374e+00
-1.674762390003304063e+03 1.199721135176433108e+03 -7.766962139052091985e+00
-1.673111378812455314e+03 1.199582811751986583e+03 -7.805146360492470237e+00
-1.671626011992671010e+03 1.199428559661244890e+03 -7.837969431679955079e+00
-1.670152057461850745e+03 1.199244288618844166e+03 -7.870198248873258251e+00
-1.668546440053067727e+03 1.199007129792691103e+03 -7.906320381033955513e+00
-1.667103370689514577e+03 1.198760885741365200e+03 -7.939435439979428466e+00
-1.665669373747661211e+03 1.198481059109746184e+03 -7.972075817173225332e+00
-1.664109059837544009e+03 1.198131705521569984e+03 -8.007283391712931575e+00
-1.662705558864714931e+03 1.197774117813806242e+03 -8.038438130329101483e+00
-1.659804651073839523e+03 1.196896672064567611e+03 -8.100137592779468321e+00
-1.658445227845279078e+03 1.196417531722656349e+03 -8.129287719312761951e+00
-1.656968081629100197e+03 1.195843892202238067e+03 -8.163081684384492220e+00
-1.655643108055311131e+03 1.195278979151349631e+03 -8.196411682609722860e+00
-1.654343819099259690e+03 1.194674650684069547e+03 -8.232256234186976940e+00
-1.652940218196468777e+03 1.193960182145817498e+03 -8.273217103732175559e+00
-1.651693045197431275e+03 1.193266609373633401e+03 -8.310023179145682448e+00
-1.650349359915897821e+03 1.192451833512567873e+03 -8.348625715498849686e+00
-1.649157065056412648e+03 1.191667175540748758e+03 -8.384138499428306801e+00
-1.647995880850729009e+03 1.190843555828886565e+03 -8.420471619095451388e+00
-1.645652409382344558e+03 1.188982450832409313e+03 -8.499949689244665763e+00
-1.644587387654368285e+03 1.188037269973767025e+03 -8.540891703596061646e+00
-1.643455513565890215e+03 1.186953964533016460e+03 -8.586647501221341017e+00
-1.642469856733380766e+03 1.185935860929333330e+03 -8.626459602608768762e+00
-1.641426785162451779e+03 1.184774821212937695e+03 -8.667842293253922747e+00
-1.640516897603145480e+03 1.183684125992278268e+03 -8.704108292608529140e+00
-1.639645629343776363e+03 1.182562473311691519e+03 -8.739276453916412279e+00
-1.638731842728019728e+03 1.181294112416585222e+03 -8.777065059967041449e+00
-1.637944335196938482e+03 1.180112807687122540e+03 -8.810218693753661512e+00
-1.637198530426643174e+03 1.178904427168570237e+03 -8.840685585249907774e+00
-1.635759726648696414e+03 1.176281393125648265e+03 -8.895229742960236052e+00
-1.635067811213920777e+03 1.174868857242208833e+03 -8.924419667086377572e+00
-1.634481273792331649e+03 1.173566238100129794e+03 -8.951922394193287502e+00
-1.633933127764331402e+03 1.172243261483961078e+03 -8.978742578857344725e+00
-1.633378248488963891e+03 1.170763483352535104e+03 -9.005995904098570648e+00
-1.632915806558150507e+03 1.169405922897110031e+03 -9.025366818357687393e+00
-1.632481617613239450e+03 1.168031418330490396e+03 -9.046865301668526982e+00
-1.632043068819141808e+03 1.166501751636499193e+03 -9.076537617930087620e+00
-1.631688409463344669e+03 1.165095012113776875e+03 -9.109987761725960809e+00
-1.631392688557121801e+03 1.163681230424621390e+03 -9.137525535923666453e+00
-1.630922200890211570e+03 1.160664802143385486e+03 -9.157504189476560086e+00
-1.630740912660075082e+03 1.159071636036180280e+03 -9.168090136150681246e+00
-1.630621162383482442e+03 1.157617242854951428e+03 -9.185824016037509310e+00
-1.630549406194014864e+03 1.156161266598814109e+03 -9.209272810834509215e+00
-1.630529790436426083e+03 1.154553916388258813e+03 -9.231832506604515487e+00
-1.630563375319020906e+03 1.153092283541855750e+03 -9.245591839052831773e+00
-1.630641047115825131e+03 1.151629273317756315e+03 -9.254455100441495219e+00
-1.630773730963985599e+03 1.150021599222733812e+03 -9.262028971787048093e+00
-1.630937621569699331e+03 1.148563161151227405e+03 -9.268147112541440080e+00
-1.631167659379571887e+03 1.146963374683346728e+03 -9.276219478148460595e+00
-1.631730152721162540e+03 1.144073731748168939e+03 -9.293024482214724102e+00
-1.632119313053622591e+03 1.142493623723500377e+03 -9.299740035253860171e+00
-1.632519105726696580e+03 1.141065921629412742e+03 -9.304797189370962229e+00
-1.632962092984387255e+03 1.139644689921781946e+03 -9.309853593547661177e+00
-1.633494097145073283e+03 1.138090298962633142e+03 -9.317484359528121374e+00
-1.634019674938882872e+03 1.136687644435687389e+03 -9.325184323998360725e+00
-1.634644072724807756e+03 1.135155156964471416e+03 -9.330278149799482890e+00
-1.635254113803933251e+03 1.133752674012742773e+03 -9.330516221832947821e+00
-1.635897245756593748e+03 1.132306513095695891e+03 -9.336125858189848969e+00
-1.636634730698825024e+03 1.130726596209822446e+03 -9.340297905659214805e+00
-1.638051041098536643e+03 1.127986415949586672e+03 -9.338862515850101076e+00
-1.638877164425720366e+03 1.126473205833774500e+03 -9.339983885506853767e+00
-1.639596888717818729e+03 1.124187849439899992e+03 -9.504135154568013277e+00
-1.640398667872479564e+03 1.122709886408145849e+03 -9.519605193157653744e+00
-1.641324287012520927e+03 1.121292649004721625e+03 -9.498760532306794957e+00
-1.642212897255707048e+03 1.120062846771278146e+03 -9.468504999715397830e+00
-1.643155424230878452e+03 1.118869944396195933e+03 -9.431952159429668470e+00
-1.644265917500464184e+03 1.117583142379710580e+03 -9.397227530557300312e+00
-1.645263879909088701e+03 1.116348980582773265e+03 -9.385307864179004866e+00
-1.647473594668678288e+03 1.113715332465646043e+03 -9.396680573785207713e+00


==> 01p_rinsw_sans_alignment.txt <==
x y z
-6.093862634841116233e+00 1.867210994059973928e+00 -3.308449007865412739e-01
-5.906750317656344507e+00 1.003159891623927935e+00 -3.934700563904149906e-01
-5.735059994886328560e+00 4.152078828617544737e-02 -4.607867800886513709e-01
-5.591327516441472412e+00 -1.022273947260723848e+00 -5.338777698228041046e-01
-5.504078806021340142e+00 -1.994123503727275537e+00 -5.971315583762768497e-01
-5.456864090987443738e+00 -3.064734875445645379e+00 -6.639520162023098138e-01
-5.457375769209758865e+00 -4.038820627315021561e+00 -7.240104114762803134e-01
-5.498232648710891013e+00 -5.009467852919387454e+00 -7.838445563168525698e-01
-5.591534235444870937e+00 -6.070343699295689177e+00 -8.481573198161264093e-01
-5.719053429158458712e+00 -7.028645472041922915e+00 -9.039337210346320983e-01
-6.124686705618614724e+00 -9.012381113337029959e+00 -1.005503940987579004e+00
-6.382878621552479537e+00 -9.934307308793934865e+00 -1.050939354437594453e+00
-6.716561003071654490e+00 -1.093145895760038577e+01 -1.100531806035101035e+00
-7.060866672403263600e+00 -1.182124189201049802e+01 -1.144189874323626288e+00
-7.442162605977873824e+00 -1.269286833662803105e+01 -1.183825902015466447e+00
-7.905104948665982789e+00 -1.363106029868879432e+01 -1.225639363496273226e+00
-8.362656559273206724e+00 -1.445692784129486697e+01 -1.262458680259040511e+00
-8.857560184409560833e+00 -1.525987481474418672e+01 -1.299290926854598238e+00
-9.443715219345968137e+00 -1.611106155259759376e+01 -1.339208472090720470e+00
-1.001235888167428456e+01 -1.685552748513519106e+01 -1.375206022956591889e+00
-1.130909193027111570e+01 -1.832112659314728376e+01 -1.444305203880538180e+00
-1.197039108209447988e+01 -1.897205092690368744e+01 -1.475303456695601145e+00
-1.272956909235487899e+01 -1.964989161198166556e+01 -1.508868763892156295e+00
-1.344649187881900332e+01 -2.022857852772902021e+01 -1.537354560838682493e+00
-1.418885810987630691e+01 -2.077321458953382916e+01 -1.562565474689312506e+00
-1.503143093284418086e+01 -2.133015331883915522e+01 -1.589136495123945281e+00
-1.582432274370965963e+01 -2.180166279431757204e+01 -1.612421628192802325e+00
-1.672147736180966504e+01 -2.227864295077348800e+01 -1.633004377368591165e+00
-1.756145603582624659e+01 -2.267557625239117058e+01 -1.647141702767899840e+00
-1.841687545104347024e+01 -2.303759983243990206e+01 -1.663470165481264251e+00
-2.027823631480251265e+01 -2.369851599455568802e+01 -1.694008798385115755e+00
-2.119119579845024859e+01 -2.396743362343343620e+01 -1.705663369351535508e+00
-2.221238500344404798e+01 -2.423112238593605383e+01 -1.722438187268386711e+00
-2.315263455329095166e+01 -2.443956976995817243e+01 -1.738620892302530585e+00
-2.420304868840299761e+01 -2.463378810963410004e+01 -1.752045713263855164e+00
-2.517524822179337107e+01 -2.477987015416140792e+01 -1.762165707140616044e+00
-2.616357392072184851e+01 -2.489863869057319334e+01 -1.771650418721222975e+00
-2.726865242476379336e+01 -2.499722140578687757e+01 -1.783210504645651673e+00
-2.828720406127907694e+01 -2.505433982250023917e+01 -1.795288185188109953e+00
-2.931975883140743377e+01 -2.507696350343818281e+01 -1.806364043303871014e+00
-3.152463938007489475e+01 -2.483809031730826788e+01 -1.824493160164445849e+00
-3.259998878968806935e+01 -2.480180652164348132e+01 -1.832861806199272525e+00
-3.379868686653540522e+01 -2.473384456925760588e+01 -1.842512896836028924e+00
-3.489865719090664697e+01 -2.464758745440007104e+01 -1.851482582830341839e+00
-3.610044887588314566e+01 -2.452403894095740000e+01 -1.862614212551558346e+00
-3.719681910879607756e+01 -2.439613233888140797e+01 -1.873600418503898357e+00
-3.830689599818747126e+01 -2.425404561631309619e+01 -1.886191063095587150e+00
-3.968623172817338229e+01 -2.409865233045831445e+01 -1.899297612385275835e+00
-4.091937326228494243e+01 -2.392765705070057436e+01 -1.910322810597851584e+00
-4.212217512157847921e+01 -2.373337363919430132e+01 -1.919411989745988034e+00
-4.471698668487821493e+01 -2.325442391835813538e+01 -1.934772124172361885e+00
-4.608809339333139121e+01 -2.298582823141066811e+01 -1.940628138471691910e+00
-4.734268842618735107e+01 -2.273946019891080184e+01 -1.944259555098485137e+00
-4.861255266355433946e+01 -2.248260850363988439e+01 -1.945831013785677133e+00
-5.002719792993303827e+01 -2.218901263604229257e+01 -1.947205605884382518e+00
-5.132658471671210521e+01 -2.191897116545526103e+01 -1.950318672634442141e+00
-5.263735162160021019e+01 -2.163692060893001923e+01 -1.954901255180977682e+00
-5.410601686046442893e+01 -2.133104619438603322e+01 -1.961006498973572709e+00
-5.545262187054679259e+01 -2.104344305873951626e+01 -1.965933309594876999e+00
-5.683561207134730608e+01 -2.076056165873908910e+01 -1.971022956145252358e+00
-5.978181629403891861e+01 -2.015731079470591069e+01 -1.976842077952685628e+00
-6.135925677029765524e+01 -1.983712504764616114e+01 -1.977970714107716521e+00
-6.279574236483001926e+01 -1.954081674438888072e+01 -1.978897426085604927e+00
-6.427479286757615284e+01 -1.924683239375604415e+01 -1.981348739647183832e+00
-6.592798771860712748e+01 -1.892371205761227060e+01 -1.983440462570427165e+00
-6.745331743870750074e+01 -1.862729860378271596e+01 -1.984044718112606853e+00
-6.899663786149217515e+01 -1.832878593401216705e+01 -1.983955831502506095e+00
-7.071260212013693547e+01 -1.799833447512824947e+01 -1.985259456039240700e+00
-7.228999905340302234e+01 -1.769643122319793349e+01 -1.988596003097387044e+00
-7.403116512779766367e+01 -1.736347993437576775e+01 -1.992043988227648832e+00
-7.726344608130030167e+01 -1.675551022318047956e+01 -1.995924667072197511e+00
-7.916016246005737855e+01 -1.641820811227339050e+01 -2.005895169000331713e+00
-8.085449431834992140e+01 -1.610655153383832783e+01 -2.012621333993878547e+00
-8.252403346983530241e+01 -1.579253210168312194e+01 -2.017050461987115906e+00
-8.437288095012193878e+01 -1.544503013818508919e+01 -2.021982663735018448e+00
-8.607775490172370780e+01 -1.512632506812885325e+01 -2.026118230881202908e+00
-8.781998657757854687e+01 -1.480339513702474363e+01 -2.030416014027272897e+00
-8.980504962872768715e+01 -1.443939865780288301e+01 -2.037440296740350654e+00
-9.159923570589445774e+01 -1.410415803122705114e+01 -2.040909348839050175e+00
-9.356707514730588571e+01 -1.373064386343081722e+01 -2.043475569366429490e+00
-9.713592668301751587e+01 -1.304095121544256841e+01 -2.048212922489822674e+00
-9.911972669069392339e+01 -1.265348185502520728e+01 -2.048706223677145388e+00
-1.009357883111844529e+02 -1.229427829132899319e+01 -2.045642655095949891e+00
-1.027524661882362835e+02 -1.192935910489437390e+01 -2.041498368843130073e+00
-1.047587626250082167e+02 -1.151931729459351672e+01 -2.040184991266070114e+00
-1.065848704523595956e+02 -1.113561478313365960e+01 -2.037642720162419430e+00
-1.085280412780800248e+02 -1.070833442898478083e+01 -2.017389335762275859e+00
-1.102876556304080111e+02 -1.030934773946150251e+01 -1.994669600827437383e+00
-1.121009155818685912e+02 -9.894947182592000345e+00 -1.978927343178251697e+00
-1.141373770426110212e+02 -9.423795340317195013e+00 -1.967217548101378721e+00
-1.178778739828689766e+02 -8.531898416662460960e+00 -1.949828298216168765e+00
-1.199388552558040573e+02 -8.021014575392873880e+00 -1.940002949233222918e+00
-1.217836080968211121e+02 -7.546655380158391324e+00 -1.924418907451748151e+00
-1.238211167425905757e+02 -7.009221636518553566e+00 -1.905438035614365422e+00
-1.256866159946091841e+02 -6.505254376244353764e+00 -1.887723914166401284e+00
-1.275851579338863360e+02 -5.985791501903181100e+00 -1.875742793703527367e+00
-1.296769217280898374e+02 -5.399336498871938339e+00 -1.860874578155384373e+00
-1.315809462652190405e+02 -4.854135846088038164e+00 -1.845827372929171428e+00
-1.334778101136771511e+02 -4.296587854657713201e+00 -1.828185175800320916e+00
-1.376290883460305849e+02 -3.069272696217677954e+00 -1.816913360970341174e+00
-1.398973827017711358e+02 -2.399685510615308992e+00 -1.823731958083088855e+00
-1.418899589930092873e+02 -1.790303154801459851e+00 -1.818581133446938836e+00
-1.438419431980884156e+02 -1.176940689944113938e+00 -1.805085596810622084e+00
-1.459803048810141775e+02 -4.948669228838977752e-01 -1.786395310314177864e+00
-1.479317149061552925e+02 1.362746597927106951e-01 -1.767960043593142849e+00
-1.498819839304921402e+02 7.787752602703554849e-01 -1.747564547816893521e+00
-1.520402177680982447e+02 1.500029531835473939e+00 -1.725218338818181207e+00
-1.540007394023390361e+02 2.167377861331093225e+00 -1.702451064640693845e+00
-1.561693109317787389e+02 2.914718790689794226e+00 -1.679548246757922136e+00
-1.601226805428558748e+02 4.309608748196533057e+00 -1.637244564884800857e+00
-1.623223771503785713e+02 5.098253902061296472e+00 -1.616305443787611873e+00
-1.643344958296427478e+02 5.827003512463221568e+00 -1.595662542441627973e+00
-1.663539800916469176e+02 6.565496908313555480e+00 -1.573076200561746463e+00
-1.685887143651652025e+02 7.390922826807454271e+00 -1.547514441841284505e+00
-1.706174808863959527e+02 8.150193927402682448e+00 -1.522215784033666752e+00
-1.726434861089647654e+02 8.918798155267005257e+00 -1.494476987380249922e+00
-1.748831500453667047e+02 9.777850073062751335e+00 -1.464309926684480345e+00
-1.769562678734877750e+02 1.057382004733772440e+01 -1.444710920171605739e+00
-1.790226769152098427e+02 1.138000798797150104e+01 -1.423039101475244816e+00
-1.833561545605922731e+02 1.309798926815415321e+01 -1.378919930633851765e+00
-1.856325560220550983e+02 1.401267870959446959e+01 -1.352703708353842238e+00
-1.877008665369384914e+02 1.485246522037405015e+01 -1.322632373693486851e+00
-1.897718799994187293e+02 1.570183775776296997e+01 -1.288004708308611024e+00
-1.920558574601529926e+02 1.664792471228092552e+01 -1.245882688025593987e+00
-1.941409634250998124e+02 1.752034984571056242e+01 -1.205388242843729696e+00
-1.962231700894024584e+02 1.840084157103017404e+01 -1.165232518872776568e+00
-1.985209823425682316e+02 1.938301092579749962e+01 -1.123417140524821667e+00
-2.006125592187775055e+02 2.028693143779593910e+01 -1.086158483842672551e+00
-2.029169823936685191e+02 2.129388572041137806e+01 -1.045138946328679541e+00
-2.070962249630912595e+02 2.315082799717238871e+01 -9.637799395941042402e-01
-2.094157098468761546e+02 2.419114110842681598e+01 -9.246596913960054565e-01
-2.115506820590812822e+02 2.514904081086254450e+01 -8.983790136586198294e-01
-2.136677062100332023e+02 2.611390941101855034e+01 -8.657115500351474369e-01
-2.160173513163578605e+02 2.718718247510511787e+01 -8.372584075953265481e-01
-2.181528141617543497e+02 2.816699110713255649e+01 -8.133897125426277075e-01
-2.202660025857268522e+02 2.915305000272140745e+01 -7.784332821715052031e-01
-2.225844712098897560e+02 3.024456120468529008e+01 -7.368108034989895305e-01
-2.246902239262782075e+02 3.124458176271597409e+01 -6.938580210120648406e-01
-2.270060792061771906e+02 3.235318754683694920e+01 -6.434968249291994624e-01
-2.311991499177146636e+02 3.438490809251169367e+01 -5.431142632818989346e-01
-2.335098834138285895e+02 3.551696080556601487e+01 -4.925306608498730698e-01
-2.356043494203806006e+02 3.655029489595123948e+01 -4.482398491406434093e-01
-2.376989163272397718e+02 3.759121652890431164e+01 -4.040359088060540005e-01
-2.399985028266901281e+02 3.874307260897006699e+01 -3.546356945734832622e-01
-2.420872658190400557e+02 3.979800153951284614e+01 -3.098932476163578920e-01
-2.443812833398380064e+02 4.096718548224722412e+01 -2.611750238601865948e-01
-2.464621457222487209e+02 4.203786782323566484e+01 -2.160154300850962716e-01
-2.485396816243844853e+02 4.311658015860867721e+01 -1.706693087833555666e-01
-2.508163565733536302e+02 4.430888610323072641e+01 -1.211063273360077075e-01
-2.549306406494523571e+02 4.650421193001551501e+01 -2.390728104517231278e-02
-2.571847047712155359e+02 4.772614285222697816e+01 3.104661194304186855e-02
-2.592375573860857685e+02 4.884798561128012295e+01 8.123014497717467863e-02
-2.612791986186526287e+02 4.997649405368517250e+01 1.348358454128363859e-01
-2.634802565365815212e+02 5.122069083846401583e+01 2.086806284251399024e-01
-2.654140062376050651e+02 5.234901435756238186e+01 2.971252412846931978e-01
-2.676528165191674020e+02 5.362650768385728384e+01 3.618266320465398644e-01
-2.696965610974611423e+02 5.479766532170609850e+01 4.176590023663987461e-01
-2.717589577423537435e+02 5.598294115091965750e+01 4.695949274436460597e-01
-2.740563132585456856e+02 5.730594410783871240e+01 5.230857997699024375e-01
-2.781690635823061371e+02 5.972646838840626060e+01 6.523139353277601638e-01
-2.803842074961987123e+02 6.105895992811655759e+01 7.428062793038341383e-01
-2.823612082905646616e+02 6.227067750680205904e+01 8.401344451110008826e-01
-2.845778687378169138e+02 6.362934250125493207e+01 9.383919691965636467e-01
-2.866153187696082227e+02 6.488286950591862023e+01 1.025477822902584046e+00
-2.886549904949951042e+02 6.614873874556761280e+01 1.114914803562176981e+00
-2.909688323918056199e+02 6.757530989116797571e+01 1.187340968548523890e+00
-2.930853414700156350e+02 6.888779306402211944e+01 1.249627602929462622e+00
-2.952011762658268594e+02 7.020845009871283082e+01 1.312581223976712730e+00
-2.975276008058786488e+02 7.166955015027947695e+01 1.382386205212336794e+00
-3.017565182410695002e+02 7.435526925204869997e+01 1.514987059808404313e+00
-3.040945339917265073e+02 7.585168474861031029e+01 1.584292174854614821e+00
-3.062197492045085596e+02 7.722101394327201263e+01 1.653715618066091686e+00
-3.085591989371561681e+02 7.874058625913100684e+01 1.743002760513777449e+00
-3.106771828390766927e+02 8.012628153966402067e+01 1.828165581043047272e+00
-3.128073861475406829e+02 8.152882367787017870e+01 1.908262043489599602e+00
-3.151584272563058562e+02 8.309251298594769253e+01 1.991189234066090830e+00
-3.172832495418518306e+02 8.452585891252734029e+01 2.067176546178967733e+00
-3.192847302853376732e+02 8.592780409198756786e+01 2.178008115089035801e+00
-3.213250761979703043e+02 8.742272146149535672e+01 2.341143353279312223e+00
-3.253727621307191953e+02 9.032081105377807262e+01 2.539787665334195754e+00
-3.277041635110525704e+02 9.197913075981175268e+01 2.613112029125168601e+00
-3.298218647866142419e+02 9.349935506435483035e+01 2.676396903735143162e+00
-3.321400348015265536e+02 9.517999453406487476e+01 2.745790094584640073e+00
-3.342413719696000385e+02 9.672052974047636553e+01 2.808689801539690389e+00
-3.363397315533708252e+02 9.827442395867166169e+01 2.869962542940958539e+00
-3.386456650515851834e+02 9.999869900824327829e+01 2.933897320404826647e+00
-3.407405930169448993e+02 1.015804603217495838e+02 2.989834580729789693e+00
-3.428227147833424056e+02 1.031670309553398539e+02 3.043359074226041017e+00
-3.471900990167393957e+02 1.065334109311084489e+02 3.154265845565922710e+00
-3.492642863240958491e+02 1.081481648838823020e+02 3.213168924631445655e+00
-3.515407537136027827e+02 1.099342310338000317e+02 3.280592246942585444e+00
-3.536001765825930079e+02 1.115620926062218530e+02 3.336030058926753750e+00
-3.558635132282716995e+02 1.133671951131123024e+02 3.395484718708345451e+00
-3.579126935908207656e+02 1.150150697196020815e+02 3.449540072001784807e+00
-3.599590466232447170e+02 1.166710454897048521e+02 3.502108536538095951e+00
-3.622068900487452652e+02 1.185031528197559254e+02 3.556416155251624911e+00
-3.642419779111789921e+02 1.201752532607708019e+02 3.602082780186067978e+00
-3.662670242891149428e+02 1.218534046613193311e+02 3.647776910773111947e+00
-3.704985488460919214e+02 1.254010673667266360e+02 3.739977657392484112e+00
-3.725012974387014424e+02 1.270965257652379989e+02 3.782159350954326982e+00
-3.747060594060320113e+02 1.289731970324479562e+02 3.832762679482079271e+00
-3.766963170491232518e+02 1.306736705454908360e+02 3.888786373226043480e+00
-3.784345706670467280e+02 1.323605966863619017e+02 4.094911563307037206e+00
-3.807094331554637847e+02 1.342220156298832308e+02 4.108727054564784709e+00
-3.826743256579622425e+02 1.359513983914459345e+02 4.190525080334064789e+00
-3.848349493786698190e+02 1.378571344377052696e+02 4.253714012499954400e+00
-3.867938829581839855e+02 1.395908716720439315e+02 4.285714561644991427e+00
-3.887428499861109117e+02 1.413276572944323846e+02 4.305347306508763516e+00
-3.931221037823175379e+02 1.451566216448968305e+02 4.242572393263543518e+00
-3.950627442327788685e+02 1.469242836503883609e+02 4.279078063655004094e+00
-3.971824568437612015e+02 1.488701897919426074e+02 4.324683519832674072e+00
-3.991016968683109667e+02 1.506433078436002688e+02 4.364077496882649676e+00
-4.012077816243512416e+02 1.526036200340573146e+02 4.404260589582473351e+00
-4.031104375108703266e+02 1.543875975623454053e+02 4.437270638059231054e+00
-4.050109382912133356e+02 1.561791733421396771e+02 4.468290944871470494e+00
-4.071174049098008254e+02 1.581665381417987817e+02 4.490796199169111880e+00
-4.090186150432807040e+02 1.599702048929015064e+02 4.509878098125189361e+00
-4.109055183227089856e+02 1.617734827572530492e+02 4.536318432886028873e+00
-4.148426628221296824e+02 1.655554635064112858e+02 4.581319681749582706e+00
-4.169052018284610313e+02 1.675419390662812873e+02 4.606130235464813261e+00
-4.187798377649929193e+02 1.693511496280976303e+02 4.637616167675967738e+00
-4.206434255552809418e+02 1.711582297358921210e+02 4.670369462280671513e+00
-4.226888843947277223e+02 1.731483665621798878e+02 4.704233718347202498e+00
-4.245512702387427453e+02 1.749636697191628230e+02 4.737197335346393423e+00
-4.263996857930279134e+02 1.767719286512673307e+02 4.771228772469256363e+00
-4.284046130439970739e+02 1.787466475674239632e+02 4.804285128548771766e+00
-4.302414858087909693e+02 1.805538638567192606e+02 4.832237071698746611e+00
-4.320806897663939026e+02 1.823668060198044145e+02 4.857781119089390920e+00
-4.359331363315791350e+02 1.861659934896277093e+02 4.881717851736461000e+00
-4.377889351841788539e+02 1.879765275494075354e+02 4.887219585896509066e+00
-4.398321249952583685e+02 1.899573334342584303e+02 4.904569584030068263e+00
-4.414544007299730879e+02 1.915919551662104823e+02 4.946499502238136614e+00
-4.429640651955808153e+02 1.931913317668051775e+02 5.027482084599002476e+00
-4.444791001043125220e+02 1.947330135092042269e+02 5.090359360111206044e+00
-4.462147961475512261e+02 1.964149677157400333e+02 5.130647531877564838e+00
-4.482565143296461088e+02 1.983388652412093620e+02 5.163299202152056289e+00
-4.501378469834527323e+02 2.000924441584743931e+02 5.188310179576642867e+00
-4.520347024883281506e+02 2.018479344703560230e+02 5.211898692561955038e+00
-4.563645232021952438e+02 2.057716490349210403e+02 5.225975060016185836e+00
-4.583846095576085418e+02 2.076523848078614094e+02 5.261313135586368261e+00
-4.602484109656394367e+02 2.093776860940913309e+02 5.284515343547314004e+00
-4.621023626157622175e+02 2.110889408011165642e+02 5.306037655780619033e+00
-4.641899327838222007e+02 2.129993626793269357e+02 5.327323215532689282e+00
-4.660358357366679911e+02 2.146948212094750374e+02 5.360464407609748960e+00
-4.677291817492687755e+02 2.162756675808395528e+02 5.418593159630971101e+00
-4.696575245705845987e+02 2.180575299088581858e+02 5.470467797254103814e+00
-4.714823839148236289e+02 2.197239355013048794e+02 5.503400255286382325e+00
-4.733656945528973665e+02 2.214276182396619390e+02 5.526040569351608589e+00
-4.774655291320622155e+02 2.250983297754957846e+02 5.544543414799934844e+00
-4.796472636021116500e+02 2.270402638753311635e+02 5.546058643941032429e+00
-4.816793763595458699e+02 2.288400740264921467e+02 5.543830376432454798e+00
-4.837084974369104202e+02 2.306371127639101246e+02 5.544139694846411892e+00
-4.858507103721231033e+02 2.325433676090165989e+02 5.556280846006605323e+00
-4.877987896581099108e+02 2.342744841125409323e+02 5.565470890576771801e+00
-4.897572348828073245e+02 2.360121039628872666e+02 5.571425680264026070e+00
-4.919501270181564223e+02 2.379541189908009073e+02 5.571394141441166070e+00
-4.939894672842297609e+02 2.397586197293311159e+02 5.564996861196935818e+00
-4.959410707935837763e+02 2.414945000233715859e+02 5.571674314323030508e+00
-4.999864304884585522e+02 2.450991395019868833e+02 5.586816249800862444e+00
-5.021113913355786735e+02 2.469934303155703219e+02 5.591696468830998690e+00
-5.040929663307547912e+02 2.487602444151698649e+02 5.589799526687594167e+00
-5.061310030941816080e+02 2.505790650356736649e+02 5.577468082881220646e+00
-5.082886695401702468e+02 2.525073472125979492e+02 5.578856494151501977e+00
-5.102206010541809178e+02 2.542335639281242265e+02 5.585121887126775597e+00
-5.121510281244346743e+02 2.559577153639065727e+02 5.592818200448328447e+00
-5.142780995096443348e+02 2.578570461380694496e+02 5.601929837964193304e+00
-5.162050118740412472e+02 2.595775867566225088e+02 5.609356315837747076e+00
-5.181289503615664671e+02 2.612949177190931209e+02 5.614476618976582678e+00
-5.222000985695960935e+02 2.649293347758476784e+02 5.615291284605156363e+00
-5.243237412564250235e+02 2.668230735184346827e+02 5.619463852150267336e+00
-5.262504865865249712e+02 2.685394389824560903e+02 5.622385853399928024e+00
-5.281799581278831965e+02 2.702570190971499642e+02 5.623528474348413297e+00
-5.303060890667146623e+02 2.721499283518766674e+02 5.624811874833231862e+00
-5.322381952116994626e+02 2.738707448804049136e+02 5.626134736675808767e+00
-5.341600798252608229e+02 2.755824137854914397e+02 5.625551303119425306e+00
-5.362763781500284495e+02 2.774672187260855480e+02 5.621588478511680975e+00
-5.382029575552168126e+02 2.791837101827348988e+02 5.617436974906041769e+00
-5.422599130078490361e+02 2.828172548881541957e+02 5.622904859239160835e+00
-5.441807771253460260e+02 2.845358223559111366e+02 5.628599468949605722e+00
-5.462955154578160091e+02 2.864247925826177266e+02 5.629705934962392355e+00
-5.482200853140268464e+02 2.881445675230929737e+02 5.627062210523437358e+00
-5.501445729716130018e+02 2.898676058881707718e+02 5.624768845566608277e+00
-5.522634819667886177e+02 2.917653030275737933e+02 5.623924543842711898e+00
-5.541854246460738977e+02 2.934812557501390984e+02 5.624253447896505165e+00
-5.561080499422973844e+02 2.951976749058597989e+02 5.622799638380066689e+00
-5.582231941723773616e+02 2.970870931129313135e+02 5.617505698639649658e+00
-5.601472615678717375e+02 2.988048844634518559e+02 5.610629244911367941e+00
-5.641840361580987064e+02 3.024043919056447294e+02 5.595774854607337367e+00
-5.661082264709393712e+02 3.041193681271603282e+02 5.585622920106500189e+00
-5.682276975279314684e+02 3.060059498532442035e+02 5.572101026026414772e+00
-5.701523077914048372e+02 3.077179095914102049e+02 5.558529408875878985e+00
-5.720661285775704528e+02 3.094131250721405308e+02 5.552131229192668549e+00
-5.741345848425124814e+02 3.112365723584207444e+02 5.556370534992604249e+00
-5.760352696442289471e+02 3.129175342523047902e+02 5.554213445076231714e+00
-5.781441921255535590e+02 3.147829513439625657e+02 5.543456292880652114e+00
-5.800581874302622509e+02 3.164729746982716279e+02 5.533068862593470527e+00
-5.819738211045753360e+02 3.181610649361267633e+02 5.525585703802415871e+00
-5.860045503189194278e+02 3.217045569420766924e+02 5.507065101353656900e+00
-5.879343518233375789e+02 3.233973236632683665e+02 5.495329381606302022e+00
-5.900654105455569152e+02 3.252636552726294781e+02 5.481775682351660350e+00
-5.920042901684277012e+02 3.269588365554318443e+02 5.468388296743427190e+00
-5.939522459795267650e+02 3.286601736076021893e+02 5.454350185828664266e+00
-5.961093494747186696e+02 3.305462399713994159e+02 5.436625080324452242e+00
-5.980510647816046230e+02 3.322433964206031192e+02 5.423626107757197445e+00
-6.001866342572258191e+02 3.341095699418651748e+02 5.407018503970896006e+00
-6.021256493070127362e+02 3.358041393103636096e+02 5.390593674854766704e+00
-6.040819775081905618e+02 3.375196673322154766e+02 5.372996872380777056e+00
-6.082037689363864956e+02 3.411485892776040032e+02 5.341908064391921229e+00
-6.101498431259906283e+02 3.428545207265926820e+02 5.334276771075444401e+00
-6.122788536367971801e+02 3.447175346786821137e+02 5.324478726676389329e+00
-6.142165997328798994e+02 3.464132804476070646e+02 5.312878816813817018e+00
-6.163509478520810489e+02 3.482818492192678264e+02 5.299162991486494612e+00
-6.182924655616754990e+02 3.499817494505134050e+02 5.287562575659826791e+00
-6.202371004747288907e+02 3.516836864574103174e+02 5.276792293715285354e+00
-6.223697742713467278e+02 3.535470418492557201e+02 5.265083964883083389e+00
-6.243073809439923707e+02 3.552383668047481251e+02 5.253260388964161365e+00
-6.262469919038256876e+02 3.569301925394832438e+02 5.240621993715731897e+00
-6.303185107492314501e+02 3.604756165297288817e+02 5.218968239275172394e+00
-6.322538507781032422e+02 3.621580296383025939e+02 5.209403281236807182e+00
-6.343845586478785208e+02 3.640093059490448013e+02 5.196095107301066385e+00
-6.363184850496859326e+02 3.656861864989949140e+02 5.185359956908683898e+00
-6.384374431521606539e+02 3.675173642391943645e+02 5.180181746614533900e+00
-6.403489276315001462e+02 3.691663419570506335e+02 5.179764408865747960e+00
-6.422780576855077470e+02 3.708333703055523074e+02 5.174135564591105130e+00
-6.444041147502877038e+02 3.726701069959097481e+02 5.163361266454481679e+00
-6.463402013184089583e+02 3.743404963124103233e+02 5.151151705166291173e+00
-6.482815013653553251e+02 3.760133451265610347e+02 5.137759454871577702e+00
-6.523378678296593307e+02 3.795002946985208041e+02 5.115949070490046324e+00
-6.544562603822995470e+02 3.813161971888338257e+02 5.111373989734300238e+00
-6.563951609575680095e+02 3.829781746681250638e+02 5.105434388708110838e+00
-6.583486236201952124e+02 3.846530915831950210e+02 5.096411514506823615e+00
-6.604969077209333363e+02 3.864948149986645944e+02 5.085126751221865860e+00
-6.624477753963963096e+02 3.881663978546458793e+02 5.075356017256386743e+00
-6.643982104021596342e+02 3.898373456469172424e+02 5.066380457770214285e+00
-6.665426023274987983e+02 3.916770488078207677e+02 5.058567872506397833e+00
-6.684874943412522725e+02 3.933497287682230308e+02 5.052398266855037789e+00
-6.704303790386436503e+02 3.950208761782757279e+02 5.044843707268529265e+00
-6.745112142899287164e+02 3.985356875884267538e+02 5.022973930860233693e+00
-6.766443334627380182e+02 4.003757823787589700e+02 5.011239673367881231e+00
-6.785631627993898292e+02 4.020387548730823255e+02 5.005979124948130909e+00
-6.805210828331302082e+02 4.037231412771269561e+02 4.994985008908767732e+00
-6.827129217141086883e+02 4.055925992692422142e+02 4.979811315359330415e+00
-6.846733297522329167e+02 4.072701861131199621e+02 4.972241684384718141e+00
-6.866163120566459384e+02 4.089375443032670887e+02 4.965933061482769695e+00
-6.887530783435001922e+02 4.107718126621929287e+02 4.959116675314289679e+00
-6.906981945327059975e+02 4.124406032973871561e+02 4.953520487269082118e+00
-6.926450268539330182e+02 4.141090704813794900e+02 4.948995707225376073e+00
-6.967343369906084263e+02 4.176079638481357392e+02 4.941035544678809011e+00
-6.988701748418953912e+02 4.194333153299581909e+02 4.931650930958071832e+00
-7.007967029203040283e+02 4.210757027339197975e+02 4.925384329916965953e+00
-7.026664602385138778e+02 4.226614352771791800e+02 4.933933818767150647e+00
-7.047415479505441454e+02 4.244207771600865726e+02 4.940927696864157781e+00
-7.066603196926625969e+02 4.260477318311949375e+02 4.942285597612205095e+00
-7.085837946174118542e+02 4.276760317858052645e+02 4.944718364441156311e+00
-7.106618083861330888e+02 4.294297755693116869e+02 4.957638826892578621e+00
-7.125723843398079680e+02 4.310407971714038240e+02 4.966367561722450752e+00
-7.147177912681215730e+02 4.328480575864546722e+02 4.966331237470415161e+00
-7.186772373497270792e+02 4.361741540638541323e+02 4.953427576022713552e+00
-7.209065328830248518e+02 4.380465003046400625e+02 4.935673502301753501e+00
-7.227862015090375962e+02 4.396161602284722676e+02 4.953824337556048008e+00
-7.247150806259803630e+02 4.412269992520488699e+02 4.964224597797855409e+00
-7.268962525558488323e+02 4.430486701932723008e+02 4.962130167022234417e+00
-7.288663607926548593e+02 4.446910654502077591e+02 4.958897863381982241e+00
-7.308320471183702693e+02 4.463284688541644414e+02 4.955757563499711082e+00
-7.330025013318039555e+02 4.481401287075953519e+02 4.953814210000879292e+00
-7.349989970245544555e+02 4.498162404019399219e+02 4.946536556033879428e+00
-7.390928760141564453e+02 4.532269234270224274e+02 4.951188874127169015e+00
-7.409763711530581531e+02 4.547824233633869540e+02 4.968841473195016789e+00
-7.431093018635320959e+02 4.565513354613695469e+02 4.974722164601683261e+00
-7.450707050836397229e+02 4.581778795521767051e+02 4.979124696648702830e+00
-7.470196070421012564e+02 4.597899231143222778e+02 4.991425241631762155e+00
-7.491546568833288120e+02 4.615512114170720679e+02 5.009629976224969639e+00
-7.511119072211624825e+02 4.631634325218792583e+02 5.018777193073034049e+00
-7.532940763926394538e+02 4.649581905840321383e+02 5.022265752968101182e+00
-7.553063304839112106e+02 4.666110194708727477e+02 5.021871274935394425e+00
-7.573210465454505993e+02 4.682630027944271092e+02 5.019635759092380134e+00
-7.615357198188780785e+02 4.717061961098769416e+02 5.021317831286798317e+00
-7.635723302759048465e+02 4.733668881745368822e+02 5.018004086131796271e+00
-7.657946784445300636e+02 4.751751817498129640e+02 5.019382520543595128e+00
-7.678048072152070063e+02 4.768078061545453465e+02 5.021133843410156672e+00
-7.698090535683013513e+02 4.784328437665655542e+02 5.021642422634636560e+00
-7.719984289821546781e+02 4.802055466405446396e+02 5.024546738603892670e+00
-7.739824618279576498e+02 4.818130362498757790e+02 5.030699817530910778e+00
-7.761609374841756335e+02 4.835834943853474215e+02 5.038983041492836712e+00
-7.780908027871223567e+02 4.851650504582289614e+02 5.051219399072722993e+00
-7.799629359484005136e+02 4.867061019483158475e+02 5.073059753860497345e+00
-7.840637191067246476e+02 4.900543198824522051e+02 5.094166101793193846e+00
-7.860284678164207435e+02 4.916593482191740918e+02 5.099919542318700039e+00
-7.881722151840541528e+02 4.934115990184785687e+02 5.110409219694274086e+00
-7.900792876104233073e+02 4.949732279470597405e+02 5.131317078900660356e+00
-7.919713055085907172e+02 4.965242065169166494e+02 5.158236276879885729e+00
-7.941423210057923825e+02 4.982974974919749229e+02 5.176424887563157995e+00
-7.961261407583094751e+02 4.999164939084506045e+02 5.191136896291048686e+00
-7.982988955217464309e+02 5.016874600071747068e+02 5.206500278406504201e+00
-8.003210010371088856e+02 5.033258293815471234e+02 5.213595465655552097e+00
-8.023304794777437792e+02 5.049436560682393065e+02 5.225213456645572130e+00
-8.063630533465708368e+02 5.081867810619291390e+02 5.281806252796967804e+00
-8.082224485273555956e+02 5.096752250763285019e+02 5.319079214978432724e+00
-8.102934216336587951e+02 5.113319962267624419e+02 5.353359932857189918e+00
-8.122149862462466672e+02 5.128680740235115536e+02 5.374413604315355641e+00
-8.141814805021247139e+02 5.144381612392677425e+02 5.384810167961634697e+00
-8.164278650545462597e+02 5.162319356130467440e+02 5.376431899300768258e+00
-8.185597331183356573e+02 5.179354054394688092e+02 5.353250014681963265e+00
-8.207934682594724336e+02 5.197100246717460550e+02 5.352052137965801037e+00
-8.227820993041639213e+02 5.212844550673389676e+02 5.359694953891160019e+00
-8.248690510808376075e+02 5.229412040804022581e+02 5.347236857054954662e+00
-8.291335216936666939e+02 5.263154040759203554e+02 5.333929484891300810e+00
-8.311426424329686142e+02 5.279026594227374289e+02 5.329217186686866725e+00
-8.333561941563067421e+02 5.296545894837785227e+02 5.325993581209321981e+00
-8.353775614397221716e+02 5.312612621801338264e+02 5.322220652063607282e+00
-8.373885457072533427e+02 5.328552097375603580e+02 5.319362959736261942e+00
-8.396177148340123040e+02 5.346240336549490166e+02 5.311266258636845983e+00
-8.416616057462770186e+02 5.362522347930123487e+02 5.299618219333151359e+00
-8.438840531440791892e+02 5.380103027283797701e+02 5.297732837553625451e+00
-8.458963334426537131e+02 5.395961504716877926e+02 5.298372890764518672e+00
-8.479122308071637235e+02 5.411853344290077530e+02 5.292178041433976077e+00
-8.521480325832217204e+02 5.445216046037377282e+02 5.265853781659902921e+00
-8.541626727813376192e+02 5.461059018332166488e+02 5.250889857016397322e+00
-8.562698766363306504e+02 5.477336547821269050e+02 5.266897394658478504e+00
-8.581274786835068653e+02 5.491684026813288710e+02 5.290976171555678675e+00
-8.600262970745324083e+02 5.506421556641159896e+02 5.303494061676401472e+00
-8.619814290860565507e+02 5.521441111081884401e+02 5.341522248270475615e+00
-8.637336841707508484e+02 5.534833486231533470e+02 5.377501015063835155e+00
-8.657618988794534971e+02 5.550380336626702729e+02 5.392017914861003014e+00
-8.676965969843599851e+02 5.565237980708247960e+02 5.383604996671114584e+00
-8.696833757007158283e+02 5.580481979539040367e+02 5.364768439012415513e+00
-8.738092906126255457e+02 5.611962546965772844e+02 5.335391068587387764e+00
-8.755835769857488913e+02 5.625293322127153033e+02 5.357171793689130546e+00
-8.775890767005342923e+02 5.640359220899872525e+02 5.371515950882171708e+00
-8.795338492489219107e+02 5.655038693546264312e+02 5.360525862977280731e+00
-8.817121037419057075e+02 5.671476738151989139e+02 5.337726509393448282e+00
-8.837341617478484750e+02 5.686729750304622257e+02 5.306776812942097798e+00
-8.857986747335135078e+02 5.702312414863812364e+02 5.264384933884529438e+00
-8.881001314821062351e+02 5.719674447612493395e+02 5.212669576860878173e+00
-8.901989713868084664e+02 5.735483483716711817e+02 5.165668468168930438e+00
-8.922916429614457456e+02 5.751220040128681603e+02 5.119551660871201726e+00
-8.969291625585267411e+02 5.786315596516582218e+02 4.976047017458281374e+00
-8.989479399061217464e+02 5.801391610255885780e+02 4.949536286893495785e+00
-9.011432139558907011e+02 5.817747668923644824e+02 4.923297928059196416e+00
-9.031462811669250641e+02 5.832660730739142991e+02 4.891905097175506256e+00
-9.053586784106445293e+02 5.849106113804193683e+02 4.858251275100772482e+00
-9.073523123438807261e+02 5.863901140140637835e+02 4.837377256966893135e+00
-9.093495910231542894e+02 5.878741754217450080e+02 4.827286121760376858e+00
-9.115532226658962145e+02 5.895099964982802021e+02 4.809481193535650512e+00
-9.135545763902499630e+02 5.909962403585805077e+02 4.780457415865486226e+00
-9.155674157254326246e+02 5.924924452247566933e+02 4.744639642768043508e+00
-9.198176808129859410e+02 5.956419803041214891e+02 4.667629481671241365e+00
-9.218291756663318210e+02 5.971315642798415411e+02 4.629172225423516807e+00
-9.240480962497777000e+02 5.987724660383497621e+02 4.582994572839489855e+00
-9.260710626468871851e+02 6.002644999741494303e+02 4.541442879113048114e+00
-9.282746264944418044e+02 6.018784410385117098e+02 4.506745252063662832e+00
-9.302343640147407768e+02 6.033042664091784673e+02 4.486558382430412273e+00
-9.321840793510168623e+02 6.047212167389395745e+02 4.465592515461257683e+00
-9.343082409314932875e+02 6.062574536829001772e+02 4.448150829571503095e+00
-9.362778960957538175e+02 6.076854104370543155e+02 4.424281863767931533e+00
-9.405341767570232605e+02 6.107769780816387311e+02 4.344418014441421505e+00
-9.425729673118293022e+02 6.122545382113711412e+02 4.300562651841061346e+00
-9.446059794327571808e+02 6.137245537674066327e+02 4.252777013889673441e+00
-9.468278373124877589e+02 6.153271511430665441e+02 4.192025219047081031e+00
-9.488780228052540906e+02 6.168049102035149645e+02 4.126233486811941020e+00
-9.513583570004365129e+02 6.186250615547043026e+02 4.003915278650333143e+00
-9.533836382429137757e+02 6.200806894269767326e+02 3.945651694723199654e+00
-9.553969880604022364e+02 6.215243567325522918e+02 3.895503579951610895e+00
-9.576375465620176328e+02 6.231363304021399472e+02 3.834299856956036479e+00
-9.596834762795050437e+02 6.246059364405113001e+02 3.777776629210815251e+00
-9.636840733194645736e+02 6.274721021976988595e+02 3.701174725580481883e+00
-9.656187871027285610e+02 6.288621137867949074e+02 3.662944626511954738e+00
-9.680370864349043813e+02 6.306090125893849745e+02 3.580688985901821830e+00
-9.702508683484170433e+02 6.322077858770156809e+02 3.504075836059802551e+00
-9.723720584155349798e+02 6.337354393439978821e+02 3.441401197438601400e+00
-9.746657570185519717e+02 6.353840724167405369e+02 3.378242087299609064e+00
-9.767195381904834903e+02 6.368576988912500383e+02 3.323379417990084850e+00
-9.787729264580895006e+02 6.383288927923495066e+02 3.269726150049697022e+00
-9.810291856436002718e+02 6.399424687785609649e+02 3.213921632963372854e+00
-9.830870120111098913e+02 6.414110408791686950e+02 3.163887283003474327e+00
-9.873495695816999387e+02 6.444461396114430727e+02 3.057166823178460557e+00
-9.893678294906193287e+02 6.458798677647802151e+02 3.000431157238827140e+00
-9.916050193611617942e+02 6.474683761907181179e+02 2.934723624689835830e+00
-9.936465420508185389e+02 6.489175591056030044e+02 2.877434432740707315e+00
-9.956740121579497327e+02 6.503565995616970667e+02 2.824402078330899624e+00
-9.979172749990101465e+02 6.519443529706896925e+02 2.767070320154397578e+00
-9.999760568413261126e+02 6.533979157223532184e+02 2.714369399188103049e+00
-1.002046253074726565e+03 6.548570586935943538e+02 2.662672340464597998e+00
-1.004319167091589179e+03 6.564596250414956558e+02 2.605420063003045517e+00
-1.006411950239911789e+03 6.579336310964259837e+02 2.550847592862618196e+00
-1.010664391465639596e+03 6.609241296248430899e+02 2.449262844397720684e+00
-1.012674334651216896e+03 6.623359534843599477e+02 2.396979845869425141e+00
-1.014900307640350093e+03 6.638950762600051121e+02 2.337777488972547779e+00
-1.016929253429733080e+03 6.653131480510778601e+02 2.283562374466821421e+00
-1.018958514545984713e+03 6.667304772648591324e+02 2.231596018356379219e+00
-1.021255915769795820e+03 6.683455536810878357e+02 2.164004131771395389e+00
-1.023122368507721490e+03 6.696258121942939852e+02 2.148484808290772818e+00
-1.025011436414842137e+03 6.709241712383695813e+02 2.125124181095316978e+00
-1.027056948590298589e+03 6.723225148968389249e+02 2.101807415718548899e+00
-1.028901541745235590e+03 6.735770260291228624e+02 2.083143059562318378e+00
-1.033103459077482512e+03 6.764641153122030346e+02 1.994440349305005356e+00
-1.035014823288263642e+03 6.777626551201143457e+02 1.972257338936882043e+00
-1.037206859512669780e+03 6.792617544578140496e+02 1.925363928899564758e+00
-1.039219228961593899e+03 6.806369824507742123e+02 1.871466258295470642e+00
-1.041268253181013506e+03 6.820351807601923610e+02 1.808405405506828600e+00
-1.043540843263396710e+03 6.835822864007229782e+02 1.736512729137511979e+00
-1.045631129181883580e+03 6.850071954451195779e+02 1.669279934612766247e+00
-1.047879372336327378e+03 6.865623407448501894e+02 1.573048095995366769e+00
-1.050696830039984434e+03 6.885559077421542042e+02 1.404119590819365992e+00
-1.052866946632655299e+03 6.900496665058547023e+02 1.326692894849665239e+00
-1.056938569397929086e+03 6.927811108150268637e+02 1.267849509195842161e+00
-1.058955013218378099e+03 6.941477448980318741e+02 1.218953574598143907e+00
-1.061186289546557873e+03 6.956582600797310079e+02 1.159340772948497689e+00
-1.063208284733846995e+03 6.970263930358108837e+02 1.105584019111247818e+00
-1.065221762552783275e+03 6.983670411560790399e+02 1.074413317232587373e+00
-1.067406319404796022e+03 6.998355857667830833e+02 1.035058314728680262e+00
-1.069385470519003547e+03 7.011615457503800144e+02 1.004571237006437912e+00
-1.071318960020308850e+03 7.024463878660296814e+02 9.814386711579718980e-01
-1.073510736347592228e+03 7.039046034989618192e+02 9.451647459702472442e-01
-1.075549789118127592e+03 7.052631350374101658e+02 8.943045173337569320e-01
-1.079769194946042717e+03 7.080619174603884858e+02 7.765675483409770763e-01
-1.081735329070386570e+03 7.093568845893316848e+02 7.298009742210795903e-01
-1.083954735636671558e+03 7.108220645229538377e+02 6.753176595449141839e-01
-1.085956733879079138e+03 7.121375956987412792e+02 6.315282672214866944e-01
-1.087966431618296383e+03 7.134559797041264346e+02 5.858210432561913317e-01
-1.090163038784578930e+03 7.148919522288023245e+02 5.358833447907860315e-01
-1.092184626875474805e+03 7.162136069894177126e+02 4.829833353384078709e-01
-1.094256698463420207e+03 7.175716693728544442e+02 4.185566246956585745e-01
-1.096578563605266936e+03 7.190947949492286853e+02 3.422440452536277267e-01
-1.098645123724096948e+03 7.204414556463416375e+02 2.836883665474851934e-01
-1.103137810784005524e+03 7.233778990301650538e+02 1.366242698465622296e-01
-1.105209173864759578e+03 7.247185194221597158e+02 7.774928264348762719e-02
-1.107451023824269896e+03 7.261597966973439497e+02 2.422841923160634625e-02
-1.109499186808377317e+03 7.274750702511793179e+02 -2.389726772052358506e-02
-1.111595836450355364e+03 7.288241561983567181e+02 -7.778324312481271763e-02
-1.113902848092642444e+03 7.303048309411284436e+02 -1.345056594735621891e-01
-1.116006609053728425e+03 7.316524198989947081e+02 -1.853842024296693813e-01
-1.118324689551440088e+03 7.331337458631818436e+02 -2.412226875003751769e-01
-1.120475566330431093e+03 7.345117127907250278e+02 -3.012111156831792647e-01
-1.122656834240437774e+03 7.359097019968438644e+02 -3.665209187046822858e-01
-1.127143280940065779e+03 7.387663711865682217e+02 -4.894128533527366542e-01
-1.129252515344420772e+03 7.401062116601316347e+02 -5.442462840228432519e-01
-1.131516340284875923e+03 7.415384087552936307e+02 -5.979067980860786058e-01
-1.133419188288173018e+03 7.427297071088357825e+02 -6.279756814180822433e-01
-1.135472468732054949e+03 7.440101999404977278e+02 -6.526186766598438549e-01
-1.137512957681426997e+03 7.453001524732123926e+02 -6.978876686626077630e-01
-1.139358547813379801e+03 7.464477557073826119e+02 -7.163840211890277754e-01
-1.141512435611403589e+03 7.478004739732440385e+02 -7.479729190850556986e-01
-1.143563497386457357e+03 7.490985527115004743e+02 -7.888859270717663019e-01
-1.145644285573428078e+03 7.504191101355154387e+02 -8.387049594181353873e-01
-1.150373405737911071e+03 7.534573433898513031e+02 -9.914223347839142830e-01
-1.152821764031124530e+03 7.550250573570549477e+02 -1.058814243705723968e+00
-1.155058570220863203e+03 7.564551837443432305e+02 -1.119170978337062028e+00
-1.157184390199002792e+03 7.578021571286079734e+02 -1.170626511660734836e+00
-1.159533260124815115e+03 7.592898592624198955e+02 -1.236646599990251172e+00
-1.161678032724087871e+03 7.606480222873747152e+02 -1.301341953717420230e+00
-1.163774757211912856e+03 7.619692360814226504e+02 -1.357460540071291355e+00
-1.166052550771832557e+03 7.634001855823821643e+02 -1.412831122841138320e+00
-1.168283597064374590e+03 7.648164219310710905e+02 -1.482879252662601344e+00
-1.173249831513583331e+03 7.679823103445869492e+02 -1.657970633216842904e+00
-1.175442677217155051e+03 7.693594714528568375e+02 -1.713820650447959393e+00
-1.177582905568724982e+03 7.706957898316468345e+02 -1.759805785473125050e+00
-1.179915679823673145e+03 7.721460621389630887e+02 -1.806477437638897454e+00
-1.182036509808674282e+03 7.734613271910867525e+02 -1.850178013412797196e+00
-1.184380374595278909e+03 7.749154276598335400e+02 -1.903214618019821058e+00
-1.186551635558171711e+03 7.762648508619519134e+02 -1.959708809188127177e+00
-1.188755647119309060e+03 7.776367429552917656e+02 -2.023581425510974530e+00
-1.191137893243402914e+03 7.791104521949702075e+02 -2.086135427036254875e+00
-1.192979969537084344e+03 7.802017002212135139e+02 -2.086718116606792073e+00
-1.196918818694551419e+03 7.825368386520246986e+02 -2.097130470194582319e+00
-1.198791625580386608e+03 7.836394854976153965e+02 -2.097653225964056123e+00
-1.200647340114878716e+03 7.847242211236336971e+02 -2.091390816072455472e+00
-1.202504807649367876e+03 7.857744155009028191e+02 -2.051808260232215186e+00
-1.204356125130593455e+03 7.868447439717332372e+02 -2.042804750221704602e+00
-1.206823115168544746e+03 7.883668079473884518e+02 -2.131514912847460863e+00
-1.209572544650604868e+03 7.900625954031268066e+02 -2.230304472798256832e+00
-1.212251065643868060e+03 7.917335362036519655e+02 -2.345250046385070952e+00
-1.215314768558452215e+03 7.936572827294683066e+02 -2.488727542419101546e+00
-1.217625049569975317e+03 7.950514598973392140e+02 -2.539978958547439714e+00
-1.222514173435860357e+03 7.979976487459300643e+02 -2.651960584259930087e+00
-1.224835317923613729e+03 7.993907448217021283e+02 -2.705202330355918949e+00
-1.227137415004915056e+03 8.007671791336260867e+02 -2.757620113809794216e+00
-1.229672075628919629e+03 8.022801750924223825e+02 -2.817902148478540703e+00
-1.231943324572417851e+03 8.036286075485692209e+02 -2.869698907550098710e+00
-1.234154446060533701e+03 8.049299364047674317e+02 -2.913942795737099356e+00
-1.236555431216960869e+03 8.063348075234262069e+02 -2.956518521925200815e+00
-1.238759998709440652e+03 8.076254983830099263e+02 -2.995515426285097149e+00
-1.241172770869767419e+03 8.090322180107175427e+02 -3.027176945724729062e+00
-1.243361957560709925e+03 8.103046357546238596e+02 -3.040027145656193586e+00
-1.247891223411058263e+03 8.129161306620783307e+02 -3.034720921950226913e+00
-1.250083875939416203e+03 8.141826796235139909e+02 -3.044465927039044395e+00
-1.252345310981021839e+03 8.154969690112823173e+02 -3.069888553602033721e+00
-1.254890862344391280e+03 8.169842328477311639e+02 -3.112666803384461112e+00
-1.257218684643583174e+03 8.183457837195227285e+02 -3.156472004160621569e+00
-1.259737966847466168e+03 8.198104869449127818e+02 -3.196626340630731367e+00
-1.261997830631228908e+03 8.211169502855985911e+02 -3.225536335376479435e+00
-1.264248597457494043e+03 8.224151905457046041e+02 -3.250868991543481190e+00
-1.266710371409570826e+03 8.238294707675790960e+02 -3.270215451444073107e+00
-1.268954712526959838e+03 8.251171631599107741e+02 -3.284788076556701242e+00
-1.273724811366180120e+03 8.278569763743299745e+02 -3.330373241088024017e+00
-1.275988436147727953e+03 8.291551381580336511e+02 -3.353786053212522766e+00
-1.278256181004587916e+03 8.304521163267771726e+02 -3.374485800580473871e+00
-1.280724987957335998e+03 8.318563155447343433e+02 -3.388037125178081421e+00
-1.282958857891661410e+03 8.331243095544499511e+02 -3.396611807931842364e+00
-1.285198851035243479e+03 8.343951483098245490e+02 -3.403606440696420155e+00
-1.287681249553309726e+03 8.358051974189370412e+02 -3.414050644396233736e+00
-1.289987064807993193e+03 8.371199472177996768e+02 -3.431322544533304431e+00
-1.292532658024677858e+03 8.385690504186500220e+02 -3.452402077325436913e+00
-1.294789271075407896e+03 8.398423151273368603e+02 -3.460760143016986756e+00
-1.299486583081708659e+03 8.424816346034325534e+02 -3.472601833351154799e+00
-1.301728376215082562e+03 8.437404089391844764e+02 -3.481058714927828035e+00
-1.303940882392437516e+03 8.449752438397523520e+02 -3.480859600882588278e+00
-1.306350318274435722e+03 8.463150661443535228e+02 -3.471705703840056056e+00
-1.308573526804756739e+03 8.475549208795995355e+02 -3.463940180329450058e+00
-1.310848378636391999e+03 8.488288032776156342e+02 -3.462361043019952511e+00
-1.313368404205378738e+03 8.502413146019995338e+02 -3.467155545163295383e+00
-1.315619601962703655e+03 8.514952579395339853e+02 -3.467701060887683262e+00
-1.317998948805477994e+03 8.528056242935551836e+02 -3.453592468817369365e+00
-1.320152776701690755e+03 8.539890078748831002e+02 -3.437095741119938541e+00
-1.324804855300552390e+03 8.565594062847524128e+02 -3.408459001049187087e+00
-1.327140978870351546e+03 8.578643819206411081e+02 -3.407966949488223207e+00
-1.329521627504459957e+03 8.591998067071092464e+02 -3.416624143261887792e+00
-1.332115843260183510e+03 8.606496405366494855e+02 -3.424884226139420562e+00
-1.334448491300402338e+03 8.619482295615623570e+02 -3.430565579589895719e+00
-1.336750200051082402e+03 8.632242373565620710e+02 -3.432345281882940746e+00
-1.339270130731179961e+03 8.646174841253813383e+02 -3.430498424449946349e+00
-1.341577430830575850e+03 8.658941105146905102e+02 -3.430802074487740327e+00
-1.344105215818893839e+03 8.672890019602857592e+02 -3.428942088842510394e+00
-1.346376927274095806e+03 8.685372227880367291e+02 -3.422744851049206005e+00
-1.351024810228447450e+03 8.710612934907115914e+02 -3.378099462889184057e+00
-1.353143613583282786e+03 8.721936629221791009e+02 -3.339832047401241955e+00
-1.355267618411246985e+03 8.733278830529833385e+02 -3.301596576536558469e+00
-1.357617506001288575e+03 8.745823287222733597e+02 -3.259317995713591820e+00
-1.359784826405385502e+03 8.757411195409231368e+02 -3.221203891844285128e+00
-1.362059872560249232e+03 8.769745146183064435e+02 -3.200165496714025615e+00
-1.364639989171659181e+03 8.783818053286472605e+02 -3.188438606049721624e+00
-1.366973192933763130e+03 8.796500416830325548e+02 -3.176633138664963774e+00
-1.369479157410444941e+03 8.809995387291863835e+02 -3.153984572732006608e+00
-1.371719707214402888e+03 8.821968615394838480e+02 -3.127907111458120948e+00
-1.376321509701597279e+03 8.846327405803115198e+02 -3.058374735945473155e+00
-1.378541173492745429e+03 8.858086389389483202e+02 -3.028321349135894014e+00
-1.380760385190327725e+03 8.869819691397631232e+02 -2.998004121266255595e+00
-1.383245237777483680e+03 8.882999473874848491e+02 -2.969088245517855551e+00
-1.385554774489552756e+03 8.895311295019073441e+02 -2.949282846937439917e+00
-1.387983349118354454e+03 8.908049024689629505e+02 -2.907697728466926534e+00
-1.390110360253486760e+03 8.919049939933723863e+02 -2.855565339586425555e+00
-1.392322291585055154e+03 8.930609040593039936e+02 -2.815615464325726069e+00
-1.394930535568318419e+03 8.944502312621110605e+02 -2.798727321863274664e+00
-1.399576951173527959e+03 8.969068237894994127e+02 -2.756657766417773825e+00
-1.401865856211280061e+03 8.980713789959141877e+02 -2.689067457783303361e+00
-1.404009576732182268e+03 8.991708597037222717e+02 -2.632642777453802374e+00
-1.406202853433024075e+03 9.003033901184608112e+02 -2.581608113930241366e+00
-1.408684886188149221e+03 9.015940760950858248e+02 -2.534703282598816720e+00
-1.410942873016683052e+03 9.027662615736726366e+02 -2.493798325008055983e+00
-1.413377059728378072e+03 9.040221202967277350e+02 -2.444263215578997617e+00
-1.415559795147631348e+03 9.051396284728915589e+02 -2.391076302744978399e+00
-1.417730919548962220e+03 9.062481660743467273e+02 -2.336843796497270809e+00
-1.420154865810040519e+03 9.074896191952468598e+02 -2.282641815906949478e+00
-1.424719544798798097e+03 9.098487417150954570e+02 -2.209695235462166174e+00
-1.427260527238973282e+03 9.111628317732496498e+02 -2.174501091496169547e+00
-1.429556028581454939e+03 9.123473434230070325e+02 -2.143190481141912684e+00
-1.432107391243910115e+03 9.136654048132439812e+02 -2.114364508491484607e+00
-1.434398780620793787e+03 9.148437393090043770e+02 -2.085676554344757960e+00
-1.436683106481953018e+03 9.160153150105099940e+02 -2.055636327947593323e+00
-1.439192645656650939e+03 9.172998076717416325e+02 -2.021913459249327083e+00
-1.441454987499759454e+03 9.184546067005264831e+02 -1.989454682587199708e+00
-1.443739686616134350e+03 9.196223838596952191e+02 -1.959085820140432865e+00
-1.446263108031317643e+03 9.209118617074035456e+02 -1.926710194014509936e+00
-1.450879436377792672e+03 9.232713463850290054e+02 -1.874492097717503913e+00
-1.453421158402648416e+03 9.245702931030007221e+02 -1.850213714445287705e+00
-1.455726136105707383e+03 9.257472837707609870e+02 -1.829462101186749345e+00
-1.458228370511659932e+03 9.270207617972554317e+02 -1.805027547188728487e+00
-1.460468545815213020e+03 9.281562659724218065e+02 -1.780823642988132338e+00
-1.462624860189394667e+03 9.292375121416864658e+02 -1.747451003427626492e+00
-1.464890065923962766e+03 9.303584540580962994e+02 -1.698523235982210666e+00
-1.467013470602974621e+03 9.314196828396995897e+02 -1.662754441980191400e+00
-1.469203044016861440e+03 9.325237341991951325e+02 -1.635614206972498819e+00
-1.471704591920799203e+03 9.337963282677931147e+02 -1.613037422120057407e+00
-1.476393318319190939e+03 9.361961277540967785e+02 -1.582435500342007417e+00
-1.478860657360907453e+03 9.374432373737056423e+02 -1.559101565739343664e+00
-1.481106960809073144e+03 9.385766940359084174e+02 -1.540538660274958671e+00
-1.483592967060627643e+03 9.398272631895820268e+02 -1.516385153168142486e+00
-1.485765752295801121e+03 9.409076782938172983e+02 -1.484342980853047944e+00
-1.487877652073894978e+03 9.419486617157994033e+02 -1.445932605551573102e+00
-1.490248548405241991e+03 9.431243661705489103e+02 -1.413568404017998992e+00
-1.492431922921002524e+03 9.442102414404820365e+02 -1.391386689426605594e+00
-1.494615759332124298e+03 9.452947880435679053e+02 -1.371954255438127657e+00
-1.496994668369040710e+03 9.464721643242062328e+02 -1.350908193637780030e+00
-1.501174806234654852e+03 9.485126671229180602e+02 -1.286258367177560924e+00
-1.503453685585495123e+03 9.496190824264208459e+02 -1.240742312207413267e+00
-1.505577927212118311e+03 9.506573249559467058e+02 -1.207283887370505404e+00
-1.508002477815532302e+03 9.518552265967081212e+02 -1.189873767942753791e+00
-1.510173599006475115e+03 9.529217674012478483e+02 -1.177453134441872162e+00
-1.512307633449321884e+03 9.539643464354701337e+02 -1.163476264817355332e+00
-1.514630517967187870e+03 9.550941038102843095e+02 -1.142501257662106084e+00
-1.516608845460136990e+03 9.560298173343448980e+02 -1.099384167119158873e+00
-1.518576553062551966e+03 9.569581235744407195e+02 -1.053698306469987855e+00
-1.520929462219287416e+03 9.581015050637759032e+02 -1.032266170469055444e+00
-1.525283867500531187e+03 9.602274963018892322e+02 -1.014883243215273456e+00
-1.527631435206334345e+03 9.613666671944899917e+02 -1.003732996942873434e+00
-1.529734544197296145e+03 9.623852006510639967e+02 -9.928056157710725138e-01
-1.531976930773547792e+03 9.634646657364623934e+02 -9.740666514739894088e-01
-1.533888591850486364e+03 9.643685343383095869e+02 -9.411045705922802540e-01
-1.535694298049394547e+03 9.652086851070035891e+02 -8.954040093892120522e-01
-1.537650095318081185e+03 9.661170513537524585e+02 -8.419572047092747091e-01
-1.539309163059546563e+03 9.668704913506711591e+02 -7.801332617794078939e-01
-1.541003883277034220e+03 9.676492422879919104e+02 -7.246438973930535710e-01
-1.542625502045327039e+03 9.683573650870299616e+02 -6.359900124526347565e-01
-1.543684105379143148e+03 9.684732419199681317e+02 -2.593718549963464626e-01
-1.545392272558433888e+03 9.692470983543225884e+02 -1.797324104678326706e-01
-1.547227493891584118e+03 9.701301045048145397e+02 -1.400015911422800574e-01
-1.549381907085381954e+03 9.711905275244600944e+02 -1.144661117574955478e-01
-1.551378644115325415e+03 9.721839278661259414e+02 -9.824378422672694344e-02
-1.553374095059391493e+03 9.731841404413179362e+02 -8.506651894784139634e-02
-1.555544885395618167e+03 9.742784254711159520e+02 -6.974566640095947179e-02
-1.557506115069111956e+03 9.752738845638295970e+02 -5.567649497169052664e-02
-1.559448956857486564e+03 9.762653254515988692e+02 -3.984650712429366193e-02
-1.561557727483600047e+03 9.773463959765340405e+02 -1.908766548302814892e-02
-1.565508667235966868e+03 9.793907178839297103e+02 2.847129970468659232e-02
-1.567349810397357487e+03 9.803536280965960259e+02 5.334848561074700957e-02
-1.569237340992842519e+03 9.813538541194379832e+02 6.937322002600249116e-02
-1.571330976284709322e+03 9.824728400356594875e+02 8.195406610969624417e-02
-1.573211061531058476e+03 9.834827561948495713e+02 9.469471288353192850e-02
-1.575020902101268121e+03 9.844549984659089432e+02 1.156953000734074477e-01
-1.576970785546631760e+03 9.855064148228915428e+02 1.418669399264491093e-01
-1.578821495286624668e+03 9.865174231899799224e+02 1.557966561385467630e-01
-1.583248597688946575e+03 9.891226128794862689e+02 -1.241353319573497982e-01
-1.587891336077423148e+03 9.918484687965853936e+02 -4.059926026398318344e-01
-1.592353386844599754e+03 9.943458649336635062e+02 -4.363417740917427401e-01
-1.594274525033504233e+03 9.954117916879589529e+02 -4.236159879879344836e-01
-1.596188625698039914e+03 9.964758087928570376e+02 -4.108912185043371856e-01
-1.598493429119493840e+03 9.977700822659987807e+02 -4.187091293689448324e-01
-1.600741730919864949e+03 9.990412466253741286e+02 -4.428995381356149452e-01
-1.602704046603823599e+03 1.000139329366439256e+03 -4.360513882557993104e-01
-1.604889046916802954e+03 1.001363768902373408e+03 -4.327825285806574107e-01
-1.607098067426230045e+03 1.002610186789940371e+03 -4.565077832438277916e-01
-1.609280268524935764e+03 1.003837575432173594e+03 -4.790477441014954207e-01
-1.614090236059200379e+03 1.006532584766545028e+03 -5.673894318407304294e-01
-1.616176846829175929e+03 1.007686319504533799e+03 -5.717497744374079316e-01
-1.618020814641246034e+03 1.008695522656889011e+03 -5.766350084733716796e-01
-1.619817293658428298e+03 1.009669952582773362e+03 -5.771738662548839827e-01
-1.621563846946770809e+03 1.010589088502381742e+03 -5.501093961967142842e-01
-1.623365057680928203e+03 1.011560793725737767e+03 -5.395175764747393021e-01
-1.624925119463886176e+03 1.012372526641567902e+03 -4.915499484175995804e-01
-1.625463138128158334e+03 1.012509277239987114e+03 -3.109405585159623064e-01
-1.624403389989652396e+03 1.011646658952929897e+03 2.297712149060165965e-02
-1.624880600282737078e+03 1.011731914663322982e+03 2.002268469266035300e-01
-1.626839805013647265e+03 1.012562629306600002e+03 3.908428630730951259e-01
-1.628717842802144105e+03 1.013517117414558925e+03 4.052192921650713542e-01
-1.630625494084609727e+03 1.014504855779631271e+03 3.938762338187267176e-01
-1.632936297945614342e+03 1.015738944977695610e+03 3.372397703382392642e-01
-1.635312605353997014e+03 1.016988826772720699e+03 2.945815388017199998e-01
-1.637432075905463307e+03 1.018098146424349920e+03 2.615092838128904029e-01
-1.639833630939391469e+03 1.019382857903576337e+03 1.957160419471201118e-01
-1.642437663419424553e+03 1.020772420199073395e+03 1.256561833903575565e-01
-1.644723627913318069e+03 1.021985274986819604e+03 6.938859107946293570e-02
-1.647227594742557812e+03 1.023312770837183621e+03 8.810462158514276165e-03
-1.651852773277496908e+03 1.025774128046884016e+03 -1.098433723378422489e-01
-1.655320705502727833e+03 1.027709642984624679e+03 -2.780443085429789574e-01
-1.657541486921638352e+03 1.028884822880846968e+03 -3.277144572883857743e-01
-1.659414508311312829e+03 1.029841587278372117e+03 -3.410479034898895589e-01
-1.661486556678108400e+03 1.030900148855172574e+03 -3.599492877887789377e-01
-1.663427681841475533e+03 1.031897176739110819e+03 -3.847198957487555360e-01
-1.665494966348665912e+03 1.032949725387000854e+03 -4.056373099825578699e-01
-1.667399801706101698e+03 1.033920763052934490e+03 -4.285753848470910121e-01
-1.669266635363867408e+03 1.034865646064949033e+03 -4.489365649581198436e-01
-1.670550434895982562e+03 1.035425500937327797e+03 -3.855335492030270705e-01
-1.673360945918837615e+03 1.036733343480954318e+03 -3.189851540259513452e-01
-1.675178041461391558e+03 1.037614153333174272e+03 -3.081044181776511626e-01
-1.677032822057099111e+03 1.038534471142551865e+03 -3.268521359779328894e-01
-1.678963246252885483e+03 1.039497688141743311e+03 -3.583931900537961623e-01
-1.681183682917507440e+03 1.040612974958829454e+03 -4.075079646667517652e-01
-1.683081683056723705e+03 1.041550452480995773e+03 -4.425666101876157277e-01
-1.685140799622203986e+03 1.042560791678609348e+03 -4.781319415242093473e-01
-1.687098869360977233e+03 1.043528896303125748e+03 -5.207320721699175703e-01
-1.689052327016314166e+03 1.044491628104474330e+03 -5.645905365131123066e-01
-1.691105183764289677e+03 1.045490439557607260e+03 -6.027807906518585224e-01
-1.694617076886087943e+03 1.047170169941658969e+03 -6.435281235900076613e-01
-1.696060176279210054e+03 1.047798787153087687e+03 -6.047733980434880641e-01
-1.697683594384140861e+03 1.048560028427033558e+03 -6.091789549962530748e-01
-1.699607973417462517e+03 1.049482459676447888e+03 -6.367347585580465097e-01
-1.701352198513828625e+03 1.050318384674012577e+03 -6.659684696856504882e-01
-1.703102101231635743e+03 1.051157727227660416e+03 -6.973752321589570258e-01
-1.705026451380675553e+03 1.052081968138069897e+03 -7.313297038046366882e-01
-1.706769907023646056e+03 1.052920373048235888e+03 -7.599326847102897409e-01
-1.708497132590658111e+03 1.053751604143541499e+03 -7.864594770290902481e-01
-1.710368061313828775e+03 1.054652347611754067e+03 -8.147412278330397051e-01
-1.713947960324336009e+03 1.056384138231078850e+03 -8.790549244627230419e-01
-1.715633922752010449e+03 1.057200856620337618e+03 -9.120205762093485102e-01
-1.717304570129800595e+03 1.058012398853450577e+03 -9.467566580283433009e-01
-1.719020789241554212e+03 1.058841332724400672e+03 -9.747203025795806441e-01
-1.720103085850863636e+03 1.059325919211180917e+03 -9.498154679698421754e-01
-1.721459204588456942e+03 1.059973457511560810e+03 -9.577183071132969738e-01
-1.723366529079574093e+03 1.060929039394311985e+03 -1.014763924859613198e+00
-1.725576883816621830e+03 1.062074383807231243e+03 -1.120204869393450764e+00
-1.727761923626091630e+03 1.063196508115095639e+03 -1.209426725941590952e+00
-1.729682749756032536e+03 1.064182331484732458e+03 -1.283711637080147572e+00
-1.733703824588461430e+03 1.066256742052897152e+03 -1.442525516102119099e+00
-1.735394916876315847e+03 1.067121810938423550e+03 -1.494186606315840216e+00
-1.736673898610458991e+03 1.067755034874101511e+03 -1.499260082956323403e+00
-1.738138341602577384e+03 1.068490994710798077e+03 -1.512931092946035339e+00
-1.739960613079239238e+03 1.069447272167601568e+03 -1.585073366179000631e+00
-1.741992264238019288e+03 1.070528591023620265e+03 -1.684014432815337470e+00
-1.743680354601141516e+03 1.071411686941020434e+03 -1.730027780327916709e+00
-1.745059812681845642e+03 1.072131693093295326e+03 -1.754805113694112073e+00
-1.746584283624653381e+03 1.072936691917069311e+03 -1.785064273058399209e+00
-1.747995165168952099e+03 1.073694016100604131e+03 -1.818763503671327664e+00
-1.750927384199663265e+03 1.075307448523224139e+03 -1.894557130802366762e+00
-1.752304119708144299e+03 1.076085744290377534e+03 -1.930719564950990508e+00
-1.753654374252668049e+03 1.076866624492832671e+03 -1.965134458168903198e+00
-1.755110990549538428e+03 1.077734326566308027e+03 -2.000466830068279300e+00
-1.756407547838811524e+03 1.078533360984466071e+03 -2.030711712553987525e+00
-1.757798682435963428e+03 1.079423221119654954e+03 -2.062232015768571625e+00
-1.759041568008602326e+03 1.080248349290579426e+03 -2.090923421161882345e+00
-1.760260833109651003e+03 1.081087106446066173e+03 -2.119592175717226468e+00
-1.761585791919729218e+03 1.082032577089794813e+03 -2.152107673909919860e+00
-1.762769254578589653e+03 1.082909994108661067e+03 -2.181787135619827289e+00
-1.765166066641253565e+03 1.084801861756669041e+03 -2.237834444886013685e+00
-1.766269195003476625e+03 1.085730119111658496e+03 -2.265385740497301903e+00
-1.767459210551771321e+03 1.086777345969570433e+03 -2.298164351561926111e+00
-1.768513014102950592e+03 1.087749782333089115e+03 -2.328574971168157148e+00
-1.769539407875995721e+03 1.088741809422421284e+03 -2.358733581718531980e+00
-1.770632695747378648e+03 1.089854526896045172e+03 -2.389854859214207483e+00
-1.771590940487923945e+03 1.090884895727375806e+03 -2.415335251851263187e+00
-1.772518026011705160e+03 1.091936317084320763e+03 -2.439936573557392130e+00
-1.773504353732060508e+03 1.093120273204877321e+03 -2.467953507084349241e+00
-1.775276410736317985e+03 1.095445456324200677e+03 -2.531137047328100298e+00
-1.776066376931837112e+03 1.096582410637545308e+03 -2.563892906746392697e+00
-1.776813629980533506e+03 1.097734611086601035e+03 -2.592465942237277332e+00
-1.777589934941973070e+03 1.099020375811058329e+03 -2.619308356221685230e+00
-1.778256752059254268e+03 1.100206797718289181e+03 -2.641144055496020382e+00
-1.778889075146921414e+03 1.101410287541430080e+03 -2.662076173333765006e+00
-1.779546774660291703e+03 1.102756555171237324e+03 -2.686679840864904634e+00
-1.780100209476192276e+03 1.103994606920169645e+03 -2.709604205227843732e+00
-1.780655087284144656e+03 1.105370647083831955e+03 -2.732536873437251490e+00
-1.781113547543497361e+03 1.106635624981450746e+03 -2.750735155369795404e+00
-1.781961876391562555e+03 1.109339147298802345e+03 -2.788277213172417834e+00
-1.782308228057005181e+03 1.110647298744403997e+03 -2.808780535743232498e+00
-1.782610834668567350e+03 1.111963525553320778e+03 -2.829644895973313812e+00
-1.782892914545083613e+03 1.113421491671011154e+03 -2.850994966921038376e+00
-1.783112327363059421e+03 1.114758147226399615e+03 -2.869613839862183102e+00
-1.783299228274988081e+03 1.116106695013702392e+03 -2.889553755180893635e+00
-1.783458357621570030e+03 1.117597788837048483e+03 -2.911698536441319263e+00
-1.783564369766555956e+03 1.118962293672589567e+03 -2.932392820031761715e+00
-1.783636690374172531e+03 1.120469943352889914e+03 -2.955845167084454328e+00
-1.783654283507793252e+03 1.121839003132058224e+03 -2.975883222196835654e+00
-1.783569535746348038e+03 1.124731941812851801e+03 -3.015478611488315863e+00
-1.783472750280381206e+03 1.126115443694809983e+03 -3.033362815670329393e+00
-1.783348374997856126e+03 1.127504726860369374e+03 -3.052276455091155416e+00
-1.783176328127670786e+03 1.129036144298816453e+03 -3.075368197576231033e+00
-1.782974104900976727e+03 1.130426566918512890e+03 -3.096051844026912914e+00
-1.782699811571549162e+03 1.131950675371432681e+03 -3.116815273414898169e+00
-1.782394792890289182e+03 1.133328624743200180e+03 -3.131471197480514945e+00
-1.782040978299348581e+03 1.134695132511321390e+03 -3.140916430026438277e+00
-1.781628071897601785e+03 1.136205960760044036e+03 -3.152401399884710909e+00
-1.781225516532729443e+03 1.137584113119752601e+03 -3.164626285365362168e+00
-1.780296460703822504e+03 1.140481558171167762e+03 -3.201946574473430562e+00
-1.779786816057223177e+03 1.141844487066454349e+03 -3.222759376414136678e+00
-1.779222648816797800e+03 1.143191686828680758e+03 -3.240251773526906742e+00
-1.778565024131983591e+03 1.144667598270571034e+03 -3.259133800091379207e+00
-1.777937829719587398e+03 1.146001340481631814e+03 -3.278042354104769629e+00
-1.777208027453238856e+03 1.147460352378421703e+03 -3.300987595269071928e+00
-1.776508098683467551e+03 1.148768956427134071e+03 -3.323371282055562759e+00
-1.775763708686075461e+03 1.150061587152476932e+03 -3.345579695683096322e+00
-1.774900017202893423e+03 1.151462022033011635e+03 -3.369451398640717521e+00
-1.774079307493045690e+03 1.152717858920527306e+03 -3.391807506980957676e+00
-1.772244484719340335e+03 1.155290879136290187e+03 -3.440965825599572092e+00
-1.771321455169403634e+03 1.156482123962081459e+03 -3.465909823271340340e+00
-1.770269692472563975e+03 1.157767906740711624e+03 -3.495437362413220228e+00
-1.769276761734901811e+03 1.158908909772025254e+03 -3.523420710091582642e+00
-1.768246950084268292e+03 1.160022642557762538e+03 -3.551816516043833527e+00
-1.767074339462817534e+03 1.161212411915475514e+03 -3.582369915901471913e+00
-1.765972121053010142e+03 1.162264465132896021e+03 -3.609365651999715485e+00
-1.764847235862962407e+03 1.163292149649829298e+03 -3.638129463483684045e+00
-1.763573942485091266e+03 1.164391374768219066e+03 -3.672549833967188704e+00
-1.762381650437640928e+03 1.165352746303890854e+03 -3.704439394532836438e+00
-1.759756980983649783e+03 1.167261547610798516e+03 -3.766123717089335798e+00
-1.758459857971812426e+03 1.168120949322261367e+03 -3.792904718915111051e+00
-1.757007823948120176e+03 1.169036446411253564e+03 -3.824010990329275383e+00
-1.755671584393496232e+03 1.169837744091227705e+03 -3.854821938926606517e+00
-1.754312700532438384e+03 1.170607862771756572e+03 -3.888251348466925883e+00
-1.752782847668167960e+03 1.171414893918403322e+03 -3.925837694634471298e+00
-1.751360956429844691e+03 1.172112215934196229e+03 -3.959482439784639318e+00
-1.749917092420847894e+03 1.172778074317047412e+03 -3.993657702175518853e+00
-1.748308209274610135e+03 1.173471848396404312e+03 -4.032000351467720733e+00
-1.746815088719786445e+03 1.174066302760190410e+03 -4.065747333755206583e+00
-1.743613209843867480e+03 1.175213113982917548e+03 -4.137699095485833922e+00
-1.742075595154316034e+03 1.175721104250942517e+03 -4.179545844477065231e+00
-1.740356105989104890e+03 1.176236544160104131e+03 -4.224891756277677324e+00
-1.738756704753466693e+03 1.176665047458190656e+03 -4.261531093990948982e+00
-1.737142571185130464e+03 1.177063353732228279e+03 -4.297250337964467981e+00
-1.735349449106498014e+03 1.177467272519459129e+03 -4.336495928498762531e+00
-1.733705249689352286e+03 1.177807194571184482e+03 -4.373710406145746354e+00
-1.731858217220330289e+03 1.178137613820395472e+03 -4.411093906462046910e+00
-1.730099730663123864e+03 1.178375666606716095e+03 -4.434676948630484006e+00
-1.728231908497570885e+03 1.178534975028086592e+03 -4.445808353988263129e+00
-1.724376741698532896e+03 1.178863823796286852e+03 -4.475390254163754022e+00
-1.722598537013499026e+03 1.179035884949842966e+03 -4.495759866422583961e+00
-1.720670721021420377e+03 1.179225945303803655e+03 -4.525511095891862290e+00
-1.718885862617317798e+03 1.179370512397560105e+03 -4.547877214305947824e+00
-1.717053044859112333e+03 1.179481336628465215e+03 -4.567120428470133220e+00
-1.715026004562960452e+03 1.179569854992371347e+03 -4.591508421365885440e+00
-1.713144326712217207e+03 1.179622612768830550e+03 -4.612984993737709871e+00
-1.711145897744813283e+03 1.179720995299574497e+03 -4.641834115515458770e+00
-1.709374693326610668e+03 1.179830062352574259e+03 -4.676517795729577820e+00
-1.707625511048289582e+03 1.179946749151396489e+03 -4.716529880712749367e+00
-1.703970277684566327e+03 1.180171863498519087e+03 -4.806702169799739188e+00
-1.702241008234341734e+03 1.180278198704349052e+03 -4.854132209472657777e+00
-1.700338899416057757e+03 1.180396435774475322e+03 -4.908894297617046654e+00
-1.698595536501296237e+03 1.180495911267455540e+03 -4.958229161692527143e+00
-1.696818656311296309e+03 1.180576437275927674e+03 -5.009484743437226939e+00
-1.694868108582831610e+03 1.180659034305404930e+03 -5.064788212536734058e+00
-1.693137244750241962e+03 1.180750667943126700e+03 -5.113071362282218146e+00
-1.691228809155323461e+03 1.180847710736334193e+03 -5.166358807948151721e+00
-1.689506174540852726e+03 1.180939492420631723e+03 -5.218309668855775740e+00
-1.685946344732235502e+03 1.181159612157041920e+03 -5.329402318166133412e+00
-1.684452121937294123e+03 1.181370701564909723e+03 -5.380125276070819140e+00
-1.683008847346834727e+03 1.181608382936095495e+03 -5.429263652372609883e+00
-1.681505055487345544e+03 1.181912585699763440e+03 -5.480842709386113398e+00
-1.680423504396622093e+03 1.182333247457856487e+03 -5.528891290095700128e+00
-1.678968027302413020e+03 1.182648684707647135e+03 -5.591155486324781876e+00
-1.677505916792515563e+03 1.182850557086238041e+03 -5.652268256896067378e+00
-1.675894638866506511e+03 1.182973454907667929e+03 -5.713523673703154060e+00
-1.674209913227681454e+03 1.183144872873981967e+03 -5.773712283134376122e+00
-1.672827384443250139e+03 1.183374410801870908e+03 -5.823530204344239181e+00
-1.670634782198529820e+03 1.184197211568784041e+03 -5.916426709476326096e+00
-1.669553407413516197e+03 1.184552345318399603e+03 -5.963578027909464119e+00
-1.668023583738968227e+03 1.184665713931845403e+03 -6.017627667862631924e+00
-1.666260734221249095e+03 1.184740409705912498e+03 -6.077789648030186065e+00
-1.664662889353461196e+03 1.184797096571568545e+03 -6.132646104476411786e+00
-1.662912311211363431e+03 1.184845128944928547e+03 -6.193841044857351541e+00
-1.661332109660351762e+03 1.184875413000195749e+03 -6.249267560885989781e+00
-1.659763656751480994e+03 1.184890126441737721e+03 -6.305840235616724243e+00
-1.658051286488937194e+03 1.184887223768215335e+03 -6.370036030618728695e+00
-1.656509763085419536e+03 1.184865859619918865e+03 -6.429442744133458731e+00
-1.653316449452372581e+03 1.184752312174447070e+03 -6.554010672485298450e+00
-1.651817788262059594e+03 1.184662291308319254e+03 -6.610789466922260438e+00
-1.650185540680352460e+03 1.184532797580168335e+03 -6.671709467511155900e+00
-1.648717263795125746e+03 1.184386178788851794e+03 -6.725830562199351270e+00
-1.647261887098351281e+03 1.184210177419477986e+03 -6.779693304001437326e+00
-1.645677174800669263e+03 1.183982120901602684e+03 -6.840373863340186489e+00
-1.644251465263880618e+03 1.183742995965568753e+03 -6.896445713606444983e+00
-1.642833739089524897e+03 1.183469568953076305e+03 -6.952445801928524460e+00
-1.641291240887153663e+03 1.183126897128086057e+03 -7.014135357965312956e+00
-1.639903293137855826e+03 1.182774722429853682e+03 -7.070290576731778742e+00
-1.637035975240779408e+03 1.181909131824693304e+03 -7.184495570770453199e+00
-1.635693854806914032e+03 1.181436361565491097e+03 -7.238892857624422028e+00
-1.634237364325191493e+03 1.180870678949322610e+03 -7.301008716630041917e+00
-1.632931857196611418e+03 1.180313482089653462e+03 -7.360791515734567803e+00
-1.631651645654031654e+03 1.179716835390629058e+03 -7.423521142145093066e+00
-1.630268701521472849e+03 1.179010984684003688e+03 -7.494251314723042512e+00
-1.629038858482843125e+03 1.178324781683473248e+03 -7.558086610626935098e+00
-1.627715043784244017e+03 1.177518972358239353e+03 -7.626366495387568278e+00
-1.626541800384115504e+03 1.176743514993313511e+03 -7.689019177091595658e+00
-1.625399769501363835e+03 1.175929591473591699e+03 -7.752372192481408852e+00
-1.623098343388848662e+03 1.174091458003181287e+03 -7.889495392375223126e+00
-1.622053602231897685e+03 1.173158440111832078e+03 -7.958003070116223654e+00
-1.620943024128699790e+03 1.172088508276400262e+03 -8.033890896412575700e+00
-1.619975569639764899e+03 1.171082485978421573e+03 -8.100613010568814332e+00
-1.618952717905400959e+03 1.169935356080127804e+03 -8.171368877939908515e+00
-1.618061522138529199e+03 1.168857969083114767e+03 -8.234334620360662882e+00
-1.617209008625050956e+03 1.167750043907729832e+03 -8.296118628757493951e+00
-1.616316102782438975e+03 1.166497465868390009e+03 -8.363100078910571611e+00
-1.615546618428964621e+03 1.165330052136739141e+03 -8.422710354807852795e+00
-1.614817233351718642e+03 1.164134719729078824e+03 -8.479483944743931190e+00
-1.613412718385447988e+03 1.161541257467320975e+03 -8.588616478202716564e+00
-1.612741335807721953e+03 1.160146674988677660e+03 -8.646131702449871170e+00
-1.612171898406466653e+03 1.158859366818631315e+03 -8.699266207546081375e+00
-1.611640482992811712e+03 1.157551614221473301e+03 -8.751238956239529188e+00
-1.611101152534763060e+03 1.156087693767398378e+03 -8.806431877589673718e+00
-1.610652054733908471e+03 1.154741331925000395e+03 -8.851156977674817128e+00
-1.610235468330679169e+03 1.153382185239378941e+03 -8.898727653951482353e+00
-1.609819144836790201e+03 1.151873443924849653e+03 -8.958110582804993172e+00
-1.609483858018484398e+03 1.150485805797279681e+03 -9.019098941678226566e+00
-1.609199539921859014e+03 1.149083781128472765e+03 -9.073869314833068245e+00
-1.608750816365958144e+03 1.146094194505075848e+03 -9.149011740430665895e+00
-1.608590689688113116e+03 1.144523015752191441e+03 -9.187441228812730287e+00
-1.608491246053992427e+03 1.143089728197909153e+03 -9.231286841712254443e+00
-1.608438140803473743e+03 1.141652932031803175e+03 -9.281209668915932909e+00
-1.608435742211647494e+03 1.140062162647683181e+03 -9.332224718036780331e+00
-1.608482752760978883e+03 1.138613122277922230e+03 -9.371480418569353432e+00
-1.608574371805826331e+03 1.137163471771311833e+03 -9.405744484505103031e+00
-1.608724838966529205e+03 1.135573251334769793e+03 -9.441792999973626976e+00
-1.608907425022580583e+03 1.134133446369809917e+03 -9.473897149194407064e+00
-1.609159539895505759e+03 1.132555649364830515e+03 -9.510865395862746041e+00
-1.609760172831910495e+03 1.129704525180468409e+03 -9.579814698362520531e+00
-1.610169066422512742e+03 1.128144378518321901e+03 -9.614690743195010825e+00
-1.610586576308123085e+03 1.126734622596536155e+03 -9.644758774460111539e+00
-1.611047079189288752e+03 1.125330989578944809e+03 -9.674485174118501618e+00
-1.611599321603396902e+03 1.123796456074645448e+03 -9.709004695254106920e+00
-1.612141811886147025e+03 1.122410637446449073e+03 -9.740675861423584436e+00
-1.612781608471309028e+03 1.120894471106006677e+03 -9.771174953518297457e+00
-1.613402004073784383e+03 1.119517420070739263e+03 -9.789770805877617832e+00
-1.614056024996338920e+03 1.118134605023795302e+03 -9.805511609415436425e+00
-1.614805512904928719e+03 1.116631926561792625e+03 -9.818023290296473249e+00
-1.616246348581770462e+03 1.113936653315526655e+03 -9.851950430037565098e+00
-1.617082443145711295e+03 1.112457488081849078e+03 -9.871167742450074556e+00
-1.617868182422052087e+03 1.111138471634376401e+03 -9.878157595611096298e+00
-1.618678797527398956e+03 1.109935748372935905e+03 -9.867535960300701348e+00
-1.619593846290964848e+03 1.108525098213423462e+03 -9.866141921655543712e+00
-1.620481172194741703e+03 1.107322779011983584e+03 -9.852968607981081206e+00
-1.621439400527798398e+03 1.106177500418839372e+03 -9.834491885351848595e+00
-1.622573465540472171e+03 1.104923606418341024e+03 -9.825103289965445796e+00
-1.623588006932853432e+03 1.103700367243724486e+03 -9.835956735149228081e+00
-1.625882914143035578e+03 1.101099560752237267e+03 -9.905007163439787377e+00


==> 01p_rinsw_sans_deep.txt <==
x y z
3.403555357641721457e+00 -3.319124454427992532e+00 -3.026015906495160834e-02
3.576297470516698329e+00 -4.185763034212588884e+00 -9.038032721009151005e-02
3.718131239411122113e+00 -5.151571611218573210e+00 -1.550367016831592504e-01
3.822709418618766897e+00 -6.219047147642499773e+00 -2.252159849339946118e-01
3.872647675522423505e+00 -7.192776202273492459e+00 -2.858539676539996188e-01
3.878998299006331862e+00 -8.264032588844763438e+00 -3.498922690176178851e-01
3.841545260401814321e+00 -9.237589057027580708e+00 -4.074765225883297259e-01
3.762961558674344786e+00 -1.020602126768942242e+01 -4.647983982029227912e-01
3.628060226107423514e+00 -1.126288903017640664e+01 -5.262411389993131294e-01
3.461801548880724333e+00 -1.221483161629762115e+01 -5.793209381320982843e-01
2.974062139612420719e+00 -1.417806472780063665e+01 -6.758843201874629170e-01
2.677999138747105157e+00 -1.508998229522929613e+01 -7.191601805451600660e-01
2.304613380983864701e+00 -1.608111368691901788e+01 -7.664007591590208390e-01
1.924622889195343411e+00 -1.696631112314753409e+01 -8.079330710670769022e-01
1.507088568908813153e+00 -1.782948646809439452e+01 -8.457224483123855219e-01
1.003815992469870189e+00 -1.875352082071731985e+01 -8.857272418888549881e-01
5.099559358953786870e-01 -1.956467106063389139e+01 -9.211512101812626696e-01
-2.097883405181644179e-02 -2.035310619991943781e+01 -9.567062077151391453e-01
-6.462526746496601859e-01 -2.119458500105816512e+01 -9.955086168101091593e-01
-1.250376136355114021e+00 -2.193435435496463626e+01 -1.030598463161451539e+00
-2.621884909404645470e+00 -2.339524618389199873e+01 -1.098749742870719581e+00
-3.318372103117170901e+00 -2.403828122188109973e+01 -1.129434949451941339e+00
-4.115981299653102887e+00 -2.470538158122075245e+01 -1.162471075335882897e+00
-4.868265500140655178e+00 -2.527821061015488979e+01 -1.190624207561624015e+00
-5.646108601363671653e+00 -2.581730862648603519e+01 -1.215859063892736902e+00
-6.527778341195974221e+00 -2.636889663490376989e+01 -1.242165562515525012e+00
-7.355953782969907095e+00 -2.683393671933655966e+01 -1.264621666847201231e+00
-8.292139323995922240e+00 -2.730530567626959737e+01 -1.284934041538426719e+00
-9.168875831038180380e+00 -2.770114109983817485e+01 -1.299897541742236706e+00
-1.006098805483050462e+01 -2.806173320706409413e+01 -1.316329736061681022e+00
-1.199980719470301160e+01 -2.871983822422616228e+01 -1.347107455057686476e+00
-1.294875728928540326e+01 -2.898452120489421802e+01 -1.359822516402589221e+00
-1.400713140271792057e+01 -2.923716429828219532e+01 -1.376632125209571456e+00
-1.498042844159286702e+01 -2.943422533626563364e+01 -1.392144372376255657e+00
-1.606809577072843709e+01 -2.961857224321399329e+01 -1.405527640087733898e+00
-1.707446191782771905e+01 -2.975654768527597227e+01 -1.415972734994018101e+00
-1.809528886228737576e+01 -2.986401035631239509e+01 -1.425905656895345874e+00
-1.923394478238989791e+01 -2.994664649691791780e+01 -1.437711545418822068e+00
-2.028461748978947909e+01 -2.999257160086526852e+01 -1.449756533058703001e+00
-2.135142049213487780e+01 -3.001222969900832283e+01 -1.461256232619686291e+00
-2.363588069626992194e+01 -2.997250777856889314e+01 -1.483366790570814331e+00
-2.474411651980625848e+01 -2.991869185309354151e+01 -1.493107670979524570e+00
-2.597155898487825709e+01 -2.983647809563326447e+01 -1.504535732189421493e+00
-2.709677105336407621e+01 -2.974196936833565985e+01 -1.515152068742323888e+00
-2.833856322674996520e+01 -2.961815010021129879e+01 -1.527413674903778107e+00
-2.947103380845410925e+01 -2.948914851826829775e+01 -1.539473454900861737e+00
-3.061211587766638331e+01 -2.934528778117021020e+01 -1.553074856944575588e+00
-3.188309222784451435e+01 -2.916996075395456245e+01 -1.567874481974462553e+00
-3.305700104379193505e+01 -2.899508751743429968e+01 -1.579119225428029516e+00
-3.425026534735734884e+01 -2.880606774824154925e+01 -1.588013279218575713e+00
-3.682072383751346933e+01 -2.836936249340323002e+01 -1.601957479772816439e+00
-3.819870085632580725e+01 -2.812252502319540071e+01 -1.607072546971421101e+00
-3.947257121586662265e+01 -2.788777275534132727e+01 -1.609806196774582920e+00
-4.076640618778833414e+01 -2.764381051116057719e+01 -1.610923946138125062e+00
-4.221326485937490247e+01 -2.736582459661737587e+01 -1.612204743966165532e+00
-4.354562419612394564e+01 -2.710606695262169552e+01 -1.615488705392140956e+00
-4.489743131658929798e+01 -2.683914653177632204e+01 -1.620475011660121423e+00
-4.640583951023474185e+01 -2.653776937778234668e+01 -1.626702138723336466e+00
-4.779681089814015138e+01 -2.625747958832135964e+01 -1.632024529061095963e+00
-4.920991772282133070e+01 -2.597151436810401393e+01 -1.636439908011900313e+00
-5.222499850525883858e+01 -2.536194180447296276e+01 -1.641312176914191623e+00
-5.383965322373817486e+01 -2.503754627340891759e+01 -1.642293433149146553e+00
-5.532711162526619830e+01 -2.474038091368335657e+01 -1.643914668254680356e+00
-5.683673656049245437e+01 -2.444069744902943242e+01 -1.645356152889778212e+00
-5.851650089138181698e+01 -2.410964303798376562e+01 -1.645639962041076210e+00
-6.006515024420727400e+01 -2.380590835834528463e+01 -1.644767141781739106e+00
-6.163148173909546301e+01 -2.350004832515159237e+01 -1.643668088239111702e+00
-6.337277615284527599e+01 -2.316149642385651219e+01 -1.644514646368071320e+00
-6.497089660401773870e+01 -2.285204555501014667e+01 -1.647635745295672915e+00
-6.673666623539490672e+01 -2.251111943261160064e+01 -1.650585876652410855e+00
-6.999957143903087342e+01 -2.188756631479576953e+01 -1.652070823161484237e+00
-7.182136382970361410e+01 -2.154186914090130145e+01 -1.653641897080214029e+00
-7.349430520689921309e+01 -2.122408636465402409e+01 -1.656274429787042646e+00
-7.518171741927737628e+01 -2.090381381018577400e+01 -1.659406843423759437e+00
-7.705048875925503182e+01 -2.054941370817984136e+01 -1.662932925260569794e+00
-7.876620873205115458e+01 -2.022467695124513654e+01 -1.665098199684597047e+00
-8.049841519924940769e+01 -1.989695268235438164e+01 -1.665959319372837921e+00
-8.241666502847935760e+01 -1.953261701779791082e+01 -1.665651576550370994e+00
-8.417573566995089607e+01 -1.919660372059536257e+01 -1.664626874329703909e+00
-8.612667138892369678e+01 -1.882156500468919802e+01 -1.663914698905258227e+00
-8.971939733575533182e+01 -1.812526017507683207e+01 -1.665383535923423475e+00
-9.171441952829796662e+01 -1.773491283198838886e+01 -1.665444427599718002e+00
-9.354643345932547049e+01 -1.737243546705185082e+01 -1.663682649083644716e+00
-9.539142401910368108e+01 -1.700191498542757529e+01 -1.660764401038275606e+00
-9.743253666017739079e+01 -1.658374540874042680e+01 -1.657880901478125057e+00
-9.929694360662111308e+01 -1.619163928531123275e+01 -1.655694210098068941e+00
-1.013504353909100502e+02 -1.574847362866948863e+01 -1.651621290991504898e+00
-1.032274595004237909e+02 -1.533345956844816627e+01 -1.645177208770213229e+00
-1.051116155376581958e+02 -1.490762771373704076e+01 -1.635552818935111397e+00
-1.071932764142350152e+02 -1.442661748952378886e+01 -1.623169443538460044e+00
-1.109983961297254780e+02 -1.351619432508724294e+01 -1.599698770492877786e+00
-1.130998348285007040e+02 -1.299397282427491085e+01 -1.587753076638115823e+00
-1.150148562517992019e+02 -1.250564422875452841e+01 -1.577029388594290760e+00
-1.171279192653091030e+02 -1.195334388504602963e+01 -1.563150163104151114e+00
-1.190568631952819914e+02 -1.143656808322744389e+01 -1.548938079397491618e+00
-1.209846755290991496e+02 -1.090807215824565901e+01 -1.534802794351761479e+00
-1.231142812055834241e+02 -1.031071515086392409e+01 -1.518318166007079473e+00
-1.250535279879069890e+02 -9.755111001584808150e+00 -1.501636927275245004e+00
-1.270018071958845667e+02 -9.186119428192021985e+00 -1.485434091450250405e+00
-1.311191472886731333e+02 -7.953604228799179054e+00 -1.459888949360306665e+00
-1.332903073083425056e+02 -7.290109435376127323e+00 -1.447679561252305458e+00
-1.352697436186331004e+02 -6.677941854973276747e+00 -1.435977034272055697e+00
-1.372561473987549903e+02 -6.055995604389337039e+00 -1.422571346347991428e+00
-1.394374770521610571e+02 -5.362750363303200984e+00 -1.404561121263389945e+00
-1.414240582300588471e+02 -4.721188131797697807e+00 -1.385844404871610314e+00
-1.434168230178627539e+02 -4.067449062658646142e+00 -1.366676454491660531e+00
-1.456154449367030281e+02 -3.334389777704286129e+00 -1.344738634109628350e+00
-1.476188361906794171e+02 -2.655552296321983974e+00 -1.323401414307888713e+00
-1.498255497373729099e+02 -1.896304984837323904e+00 -1.299829217289419914e+00
-1.538573109639957863e+02 -4.796619945065723201e-01 -1.260352428214668308e+00
-1.560875467076951111e+02 3.189878665158438764e-01 -1.239166414686265538e+00
-1.581207235485343290e+02 1.056105207277363789e+00 -1.217492853234408035e+00
-1.601569100058335664e+02 1.802547135018389035e+00 -1.192950080943189217e+00
-1.624067290868762541e+02 2.636353746941909826e+00 -1.164218449046353632e+00
-1.644550570792260373e+02 3.403911097173246247e+00 -1.136840152269322335e+00
-1.665068571553125594e+02 4.181679442396583291e+00 -1.108319736459177252e+00
-1.687699207560180525e+02 5.050449107620064382e+00 -1.076857840004946221e+00
-1.708360173344534303e+02 5.852034316859741736e+00 -1.050240659674299915e+00
-1.729139145375930298e+02 6.665228301882009987e+00 -1.025488830270669505e+00
-1.772924365235596156e+02 8.400353425847704614e+00 -9.775647455740487102e-01
-1.795931467870893528e+02 9.324734006624778360e+00 -9.494190115850881240e-01
-1.816831735452378496e+02 1.017359567437289414e+01 -9.182880506556997391e-01
-1.837779960007949569e+02 1.103214987891529475e+01 -8.832669268812730623e-01
-1.860880190219760379e+02 1.198842065294170389e+01 -8.407547040817290318e-01
-1.881958462132209604e+02 1.287022404250456376e+01 -7.993790841088598276e-01
-1.903011793487198702e+02 1.376018152318602006e+01 -7.580753802708541933e-01
-1.926245590605030600e+02 1.475290705746466813e+01 -7.145071223165673224e-01
-1.947378146742243530e+02 1.566656854097231388e+01 -6.757778952494272184e-01
-1.970653741664096685e+02 1.668431938630099509e+01 -6.330616737686873829e-01
-2.012897563619362415e+02 1.856176782247538881e+01 -5.502113699637062316e-01
-2.036233436613312051e+02 1.961176491277683098e+01 -5.058350969409948217e-01
-2.057549359093234500e+02 2.057662846459910710e+01 -4.676025955836715098e-01
-2.078937782503044502e+02 2.155087262087974409e+01 -4.321203519702533358e-01
-2.102542556438242229e+02 2.263386286796886893e+01 -3.952865730864296157e-01
-2.123936738493862606e+02 2.362281719517340761e+01 -3.611365722294985758e-01
-2.145340825640803644e+02 2.461963912820241873e+01 -3.246690737166956775e-01
-2.168834192992244709e+02 2.572325761580624004e+01 -2.823259242184275597e-01
-2.190167128261690550e+02 2.673437869545912804e+01 -2.400908733256972294e-01
-2.213619610822704260e+02 2.785526828803027755e+01 -1.896019944382270617e-01
-2.256117837680670846e+02 2.990963914676406432e+01 -9.357094083121507422e-02
-2.279583854397168068e+02 3.105448674639537643e+01 -4.504487130373627246e-02
-2.300810424396036069e+02 3.209930443837595959e+01 -1.800617966137150333e-03
-2.322000493357717517e+02 3.315163258048983153e+01 4.282206184180882558e-02
-2.345213015412069808e+02 3.431593750903105899e+01 9.469497322597685007e-02
-2.366250545386920408e+02 3.538210290670884461e+01 1.430368380386615179e-01
-2.389341676028979009e+02 3.656364732727272582e+01 1.956011795910811701e-01
-2.410264877239193595e+02 3.764546204273926122e+01 2.444894614712075365e-01
-2.431107185175948189e+02 3.873497220495043791e+01 2.946280434266028703e-01
-2.453828054101829821e+02 3.993776209074040651e+01 3.517791639911322932e-01
-2.495148790253776383e+02 4.215585704527681798e+01 4.539046888823721759e-01
-2.517869760677864406e+02 4.339144243801459311e+01 5.092695555778873340e-01
-2.538487002281972877e+02 4.452441165743164930e+01 5.617728548732671134e-01
-2.559066712593898956e+02 4.566540350247518631e+01 6.154491886656302535e-01
-2.581712380331817371e+02 4.693234047884808291e+01 6.746741096555554096e-01
-2.602336358557840867e+02 4.809570673749367842e+01 7.279620149979173505e-01
-2.625114396042075668e+02 4.939028345362680028e+01 7.864605480096579226e-01
-2.645781431869427820e+02 5.057431570628544648e+01 8.409206559214912335e-01
-2.666482208618599543e+02 5.176872937221888549e+01 8.960134806887279924e-01
-2.689326213815882625e+02 5.309612185287592467e+01 9.602031123989932526e-01
-2.730952881218776724e+02 5.554347446028521773e+01 1.088494423075642370e+00
-2.753669045732866607e+02 5.690057484423774525e+01 1.167939130749046539e+00
-2.774342372586515353e+02 5.814773684155527889e+01 1.242899714703906477e+00
-2.797102597269197872e+02 5.953404032112992894e+01 1.329101529179624652e+00
-2.817850041889850559e+02 6.080735735028511613e+01 1.408927171054360272e+00
-2.838708687449350805e+02 6.209560494472235348e+01 1.488779503277273708e+00
-2.861813939643979552e+02 6.352775608413801933e+01 1.571257884163441698e+00
-2.883061278059432198e+02 6.484830537638089254e+01 1.641060601249452855e+00
-2.904374715842142223e+02 6.617993523423642444e+01 1.709766559456417978e+00
-2.927818589369365441e+02 6.765426115602815571e+01 1.785814942682139472e+00
-2.970526403267347746e+02 7.036753538505649885e+01 1.922412720483012150e+00
-2.994133236017597710e+02 7.187945048319640762e+01 1.995613240612834183e+00
-3.015618845208586549e+02 7.326369010576122776e+01 2.066963002845112030e+00
-3.039254831984453631e+02 7.479881002817710112e+01 2.154843906015803334e+00
-3.060465860618675720e+02 7.619445558122791340e+01 2.241008668014270899e+00
-3.081438124789379458e+02 7.759652777314074967e+01 2.332799065592568333e+00
-3.104333707479033819e+02 7.915111676107343897e+01 2.435593539060308288e+00
-3.125125054906357036e+02 8.057920544320836598e+01 2.526313261960225098e+00
-3.146061591671951305e+02 8.202980807524556894e+01 2.613189312610062043e+00
-3.169278039079980545e+02 8.364971555004210302e+01 2.703860324633260870e+00
-3.211790013406164235e+02 8.664925726109699156e+01 2.857139280272397386e+00
-3.235015810636760420e+02 8.831477083436747932e+01 2.937088462796770383e+00
-3.256083976943509128e+02 8.984034108374960681e+01 3.006769665117052348e+00
-3.279074132103357329e+02 9.152424887632345474e+01 3.084643177191612740e+00
-3.299956970014471835e+02 9.306944329548825579e+01 3.153298975707861995e+00
-3.320912301102189303e+02 9.463161533045918361e+01 3.216948155054853320e+00
-3.344023811188673676e+02 9.636803134377126412e+01 3.282284123471402193e+00
-3.365071261256621256e+02 9.796293263597840451e+01 3.339142862502743281e+00
-3.386164386997753581e+02 9.956945141344729677e+01 3.389018752914050747e+00
-3.430658570223744164e+02 1.029877727167250612e+02 3.485463660051898227e+00
-3.451484798409337031e+02 1.046153978812351966e+02 3.544876421403191369e+00
-3.474275184335309632e+02 1.064132815592521411e+02 3.615203986764278010e+00
-3.494875605980495266e+02 1.080512012384620988e+02 3.673150270472265166e+00
-3.517701956349768011e+02 1.098749161558096432e+02 3.730123422462272575e+00
-3.538520869798744570e+02 1.115460467706301841e+02 3.779378311666377055e+00
-3.559171250781953972e+02 1.132197069953456463e+02 3.830095844787889448e+00
-3.581710045690857100e+02 1.150651435769765953e+02 3.882435347049506102e+00
-3.602078846205703826e+02 1.167478694724476895e+02 3.928938732404694711e+00
-3.622475440534880704e+02 1.184421971982096551e+02 3.973084767517329752e+00
-3.665562090187991657e+02 1.220437086029757836e+02 4.049310977435548686e+00
-3.685915483448544592e+02 1.237630623933171279e+02 4.082692119660459085e+00
-3.708075590203654315e+02 1.256558087362581375e+02 4.129804346570291607e+00
-3.727489924011671860e+02 1.273459149016339609e+02 4.202075706918573239e+00
-3.748869018350561646e+02 1.292206987543775654e+02 4.300742719487986143e+00
-3.769678803359011567e+02 1.310063534880092959e+02 4.359069288510917239e+00
-3.790722776545289321e+02 1.328060187943201811e+02 4.393826534440180787e+00
-3.813117509867264516e+02 1.347564689180476307e+02 4.424143108673494140e+00
-3.832694400390943770e+02 1.364998154687254441e+02 4.453527240800643661e+00
-3.851953160402175627e+02 1.382369578320308392e+02 4.481046531739954375e+00
-3.893436467598070863e+02 1.419702567051884898e+02 4.502494889689494073e+00
-3.913610666793206292e+02 1.437819568031480628e+02 4.512719917035408201e+00
-3.935586250212070922e+02 1.457748953874544782e+02 4.537028025762906758e+00
-3.955257850378916942e+02 1.475812362284061692e+02 4.566349280725996884e+00
-3.976819071354126436e+02 1.495771875485041846e+02 4.596003435735488196e+00
-3.996435601179644550e+02 1.513997542208675213e+02 4.616095916120222853e+00
-4.016141490132539502e+02 1.532345377305466627e+02 4.631083664823674617e+00
-4.037901528873915140e+02 1.552635191661035776e+02 4.642788547942712896e+00
-4.057633173887926432e+02 1.571092413582805420e+02 4.650457635902566444e+00
-4.077316901726388210e+02 1.589584567672484070e+02 4.654081103438064027e+00
-4.118071121161497672e+02 1.628185769613652951e+02 4.653819245651144243e+00
-4.139216812145023709e+02 1.648373372430227732e+02 4.664551704399859666e+00
-4.158333925694016671e+02 1.666720626865264592e+02 4.685798718631151161e+00
-4.177386057016282166e+02 1.685080329750965120e+02 4.710119861246756301e+00
-4.198262001354160589e+02 1.705269439716051636e+02 4.734996077239910228e+00
-4.217196688367828870e+02 1.723637255187282733e+02 4.759521761334339018e+00
-4.236058233736220586e+02 1.741992219084666260e+02 4.787937810166605246e+00
-4.256781444027989210e+02 1.762224077985728172e+02 4.817850481470205004e+00
-4.275422071308072418e+02 1.780483676059346294e+02 4.837456624816508288e+00
-4.293800406718299314e+02 1.798569857650492452e+02 4.847851485296607699e+00
-4.330857353325732788e+02 1.835371664341424207e+02 4.851757165797840443e+00
-4.348707532040001524e+02 1.852935805518619929e+02 4.860468544005810188e+00
-4.368719146856744260e+02 1.872438584345582342e+02 4.879519897161514130e+00
-4.386641184837523610e+02 1.889929663473961341e+02 4.904586911026908247e+00
-4.405490910465006777e+02 1.908474673137681918e+02 4.946954152915459701e+00
-4.421647283972034188e+02 1.924547644144036838e+02 4.998835521577611907e+00
-4.437531577713747311e+02 1.940316455949869692e+02 5.060671341149483915e+00
-4.456039349339845899e+02 1.958221763544747205e+02 5.121039611838571481e+00
-4.474817603900182803e+02 1.975767562112881706e+02 5.147830258943606019e+00
-4.495174259294321359e+02 1.994362500487087857e+02 5.152666451002765768e+00
-4.538092646518022661e+02 2.033479312642038792e+02 5.168091034496026026e+00
-4.558774188292778149e+02 2.052673848707485718e+02 5.194798325466254418e+00
-4.577105923930228073e+02 2.069740736502318441e+02 5.220819515400814126e+00
-4.595876685456237283e+02 2.087053570383677652e+02 5.239224222791574626e+00
-4.617055906445745563e+02 2.106418755792724085e+02 5.256228069197580233e+00
-4.636255301793081003e+02 2.123947655161070429e+02 5.278262091005332834e+00
-4.655000473757483519e+02 2.141114046641521043e+02 5.307958983471146475e+00
-4.675188365255446570e+02 2.159641443802858873e+02 5.344359438271086837e+00
-4.693632049888882420e+02 2.176494062709044499e+02 5.374009902036917197e+00
-4.712518365442480217e+02 2.193618387907711167e+02 5.396709546025229898e+00
-4.753147464781510507e+02 2.230159695090659682e+02 5.423766077956777565e+00
-4.774744313269243321e+02 2.249469501311951092e+02 5.429997769846019118e+00
-4.794520693979313819e+02 2.267104425114254695e+02 5.437793498677295112e+00
-4.814275256312974989e+02 2.284711584546685685e+02 5.448254424160548837e+00
-4.835897735333637115e+02 2.303971288014654135e+02 5.458119968150659140e+00
-4.855792055549387669e+02 2.321639683425614180e+02 5.461369065581067161e+00
-4.875992331830709077e+02 2.339532439435641606e+02 5.458151510973216602e+00
-4.898314384492778117e+02 2.359300141156170980e+02 5.452748807885296145e+00
-4.918481318102079172e+02 2.377195374762606548e+02 5.451678288037391518e+00
-4.938414409990333525e+02 2.394916885046633865e+02 5.452381764233773964e+00
-4.980457704703782156e+02 2.432322243375246842e+02 5.441209311930811587e+00
-5.002449879418886098e+02 2.451911663779328592e+02 5.434070153916497503e+00
-5.022348220491641655e+02 2.469662532788867679e+02 5.431614834187278973e+00
-5.041931764602661019e+02 2.487162728440469550e+02 5.434272111639482539e+00
-5.063360074646230942e+02 2.506323286668849448e+02 5.439305880964532491e+00
-5.082857465878390144e+02 2.523750331661372286e+02 5.443220259870661160e+00
-5.102403095691029193e+02 2.541209743378997246e+02 5.447486680589061159e+00
-5.123942087760800632e+02 2.560442890663852040e+02 5.453034155409518746e+00
-5.143476696975558298e+02 2.577889922462939012e+02 5.456860731483406113e+00
-5.162980566673844578e+02 2.595309318371290033e+02 5.457892522224890186e+00
-5.203876533416037091e+02 2.631805636097384422e+02 5.456774551613835733e+00
-5.225264293871202881e+02 2.650877013974504166e+02 5.459128006570746372e+00
-5.244732828331191286e+02 2.668223480622558554e+02 5.459293952966710606e+00
-5.264278845623998677e+02 2.685626852735196053e+02 5.456665713263110007e+00
-5.285846953368273944e+02 2.704829802669977994e+02 5.453312071281168016e+00
-5.305455159654871977e+02 2.722299440545529023e+02 5.450267704150286718e+00
-5.324975475047949658e+02 2.739703256540939833e+02 5.444516313121512852e+00
-5.346492217029709764e+02 2.758896773823021817e+02 5.433909805158814166e+00
-5.366098830824893184e+02 2.776395512283347102e+02 5.423643744710526349e+00
-5.407254081787705218e+02 2.813148997668191669e+02 5.423032747673937948e+00
-5.426709625736142470e+02 2.830537753091727495e+02 5.425134418798175595e+00
-5.448101259447618077e+02 2.849661460285863654e+02 5.421652524502380999e+00
-5.467560177824948369e+02 2.867055003068351766e+02 5.415340186064984351e+00
-5.487028100941759021e+02 2.884451047037202329e+02 5.410099783179393107e+00
-5.508464791316149558e+02 2.903604161714667384e+02 5.406198669260525946e+00
-5.527890917330040566e+02 2.920960297896934890e+02 5.403321865207361796e+00
-5.547307922131076339e+02 2.938304431937207823e+02 5.398716902805014151e+00
-5.568671170541767879e+02 2.957383274926486934e+02 5.389905081345967020e+00
-5.588112770531381557e+02 2.974739743148549564e+02 5.379667700653725682e+00
-5.628870823842100890e+02 3.011087435393298506e+02 5.357675958309229713e+00
-5.648281071575896704e+02 3.028368750681407846e+02 5.345039245534753292e+00
-5.669691638456429246e+02 3.047420322656133180e+02 5.328384598586398013e+00
-5.689143183678176001e+02 3.064724386739260353e+02 5.311298435549420383e+00
-5.708606964161532460e+02 3.082018187520847050e+02 5.297444998232953672e+00
-5.729879291846474416e+02 3.100884888265254062e+02 5.286056835648482277e+00
-5.749186213853064373e+02 3.117975271420258991e+02 5.277206251139554105e+00
-5.770415295449677160e+02 3.136741371288203482e+02 5.264248817521592017e+00
-5.789712320357898534e+02 3.153771771999215616e+02 5.251068428523576692e+00
-5.809079336599781982e+02 3.170830963927945163e+02 5.240108851820755476e+00
-5.849738196132888106e+02 3.206563860278462244e+02 5.216894912422231911e+00
-5.869169657619225973e+02 3.223606159227751391e+02 5.203697759074700890e+00
-5.890629176639495199e+02 3.242397889794972343e+02 5.188631911073779079e+00
-5.910196409754836395e+02 3.259512433129211786e+02 5.172753284535664520e+00
-5.929879572454091203e+02 3.276721023077851100e+02 5.155524219019045340e+00
-5.951538916775782582e+02 3.295665901793290118e+02 5.137928888728996668e+00
-5.971202555265766705e+02 3.312876938987217272e+02 5.120786160571473289e+00
-5.992862403827235767e+02 3.331840617811775473e+02 5.098739938026613849e+00
-6.012526693692290110e+02 3.349068962328074122e+02 5.077297527744998540e+00
-6.032205522095810011e+02 3.366314701868284942e+02 5.059997816961360861e+00
-6.073401003177090161e+02 3.402400072057616853e+02 5.040206868367727466e+00
-6.093031110873203033e+02 3.419594861643695367e+02 5.030943859872341051e+00
-6.114563357316824295e+02 3.438460051558290616e+02 5.016902134231382426e+00
-6.134155899614387408e+02 3.455623555428924192e+02 5.001566330289201723e+00
-6.155725654209637696e+02 3.474510239016120750e+02 4.984432099188887300e+00
-6.175338394534011286e+02 3.491671727407636467e+02 4.970265552429866673e+00
-6.194978902550578823e+02 3.508844730220610018e+02 4.957180080627686003e+00
-6.216531173832179320e+02 3.527670962354548578e+02 4.942181373590874394e+00
-6.236113074037355091e+02 3.544762110279987155e+02 4.927150501130450166e+00
-6.255715105915144250e+02 3.561859050460284948e+02 4.911235139728850285e+00
-6.296872878905900279e+02 3.597699333039732892e+02 4.882863670424198332e+00
-6.316446169787569715e+02 3.614717422915367706e+02 4.869772790039518462e+00
-6.337976698938480240e+02 3.633418237395167125e+02 4.853024511155680010e+00
-6.357558684567866294e+02 3.650407359703735892e+02 4.838061569697133635e+00
-6.379126020219323436e+02 3.669094057650384002e+02 4.825681200421592543e+00
-6.398624031453088037e+02 3.685965390823999996e+02 4.817580791962315701e+00
-6.418147263133525939e+02 3.702838251709433735e+02 4.807906223721995609e+00
-6.439577189091446598e+02 3.721331798653956753e+02 4.795132772897909845e+00
-6.459101895732591174e+02 3.738164494096342310e+02 4.780840983929329546e+00
-6.478687461796109801e+02 3.755032146943166822e+02 4.765260127605164264e+00
-6.519754639144618977e+02 3.790337902962081671e+02 4.735494796399442485e+00
-6.541271323171606582e+02 3.808794539867038225e+02 4.725594195166816114e+00
-6.560869842651851513e+02 3.825593195785219223e+02 4.717093698324220874e+00
-6.580558620580451361e+02 3.842467541276525367e+02 4.706696539054535222e+00
-6.602259403704578062e+02 3.861076935706612971e+02 4.692366016985047850e+00
-6.622026463440778343e+02 3.878043263557190699e+02 4.677885520894281335e+00
-6.641800078815203960e+02 3.895036729898051817e+02 4.663634465258652106e+00
-6.663496018546775304e+02 3.913699085079498445e+02 4.651497637794423490e+00
-6.683163420663743182e+02 3.930630599540120897e+02 4.642316013950393838e+00
-6.702788852853900607e+02 3.947539025470667298e+02 4.631869186811833572e+00
-6.743965944079506016e+02 3.983064885419258303e+02 4.604704811423723676e+00
-6.765514093433251901e+02 4.001670459826518140e+02 4.590100450131450849e+00
-6.785144123445854802e+02 4.018612312254138601e+02 4.579297410344054242e+00
-6.804817691803631305e+02 4.035575314115752690e+02 4.568729719071303208e+00
-6.826551005792899787e+02 4.054280840215876083e+02 4.556574554044409808e+00
-6.846345687816633472e+02 4.071287218288277359e+02 4.544990109125910394e+00
-6.866111919614453427e+02 4.088248290373672376e+02 4.532884638236689412e+00
-6.887813706731368484e+02 4.106853673430474032e+02 4.521341031714473324e+00
-6.907499524525513834e+02 4.123716092402901836e+02 4.513175591391767938e+00
-6.927166417039850330e+02 4.140550992084315567e+02 4.506744340982733910e+00
-6.968492729357532198e+02 4.175873360075021310e+02 4.494214716809499244e+00
-6.990056518222969544e+02 4.194268397882913177e+02 4.482781448888133013e+00
-7.009653661093562960e+02 4.210962602455198862e+02 4.471217735143624417e+00
-7.029226043781120552e+02 4.227611850871408024e+02 4.461285951710549647e+00
-7.050721628298255155e+02 4.245865313963759604e+02 4.454391879663866405e+00
-7.070230557484715064e+02 4.262401586289294073e+02 4.452159965515297912e+00
-7.089741365976226461e+02 4.278914480410721808e+02 4.451804217163728872e+00
-7.111188691089161011e+02 4.297034662012009676e+02 4.452690676028054462e+00
-7.130641047735673510e+02 4.313438744005957233e+02 4.456617916747286579e+00
-7.152111299084237999e+02 4.331510888077341406e+02 4.459211493666766835e+00
-7.191617333795398963e+02 4.364701586954536197e+02 4.452761933509201242e+00
-7.213269261987073833e+02 4.382852719415172942e+02 4.453409974705641261e+00
-7.232717603939195214e+02 4.399119150365939959e+02 4.461760400033318419e+00
-7.252131465256584306e+02 4.415328703050622607e+02 4.474032157428337264e+00
-7.273841587668289321e+02 4.433453881060395929e+02 4.477295415866177741e+00
-7.293926625339066732e+02 4.450240704720271196e+02 4.467155534053437016e+00
-7.314127268859580226e+02 4.467143940018172543e+02 4.453258697788435860e+00
-7.336189695484576987e+02 4.485611097762939039e+02 4.446351771587027102e+00
-7.356033186717251056e+02 4.502199947455653728e+02 4.447945821436674940e+00
-7.397248680308213125e+02 4.536536434232418742e+02 4.453705763890933866e+00
-7.416692733009765561e+02 4.552683716035056705e+02 4.460074099106202006e+00
-7.438086728635206555e+02 4.570426692251633085e+02 4.471119279304158312e+00
-7.457581110046685353e+02 4.586577241400163985e+02 4.485683460375806675e+00
-7.477017039123243194e+02 4.602646997190546472e+02 4.505650914002089280e+00
-7.498427323572915384e+02 4.620302393360011592e+02 4.525930455147923581e+00
-7.517940305230639524e+02 4.636360473370459090e+02 4.539270926047878518e+00
-7.539563777854050386e+02 4.654124202127946432e+02 4.550377033737709631e+00
-7.559335457576037243e+02 4.670335960689203034e+02 4.560349614975041987e+00
-7.579108190452718645e+02 4.686517596630845901e+02 4.568975130018010589e+00
-7.620671661715231266e+02 4.720423827056753794e+02 4.588682550676073113e+00
-7.640554669948483024e+02 4.736599002299508925e+02 4.599016902269100981e+00
-7.662501126429963278e+02 4.754430110970902206e+02 4.609561352219612829e+00
-7.682651003255316482e+02 4.770793902055203830e+02 4.612215045004357528e+00
-7.703217551153737759e+02 4.787517438642692014e+02 4.602529146300247120e+00
-7.725992306423663649e+02 4.806064330171906818e+02 4.586912259504498657e+00
-7.746519917043923442e+02 4.822796928906026892e+02 4.578729558570420188e+00
-7.768857236281342011e+02 4.841008936948588826e+02 4.577432529917811799e+00
-7.788944439382846667e+02 4.857400398701371387e+02 4.579504361540992718e+00
-7.808919465690802326e+02 4.873717445660087719e+02 4.583648498718480901e+00
-7.850551151545010953e+02 4.907773229280718397e+02 4.594162425475144751e+00
-7.870226780270676272e+02 4.923897348881290554e+02 4.599403693127977810e+00
-7.891670736559968873e+02 4.941479100975907386e+02 4.610310618101990165e+00
-7.911080447543295122e+02 4.957384164129530291e+02 4.628075648401935638e+00
-7.930546049852480337e+02 4.973314010293007073e+02 4.650522312039058193e+00
-7.952213157817341198e+02 4.991020130023338766e+02 4.672962861452313099e+00
-7.972092111824956646e+02 5.007245488792049173e+02 4.688970388431529024e+00
-7.993899008765165490e+02 5.025018411232631479e+02 4.705211439433609755e+00
-8.013767896584063237e+02 5.041177712146967451e+02 4.719062750561397124e+00
-8.033555010863959751e+02 5.057225692497254386e+02 4.734667916245360431e+00
-8.074745114166123585e+02 5.090480312557546085e+02 4.775604406613513930e+00
-8.094164052974585957e+02 5.106085542258055057e+02 4.797783276823325949e+00
-8.115526685514058727e+02 5.123206167802202344e+02 4.821621911137266459e+00
-8.134969184288800079e+02 5.138745161875168606e+02 4.841027167930390007e+00
-8.154550384511334187e+02 5.154357705612725340e+02 4.856057124850162054e+00
-8.176237428000227965e+02 5.171618883506182556e+02 4.866862268977435235e+00
-8.196105409733645502e+02 5.187403612815822953e+02 4.876588338686397961e+00
-8.217838117189904779e+02 5.204624466769209903e+02 4.891856628822914388e+00
-8.237527257654984396e+02 5.220192791534889238e+02 4.906730180084415416e+00
-8.257601716255798010e+02 5.236069646812918563e+02 4.913300461430107013e+00
-8.300897620298788979e+02 5.270411066018149313e+02 4.889793553894794087e+00
-8.321664521146002471e+02 5.286915614221098849e+02 4.872143647974705338e+00
-8.344265915817492214e+02 5.304871194785182524e+02 4.861131119949491541e+00
-8.364593489494751566e+02 5.320998374915359364e+02 4.859715991963510007e+00
-8.384859924886407043e+02 5.337054485803611215e+02 4.856745129529237204e+00
-8.407219343871216779e+02 5.354748818775240125e+02 4.851908624570584472e+00
-8.427457489827902464e+02 5.370741536202630186e+02 4.852358094149408885e+00
-8.449678501809905811e+02 5.388273387989344201e+02 4.856187190868716641e+00
-8.469946209850639889e+02 5.404249445199471893e+02 4.855770596626141078e+00
-8.490274554921051049e+02 5.420276828026792373e+02 4.847022649946628903e+00
-8.533054567991551949e+02 5.454003922041871419e+02 4.812223642759443365e+00
-8.553355427668300308e+02 5.469971784418183915e+02 4.794566486075813927e+00
-8.575498594010246052e+02 5.487323523496103235e+02 4.782688668879885974e+00
-8.595164555178437240e+02 5.502651623876797657e+02 4.782589439969254563e+00
-8.614304269689384910e+02 5.517480806265790534e+02 4.793074445771709158e+00
-8.635003828323348216e+02 5.533441811308857723e+02 4.807905511297485113e+00
-8.653847548035824957e+02 5.547930713748272638e+02 4.816658037378911850e+00
-8.674555041000505753e+02 5.563809501747623472e+02 4.821618264800798137e+00
-8.693576833442421048e+02 5.578370295758944621e+02 4.818707707574838572e+00
-8.713020537938550660e+02 5.593238888233335047e+02 4.808259163209619658e+00
-8.754231655651535675e+02 5.624651053881035523e+02 4.780516232942985333e+00
-8.773355069118448455e+02 5.639130575148790285e+02 4.775236188840232820e+00
-8.794534149971924535e+02 5.655127874977678175e+02 4.767747872112149565e+00
-8.813876365586547763e+02 5.669704735798729871e+02 4.758648213959550510e+00
-8.835265319610939514e+02 5.685797708029605246e+02 4.743275311480754652e+00
-8.855156239391245663e+02 5.700764672592222269e+02 4.718890647617889123e+00
-8.875366769683580515e+02 5.715976025594462726e+02 4.685353191968970599e+00
-8.897781461088344486e+02 5.732825315179397876e+02 4.646170616316447344e+00
-8.918425834509458809e+02 5.748338870266624099e+02 4.606909799760927626e+00
-8.939231569759277818e+02 5.763969506347608558e+02 4.564203077829716015e+00
-8.982526449164765836e+02 5.796401175888020134e+02 4.488049873762553155e+00
-9.002731815704503333e+02 5.811474350528774266e+02 4.464248030570313830e+00
-9.024797334012909005e+02 5.827909662925857219e+02 4.437013244589617322e+00
-9.045169103181439141e+02 5.843104727848719904e+02 4.400038308363915185e+00
-9.068111204402914609e+02 5.860250883024264112e+02 4.355900328652149156e+00
-9.088529770262225611e+02 5.875483475123372727e+02 4.339636336000823214e+00
-9.108973937770367684e+02 5.890735957488079748e+02 4.325914985119355904e+00
-9.131543051219071003e+02 5.907579858722522204e+02 4.296302338568662726e+00
-9.151910933086213618e+02 5.922763354571058017e+02 4.261712443486175061e+00
-9.172402512047573282e+02 5.938017856607585827e+02 4.223051803752313482e+00
-9.214987537468650771e+02 5.969591592634890276e+02 4.148732730650157130e+00
-9.235205693571790562e+02 5.984546901830980232e+02 4.110625306907785159e+00
-9.257571412273475744e+02 6.001077973615290375e+02 4.063769692255632116e+00
-9.277972404965918258e+02 6.016127320225144786e+02 4.021948537890533082e+00
-9.300261169571085702e+02 6.032506783136979038e+02 3.984287474412563590e+00
-9.320237424347945989e+02 6.047119142081705832e+02 3.956655225110478735e+00
-9.340073225278564450e+02 6.061579061402688922e+02 3.930105857395544966e+00
-9.362010717191067215e+02 6.077536654368431073e+02 3.900539117231156983e+00
-9.381930796306162392e+02 6.091993265203603869e+02 3.874796356657886243e+00
-9.424145945605711177e+02 6.122578427693903222e+02 3.806936712518206978e+00
-9.444358900146522728e+02 6.137189673908748091e+02 3.768730560813025043e+00
-9.464524848873597875e+02 6.151739631017351257e+02 3.725440278468410416e+00
-9.486680972611486595e+02 6.167711838637159190e+02 3.665535159245524532e+00
-9.507556660994750928e+02 6.182800298669635595e+02 3.593448049072524686e+00
-9.530955479270727437e+02 6.199731725616574067e+02 3.507823027209429068e+00
-9.551636705442451785e+02 6.214630903861776687e+02 3.445443352769410605e+00
-9.571965009707417948e+02 6.229230923357645224e+02 3.392358231823132453e+00
-9.594461424149457116e+02 6.245408253827431508e+02 3.330894318575631896e+00
-9.615165320513493725e+02 6.260325797549973004e+02 3.268706070502430450e+00
-9.658702082435241891e+02 6.291749737975495691e+02 3.139605439545373411e+00
-9.679317483028211200e+02 6.306596004394110651e+02 3.085756816899211330e+00
-9.702149970316340841e+02 6.323019451693062365e+02 3.024183965651609185e+00
-9.723109806574755112e+02 6.338093331023723067e+02 2.966302371729346188e+00
-9.744003421138955900e+02 6.353110448704318287e+02 2.910058472057666989e+00
-9.766907777991558532e+02 6.369553794051430486e+02 2.848810317062974384e+00
-9.787573571322432144e+02 6.384370270412917989e+02 2.793139879906441969e+00
-9.808276489536946201e+02 6.399192854169854172e+02 2.738167403952909140e+00
-9.831020114761108744e+02 6.415447693377006999e+02 2.681041159971242926e+00
-9.851574745056444726e+02 6.430108049019147529e+02 2.631165396542231694e+00
-9.894225817716720712e+02 6.460429081079423668e+02 2.524270882388649717e+00
-9.914358064041661009e+02 6.474718606161735579e+02 2.467604235592753437e+00
-9.936717025710179314e+02 6.490601661981891084e+02 2.400981138006522020e+00
-9.957252690108753086e+02 6.505189294367273760e+02 2.342153537059382007e+00
-9.977794025885953033e+02 6.519761289648274669e+02 2.287507752246636716e+00
-1.000021235387534034e+03 6.535631427544719827e+02 2.229307490999344665e+00
-1.002065574231355868e+03 6.550084196268101095e+02 2.175888631605150003e+00
-1.004106966463852928e+03 6.564503176854790354e+02 2.123923374638623685e+00
-1.006337056216150131e+03 6.580233298079252791e+02 2.067496274848592996e+00
-1.008369239492630413e+03 6.594551946051982441e+02 2.015307539038746043e+00
-1.012625973925380208e+03 6.624461389748826150e+02 1.909744182975305016e+00
-1.014643593435812932e+03 6.638610521054583842e+02 1.857563999391404819e+00
-1.016878779519696195e+03 6.654308210823948002e+02 1.795339955292084566e+00
-1.018919181207393194e+03 6.668640303728403751e+02 1.736802245980826109e+00
-1.020962732336096110e+03 6.682978148510622987e+02 1.681458165817683481e+00
-1.023199625111420460e+03 6.698604619858733713e+02 1.629986561846569204e+00
-1.025188320727947485e+03 6.712392595230245433e+02 1.593691694169487860e+00
-1.027123648782490818e+03 6.725707936869250716e+02 1.564842919041657510e+00
-1.029220703083511580e+03 6.740058219094415790e+02 1.535979077208477150e+00
-1.031139173177999055e+03 6.753165016148236646e+02 1.507644466811551176e+00
-1.035254406121344346e+03 6.781293240323821010e+02 1.444742609271669975e+00
-1.037200721749452896e+03 6.794539905253632242e+02 1.419236707300982392e+00
-1.039290057643821001e+03 6.808672396525662407e+02 1.393714742932825157e+00
-1.041212124654310173e+03 6.821672052230659347e+02 1.359582769310852202e+00
-1.043292359365302218e+03 6.835901616083272074e+02 1.292613585431553469e+00
-1.045744136074748440e+03 6.852841810102672753e+02 1.187876014536989988e+00
-1.047960916194991114e+03 6.868139414187760394e+02 1.097343692084825628e+00
-1.050099993861820622e+03 6.882814504279294852e+02 1.022705349594372759e+00
-1.052387326924977060e+03 6.898415771814889013e+02 9.566952475673575762e-01
-1.054423208386789611e+03 6.912239642594151974e+02 9.082625091362304115e-01
-1.058634589561883786e+03 6.940724294213321173e+02 8.241308995457692355e-01
-1.060645960974955415e+03 6.954329352202365726e+02 7.782861876978591775e-01
-1.062896639131604843e+03 6.969589559766282036e+02 7.167706881570878874e-01
-1.064941421295788587e+03 6.983436603557479430e+02 6.643743750113592084e-01
-1.066925506004658928e+03 6.996761745836261071e+02 6.322558756773966060e-01
-1.068984841390654310e+03 7.010393880024547570e+02 6.293597148036255140e-01
-1.070832963051891511e+03 7.022555818589443106e+02 6.298200651769052527e-01
-1.072691764213199804e+03 7.034775613997461505e+02 6.262917967981351808e-01
-1.074841281496454030e+03 7.049009606625231754e+02 6.012233723940152430e-01
-1.076921258483966085e+03 7.062922465201421574e+02 5.433795849788731758e-01
-1.081254972768480002e+03 7.091807158815090588e+02 4.095943962803789140e-01
-1.083252397884572929e+03 7.104986669533278700e+02 3.638158569073426385e-01
-1.085426875915847631e+03 7.119267622114801952e+02 3.228557498634926359e-01
-1.087430816537773353e+03 7.132430442235171313e+02 2.803013523413601660e-01
-1.089440937295025378e+03 7.145610566138785771e+02 2.358475135140949419e-01
-1.091641269217305307e+03 7.159990953647900369e+02 1.867826691648163118e-01
-1.093650391390046025e+03 7.173100835077162856e+02 1.374121314276934014e-01
-1.095693022550741262e+03 7.186441955072508563e+02 7.930027989679243328e-02
-1.097970861756347404e+03 7.201318926510756455e+02 1.249142666549975939e-02
-1.100023765245990489e+03 7.214672601495556137e+02 -4.193332934940744577e-02
-1.104395089256093343e+03 7.243071356211310103e+02 -1.654675575916219610e-01
-1.106472435545802909e+03 7.256518488746766025e+02 -2.235075658022875333e-01
-1.108717712968727938e+03 7.270954451354729144e+02 -2.746336228094211629e-01
-1.110753688821940614e+03 7.284009100332524440e+02 -3.181909612507718976e-01
-1.112818323368474921e+03 7.297246712495247039e+02 -3.647912189856369336e-01
-1.115092935182926794e+03 7.311797793554472946e+02 -4.139727801353081382e-01
-1.117169160531979742e+03 7.325055651337896734e+02 -4.586784149895684615e-01
-1.119468283187905399e+03 7.339716597954944746e+02 -5.100099610622301771e-01
-1.121586438143686337e+03 7.353236081865368305e+02 -5.631560619003754820e-01
-1.123754153695802870e+03 7.367102855837553079e+02 -6.250071891627263510e-01
-1.128400496450824448e+03 7.396902359791229173e+02 -7.754667641803699718e-01
-1.130607035408282627e+03 7.411043293472931737e+02 -8.464534651277382249e-01
-1.132977196870572698e+03 7.426177714663949700e+02 -9.173953655262337969e-01
-1.135080165710432993e+03 7.439546661132376357e+02 -9.721326717463081302e-01
-1.137359547553744505e+03 7.453996854571751101e+02 -1.024769953921010668e+00
-1.139426708946296912e+03 7.467097622605137985e+02 -1.073103004958475104e+00
-1.141474763143692599e+03 7.480056772200003934e+02 -1.115316397331862941e+00
-1.143692364732558872e+03 7.494046831253799610e+02 -1.151374856791939738e+00
-1.145718792159505028e+03 7.506842941880145190e+02 -1.187349293319802213e+00
-1.147746663414144223e+03 7.519656000793870589e+02 -1.227438489982776160e+00
-1.152093323395743937e+03 7.547195464128159301e+02 -1.312259458442220472e+00
-1.154447767636428580e+03 7.562159847102522008e+02 -1.358542231988210780e+00
-1.156613059586787131e+03 7.575924689402502281e+02 -1.406693193434440881e+00
-1.158763991590468777e+03 7.589566883029867768e+02 -1.459319579738663109e+00
-1.161122986861544632e+03 7.604509504121981536e+02 -1.524331666110525951e+00
-1.163272734590173968e+03 7.618123843029371756e+02 -1.588295107688093344e+00
-1.165401100081660843e+03 7.631565847207597244e+02 -1.648599773165353444e+00
-1.167731628109493613e+03 7.646255716918208236e+02 -1.710067448399824164e+00
-1.169879370187143195e+03 7.659809711811856232e+02 -1.767333378695233881e+00
-1.174493037173673201e+03 7.688953713235929399e+02 -1.896606945821467383e+00
-1.176681731266997758e+03 7.702716656703612443e+02 -1.951257725106616769e+00
-1.178848663718932130e+03 7.716289161471653415e+02 -2.000022179315042337e+00
-1.181233815446314111e+03 7.731193059554489082e+02 -2.054568350545006528e+00
-1.183402716012842575e+03 7.744712475412633239e+02 -2.105560376677356516e+00
-1.185775430598385356e+03 7.759471364185134235e+02 -2.162370221114206181e+00
-1.187944426485571512e+03 7.772943219648376498e+02 -2.217315362776605792e+00
-1.190119220356454207e+03 7.786435343307866788e+02 -2.275328295091272768e+00
-1.192510485636042176e+03 7.801238504177139248e+02 -2.338535782767233950e+00
-1.194653576708047240e+03 7.814425368243322509e+02 -2.388544654728430583e+00
-1.198905294148417852e+03 7.840100529944319305e+02 -2.440727634154955084e+00
-1.200809437620607241e+03 7.851349071901667003e+02 -2.440078275953896370e+00
-1.202652284868187508e+03 7.862089903856979163e+02 -2.425546058755122303e+00
-1.204713362434288229e+03 7.874093354567756933e+02 -2.413577185910770417e+00
-1.206729978747986479e+03 7.886015052630132232e+02 -2.428284552278861863e+00
-1.208929409050683262e+03 7.899247639067597220e+02 -2.473906514648868793e+00
-1.211453647393238953e+03 7.914544174348196748e+02 -2.537890006027650802e+00
-1.213764296694729182e+03 7.928534620999449771e+02 -2.594173628278366284e+00
-1.216224871920873738e+03 7.943307357648641300e+02 -2.639245709940476470e+00
-1.218432379850837606e+03 7.956494276525096438e+02 -2.673153247297242352e+00
-1.223140807053079698e+03 7.984623917274900577e+02 -2.755585882880638326e+00
-1.225430757753765647e+03 7.998327070915129298e+02 -2.803768995744832182e+00
-1.227746509820936808e+03 8.012196863977177372e+02 -2.858538074166665499e+00
-1.230281215620819239e+03 8.027330572480950650e+02 -2.918773900030861235e+00
-1.232571699378381254e+03 8.040959503487472375e+02 -2.973492299781637538e+00
-1.234818899327745839e+03 8.054244790979320214e+02 -3.023322988973320413e+00
-1.237243673813830810e+03 8.068482041309573560e+02 -3.068881377637657781e+00
-1.239354698153977552e+03 8.080720038716935960e+02 -3.088686134232820457e+00
-1.241435802658856119e+03 8.092397793560149921e+02 -3.058517079451250620e+00
-1.243217345544488126e+03 8.102180344663535152e+02 -2.999570665298070704e+00
-1.247540178901171203e+03 8.126829894598033661e+02 -2.959667429778467973e+00
-1.249695770839894976e+03 8.139245396606046370e+02 -2.963831895207504896e+00
-1.251964797953075504e+03 8.152458871425199050e+02 -2.990897405920621921e+00
-1.254512076508486189e+03 8.167348158526758652e+02 -3.033482212221059626e+00
-1.256814640096278708e+03 8.180771848712137171e+02 -3.071622008079430532e+00
-1.259312708094721074e+03 8.195262375585979271e+02 -3.107194071982998906e+00
-1.261562788652848212e+03 8.208262915448494823e+02 -3.134234242238289614e+00
-1.263791741524285953e+03 8.221095769083119649e+02 -3.155254448926765320e+00
-1.266225128893455803e+03 8.235051164363155749e+02 -3.169861334653381491e+00
-1.268482045489970460e+03 8.248036370997335780e+02 -3.187415796249283062e+00
-1.273307860926361627e+03 8.275852536622493290e+02 -3.242025117163765735e+00
-1.275601351479955156e+03 8.289050422247873939e+02 -3.269120998229881003e+00
-1.277892454391907449e+03 8.302200344584126697e+02 -3.294034616895105572e+00
-1.280344393941802991e+03 8.316151507144703601e+02 -3.307293629527535916e+00
-1.282546362852826405e+03 8.328622835251417200e+02 -3.311713957344737391e+00
-1.284775250643016079e+03 8.341266369358686461e+02 -3.317270248856283299e+00
-1.287302496390999295e+03 8.355695777801540771e+02 -3.333989921630868380e+00
-1.289681375329279490e+03 8.369372910907009100e+02 -3.362524556111707419e+00
-1.292288470823194075e+03 8.384315034839573855e+02 -3.394233065130011440e+00
-1.294533647871941412e+03 8.396999585340244039e+02 -3.404460464152874621e+00
-1.299220383903575112e+03 8.423348975393136016e+02 -3.416112061940089983e+00
-1.301485813773972495e+03 8.436118540910783850e+02 -3.427981850003600783e+00
-1.303679927475339809e+03 8.448358987702143850e+02 -3.425095465505994419e+00
-1.305995381121514583e+03 8.461115464245700650e+02 -3.400550501793829561e+00
-1.308209057775121437e+03 8.473457996187368053e+02 -3.390209335535490531e+00
-1.310511442818528849e+03 8.486406260268907999e+02 -3.393358040172242518e+00
-1.313074657867114183e+03 8.500846566248562794e+02 -3.404691558320092959e+00
-1.315349379698679058e+03 8.513562346877357641e+02 -3.408386215106800066e+00
-1.317718340459982301e+03 8.526612607936089034e+02 -3.392267999143891100e+00
-1.319855160584666010e+03 8.538337574370292486e+02 -3.371093501361251299e+00
-1.324487632999291691e+03 8.563931831716919305e+02 -3.337789888026255092e+00
-1.326894328048981606e+03 8.577492830776380970e+02 -3.349303114941652559e+00
-1.329392906569602928e+03 8.591678878223046922e+02 -3.376306395667426852e+00
-1.332100226605294665e+03 8.606973173471608334e+02 -3.401820477382739405e+00
-1.334522852864398374e+03 8.620595569364651283e+02 -3.420858408228565128e+00
-1.336905941264523790e+03 8.633931717600360116e+02 -3.434357621812968109e+00
-1.339500913260328161e+03 8.648396258037327016e+02 -3.443367656406281174e+00
-1.341883869681372289e+03 8.661695246947243731e+02 -3.454646947709948623e+00
-1.344483242511728804e+03 8.676150250461950009e+02 -3.463319936297954094e+00
-1.346798436152791055e+03 8.688945269799648941e+02 -3.463844873732957907e+00
-1.351483189126362049e+03 8.714493054953874207e+02 -3.428208418301162297e+00
-1.353642850232719411e+03 8.726117302105610634e+02 -3.396487465294300456e+00
-1.355764428132531521e+03 8.737449951327633926e+02 -3.356873105406444679e+00
-1.358041007634154994e+03 8.749499030993350743e+02 -3.302339177129558045e+00
-1.360145078527053556e+03 8.760664503559087279e+02 -3.254022931792572404e+00
-1.362333100903708328e+03 8.772404483924648275e+02 -3.218936692661302335e+00
-1.364813895176370806e+03 8.785801690756005655e+02 -3.191415660816023792e+00
-1.367080346385248504e+03 8.798033066383417236e+02 -3.168933382509833141e+00
-1.369549947697037169e+03 8.811290509637935884e+02 -3.140274106899415774e+00
-1.371822144003072026e+03 8.823496798462655306e+02 -3.118621811500841723e+00
-1.376536765392374946e+03 8.848670168487700494e+02 -3.065193423585760968e+00
-1.378867223952434415e+03 8.861205389100962293e+02 -3.051441275067689585e+00
-1.381187656732791311e+03 8.873646641529919634e+02 -3.035853608068231679e+00
-1.383715410708527997e+03 8.887134188489321787e+02 -3.012728215187207681e+00
-1.386010710449957060e+03 8.899360956777928777e+02 -2.990329988276962059e+00
-1.388451052031090967e+03 8.912195798265305484e+02 -2.949668023114417448e+00
-1.390627608895591038e+03 8.923549992881311255e+02 -2.903946787970205001e+00
-1.392812529698266189e+03 8.934936868678028077e+02 -2.859197182041803398e+00
-1.395225074368963305e+03 8.947505973195297884e+02 -2.812383863006286511e+00
-1.399481623204269908e+03 8.969447565420131241e+02 -2.709944797482435774e+00
-1.401620436862071529e+03 8.980112070761090308e+02 -2.619489337445624066e+00
-1.403627747159969658e+03 8.990208195700943179e+02 -2.541737677754097646e+00
-1.405774675942348949e+03 9.001239270874274325e+02 -2.482617469305004487e+00
-1.408307746661714646e+03 9.014514447963832708e+02 -2.442407448034034534e+00
-1.410635518231492824e+03 9.026732176264939653e+02 -2.411304085108081807e+00
-1.413074497527030417e+03 9.039336910171288082e+02 -2.360045014623747939e+00
-1.415277376178793929e+03 9.050668672628747800e+02 -2.309077577275578719e+00
-1.417485944021916112e+03 9.062028055421902764e+02 -2.260216479015813462e+00
-1.419941761802679139e+03 9.074677262246472083e+02 -2.209695502436652248e+00
-1.424645422077924650e+03 9.099241872914537907e+02 -2.154824740113653103e+00
-1.427295791103984811e+03 9.113142233202582929e+02 -2.135583730446438455e+00
-1.429684189894937390e+03 9.125629165073512468e+02 -2.118046211543588075e+00
-1.432337231259854434e+03 9.139508887382766034e+02 -2.103883746794131593e+00
-1.434703276486676259e+03 9.151807116605332340e+02 -2.085646632175896631e+00
-1.437058038198815666e+03 9.164008667485203432e+02 -2.065461431637733547e+00
-1.439640062421057792e+03 9.177353592045431014e+02 -2.041676364164645374e+00
-1.441957156434109493e+03 9.189280408789251169e+02 -2.016298272112041268e+00
-1.444310376793097021e+03 9.201427705807152506e+02 -1.995176244502809615e+00
-1.446923530351372847e+03 9.214933747570244122e+02 -1.975565098750885040e+00
-1.451736103675031700e+03 9.239868696881202368e+02 -1.952792431608824986e+00
-1.454395139048662713e+03 9.253674975951511215e+02 -1.947647865793467270e+00
-1.456786094503442200e+03 9.266061086993586287e+02 -1.943339721819474342e+00
-1.459340823712911060e+03 9.279195547447568515e+02 -1.931618463161754340e+00
-1.461600743308907568e+03 9.290726780027356426e+02 -1.914718217667310984e+00
-1.463788885938329713e+03 9.301785443741956669e+02 -1.887924856225534409e+00
-1.466181374759841674e+03 9.313850998139398598e+02 -1.854997152054680631e+00
-1.468405122572892651e+03 9.325135834803004400e+02 -1.832509009970005875e+00
-1.470648473779649066e+03 9.336540045226296343e+02 -1.813252185948213802e+00
-1.473071007032724083e+03 9.348766810816847510e+02 -1.781576172011722470e+00
-1.477508792974326298e+03 9.371165355180861525e+02 -1.722169941621495060e+00
-1.480014622166724166e+03 9.383871506526018038e+02 -1.701531181216056510e+00
-1.482253086527107826e+03 9.395153210607753635e+02 -1.681189699856957098e+00
-1.484629344612724253e+03 9.406981136641816192e+02 -1.645067577925337643e+00
-1.486738945915792556e+03 9.417401566266564714e+02 -1.604890976686254689e+00
-1.488835765204872587e+03 9.427723592760731890e+02 -1.562175937574070694e+00
-1.491220857969989538e+03 9.439577484335241024e+02 -1.529700706993028625e+00
-1.493422420175441403e+03 9.450556389032509514e+02 -1.508792942151295113e+00
-1.495622034628084748e+03 9.461504340076471635e+02 -1.490329756957347707e+00
-1.498012027187702643e+03 9.473355677205348684e+02 -1.469642629458839833e+00
-1.502105203985967819e+03 9.493220225123495766e+02 -1.385560233117436368e+00
-1.504347363195576690e+03 9.504057277593208255e+02 -1.331467936564917576e+00
-1.506489973412561085e+03 9.514567454385735346e+02 -1.299447178803093461e+00
-1.508940250478286544e+03 9.526720361271451338e+02 -1.286627732131872870e+00
-1.511128182839099736e+03 9.537510545407017162e+02 -1.277655207299970730e+00
-1.513256099253084813e+03 9.547915285606657108e+02 -1.261246126283203539e+00
-1.515537175239879161e+03 9.558957576502637039e+02 -1.230333167646723291e+00
-1.517588108321222535e+03 9.568822250795237778e+02 -1.195331336049083371e+00
-1.519668349271883017e+03 9.578859739017740367e+02 -1.164683973946286422e+00
-1.522026833374030502e+03 9.590331609983491035e+02 -1.143669295492276694e+00
-1.526432226834780977e+03 9.611991971737913900e+02 -1.138847935492902419e+00
-1.528730064849312384e+03 9.623155193795613513e+02 -1.129152439508898320e+00
-1.530656437128177004e+03 9.632302712110897573e+02 -1.103775808838146855e+00
-1.532679229737193054e+03 9.641782088802686985e+02 -1.063125900674398050e+00
-1.534448220970260536e+03 9.649976785452873855e+02 -1.014361441800219144e+00
-1.536172616103152450e+03 9.657915283889216198e+02 -9.589273902953323603e-01
-1.538006189023195020e+03 9.666282579563262516e+02 -8.909254734643659024e-01
-1.539665912047158599e+03 9.673863466893500345e+02 -8.284215282765625687e-01
-1.541333397047290873e+03 9.681519505188215362e+02 -7.689499167771040034e-01
-1.543278949744105830e+03 9.690671416654274708e+02 -7.139376119444420521e-01
-1.546893194372783910e+03 9.707866534497297835e+02 -6.184109337818576302e-01
-1.548856646856533189e+03 9.717212720194597750e+02 -5.643031201511076178e-01
-1.550348898849706075e+03 9.723907905317878431e+02 -4.834179174046247529e-01
-1.551324143089355857e+03 9.727151874983868538e+02 -3.221429838666571288e-01
-1.551585351459636058e+03 9.726255774537160050e+02 -1.069132019087181973e-01
-1.551684930687245469e+03 9.724441375706629742e+02 1.231081950893013477e-01
-1.552169254517470108e+03 9.724899959417670061e+02 3.310185433810275413e-01
-1.553004155830707987e+03 9.727879580022606660e+02 4.737423371084964474e-01
-1.554123458179067256e+03 9.732720207434981603e+02 5.838524961758213561e-01
-1.555290428775066630e+03 9.737734598520969485e+02 7.121589643671081271e-01
-1.557406935829924805e+03 9.746911879187101704e+02 9.680086975270549843e-01
-1.559275971817866775e+03 9.756799277886617574e+02 9.871691369845994046e-01
-1.561771424006172310e+03 9.770668781462982224e+02 9.299715512215696034e-01
-1.564826256776534592e+03 9.787928697048390632e+02 8.294474600539610831e-01
-1.567716490352292567e+03 9.804388398470434822e+02 7.249606258146488180e-01
-1.570541545906400188e+03 9.820493902005836162e+02 6.289609634226158708e-01
-1.573689346996443874e+03 9.838518747773624682e+02 5.156618382666804390e-01
-1.576954491570826576e+03 9.857471022617160088e+02 3.652079803141899950e-01
-1.580607719631675991e+03 9.878878829347883084e+02 1.685854977856410530e-01
-1.584788120766060729e+03 9.903453036952524826e+02 -6.684848547180205491e-02
-1.591908198122260274e+03 9.945053254157037372e+02 -4.077920607809923381e-01
-1.594845610315024260e+03 9.962051330982542368e+02 -5.140517647604694318e-01
-1.597600015913669722e+03 9.977926617994709204e+02 -6.005871886192439835e-01
-1.600603433934347777e+03 9.995237357571994607e+02 -6.912320391407957842e-01
-1.603301667322871708e+03 1.001078189670053462e+03 -7.695790077604085511e-01
-1.605900972223102144e+03 1.002571007341549603e+03 -8.399078697338161481e-01
-1.608672877358177175e+03 1.004159336604528676e+03 -9.061215445387104106e-01
-1.611193144831638165e+03 1.005602156613530838e+03 -9.671799285982669581e-01
-1.613621984824565970e+03 1.006985890815867947e+03 -1.020152830462895288e+00
-1.618441792790074487e+03 1.009705346375031809e+03 -1.117608491697450912e+00
-1.620710524181118672e+03 1.010961600438982032e+03 -1.152376373768188911e+00
-1.622589385884235980e+03 1.011986140112067574e+03 -1.164940420786245934e+00
-1.624355049780195259e+03 1.012936578696578181e+03 -1.160112073012009803e+00
-1.626072245411085987e+03 1.013837044226655507e+03 -1.116178312279529239e+00
-1.627249318761887025e+03 1.014409485493560396e+03 -1.018489806825055854e+00
-1.628106829733435461e+03 1.014772835730614588e+03 -8.860593360466656465e-01
-1.628799462528895219e+03 1.015008961078342281e+03 -7.163888697234226388e-01
-1.629528105708719522e+03 1.015281103436569651e+03 -5.741313205385957241e-01
-1.630696244952734105e+03 1.015803477361009300e+03 -4.673472368041836633e-01
-1.633392383768868513e+03 1.017099667873051658e+03 -3.443866107588166581e-01
-1.634810494391269003e+03 1.017765484978208519e+03 -2.718400649897262933e-01
-1.636356601999331815e+03 1.018527248850972114e+03 -2.372327540234965559e-01
-1.638437166567508939e+03 1.019619320145788720e+03 -2.635414634181681981e-01
-1.641153346638316179e+03 1.021084613248047617e+03 -3.409460207502097440e-01
-1.643692807591438850e+03 1.022458958109677951e+03 -4.182059296034219553e-01
-1.646165235186015707e+03 1.023789842256000838e+03 -4.895303360270962800e-01
-1.648754861551968133e+03 1.025171823976807218e+03 -5.557379167024426581e-01
-1.650982305602687120e+03 1.026349017038851798e+03 -6.030952161888811780e-01
-1.653399735201879594e+03 1.027623431412768014e+03 -6.503998246699005392e-01
-1.657752402498493666e+03 1.029915550299929464e+03 -7.316763372266478216e-01
-1.660072544487057257e+03 1.031130558712496168e+03 -7.676225000889903560e-01
-1.662057732908619528e+03 1.032157592914852103e+03 -7.886135997029848355e-01
-1.663919244365820305e+03 1.033107006893845892e+03 -7.991057441400644112e-01
-1.665973742878338726e+03 1.034154533318799167e+03 -8.136226565897275442e-01
-1.667862456167619712e+03 1.035118623095862176e+03 -8.300956022815513258e-01
-1.669926027302947205e+03 1.036168765259689735e+03 -8.481906008960702348e-01
-1.671799294124812604e+03 1.037119959722803515e+03 -8.652794779744211739e-01
-1.673676189080216318e+03 1.038070913797138246e+03 -8.844828415331946747e-01
-1.675543067923080798e+03 1.038994254524663120e+03 -8.831971619725177414e-01
-1.678673305386973880e+03 1.040502219789314267e+03 -8.323564471454090175e-01
-1.680484241114303131e+03 1.041378689399323548e+03 -8.158867588716682828e-01
-1.682291236971705985e+03 1.042269239762911184e+03 -8.269996193382517236e-01
-1.684244053287549832e+03 1.043246826126338419e+03 -8.577108226606484642e-01
-1.686392536490881866e+03 1.044318726216603864e+03 -8.950533662350262931e-01
-1.688270667060656251e+03 1.045244024904899561e+03 -9.254713470619632121e-01
-1.690309527433955282e+03 1.046242175887606209e+03 -9.539794371429435316e-01
-1.692177081474801525e+03 1.047155344637982580e+03 -9.816814801263349377e-01
-1.694068540107655281e+03 1.048080361767351405e+03 -1.015820845369205028e+00
-1.696152009933430691e+03 1.049098134442608625e+03 -1.052552215041513195e+00
-1.699823372779423607e+03 1.050874316087967145e+03 -1.106190092342808073e+00
-1.701693148181687320e+03 1.051760678184976314e+03 -1.121207217944257373e+00
-1.703367359138507709e+03 1.052550910781159473e+03 -1.135170788843735012e+00
-1.705252284774153850e+03 1.053447553047255042e+03 -1.163524668134259032e+00
-1.707051221582138623e+03 1.054317258137979707e+03 -1.202859191861855637e+00
-1.708939297664414426e+03 1.055244192739403388e+03 -1.252983778954905647e+00
-1.711060838935349238e+03 1.056296126650283668e+03 -1.312139764927535923e+00
-1.712957379395767930e+03 1.057236626881839356e+03 -1.359487305522244505e+00
-1.714784224860394261e+03 1.058136573586610893e+03 -1.397467329849988449e+00
-1.716720700966118329e+03 1.059083810352420642e+03 -1.432773208480696558e+00
-1.720280388329706057e+03 1.060817855430002282e+03 -1.494064294842528451e+00
-1.721868840223125517e+03 1.061586842171594526e+03 -1.516322068303626924e+00
-1.723377524943465232e+03 1.062313221342367797e+03 -1.533439906495552174e+00
-1.725052001530501911e+03 1.063124192753025454e+03 -1.556474594786066978e+00
-1.726651439373919857e+03 1.063907533746565832e+03 -1.588432841170324794e+00
-1.728318080099390500e+03 1.064731343416342497e+03 -1.632898884517157034e+00
-1.730235820960702767e+03 1.065688749248912245e+03 -1.694406404962189416e+00
-1.732046683721997852e+03 1.066601470162558826e+03 -1.757668304474079291e+00
-1.734056496023247291e+03 1.067619305270242421e+03 -1.829000902508085780e+00
-1.735866042021567409e+03 1.068537234735247694e+03 -1.893812769905915738e+00
-1.739765563234072488e+03 1.070533781724527898e+03 -2.041838614284586129e+00
-1.741610063981943767e+03 1.071483923325465184e+03 -2.110441193500664170e+00
-1.743339719163546761e+03 1.072373304370435335e+03 -2.167283932605285290e+00
-1.745198521146939584e+03 1.073332193833648034e+03 -2.228581176876337278e+00
-1.746993120017121328e+03 1.074268965887643162e+03 -2.299049912872377366e+00
-1.748866411179472834e+03 1.075255465043016329e+03 -2.380679095193277472e+00
-1.750773633730825168e+03 1.076260398835494698e+03 -2.454250324425949259e+00
-1.752150119847269252e+03 1.076979568917893175e+03 -2.477927819391722686e+00
-1.753180781658053093e+03 1.077506442657114121e+03 -2.447962540232713202e+00
-1.753866831834860932e+03 1.077855031762043836e+03 -2.391099200502478261e+00
-1.754631612418154418e+03 1.078247831667822766e+03 -2.182257355889042127e+00
-1.754200055109619370e+03 1.078006435139393716e+03 -1.975652222867954499e+00
-1.753296454685572826e+03 1.077514904701231217e+03 -1.704658604244551512e+00
-1.752291660701347155e+03 1.076991887161872000e+03 -1.403793533106409752e+00
-1.751787413666422253e+03 1.076773785035838273e+03 -1.185471364065475042e+00
-1.751997492019502261e+03 1.076999484585679738e+03 -1.050500020118582123e+00
-1.752763798901966311e+03 1.077561269325763078e+03 -1.008436997092537535e+00
-1.753797515385474071e+03 1.078303258028768596e+03 -1.005318911617199218e+00
-1.755026592166003411e+03 1.079204834302245217e+03 -1.016474881629984228e+00
-1.756156468867060539e+03 1.080062221728145232e+03 -1.029792717357458143e+00
-1.758731411143624882e+03 1.082081646611140286e+03 -1.087564580104022349e+00
-1.759978421303684627e+03 1.083104073564173632e+03 -1.128618404050189206e+00
-1.761339569840845343e+03 1.084263443490616510e+03 -1.176741580441772905e+00
-1.762573885173729195e+03 1.085353155411477474e+03 -1.224352284122818935e+00
-1.763740718321949771e+03 1.086439602430209334e+03 -1.264620394212862209e+00
-1.764959673673209636e+03 1.087640371255386981e+03 -1.299781831751645855e+00
-1.766074175779670895e+03 1.088774507793924840e+03 -1.340367781808947001e+00
-1.767173913843016180e+03 1.089938182140667095e+03 -1.388473499793172250e+00
-1.768382691569545386e+03 1.091263119770539788e+03 -1.457652050523143394e+00
-1.770542387281750962e+03 1.093834371964023376e+03 -1.605465972151084220e+00
-1.771524453760318920e+03 1.095096160458127997e+03 -1.676929471465813837e+00
-1.772491019766367572e+03 1.096389776374033545e+03 -1.756036656933280371e+00
-1.773498982887953389e+03 1.097823678330750454e+03 -1.848648052702383193e+00
-1.774333116843288735e+03 1.099118203709591853e+03 -1.923623962257700271e+00
-1.775098983208829850e+03 1.100408647126130063e+03 -1.994301591834767517e+00
-1.775870870278186885e+03 1.101830702388721420e+03 -2.066193509203600343e+00
-1.776513707515468468e+03 1.103130235643852075e+03 -2.121408389726169741e+00
-1.777163404526292197e+03 1.104572408412205277e+03 -2.175624124353584321e+00
-1.777697374685762497e+03 1.105890077453542744e+03 -2.230685020185039225e+00
-1.778657417235197499e+03 1.108672226665678863e+03 -2.352205043637873860e+00
-1.779070993087332681e+03 1.110027192360841354e+03 -2.395478730672796264e+00
-1.779447500576563925e+03 1.111395224489820976e+03 -2.433521941692419421e+00
-1.779786705181476918e+03 1.112895051445833815e+03 -2.481539171723059933e+00
-1.780005710475490105e+03 1.114235095775666878e+03 -2.541913020983137095e+00
-1.780154111864552760e+03 1.115562706773137052e+03 -2.611073411418286749e+00
-1.780268655778489119e+03 1.117029676656716447e+03 -2.684537382739265343e+00
-1.780329587054947297e+03 1.118369704490635968e+03 -2.749864722206989409e+00
-1.780388932613485395e+03 1.119874188867379189e+03 -2.811461297005563242e+00
-1.780441202387997691e+03 1.121270326012112719e+03 -2.855283689692008409e+00
-1.780364732927482692e+03 1.124178767537010117e+03 -2.956120736529753934e+00
-1.780221116136371165e+03 1.125537010524920333e+03 -3.012284044764003799e+00
-1.780056066678011121e+03 1.126905075082204121e+03 -3.067005536291937506e+00
-1.779887150885943356e+03 1.128444399952330969e+03 -3.118610319390237695e+00
-1.779756535869237723e+03 1.129886302931620094e+03 -3.153287249865407649e+00
-1.779649227981560671e+03 1.131523432233816720e+03 -3.175734787920633018e+00
-1.779601462184996763e+03 1.133071233912329490e+03 -3.176716339840260694e+00
-1.779579058337781589e+03 1.134654086074706811e+03 -3.163439362865504201e+00
-1.779603726496888612e+03 1.136449761091216260e+03 -3.135621693109143404e+00
-1.779671630067504339e+03 1.138132714125488064e+03 -3.099991673021996075e+00
-1.779760221210934560e+03 1.141686431550398765e+03 -3.030714775901447222e+00
-1.779790056133604139e+03 1.143395955007038083e+03 -2.990840069236728294e+00
-1.779767157437624974e+03 1.145089405675211992e+03 -2.949098245012010455e+00
-1.779620140969356726e+03 1.146891097271618492e+03 -2.915484461206406586e+00
-1.779425405796807809e+03 1.148499497401843428e+03 -2.890786675915367088e+00
-1.779177124903098502e+03 1.150262186971296160e+03 -2.864294636755094992e+00
-1.778927894631343861e+03 1.151852610324635862e+03 -2.838983132923955210e+00
-1.778648975814505320e+03 1.153433633734957539e+03 -2.810969470525519931e+00
-1.778283266353178533e+03 1.155138862864288967e+03 -2.781160199943299549e+00
-1.777888330415546534e+03 1.156651002745559254e+03 -2.757804034555864092e+00
-1.776826273188266896e+03 1.159674826248992531e+03 -2.725866325154858494e+00
-1.776185224073064091e+03 1.161023537163852097e+03 -2.723686500587583659e+00
-1.775391235266279182e+03 1.162446748026383602e+03 -2.730319957543263953e+00
-1.774604622979065425e+03 1.163691822335643565e+03 -2.740480089606174285e+00
-1.773757359501815245e+03 1.164892067168230369e+03 -2.753072252625304195e+00
-1.772757653574899450e+03 1.166155711525475908e+03 -2.769282478254851743e+00
-1.771782815774618030e+03 1.167252585699350675e+03 -2.787015439780414994e+00
-1.770737980251816225e+03 1.168293405708842783e+03 -2.812725775248932081e+00
-1.769517023726113621e+03 1.169380126472525944e+03 -2.847170470777145024e+00
-1.768356836795628169e+03 1.170316308016885387e+03 -2.879381671613437721e+00
-1.765794820021541909e+03 1.172168145929715593e+03 -2.943506821873849599e+00
-1.764522808540526057e+03 1.172998676576796470e+03 -2.973288196761211477e+00
-1.763077767026742549e+03 1.173870053551177989e+03 -3.009557980746627059e+00
-1.761721514850714357e+03 1.174613500944985390e+03 -3.048114597961269823e+00
-1.760321593273648432e+03 1.175309305948326937e+03 -3.090890869992549028e+00
-1.758768072799829497e+03 1.176049219992031794e+03 -3.134991199243988724e+00
-1.757380057354859673e+03 1.176728545140336109e+03 -3.170539232734162827e+00
-1.756014604925826461e+03 1.177413035211990064e+03 -3.203210775256986498e+00
-1.754554085558746465e+03 1.178177501794356203e+03 -3.234300320251268346e+00
-1.753242105209910278e+03 1.178870450439368142e+03 -3.258375142682534698e+00
-1.750406848192798861e+03 1.180210965237586606e+03 -3.310129956838814724e+00
-1.748963890334550342e+03 1.180752598722990342e+03 -3.346458766009424934e+00
-1.747368703886156709e+03 1.181315850840298708e+03 -3.385799186102972147e+00
-1.745984400391392228e+03 1.181862894143304629e+03 -3.411405079360249282e+00
-1.744660298613644500e+03 1.182439877716789169e+03 -3.431288391988903896e+00
-1.743254682943726948e+03 1.183095083501557838e+03 -3.449357418702453160e+00
-1.742017075850486890e+03 1.183707648345420012e+03 -3.462859990327501691e+00
-1.740713186045160455e+03 1.184407775430703623e+03 -3.471518014555880161e+00
-1.739561707832396223e+03 1.185056149874445737e+03 -3.473804783276285502e+00
-1.738401950882398978e+03 1.185686443370858797e+03 -3.475245039274712067e+00
-1.735857655884762607e+03 1.186890336724155077e+03 -3.489282362103233837e+00
-1.734573789804506760e+03 1.187391420007794295e+03 -3.503996434962906470e+00
-1.733105625381985647e+03 1.187886201123036926e+03 -3.526392673834401581e+00
-1.731727709355208390e+03 1.188293673188323510e+03 -3.550993139134418719e+00
-1.730321839105989056e+03 1.188678437486867097e+03 -3.580607546854247314e+00
-1.728806993924052676e+03 1.189103225840366804e+03 -3.618028054775625169e+00
-1.727432856700214415e+03 1.189490856606661737e+03 -3.656716135144387980e+00
-1.725871434339123425e+03 1.189872211164145256e+03 -3.706159072380770247e+00
-1.724378785857672938e+03 1.190155838238454862e+03 -3.759939473240288876e+00
-1.722832550218754477e+03 1.190392585872589507e+03 -3.819747731934949098e+00
-1.719489279222173536e+03 1.190787101927105368e+03 -3.961600540229626599e+00
-1.717855473574579719e+03 1.190933315584076581e+03 -4.037853970172202267e+00
-1.716031364958041650e+03 1.191067151381093026e+03 -4.125751327095491305e+00
-1.714349109474370380e+03 1.191166483856755576e+03 -4.207751513651789566e+00
-1.712643070643112878e+03 1.191241351755960750e+03 -4.292788274194562881e+00
-1.710737464041450494e+03 1.191298817612399489e+03 -4.389436762354639754e+00
-1.708988871065819239e+03 1.191336810850781148e+03 -4.477961378272131476e+00
-1.707051665507390226e+03 1.191366686253116086e+03 -4.575509926951678352e+00
-1.705272508869933972e+03 1.191378607581722235e+03 -4.666786897716542093e+00
-1.701531391950324178e+03 1.191396051222854112e+03 -4.859705944207989070e+00
-1.699776646448973679e+03 1.191428229139484756e+03 -4.945672924542885873e+00
-1.698039815286453177e+03 1.191474964493862217e+03 -5.027541328303129831e+00
-1.696145396844251081e+03 1.191537602590662800e+03 -5.113124510199150485e+00
-1.694425786723586043e+03 1.191594172305897246e+03 -5.189809761877609340e+00
-1.692539941762574472e+03 1.191659434606874584e+03 -5.274362200865791550e+00
-1.690851148861405363e+03 1.191726956873652398e+03 -5.349432485757812827e+00
-1.689189444054902651e+03 1.191816732789089883e+03 -5.418828563471421056e+00
-1.687415282441921136e+03 1.191943840629620581e+03 -5.484332068760368273e+00
-1.685819634345088161e+03 1.192071584089130738e+03 -5.537592365048807252e+00
-1.682464555577484134e+03 1.192312166252662564e+03 -5.645684867143551777e+00
-1.680894626619322025e+03 1.192443271257656761e+03 -5.691743018937957643e+00
-1.679381808769908730e+03 1.192612242692875952e+03 -5.729611522183849281e+00
-1.677782345227670703e+03 1.192846898799937435e+03 -5.759983148598360359e+00
-1.676367653544973109e+03 1.193083741796295726e+03 -5.779467293092901414e+00
-1.674809718454871927e+03 1.193328177848764426e+03 -5.799423113563739740e+00
-1.673367887484464063e+03 1.193509605702148974e+03 -5.820021306534491679e+00
-1.671875404176975280e+03 1.193628556139096418e+03 -5.847646844617369055e+00
-1.670154875299168452e+03 1.193670342044938252e+03 -5.888421125911692755e+00
-1.668487514437788832e+03 1.193596004368117292e+03 -5.938080987430238267e+00
-1.664567477598734513e+03 1.192978580897013217e+03 -6.097298667685536522e+00
-1.662489516002787241e+03 1.192442832405822173e+03 -6.199393351174299127e+00
-1.660041804476045854e+03 1.191663504095181906e+03 -6.333378595805501554e+00
-1.657700431842396029e+03 1.190802805873155648e+03 -6.471804698198811323e+00
-1.655277081055864528e+03 1.189819954095875573e+03 -6.624282442542429372e+00
-1.652506661085812539e+03 1.188585885743922745e+03 -6.809939289195570566e+00
-1.649884529567833852e+03 1.187313485446719596e+03 -6.993329940062650962e+00
-1.647207060715526495e+03 1.185934237484880214e+03 -7.184161718667622765e+00
-1.644379500505633132e+03 1.184443029497272391e+03 -7.383092566854418948e+00
-1.642058766443783043e+03 1.183237112594031032e+03 -7.536115942673589529e+00
-1.637960716028954721e+03 1.181190793305205034e+03 -7.770723205769689557e+00
-1.636225499558451247e+03 1.180319652748995395e+03 -7.860467278782366840e+00
-1.634382718584750819e+03 1.179354333144521433e+03 -7.956560713253058026e+00
-1.632734555498269856e+03 1.178438989955360512e+03 -8.045805388916640766e+00
-1.631126327907983978e+03 1.177494497292901315e+03 -8.134306954377670706e+00
-1.629470917671359985e+03 1.176484800404609587e+03 -8.220807971795357716e+00
-1.628143183116771525e+03 1.175659866949325078e+03 -8.278367850868196598e+00
-1.626939355735610206e+03 1.174919385015028865e+03 -8.312895588388871104e+00
-1.625998039425531260e+03 1.174325288079734719e+03 -8.330431349214467929e+00
-1.625103248600633378e+03 1.173712269636387418e+03 -8.346419509495135003e+00
-1.623322290924438221e+03 1.172315241390827168e+03 -8.383953108609711435e+00
-1.622515581533235945e+03 1.171590039484611225e+03 -8.405752493886733845e+00
-1.621697187723668321e+03 1.170782342022662533e+03 -8.424910018519041088e+00
-1.621032493589853857e+03 1.170056715312205824e+03 -8.435095479763544901e+00
-1.620386783867312261e+03 1.169270213551893448e+03 -8.439439037042122393e+00
-1.619822961466383731e+03 1.168511494705914401e+03 -8.444256431373617033e+00
-1.619274172378979983e+03 1.167703443770189097e+03 -8.450980208406305039e+00
-1.618690710650602341e+03 1.166760985021711349e+03 -8.460973752995764485e+00
-1.618190978574292330e+03 1.165867196300592468e+03 -8.469848694077391826e+00
-1.617724137690584030e+03 1.164941925821045061e+03 -8.476553432848085379e+00
-1.616873375925291839e+03 1.162937506843312121e+03 -8.483754146018089415e+00
-1.616465228248397125e+03 1.161829008783598283e+03 -8.494945377054449409e+00
-1.616107436500237782e+03 1.160774350355852448e+03 -8.508995034744456731e+00
-1.615763794351139040e+03 1.159677634492906918e+03 -8.525622350961629792e+00
-1.615411023050983658e+03 1.158427744810735703e+03 -8.542662484701775583e+00
-1.615097494774393454e+03 1.157240105409895932e+03 -8.558763162660058654e+00
-1.614759877006267288e+03 1.155968694163638247e+03 -8.583296753851653804e+00
-1.614370877591115459e+03 1.154481186489944321e+03 -8.623291355115163981e+00
-1.614032262131343941e+03 1.153070929322175061e+03 -8.664791446191484781e+00
-1.613762874339387963e+03 1.151661570915026687e+03 -8.694454228182946665e+00
-1.613381929101009973e+03 1.148716224271975534e+03 -8.723592187558688593e+00
-1.613248005004742481e+03 1.147161024107186677e+03 -8.745050320471650096e+00
-1.613169506872184229e+03 1.145736180912072996e+03 -8.773611877255323321e+00
-1.613142769607890841e+03 1.144309649335156109e+03 -8.805056271807348622e+00
-1.613174873449082952e+03 1.142736934421772048e+03 -8.836213499081608802e+00
-1.613255486264154570e+03 1.141307343974089918e+03 -8.859001626303621535e+00
-1.613378851294628021e+03 1.139872941706353458e+03 -8.877720034991501308e+00
-1.613556949957478082e+03 1.138285996827060444e+03 -8.896576962030209756e+00
-1.613752857860131826e+03 1.136834443154251176e+03 -8.915495239805933281e+00
-1.614011933120809772e+03 1.135234606897177400e+03 -8.939808808428232112e+00
-1.614644963517100678e+03 1.132359093934835073e+03 -8.982440372008950291e+00
-1.615085887968762108e+03 1.130800516556705588e+03 -9.001333448463295639e+00
-1.615537563918966043e+03 1.129398551065644824e+03 -9.016948073896209337e+00
-1.616038194210773327e+03 1.128009141613272050e+03 -9.031437370894765948e+00
-1.616636745928319669e+03 1.126492720262296416e+03 -9.048377837167299376e+00
-1.617229811744618019e+03 1.125130572710009119e+03 -9.063188140638981594e+00
-1.617935854217456836e+03 1.123650493591633904e+03 -9.075948993123784447e+00
-1.618623634297081935e+03 1.122320482582680143e+03 -9.082436280684067498e+00
-1.619350262570643736e+03 1.120998452083411394e+03 -9.084468765241135557e+00
-1.620174962426282491e+03 1.119550936271017690e+03 -9.086200865869079379e+00
-1.621726272105448061e+03 1.116899605467189303e+03 -9.106845663626719656e+00
-1.622622608816800494e+03 1.115445271093260089e+03 -9.123870024894328523e+00
-1.623465931857048417e+03 1.114130252875434962e+03 -9.137594966531938923e+00
-1.624326267933241525e+03 1.112810650007065988e+03 -9.151075217345765012e+00
-1.625283019843779584e+03 1.111346281735008233e+03 -9.170982251696345955e+00
-1.626160112215017307e+03 1.110008832050425326e+03 -9.195017552372290126e+00
-1.627044019552135069e+03 1.108657923530513472e+03 -9.223918166492184767e+00
-1.628013767274788734e+03 1.107160538101877364e+03 -9.261950265475338284e+00
-1.628888315099392457e+03 1.105777408635594156e+03 -9.304772804193854441e+00
-1.630729826643180786e+03 1.102834334219319089e+03 -9.414635409843448599e+00


==> 02data.txt <==
t	x	y	omegax	omegay	omegaz	n
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.307161808013916016e-01 -4.921592772006988525e-01 -6.938282251358032227e-01 3.360000000000000000e+04
9.918212890625000000e-03 8.964538574218750000e-03 5.310058593750000000e-03 -4.682237207889556885e-01 -5.410503745079040527e-01 -7.044739723205566406e-01 3.360100334448160720e+04
1.992797851562500000e-02 1.790237426757812500e-02 1.065826416015625000e-02 -3.608201742172241211e-01 -3.330078423023223877e-01 -7.331878542900085449e-01 3.360200668896320713e+04
2.990722656250000000e-02 2.679824829101562500e-02 1.605224609375000000e-02 -3.548471629619598389e-01 -4.070016741752624512e-01 -7.494796514511108398e-01 3.360301003344481433e+04
3.994750976562500000e-02 3.582000732421875000e-02 2.136230468750000000e-02 -3.802050650119781494e-01 -4.371814131736755371e-01 -7.733777165412902832e-01 3.360401337792642153e+04
4.992675781250000000e-02 4.475784301757812500e-02 2.669143676757812500e-02 -3.428543210029602051e-01 -9.053420275449752808e-02 -7.949360609054565430e-01 3.360501672240802873e+04
5.990600585937500000e-02 5.381393432617187500e-02 3.199005126953125000e-02 -4.024411737918853760e-01 6.734593212604522705e-02 -7.966256737709045410e-01 3.360602006688962865e+04
6.991577148437500000e-02 6.280517578125000000e-02 3.726959228515625000e-02 -5.377649664878845215e-01 -3.347596153616905212e-02 -7.945967912673950195e-01 3.360702341137123585e+04
8.093261718750000000e-02 7.184982299804687500e-02 4.257202148437500000e-02 -5.772652626037597656e-01 -1.946956664323806763e-02 -8.091623187065124512e-01 3.360802675585284305e+04
8.996582031250000000e-02 8.090591430664062500e-02 4.780578613281250000e-02 -5.581154823303222656e-01 6.020586937665939331e-02 -8.271679282188415527e-01 3.360903010033445025e+04
1.000061035156250000e-01 8.983230590820312500e-02 5.309677124023437500e-02 -5.278731584548950195e-01 3.252998739480972290e-02 -8.420827388763427734e-01 3.361003344481605018e+04
1.099243164062500000e-01 9.887695312500000000e-02 5.836868286132812500e-02 -6.519421935081481934e-01 -6.695450842380523682e-02 -8.484303355216979980e-01 3.361103678929765738e+04
1.199951171875000000e-01 1.079406738281250000e-01 6.359863281250000000e-02 -7.356358170509338379e-01 -1.403263360261917114e-01 -8.560457825660705566e-01 3.361204013377926458e+04
1.299133300781250000e-01 1.169433593750000000e-01 6.886672973632812500e-02 -7.444804906845092773e-01 -1.773836556822061539e-04 -8.588889241218566895e-01 3.361304347826087178e+04
1.399841308593750000e-01 1.258544921875000000e-01 7.416534423828125000e-02 -7.994283437728881836e-01 2.063992321491241455e-01 -8.580055832862854004e-01 3.361404682274247170e+04
1.499023437500000000e-01 1.349182128906250000e-01 7.940292358398437500e-02 -9.465291500091552734e-01 1.307243406772613525e-01 -8.665697574615478516e-01 3.361505016722407890e+04
1.599426269531250000e-01 1.439704895019531250e-01 8.459091186523437500e-02 -9.530647993087768555e-01 -4.468930885195732117e-02 -8.855193257331848145e-01 3.361605351170568611e+04
1.699218750000000000e-01 1.529541015625000000e-01 8.987045288085937500e-02 -7.609350085258483887e-01 2.516408637166023254e-02 -9.011913537979125977e-01 3.361705685618729331e+04
1.799011230468750000e-01 1.620292663574218750e-01 9.506225585937500000e-02 -5.334397554397583008e-01 5.983447283506393433e-02 -9.177526831626892090e-01 3.361806020066889323e+04
1.899719238281250000e-01 1.710243225097656250e-01 1.002883911132812500e-01 -4.783838391304016113e-01 2.646930329501628876e-02 -9.361647963523864746e-01 3.361906354515050043e+04
1.999206542968750000e-01 1.801338195800781250e-01 1.054077148437500000e-01 -5.078762173652648926e-01 1.359139084815979004e-01 -9.517700672149658203e-01 3.362006688963210763e+04
2.098999023437500000e-01 1.892433166503906250e-01 1.105613708496093750e-01 -4.617547988891601562e-01 3.482368290424346924e-01 -9.610445499420166016e-01 3.362107023411371483e+04
2.199096679687500000e-01 1.983337402343750000e-01 1.157112121582031250e-01 -3.769515752792358398e-01 3.974463045597076416e-01 -9.572129249572753906e-01 3.362207357859531476e+04
2.299804687500000000e-01 2.073707580566406250e-01 1.208992004394531250e-01 -2.639338672161102295e-01 3.258593380451202393e-01 -9.738309383392333984e-01 3.362307692307692196e+04
2.401123046875000000e-01 2.166748046875000000e-01 1.258850097656250000e-01 -1.164787709712982178e-01 2.924904525279998779e-01 -9.859163165092468262e-01 3.362408026755852916e+04
2.501525878906250000e-01 2.257575988769531250e-01 1.310310363769531250e-01 6.405804306268692017e-02 4.404818713665008545e-01 -1.001258850097656250e+00 3.362508361204013636e+04
2.601013183593750000e-01 2.348632812500000000e-01 1.361579895019531250e-01 6.620933115482330322e-02 6.164345741271972656e-01 -1.011029958724975586e+00 3.362608695652173628e+04
2.700805664062500000e-01 2.441291809082031250e-01 1.411094665527343750e-01 -3.163706511259078979e-02 6.072794198989868164e-01 -1.017670512199401855e+00 3.362709030100334348e+04
2.800598144531250000e-01 2.532386779785156250e-01 1.461372375488281250e-01 -5.308150500059127808e-02 6.764774918556213379e-01 -1.005839943885803223e+00 3.362809364548495068e+04
2.914733886718750000e-01 2.623405456542968750e-01 1.512756347656250000e-01 -3.236927837133407593e-02 7.946059107780456543e-01 -9.950639009475708008e-01 3.362909698996655789e+04
3.001708984375000000e-01 2.716560363769531250e-01 1.561660766601562500e-01 1.597111299633979797e-02 7.202050089836120605e-01 -9.841192960739135742e-01 3.363010033444815781e+04
3.101501464843750000e-01 2.808036804199218750e-01 1.611900329589843750e-01 1.013854444026947021e-01 6.401042938232421875e-01 -9.651714563369750977e-01 3.363110367892976501e+04
3.200073242187500000e-01 2.899169921875000000e-01 1.661987304687500000e-01 1.650776267051696777e-01 7.209686040878295898e-01 -9.505357742309570312e-01 3.363210702341137221e+04
3.298950195312500000e-01 2.992134094238281250e-01 1.711006164550781250e-01 1.520009785890579224e-01 6.617233157157897949e-01 -9.378403425216674805e-01 3.363311036789297941e+04
3.399353027343750000e-01 3.083381652832031250e-01 1.761054992675781250e-01 1.025758385658264160e-01 5.631248354911804199e-01 -9.419443607330322266e-01 3.363411371237457934e+04
3.499450683593750000e-01 3.174858093261718750e-01 1.811103820800781250e-01 7.965946197509765625e-02 6.923010945320129395e-01 -9.497677087783813477e-01 3.363511705685618654e+04
3.599243164062500000e-01 3.268775939941406250e-01 1.858482360839843750e-01 8.655054867267608643e-02 7.727459073066711426e-01 -9.653875231742858887e-01 3.363612040133779374e+04
3.699035644531250000e-01 3.360595703125000000e-01 1.908340454101562500e-01 6.252796202898025513e-02 6.670940518379211426e-01 -9.757393598556518555e-01 3.363712374581940094e+04
3.798828125000000000e-01 3.451576232910156250e-01 1.958312988281250000e-01 1.074637621641159058e-01 7.282949090003967285e-01 -9.983534812927246094e-01 3.363812709030100086e+04
3.898620605468750000e-01 3.545646667480468750e-01 2.005691528320312500e-01 6.198920309543609619e-02 8.256307244300842285e-01 -1.002050518989562988e+00 3.363913043478260806e+04
3.999023437500000000e-01 3.637619018554687500e-01 2.055015563964843750e-01 6.674581766128540039e-02 6.586760878562927246e-01 -9.937328696250915527e-01 3.364013377926421526e+04
4.099121093750000000e-01 3.729248046875000000e-01 2.104949951171875000e-01 1.499739438295364380e-01 7.057196497917175293e-01 -1.019798040390014648e+00 3.364113712374582246e+04
4.198913574218750000e-01 3.823165893554687500e-01 2.151756286621093750e-01 2.728878557682037354e-01 9.196317195892333984e-01 -1.023668289184570312e+00 3.364214046822742239e+04
4.298706054687500000e-01 3.914909362792968750e-01 2.201080322265625000e-01 2.879496812820434570e-01 8.280220031738281250e-01 -1.015287995338439941e+00 3.364314381270902959e+04
4.398803710937500000e-01 4.007377624511718750e-01 2.249908447265625000e-01 2.601472139358520508e-01 7.293036580085754395e-01 -1.005539774894714355e+00 3.364414715719063679e+04
4.498596191406250000e-01 4.101753234863281250e-01 2.296104431152343750e-01 3.336251378059387207e-01 8.067481517791748047e-01 -9.984538555145263672e-01 3.364515050167224399e+04
4.599304199218750000e-01 4.194068908691406250e-01 2.344207763671875000e-01 5.131113529205322266e-01 7.664059400558471680e-01 -9.892957806587219238e-01 3.364615384615384392e+04
4.698791503906250000e-01 4.286079406738281250e-01 2.393684387207031250e-01 6.571546792984008789e-01 6.843550205230712891e-01 -9.806113839149475098e-01 3.364715719063545112e+04
4.799194335937500000e-01 4.380378723144531250e-01 2.439880371093750000e-01 7.331064343452453613e-01 8.136317729949951172e-01 -9.747446775436401367e-01 3.364816053511705832e+04
4.898681640625000000e-01 4.472541809082031250e-01 2.488174438476562500e-01 6.809055209159851074e-01 8.911620378494262695e-01 -9.603530168533325195e-01 3.364916387959866552e+04
4.999084472656250000e-01 4.565315246582031250e-01 2.535896301269531250e-01 6.217446327209472656e-01 8.182227015495300293e-01 -9.610050320625305176e-01 3.365016722408026544e+04
5.098876953125000000e-01 4.659957885742187500e-01 2.581558227539062500e-01 6.627779603004455566e-01 8.215492963790893555e-01 -9.663593173027038574e-01 3.365117056856187264e+04
5.198669433593750000e-01 4.752693176269531250e-01 2.629356384277343750e-01 7.262163162231445312e-01 8.738919496536254883e-01 -9.565703868865966797e-01 3.365217391304347984e+04
5.298767089843750000e-01 4.844894409179687500e-01 2.677459716796875000e-01 7.260188460350036621e-01 8.454830646514892578e-01 -9.374498724937438965e-01 3.365317725752508704e+04
5.398559570312500000e-01 4.939498901367187500e-01 2.722778320312500000e-01 6.728860139846801758e-01 7.516605854034423828e-01 -9.127073884010314941e-01 3.365418060200668697e+04
5.498657226562500000e-01 5.032043457031250000e-01 2.770042419433593750e-01 7.208131551742553711e-01 7.168515920639038086e-01 -9.102312326431274414e-01 3.365518394648829417e+04
5.598449707031250000e-01 5.124740600585937500e-01 2.818260192871093750e-01 7.370561361312866211e-01 7.651437520980834961e-01 -9.036715030670166016e-01 3.365618729096990137e+04
5.698547363281250000e-01 5.219039916992187500e-01 2.863731384277343750e-01 6.423227787017822266e-01 8.113372325897216797e-01 -9.022208452224731445e-01 3.365719063545150857e+04
5.798645019531250000e-01 5.311698913574218750e-01 2.910766601562500000e-01 5.196343064308166504e-01 7.619066238403320312e-01 -9.067326784133911133e-01 3.365819397993310849e+04
5.898742675781250000e-01 5.404357910156250000e-01 2.958145141601562500e-01 5.007291436195373535e-01 6.729706525802612305e-01 -9.144377708435058594e-01 3.365919732441471569e+04
6.002807617187500000e-01 5.498962402343750000e-01 3.003082275390625000e-01 5.730547904968261719e-01 6.444600820541381836e-01 -9.160971641540527344e-01 3.366020066889632290e+04
6.099243164062500000e-01 5.592079162597656250e-01 3.049926757812500000e-01 6.120015382766723633e-01 5.559060573577880859e-01 -9.045025706291198730e-01 3.366120401337792282e+04
6.198425292968750000e-01 5.684509277343750000e-01 3.096885681152343750e-01 6.879763603210449219e-01 5.584401488304138184e-01 -9.140571951866149902e-01 3.366220735785953002e+04
6.298217773437500000e-01 5.778808593750000000e-01 3.141670227050781250e-01 7.329949140548706055e-01 6.698691248893737793e-01 -9.326636195182800293e-01 3.366321070234113722e+04
6.398925781250000000e-01 5.871696472167968750e-01 3.188362121582031250e-01 7.364456653594970703e-01 5.890687704086303711e-01 -9.454340338706970215e-01 3.366421404682274442e+04
6.498413085937500000e-01 5.965003967285156250e-01 3.235244750976562500e-01 7.480638027191162109e-01 4.833384156227111816e-01 -9.586439132690429688e-01 3.366521739130434435e+04
6.598510742187500000e-01 6.059570312500000000e-01 3.280906677246093750e-01 7.874292135238647461e-01 5.846126675605773926e-01 -9.622073769569396973e-01 3.366622073578595155e+04
6.698303222656250000e-01 6.152648925781250000e-01 3.326911926269531250e-01 8.184598684310913086e-01 5.735557675361633301e-01 -9.855462312698364258e-01 3.366722408026755875e+04
6.798400878906250000e-01 6.245841979980468750e-01 3.373794555664062500e-01 8.830858469009399414e-01 3.275024294853210449e-01 -9.872343540191650391e-01 3.366822742474916595e+04
6.898498535156250000e-01 6.340522766113281250e-01 3.419036865234375000e-01 9.795829653739929199e-01 3.662320673465728760e-01 -1.003699183464050293e+00 3.366923076923076587e+04
6.998901367187500000e-01 6.433448791503906250e-01 3.464851379394531250e-01 1.012045502662658691e+00 4.559722542762756348e-01 -1.009084224700927734e+00 3.367023411371237307e+04
7.099304199218750000e-01 6.526794433593750000e-01 3.511009216308593750e-01 1.038303732872009277e+00 2.828314006328582764e-01 -1.014081716537475586e+00 3.367123745819398027e+04
7.199096679687500000e-01 6.621398925781250000e-01 3.556060791015625000e-01 1.038093090057373047e+00 2.651416957378387451e-01 -1.021329402923583984e+00 3.367224080267558747e+04
7.299804687500000000e-01 6.714668273925781250e-01 3.601951599121093750e-01 1.005874156951904297e+00 4.064654707908630371e-01 -1.016855001449584961e+00 3.367324414715718740e+04
7.400817871093750000e-01 6.807670593261718750e-01 3.647727966308593750e-01 9.222680330276489258e-01 2.762106359004974365e-01 -1.023686766624450684e+00 3.367424749163879460e+04
7.500000000000000000e-01 6.902275085449218750e-01 3.693542480468750000e-01 8.318078517913818359e-01 2.024990320205688477e-01 -1.021258711814880371e+00 3.367525083612040180e+04
7.600097656250000000e-01 6.995582580566406250e-01 3.739280700683593750e-01 7.647866606712341309e-01 3.945291638374328613e-01 -1.018429875373840332e+00 3.367625418060200900e+04
7.699584960937500000e-01 7.088851928710937500e-01 3.784980773925781250e-01 6.353386640548706055e-01 3.510098159313201904e-01 -9.979804754257202148e-01 3.367725752508360893e+04
7.798767089843750000e-01 7.183456420898437500e-01 3.830528259277343750e-01 5.201628804206848145e-01 1.880933344364166260e-01 -1.010793328285217285e+00 3.367826086956521613e+04
7.898864746093750000e-01 7.277030944824218750e-01 3.875923156738281250e-01 5.350034236907958984e-01 3.056643307209014893e-01 -1.029454350471496582e+00 3.367926421404682333e+04
7.998657226562500000e-01 7.370109558105468750e-01 3.921966552734375000e-01 5.220279097557067871e-01 3.830996751785278320e-01 -1.034231185913085938e+00 3.368026755852843053e+04
8.098754882812500000e-01 7.464637756347656250e-01 3.967552185058593750e-01 3.828987479209899902e-01 2.239647358655929565e-01 -1.031211495399475098e+00 3.368127090301003045e+04
8.199157714843750000e-01 7.558822631835937500e-01 4.012603759765625000e-01 2.813789248466491699e-01 1.863950192928314209e-01 -1.033489823341369629e+00 3.368227424749163765e+04
8.298645019531250000e-01 7.652015686035156250e-01 4.058227539062500000e-01 3.187620937824249268e-01 3.416307568550109863e-01 -1.043376326560974121e+00 3.368327759197324485e+04
8.399047851562500000e-01 7.746696472167968750e-01 4.103851318359375000e-01 3.079077899456024170e-01 3.577211499214172363e-01 -1.044039845466613770e+00 3.368428093645485205e+04
8.498229980468750000e-01 7.840919494628906250e-01 4.149055480957031250e-01 2.388016134500503540e-01 3.293679654598236084e-01 -1.066128969192504883e+00 3.368528428093645198e+04
8.598327636718750000e-01 7.934913635253906250e-01 4.193992614746093750e-01 2.405113726854324341e-01 4.720077514648437500e-01 -1.081979513168334961e+00 3.368628762541805918e+04
8.698120117187500000e-01 8.029708862304687500e-01 4.239349365234375000e-01 2.489396631717681885e-01 6.058216094970703125e-01 -1.090037584304809570e+00 3.368729096989966638e+04
8.798217773437500000e-01 8.124008178710937500e-01 4.284248352050781250e-01 2.075337022542953491e-01 5.616284012794494629e-01 -1.096706986427307129e+00 3.368829431438127358e+04
8.898315429687500000e-01 8.218498229980468750e-01 4.328994750976562500e-01 1.796886473894119263e-01 5.216341018676757812e-01 -1.088215947151184082e+00 3.368929765886287350e+04
8.998107910156250000e-01 8.313713073730468750e-01 4.373664855957031250e-01 2.607203722000122070e-01 6.719739437103271484e-01 -1.083218574523925781e+00 3.369030100334448070e+04
9.101257324218750000e-01 8.408203125000000000e-01 4.417800903320312500e-01 3.562523126602172852e-01 7.156128883361816406e-01 -1.095530748367309570e+00 3.369130434782608791e+04
9.198608398437500000e-01 8.503036499023437500e-01 4.462547302246093750e-01 4.361044764518737793e-01 6.064259409904479980e-01 -1.083571195602416992e+00 3.369230769230769511e+04
9.298095703125000000e-01 8.598823547363281250e-01 4.506912231445312500e-01 5.573188066482543945e-01 6.983571052551269531e-01 -1.096835494041442871e+00 3.369331103678929503e+04
9.398498535156250000e-01 8.693656921386718750e-01 4.550857543945312500e-01 6.498059630393981934e-01 8.483635187149047852e-01 -1.100205183029174805e+00 3.369431438127090223e+04
9.498291015625000000e-01 8.788681030273437500e-01 4.594802856445312500e-01 7.164050340652465820e-01 7.759039998054504395e-01 -1.112924337387084961e+00 3.369531772575250943e+04
9.598693847656250000e-01 8.883857727050781250e-01 4.638328552246093750e-01 8.175793290138244629e-01 8.051084280014038086e-01 -1.112845659255981445e+00 3.369632107023411663e+04
9.698181152343750000e-01 8.978919982910156250e-01 4.681587219238281250e-01 8.756024241447448730e-01 1.048947095870971680e+00 -1.101858854293823242e+00 3.369732441471571656e+04
9.798278808593750000e-01 9.074134826660156250e-01 4.725341796875000000e-01 9.130270481109619141e-01 1.021130084991455078e+00 -1.075150012969970703e+00 3.369832775919732376e+04
9.898071289062500000e-01 9.169502258300781250e-01 4.768257141113281250e-01 9.540179967880249023e-01 9.507455825805664062e-01 -1.076867461204528809e+00 3.369933110367893096e+04
9.998168945312500000e-01 9.265022277832031250e-01 4.811058044433593750e-01 1.047855377197265625e+00 1.104338645935058594e+00 -1.080037474632263184e+00 3.370033444816053816e+04
1.009826660156250000e+00 9.359970092773437500e-01 4.854507446289062500e-01 1.122097015380859375e+00 1.142912864685058594e+00 -1.096351861953735352e+00 3.370133779264213808e+04
1.019897460937500000e+00 9.455299377441406250e-01 4.897346496582031250e-01 1.116562485694885254e+00 1.042905926704406738e+00 -1.099119067192077637e+00 3.370234113712374528e+04
1.029907226562500000e+00 9.551124572753906250e-01 4.940185546875000000e-01 1.071418046951293945e+00 1.108575105667114258e+00 -1.086336135864257812e+00 3.370334448160535248e+04
1.039825439453125000e+00 9.646339416503906250e-01 4.982910156250000000e-01 1.013455390930175781e+00 1.186083793640136719e+00 -1.090935707092285156e+00 3.370434782608695969e+04
1.049804687500000000e+00 9.741516113281250000e-01 5.026702880859375000e-01 9.341120719909667969e-01 1.069536209106445312e+00 -1.082320332527160645e+00 3.370535117056855961e+04
1.059814453125000000e+00 9.837341308593750000e-01 5.069160461425781250e-01 9.003002047538757324e-01 1.034745812416076660e+00 -1.083712339401245117e+00 3.370635451505016681e+04
1.069824218750000000e+00 9.932594299316406250e-01 5.112304687500000000e-01 8.809202313423156738e-01 1.186043977737426758e+00 -1.095185518264770508e+00 3.370735785953177401e+04
1.079864501953125000e+00 1.002746582031250000e+00 5.156440734863281250e-01 7.432771921157836914e-01 1.165757298469543457e+00 -1.096912622451782227e+00 3.370836120401338121e+04
1.089813232421875000e+00 1.012287139892578125e+00 5.199127197265625000e-01 5.199605822563171387e-01 1.065728783607482910e+00 -1.107410788536071777e+00 3.370936454849498114e+04
1.099822998046875000e+00 1.021881103515625000e+00 5.241355895996093750e-01 3.712415397167205811e-01 9.899294376373291016e-01 -1.111759185791015625e+00 3.371036789297658834e+04
1.109863281250000000e+00 1.031375885009765625e+00 5.284576416015625000e-01 3.580352962017059326e-01 9.011549949645996094e-01 -1.092070221900939941e+00 3.371137123745819554e+04
1.119995117187500000e+00 1.040912628173828125e+00 5.326538085937500000e-01 3.887049853801727295e-01 7.983517646789550781e-01 -1.084949731826782227e+00 3.371237458193980274e+04
1.129882812500000000e+00 1.050457000732421875e+00 5.369262695312500000e-01 4.176692366600036621e-01 6.608840227127075195e-01 -1.091557264328002930e+00 3.371337792642140266e+04
1.139923095703125000e+00 1.059986114501953125e+00 5.412178039550781250e-01 3.722838759422302246e-01 5.305064320564270020e-01 -1.078573703765869141e+00 3.371438127090300986e+04
1.149780273437500000e+00 1.069519042968750000e+00 5.454597473144531250e-01 2.409762889146804810e-01 4.791904091835021973e-01 -1.083797693252563477e+00 3.371538461538461706e+04
1.159820556640625000e+00 1.079040527343750000e+00 5.496177673339843750e-01 1.413498371839523315e-01 4.152318835258483887e-01 -1.093232989311218262e+00 3.371638795986622426e+04
1.169769287109375000e+00 1.088573455810546875e+00 5.538635253906250000e-01 5.644236132502555847e-02 2.962170839309692383e-01 -1.107537984848022461e+00 3.371739130434782419e+04
1.179809570312500000e+00 1.098094940185546875e+00 5.580444335937500000e-01 4.100100696086883545e-02 2.598545253276824951e-01 -1.095997333526611328e+00 3.371839464882943139e+04
1.189788818359375000e+00 1.107597351074218750e+00 5.623016357421875000e-01 -1.079414226114749908e-02 2.688313424587249756e-01 -1.090267777442932129e+00 3.371939799331103859e+04
1.199829101562500000e+00 1.117107391357421875e+00 5.665168762207031250e-01 -1.737250238656997681e-01 7.252164930105209351e-02 -1.094562530517578125e+00 3.372040133779263851e+04
1.209808349609375000e+00 1.126659393310546875e+00 5.705871582031250000e-01 -1.829012632369995117e-01 -2.076065838336944580e-01 -1.104108214378356934e+00 3.372140468227424572e+04
1.219787597656250000e+00 1.136142730712890625e+00 5.748291015625000000e-01 -1.758607849478721619e-02 -3.256705999374389648e-01 -1.117441892623901367e+00 3.372240802675585292e+04
1.229919433593750000e+00 1.145679473876953125e+00 5.789794921875000000e-01 1.652768254280090332e-01 -4.108000099658966064e-01 -1.134505629539489746e+00 3.372341137123746012e+04
1.240081787109375000e+00 1.155204772949218750e+00 5.830383300781250000e-01 2.625253200531005859e-01 -6.373750567436218262e-01 -1.116879820823669434e+00 3.372441471571906004e+04
1.250000000000000000e+00 1.164764404296875000e+00 5.871162414550781250e-01 3.247265219688415527e-01 -8.022438287734985352e-01 -1.119522809982299805e+00 3.372541806020066724e+04
1.259948730468750000e+00 1.174278259277343750e+00 5.912055969238281250e-01 3.657175302505493164e-01 -8.162322044372558594e-01 -1.102554440498352051e+00 3.372642140468227444e+04
1.269897460937500000e+00 1.183811187744140625e+00 5.952301025390625000e-01 3.523198962211608887e-01 -9.557723999023437500e-01 -1.092046260833740234e+00 3.372742474916388164e+04
1.279998779296875000e+00 1.193359375000000000e+00 5.992736816406250000e-01 3.355169296264648438e-01 -1.205376505851745605e+00 -1.083339333534240723e+00 3.372842809364548157e+04
1.290039062500000000e+00 1.202903747558593750e+00 6.033401489257812500e-01 3.635493516921997070e-01 -1.291285037994384766e+00 -1.075968503952026367e+00 3.372943143812708877e+04
1.300018310546875000e+00 1.212432861328125000e+00 6.074180603027343750e-01 3.750769793987274170e-01 -1.268142342567443848e+00 -1.077593207359313965e+00 3.373043478260869597e+04
1.309936523437500000e+00 1.221988677978515625e+00 6.114387512207031250e-01 2.460354268550872803e-01 -1.354056000709533691e+00 -1.092354178428649902e+00 3.373143812709030317e+04
1.319885253906250000e+00 1.231548309326171875e+00 6.155166625976562500e-01 7.782011479139328003e-02 -1.411407589912414551e+00 -1.101436018943786621e+00 3.373244147157190309e+04
1.329803466796875000e+00 1.241130828857421875e+00 6.195068359375000000e-01 -4.562903195619583130e-03 -1.279901385307312012e+00 -1.098985671997070312e+00 3.373344481605351029e+04
1.339996337890625000e+00 1.250652313232421875e+00 6.236114501953125000e-01 -3.206346929073333740e-02 -1.289876222610473633e+00 -1.110372781753540039e+00 3.373444816053511749e+04
3.009643554687500000e+00 2.851818084716796875e+00 1.142932891845703125e+00 2.505388259887695312e-01 1.128454506397247314e-01 -5.679891109466552734e-01 3.373545150501672470e+04
3.019592285156250000e+00 2.860797882080078125e+00 1.145343780517578125e+00 3.504480123519897461e-01 9.576863050460815430e-02 -5.626357793807983398e-01 3.373645484949832462e+04
3.029571533203125000e+00 2.869915008544921875e+00 1.147315979003906250e+00 4.719558060169219971e-01 4.634833335876464844e-02 -5.823553800582885742e-01 3.373745819397993182e+04
3.039581298828125000e+00 2.878856658935546875e+00 1.149658203125000000e+00 5.298024415969848633e-01 2.033010870218276978e-01 -5.767520666122436523e-01 3.373846153846153902e+04
3.049591064453125000e+00 2.887836456298828125e+00 1.151905059814453125e+00 4.357220530509948730e-01 2.148809283971786499e-01 -5.886692404747009277e-01 3.373946488294314622e+04
3.059570312500000000e+00 2.896915435791015625e+00 1.153888702392578125e+00 3.576137423515319824e-01 7.883378118276596069e-02 -5.875188708305358887e-01 3.374046822742474615e+04
3.069580078125000000e+00 2.905853271484375000e+00 1.156127929687500000e+00 3.618866801261901855e-01 1.750837117433547974e-01 -5.976860523223876953e-01 3.374147157190635335e+04
3.079559326171875000e+00 2.914756774902343750e+00 1.158508300781250000e+00 3.813737034797668457e-01 3.144061565399169922e-01 -5.995931625366210938e-01 3.374247491638796055e+04
3.091094970703125000e+00 2.923797607421875000e+00 1.160488128662109375e+00 2.864576280117034912e-01 2.215402424335479736e-01 -5.971192121505737305e-01 3.374347826086956775e+04
3.099639892578125000e+00 2.932712554931640625e+00 1.162715911865234375e+00 2.004689872264862061e-01 1.622541993856430054e-01 -6.040163040161132812e-01 3.374448160535116767e+04
3.109588623046875000e+00 2.941623687744140625e+00 1.164985656738281250e+00 1.990786343812942505e-01 2.534010708332061768e-01 -6.021988391876220703e-01 3.374548494983277487e+04
3.119659423828125000e+00 2.950622558593750000e+00 1.166946411132812500e+00 1.965018361806869507e-01 2.979359030723571777e-01 -5.878140330314636230e-01 3.374648829431438207e+04
3.129577636718750000e+00 2.959491729736328125e+00 1.169204711914062500e+00 1.815465688705444336e-01 2.914055287837982178e-01 -5.993168950080871582e-01 3.374749163879598927e+04
3.139556884765625000e+00 2.968395233154296875e+00 1.171424865722656250e+00 9.647458046674728394e-02 4.313246905803680420e-01 -5.919643640518188477e-01 3.374849498327758920e+04
3.149566650390625000e+00 2.977355957031250000e+00 1.173385620117187500e+00 -1.998160406947135925e-02 4.590709805488586426e-01 -6.019297242164611816e-01 3.374949832775919640e+04
3.159576416015625000e+00 2.986209869384765625e+00 1.175533294677734375e+00 -3.735436499118804932e-02 2.769453525543212891e-01 -6.076402664184570312e-01 3.375050167224080360e+04
3.169586181640625000e+00 2.995090484619140625e+00 1.177795410156250000e+00 8.125878870487213135e-02 2.591185569763183594e-01 -6.029542088508605957e-01 3.375150501672241080e+04
3.179565429687500000e+00 3.004039764404296875e+00 1.179714202880859375e+00 2.081799656152725220e-01 4.126557707786560059e-01 -6.016861200332641602e-01 3.375250836120401073e+04
3.189605712890625000e+00 3.012840270996093750e+00 1.181922912597656250e+00 2.447679787874221802e-01 3.940324187278747559e-01 -6.104481816291809082e-01 3.375351170568561793e+04
3.199615478515625000e+00 3.021747589111328125e+00 1.184020996093750000e+00 1.987827718257904053e-01 3.647625446319580078e-01 -6.005259752273559570e-01 3.375451505016722513e+04
3.209594726562500000e+00 3.030662536621093750e+00 1.185932159423828125e+00 1.610153615474700928e-01 4.937981367111206055e-01 -6.048270463943481445e-01 3.375551839464883233e+04
3.219573974609375000e+00 3.039463043212890625e+00 1.188018798828125000e+00 1.824780553579330444e-01 4.599284529685974121e-01 -6.097429990768432617e-01 3.375652173913043225e+04
3.229705810546875000e+00 3.048290252685546875e+00 1.190223693847656250e+00 2.817663550376892090e-01 3.234991729259490967e-01 -6.029265522956848145e-01 3.375752508361203945e+04
3.239624023437500000e+00 3.057170867919921875e+00 1.192096710205078125e+00 3.837414085865020752e-01 3.617192804813385010e-01 -5.987225770950317383e-01 3.375852842809364665e+04
3.249755859375000000e+00 3.065929412841796875e+00 1.194198608398437500e+00 4.100452065467834473e-01 3.403564095497131348e-01 -5.971142053604125977e-01 3.375953177257525385e+04
3.259765625000000000e+00 3.074741363525390625e+00 1.196258544921875000e+00 3.731984198093414307e-01 2.038779258728027344e-01 -5.928820371627807617e-01 3.376053511705685378e+04
3.269775390625000000e+00 3.083599090576171875e+00 1.198108673095703125e+00 3.595336675643920898e-01 2.720412313938140869e-01 -5.751547813415527344e-01 3.376153846153846098e+04
3.279693603515625000e+00 3.092334747314453125e+00 1.200180053710937500e+00 3.604286313056945801e-01 3.668050467967987061e-01 -5.677215456962585449e-01 3.376254180602006818e+04
3.289611816406250000e+00 3.101108551025390625e+00 1.202255249023437500e+00 3.177493214607238770e-01 2.238093018531799316e-01 -5.596182942390441895e-01 3.376354515050167538e+04
3.299591064453125000e+00 3.109943389892578125e+00 1.204078674316406250e+00 3.231719136238098145e-01 2.032428979873657227e-01 -5.370405912399291992e-01 3.376454849498327530e+04
3.309631347656250000e+00 3.118675231933593750e+00 1.206081390380859375e+00 3.473111391067504883e-01 2.618114650249481201e-01 -5.226944684982299805e-01 3.376555183946488251e+04
3.319610595703125000e+00 3.127414703369140625e+00 1.208126068115234375e+00 4.094994366168975830e-01 7.508975267410278320e-02 -5.044103264808654785e-01 3.376655518394648971e+04
3.329559326171875000e+00 3.136222839355468750e+00 1.209907531738281250e+00 5.235295295715332031e-01 3.562628850340843201e-02 -4.825087785720825195e-01 3.376755852842809691e+04
3.339599609375000000e+00 3.144870758056640625e+00 1.211879730224609375e+00 6.193451285362243652e-01 1.018323451280593872e-01 -4.796424508094787598e-01 3.376856187290969683e+04
3.349578857421875000e+00 3.153629302978515625e+00 1.213882446289062500e+00 6.698733568191528320e-01 -1.025325059890747070e-01 -4.874960780143737793e-01 3.376956521739130403e+04
3.359588623046875000e+00 3.162406921386718750e+00 1.215663909912109375e+00 7.242823243141174316e-01 -2.293076366186141968e-01 -4.810016751289367676e-01 3.377056856187291123e+04
3.369537353515625000e+00 3.171054840087890625e+00 1.217678070068359375e+00 7.058500051498413086e-01 -1.193714886903762817e-01 -4.883964061737060547e-01 3.377157190635451843e+04
3.379547119140625000e+00 3.179698944091796875e+00 1.219604492187500000e+00 6.097974777221679688e-01 -3.126957714557647705e-01 -4.931519627571105957e-01 3.377257525083611836e+04
3.389526367187500000e+00 3.188438415527343750e+00 1.221382141113281250e+00 5.207579135894775391e-01 -5.676063895225524902e-01 -4.929641485214233398e-01 3.377357859531772556e+04
3.401916503906250000e+00 3.197074890136718750e+00 1.223335266113281250e+00 5.560591816902160645e-01 -4.979904294013977051e-01 -5.030045509338378906e-01 3.377458193979933276e+04
3.409576416015625000e+00 3.205699920654296875e+00 1.225387573242187500e+00 6.018753051757812500e-01 -4.629368782043457031e-01 -5.087488293647766113e-01 3.377558528428093996e+04
3.419525146484375000e+00 3.214389801025390625e+00 1.227199554443359375e+00 4.954690039157867432e-01 -5.526013374328613281e-01 -5.071065425872802734e-01 3.377658862876253988e+04
3.429534912109375000e+00 3.223003387451171875e+00 1.229133605957031250e+00 3.713186383247375488e-01 -5.971061587333679199e-01 -5.087705254554748535e-01 3.377759197324414708e+04
3.439544677734375000e+00 3.231616973876953125e+00 1.231117248535156250e+00 3.975658416748046875e-01 -6.073952317237854004e-01 -5.025349855422973633e-01 3.377859531772575428e+04
3.449523925781250000e+00 3.240295410156250000e+00 1.232887268066406250e+00 4.509859979152679443e-01 -6.275109052658081055e-01 -5.098047256469726562e-01 3.377959866220735421e+04
3.459533691406250000e+00 3.248901367187500000e+00 1.234863281250000000e+00 4.348630905151367188e-01 -6.567292809486389160e-01 -5.126240253448486328e-01 3.378060200668896141e+04
3.469543457031250000e+00 3.257480621337890625e+00 1.236824035644531250e+00 3.659886121749877930e-01 -6.632948517799377441e-01 -4.950703978538513184e-01 3.378160535117056861e+04
3.479614257812500000e+00 3.266124725341796875e+00 1.238616943359375000e+00 2.443103343248367310e-01 -6.233806610107421875e-01 -4.845898747444152832e-01 3.378260869565217581e+04
3.489532470703125000e+00 3.274681091308593750e+00 1.240539550781250000e+00 1.745287925004959106e-01 -6.421935558319091797e-01 -4.830013513565063477e-01 3.378361204013377574e+04
3.499542236328125000e+00 3.283298492431640625e+00 1.242553710937500000e+00 1.599894613027572632e-01 -7.099044919013977051e-01 -4.946711659431457520e-01 3.378461538461538294e+04
3.509613037109375000e+00 3.291931152343750000e+00 1.244319915771484375e+00 2.012110501527786255e-01 -6.206988692283630371e-01 -4.850904941558837891e-01 3.378561872909699014e+04
3.519561767578125000e+00 3.300468444824218750e+00 1.246261596679687500e+00 1.973393857479095459e-01 -5.906840562820434570e-01 -4.957869350910186768e-01 3.378662207357859734e+04
3.529541015625000000e+00 3.309051513671875000e+00 1.248184204101562500e+00 1.876884698867797852e-01 -7.022564411163330078e-01 -4.957888722419738770e-01 3.378762541806019726e+04
3.539550781250000000e+00 3.317661285400390625e+00 1.249954223632812500e+00 2.000351995229721069e-01 -6.274129152297973633e-01 -5.060655474662780762e-01 3.378862876254180446e+04
3.549530029296875000e+00 3.326183319091796875e+00 1.251869201660156250e+00 1.900699138641357422e-01 -5.230710506439208984e-01 -5.257657170295715332e-01 3.378963210702341166e+04
3.559539794921875000e+00 3.334739685058593750e+00 1.253799438476562500e+00 1.831594258546829224e-01 -5.704903602600097656e-01 -5.219458341598510742e-01 3.379063545150501886e+04
3.569519042968750000e+00 3.343334197998046875e+00 1.255554199218750000e+00 2.192255258560180664e-01 -4.699167907238006592e-01 -5.300539731979370117e-01 3.379163879598661879e+04
3.579528808593750000e+00 3.351840972900390625e+00 1.257461547851562500e+00 2.042966932058334351e-01 -3.311492800712585449e-01 -5.441908836364746094e-01 3.379264214046822599e+04
3.589538574218750000e+00 3.360374450683593750e+00 1.259365081787109375e+00 1.853671818971633911e-01 -3.967969119548797607e-01 -5.483322739601135254e-01 3.379364548494983319e+04
3.599548339843750000e+00 3.368946075439453125e+00 1.261093139648437500e+00 1.793421059846878052e-01 -3.559973537921905518e-01 -5.429124236106872559e-01 3.379464882943144039e+04
3.610412597656250000e+00 3.377464294433593750e+00 1.262935638427734375e+00 2.015507966279983521e-01 -1.624227464199066162e-01 -5.443655252456665039e-01 3.379565217391304031e+04
3.619537353515625000e+00 3.385944366455078125e+00 1.264869689941406250e+00 2.347981780767440796e-01 -8.302434533834457397e-02 -5.407857298851013184e-01 3.379665551839464752e+04
3.629516601562500000e+00 3.394481658935546875e+00 1.266586303710937500e+00 2.239834517240524292e-01 -5.843568965792655945e-02 -5.247828960418701172e-01 3.379765886287625472e+04
3.639495849609375000e+00 3.402984619140625000e+00 1.268402099609375000e+00 1.948559284210205078e-01 -7.146533578634262085e-02 -4.979204535484313965e-01 3.379866220735786192e+04
3.649536132812500000e+00 3.411491394042968750e+00 1.270263671875000000e+00 2.209325432777404785e-01 -7.693053781986236572e-02 -5.030323266983032227e-01 3.379966555183946184e+04
3.659515380859375000e+00 3.420013427734375000e+00 1.271980285644531250e+00 2.656276524066925049e-01 1.548990458250045776e-01 -4.952275156974792480e-01 3.380066889632106904e+04
3.669555664062500000e+00 3.428455352783203125e+00 1.273841857910156250e+00 1.133435145020484924e-01 2.964991927146911621e-01 -5.022733807563781738e-01 3.380167224080267624e+04
3.679504394531250000e+00 3.437004089355468750e+00 1.275592803955078125e+00 -1.171801425516605377e-02 1.106493100523948669e-01 -5.160623788833618164e-01 3.380267558528428344e+04
3.689514160156250000e+00 3.445514678955078125e+00 1.277267456054687500e+00 7.664687000215053558e-03 1.507069170475006104e-01 -5.184230208396911621e-01 3.380367892976588337e+04
3.699523925781250000e+00 3.453910827636718750e+00 1.279129028320312500e+00 8.883498609066009521e-02 4.295558929443359375e-01 -5.095995664596557617e-01 3.380468227424749057e+04
3.709503173828125000e+00 3.462360382080078125e+00 1.280933380126953125e+00 -2.293526381254196167e-02 3.281775116920471191e-01 -5.007346272468566895e-01 3.380568561872909777e+04
3.719604492187500000e+00 3.470817565917968750e+00 1.282577514648437500e+00 -1.099899783730506897e-01 8.734087646007537842e-02 -4.841994643211364746e-01 3.380668896321070497e+04
3.729705810546875000e+00 3.479240417480468750e+00 1.284328460693359375e+00 1.632352173328399658e-02 2.807147502899169922e-01 -4.801795184612274170e-01 3.380769230769230489e+04
3.739685058593750000e+00 3.487571716308593750e+00 1.286262512207031250e+00 1.415999978780746460e-01 4.414225220680236816e-01 -4.712426066398620605e-01 3.380869565217391209e+04
3.749603271484375000e+00 3.495971679687500000e+00 1.287948608398437500e+00 7.163999974727630615e-02 2.650191485881805420e-01 -4.670062065124511719e-01 3.380969899665551930e+04
3.759613037109375000e+00 3.504356384277343750e+00 1.289730072021484375e+00 -1.769100502133369446e-02 1.552762687206268311e-01 -4.630302786827087402e-01 3.381070234113712650e+04
3.769744873046875000e+00 3.512729644775390625e+00 1.291500091552734375e+00 -2.592735365033149719e-02 2.963098287582397461e-01 -4.707507491111755371e-01 3.381170568561872642e+04
3.779541015625000000e+00 3.521110534667968750e+00 1.293159484863281250e+00 1.862674951553344727e-02 2.829733788967132568e-01 -4.634081125259399414e-01 3.381270903010033362e+04
3.789550781250000000e+00 3.529449462890625000e+00 1.294971466064453125e+00 -2.481726184487342834e-02 2.155373692512512207e-01 -4.636318981647491455e-01 3.381371237458194082e+04
3.799530029296875000e+00 3.537830352783203125e+00 1.296707153320312500e+00 -8.071967214345932007e-02 2.601717710494995117e-01 -4.704821109771728516e-01 3.381471571906354802e+04
3.809509277343750000e+00 3.546207427978515625e+00 1.298358917236328125e+00 -1.088717207312583923e-01 2.831110060214996338e-01 -4.615898132324218750e-01 3.381571906354514795e+04
3.819549560546875000e+00 3.554504394531250000e+00 1.300167083740234375e+00 -9.137097001075744629e-02 3.786743283271789551e-01 -4.554713070392608643e-01 3.381672240802675515e+04
3.829589843750000000e+00 3.562828063964843750e+00 1.301959991455078125e+00 -1.506553292274475098e-01 4.303231835365295410e-01 -4.607706069946289062e-01 3.381772575250836235e+04
3.839569091796875000e+00 3.571166992187500000e+00 1.303615570068359375e+00 -2.440070211887359619e-01 3.104996979236602783e-01 -4.435550570487976074e-01 3.381872909698996955e+04
3.849487304687500000e+00 3.579456329345703125e+00 1.305313110351562500e+00 -2.361909747123718262e-01 2.588397562503814697e-01 -4.261767864227294922e-01 3.381973244147156947e+04
3.859497070312500000e+00 3.587718963623046875e+00 1.307167053222656250e+00 -1.251473277807235718e-01 3.315087854862213135e-01 -4.134902656078338623e-01 3.382073578595317667e+04
3.869476318359375000e+00 3.596019744873046875e+00 1.308784484863281250e+00 -4.157522693276405334e-02 2.882174849510192871e-01 -4.010267257690429688e-01 3.382173913043478387e+04
3.879486083984375000e+00 3.604290008544921875e+00 1.310516357421875000e+00 -5.318894237279891968e-02 2.402898520231246948e-01 -3.785377144813537598e-01 3.382274247491639107e+04
3.889526367187500000e+00 3.612548828125000000e+00 1.312221527099609375e+00 -4.917059838771820068e-02 3.573663830757141113e-01 -3.563770651817321777e-01 3.382374581939799100e+04
3.899566650390625000e+00 3.620822906494140625e+00 1.313808441162109375e+00 -3.410001099109649658e-02 3.553914427757263184e-01 -3.603104948997497559e-01 3.382474916387959820e+04
3.909576416015625000e+00 3.629039764404296875e+00 1.315479278564453125e+00 2.120499312877655029e-02 2.649127244949340820e-01 -3.451889455318450928e-01 3.382575250836120540e+04
3.919799804687500000e+00 3.637290954589843750e+00 1.317230224609375000e+00 1.069292426109313965e-01 2.894358038902282715e-01 -3.505155742168426514e-01 3.382675585284281260e+04
3.929504394531250000e+00 3.645526885986328125e+00 1.318801879882812500e+00 1.473948508501052856e-01 3.165954351425170898e-01 -3.350032567977905273e-01 3.382775919732441253e+04
3.939483642578125000e+00 3.653678894042968750e+00 1.320461273193359375e+00 1.537856310606002808e-01 2.796961069107055664e-01 -3.140327632427215576e-01 3.382876254180601973e+04
3.949493408203125000e+00 3.661907196044921875e+00 1.322128295898437500e+00 1.496777832508087158e-01 2.571516931056976318e-01 -3.118678629398345947e-01 3.382976588628762693e+04
3.959503173828125000e+00 3.670104980468750000e+00 1.323665618896484375e+00 1.620261222124099731e-01 2.445739507675170898e-01 -3.045976758003234863e-01 3.383076923076923413e+04
3.969482421875000000e+00 3.678256988525390625e+00 1.325286865234375000e+00 2.015621960163116455e-01 1.620928645133972168e-01 -3.005180060863494873e-01 3.383177257525083405e+04
3.979461669921875000e+00 3.686393737792968750e+00 1.326953887939453125e+00 2.696378827095031738e-01 1.563339233398437500e-01 -2.669903039932250977e-01 3.383277591973244125e+04
3.989471435546875000e+00 3.694538116455078125e+00 1.328468322753906250e+00 3.240972161293029785e-01 1.847988367080688477e-01 -2.557267546653747559e-01 3.383377926421404845e+04
3.999481201171875000e+00 3.702625274658203125e+00 1.330097198486328125e+00 3.142726123332977295e-01 1.582940071821212769e-01 -2.407677471637725830e-01 3.383478260869565565e+04
4.009490966796875000e+00 3.710773468017578125e+00 1.331710815429687500e+00 2.937717139720916748e-01 1.445699036121368408e-01 -2.294625937938690186e-01 3.383578595317725558e+04
4.019439697265625000e+00 3.718875885009765625e+00 1.333187103271484375e+00 2.740959525108337402e-01 1.019744202494621277e-01 -2.071931958198547363e-01 3.383678929765886278e+04
4.029541015625000000e+00 3.726951599121093750e+00 1.334747314453125000e+00 3.573465645313262939e-01 5.873259156942367554e-03 -1.903342306613922119e-01 3.383779264214046998e+04
4.039642333984375000e+00 3.735019683837890625e+00 1.336425781250000000e+00 4.700796008110046387e-01 3.154227137565612793e-02 -1.730040907859802246e-01 3.383879598662207718e+04
4.049468994140625000e+00 3.743091583251953125e+00 1.337940216064453125e+00 4.578576683998107910e-01 4.991093277931213379e-02 -1.666284799575805664e-01 3.383979933110367710e+04
4.059478759765625000e+00 3.751121520996093750e+00 1.339534759521484375e+00 3.685389757156372070e-01 -1.103571057319641113e-02 -1.594392061233520508e-01 3.384080267558528431e+04
4.069488525390625000e+00 3.759185791015625000e+00 1.341091156005859375e+00 3.331181406974792480e-01 -2.235535345971584320e-02 -1.516483277082443237e-01 3.384180602006689151e+04
4.079498291015625000e+00 3.767211914062500000e+00 1.342575073242187500e+00 3.633254468441009521e-01 2.001294866204261780e-02 -1.449510753154754639e-01 3.384280936454849143e+04
4.089477539062500000e+00 3.775180816650390625e+00 1.344192504882812500e+00 3.674316108226776123e-01 -1.561399362981319427e-02 -1.357334107160568237e-01 3.384381270903009863e+04
4.099517822265625000e+00 3.783222198486328125e+00 1.345760345458984375e+00 2.973918616771697998e-01 -4.811689257621765137e-02 -1.233084052801132202e-01 3.384481605351170583e+04
4.109466552734375000e+00 3.791202545166015625e+00 1.347259521484375000e+00 2.219580858945846558e-01 -3.233436122536659241e-02 -1.161671429872512817e-01 3.384581939799331303e+04
4.119445800781250000e+00 3.799163818359375000e+00 1.348873138427734375e+00 1.763193607330322266e-01 -7.645920664072036743e-02 -1.120920628309249878e-01 3.384682274247491296e+04
4.129486083984375000e+00 3.807128906250000000e+00 1.350502014160156250e+00 1.520014703273773193e-01 -1.084303185343742371e-01 -1.019832566380500793e-01 3.384782608695652016e+04
4.139495849609375000e+00 3.814823150634765625e+00 1.352230072021484375e+00 7.029625028371810913e-02 -1.437657773494720459e-01 -9.708076715469360352e-02 3.384882943143812736e+04
4.149475097656250000e+00 3.822734832763671875e+00 1.353820800781250000e+00 -1.011818740516901016e-02 -2.899009287357330322e-01 -8.721365779638290405e-02 3.384983277591973456e+04
4.159454345703125000e+00 3.830699920654296875e+00 1.355453491210937500e+00 5.844540428370237350e-03 -3.953057825565338135e-01 -7.428161054849624634e-02 3.385083612040133448e+04
4.169433593750000000e+00 3.838371276855468750e+00 1.357173919677734375e+00 5.047786235809326172e-02 -3.438848853111267090e-01 -7.116436213254928589e-02 3.385183946488294168e+04
4.179443359375000000e+00 3.846240997314453125e+00 1.358840942382812500e+00 8.886179886758327484e-03 -3.450571894645690918e-01 -7.914970815181732178e-02 3.385284280936454888e+04
4.189422607421875000e+00 3.854175567626953125e+00 1.360420227050781250e+00 -9.779174625873565674e-02 -4.518935680389404297e-01 -7.992225885391235352e-02 3.385384615384615608e+04
4.199462890625000000e+00 3.861835479736328125e+00 1.362140655517578125e+00 -1.686979830265045166e-01 -4.623495340347290039e-01 -7.817891240119934082e-02 3.385484949832775601e+04
4.209442138671875000e+00 3.869693756103515625e+00 1.363746643066406250e+00 -1.772632896900177002e-01 -4.712821245193481445e-01 -8.320707827806472778e-02 3.385585284280936321e+04
4.219451904296875000e+00 3.877555847167968750e+00 1.365425109863281250e+00 -1.668888032436370850e-01 -6.005548238754272461e-01 -6.361602246761322021e-02 3.385685618729097041e+04
4.230072021484375000e+00 3.885204315185546875e+00 1.367111206054687500e+00 -7.867547869682312012e-02 -6.840816140174865723e-01 -4.843361303210258484e-02 3.385785953177257761e+04
4.239562988281250000e+00 3.893028259277343750e+00 1.368740081787109375e+00 -3.345415368676185608e-02 -6.696843504905700684e-01 -4.403357207775115967e-02 3.385886287625417754e+04
4.249603271484375000e+00 3.900890350341796875e+00 1.370349884033203125e+00 -4.804103076457977295e-02 -6.964316964149475098e-01 -3.750353679060935974e-02 3.385986622073578474e+04
4.259643554687500000e+00 3.908573150634765625e+00 1.372035980224609375e+00 -1.366848796606063843e-01 -7.187619209289550781e-01 -3.510300442576408386e-02 3.386086956521739194e+04
4.269622802734375000e+00 3.916393280029296875e+00 1.373603820800781250e+00 -1.708721369504928589e-01 -6.786876320838928223e-01 -1.884255558252334595e-02 3.386187290969899914e+04
4.279602050781250000e+00 3.924205780029296875e+00 1.375270843505859375e+00 -1.454963237047195435e-01 -6.986094713211059570e-01 -1.139617152512073517e-02 3.386287625418059906e+04
4.289550781250000000e+00 3.931873321533203125e+00 1.376907348632812500e+00 -1.245718747377395630e-01 -7.640081048011779785e-01 4.503253847360610962e-03 3.386387959866220626e+04
4.299591064453125000e+00 3.939666748046875000e+00 1.378475189208984375e+00 -9.189109504222869873e-02 -7.778668403625488281e-01 2.166276611387729645e-02 3.386488294314381346e+04
4.309539794921875000e+00 3.947452545166015625e+00 1.380065917968750000e+00 -6.732243299484252930e-02 -7.277418375015258789e-01 3.651835024356842041e-02 3.386588628762542066e+04
4.319519042968750000e+00 3.955009460449218750e+00 1.381740570068359375e+00 -7.549406588077545166e-02 -7.809705138206481934e-01 5.858059972524642944e-02 3.386688963210702059e+04
4.329467773437500000e+00 3.962779998779296875e+00 1.383258819580078125e+00 -3.956995531916618347e-02 -9.272550344467163086e-01 7.613350450992584229e-02 3.386789297658862779e+04
4.339569091796875000e+00 3.970542907714843750e+00 1.384857177734375000e+00 4.663053900003433228e-02 -8.725717663764953613e-01 7.870848476886749268e-02 3.386889632107023499e+04
4.349487304687500000e+00 3.978080749511718750e+00 1.386505126953125000e+00 1.153859570622444153e-01 -8.080009222030639648e-01 9.879221022129058838e-02 3.386989966555184219e+04
4.359436035156250000e+00 3.985820770263671875e+00 1.388050079345703125e+00 9.416306018829345703e-02 -9.392058253288269043e-01 1.291683763265609741e-01 3.387090301003344211e+04
4.369445800781250000e+00 3.993583679199218750e+00 1.389553070068359375e+00 1.038136035203933716e-01 -1.029429912567138672e+00 1.400781273841857910e-01 3.387190635451504932e+04
4.379425048828125000e+00 4.001121520996093750e+00 1.391170501708984375e+00 1.951015591621398926e-01 -9.970854520797729492e-01 1.398414075374603271e-01 3.387290969899665652e+04
4.389434814453125000e+00 4.008811950683593750e+00 1.392696380615234375e+00 2.905613481998443604e-01 -1.051177620887756348e+00 1.488351970911026001e-01 3.387391304347826372e+04
4.399444580078125000e+00 4.016563415527343750e+00 1.394245147705078125e+00 3.518421053886413574e-01 -1.092730998992919922e+00 1.433099210262298584e-01 3.387491638795986364e+04
4.409423828125000000e+00 4.024066925048828125e+00 1.395881652832031250e+00 3.394308090209960938e-01 -1.044891357421875000e+00 1.342934221029281616e-01 3.387591973244147084e+04
4.419433593750000000e+00 4.031730651855468750e+00 1.397388458251953125e+00 3.148561716079711914e-01 -1.097272634506225586e+00 1.304394155740737915e-01 3.387692307692307804e+04
4.429412841796875000e+00 4.039432525634765625e+00 1.398925781250000000e+00 3.316027522087097168e-01 -1.183286786079406738e+00 1.293234974145889282e-01 3.387792642140468524e+04
4.440551757812500000e+00 4.046928405761718750e+00 1.400550842285156250e+00 3.673773705959320068e-01 -1.146043777465820312e+00 1.307149827480316162e-01 3.387892976588628517e+04
4.449462890625000000e+00 4.054584503173828125e+00 1.402099609375000000e+00 3.467707335948944092e-01 -1.131397247314453125e+00 1.522227227687835693e-01 3.387993311036789237e+04
4.459411621093750000e+00 4.062248229980468750e+00 1.403591156005859375e+00 3.083151280879974365e-01 -1.200097560882568359e+00 1.483493149280548096e-01 3.388093645484949957e+04
4.469421386718750000e+00 4.069721221923828125e+00 1.405208587646484375e+00 2.910028696060180664e-01 -1.141447901725769043e+00 1.416069120168685913e-01 3.388193979933110677e+04
4.479431152343750000e+00 4.077342987060546875e+00 1.406753540039062500e+00 2.995074391365051270e-01 -1.103610754013061523e+00 1.281058937311172485e-01 3.388294314381270669e+04
4.489440917968750000e+00 4.084991455078125000e+00 1.408302307128906250e+00 2.743363082408905029e-01 -1.099484086036682129e+00 1.244300007820129395e-01 3.388394648829431389e+04
4.499420166015625000e+00 4.092426300048828125e+00 1.409927368164062500e+00 2.321208715438842773e-01 -1.068931579589843750e+00 1.251454949378967285e-01 3.388494983277592110e+04
4.509429931640625000e+00 4.100028991699218750e+00 1.411453247070312500e+00 1.906577348709106445e-01 -1.101356863975524902e+00 1.360136717557907104e-01 3.388595317725752830e+04
4.519409179687500000e+00 4.107654571533203125e+00 1.413009643554687500e+00 1.873340904712677002e-01 -1.147833228111267090e+00 1.559316217899322510e-01 3.388695652173912822e+04
4.529388427734375000e+00 4.115226745605468750e+00 1.414333343505859375e+00 1.995389759540557861e-01 -1.083643317222595215e+00 1.559268832206726074e-01 3.388795986622073542e+04
4.539428710937500000e+00 4.122783660888671875e+00 1.415882110595703125e+00 2.152981162071228027e-01 -9.746018052101135254e-01 1.423778533935546875e-01 3.388896321070234262e+04
4.549468994140625000e+00 4.130393981933593750e+00 1.417449951171875000e+00 1.872184127569198608e-01 -9.095915555953979492e-01 1.465961635112762451e-01 3.388996655518394982e+04
4.559478759765625000e+00 4.137939453125000000e+00 1.418830871582031250e+00 8.176564425230026245e-02 -8.794578313827514648e-01 1.340417414903640747e-01 3.389096989966554975e+04
4.569427490234375000e+00 4.145488739013671875e+00 1.420364379882812500e+00 -1.530920248478651047e-02 -8.781891465187072754e-01 1.507154852151870728e-01 3.389197324414715695e+04
4.579406738281250000e+00 4.153026580810546875e+00 1.421951293945312500e+00 -1.935782283544540405e-02 -8.598457574844360352e-01 1.434681713581085205e-01 3.389297658862876415e+04
4.589385986328125000e+00 4.160541534423828125e+00 1.423324584960937500e+00 -6.029149517416954041e-03 -7.534438967704772949e-01 1.583079397678375244e-01 3.389397993311037135e+04
4.599395751953125000e+00 4.168041229248046875e+00 1.424911499023437500e+00 -5.355978012084960938e-02 -6.967372894287109375e-01 1.482417434453964233e-01 3.389498327759197127e+04
4.609405517578125000e+00 4.175586700439453125e+00 1.426437377929687500e+00 -1.323758065700531006e-01 -7.013067007064819336e-01 1.517004817724227905e-01 3.389598662207357847e+04
4.619415283203125000e+00 4.183105468750000000e+00 1.427852630615234375e+00 -1.451894342899322510e-01 -6.801707148551940918e-01 1.479354202747344971e-01 3.389698996655518567e+04
4.629425048828125000e+00 4.190582275390625000e+00 1.429428100585937500e+00 -1.493310332298278809e-01 -6.047850847244262695e-01 1.515900939702987671e-01 3.389799331103679287e+04
4.639404296875000000e+00 4.198062896728515625e+00 1.430999755859375000e+00 -1.859113723039627075e-01 -5.410373210906982422e-01 1.589565873146057129e-01 3.389899665551839280e+04
4.649414062500000000e+00 4.205547332763671875e+00 1.432430267333984375e+00 -2.396696656942367554e-01 -5.410917401313781738e-01 1.583030968904495239e-01 3.390000000000000000e+04


==> 02gt.txt <==
 x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.900557994842529297e+00 3.996891736984252930e+00 5.792999267578125000e-02
7.388212203979492188e+00 1.017678165435791016e+01 1.622390747070312500e-01
1.084045410156250000e+01 1.501711463928222656e+01 2.092971801757812500e-01
1.510308361053466797e+01 2.111998748779296875e+01 2.758789062500000000e-01
1.927298736572265625e+01 2.711700248718261719e+01 3.104324340820312500e-01
2.256320762634277344e+01 3.184399604797363281e+01 3.656005859375000000e-01
2.640216827392578125e+01 3.737452697753906250e+01 4.137878417968750000e-01
3.010372352600097656e+01 4.263711166381835938e+01 4.712829589843750000e-01
3.298482894897460938e+01 4.663057708740234375e+01 4.989471435546875000e-01
3.653294372558593750e+01 5.126226425170898438e+01 5.211181640625000000e-01
4.020516967773437500e+01 5.539301300048828125e+01 5.464553833007812500e-01
4.327342605590820312e+01 5.818982315063476562e+01 5.779495239257812500e-01
4.736453247070312500e+01 6.110153961181640625e+01 6.051177978515625000e-01
5.167007827758789062e+01 6.327912521362304688e+01 6.634902954101562500e-01
5.527795028686523438e+01 6.443496704101562500e+01 6.989669799804687500e-01
5.972338485717773438e+01 6.508290863037109375e+01 7.938308715820312500e-01
6.438745880126953125e+01 6.500866699218750000e+01 1.033676147460937500e+00
6.815255737304687500e+01 6.431459045410156250e+01 1.270927429199218750e+00
7.267298126220703125e+01 6.259915161132812500e+01 1.611335754394531250e+00
7.678785705566406250e+01 6.011959457397460938e+01 1.958236694335937500e+00
7.997657012939453125e+01 5.769220352172851562e+01 2.280174255371093750e+00
8.380306243896484375e+01 5.444237518310546875e+01 2.709800720214843750e+00
8.761948394775390625e+01 5.107818603515625000e+01 3.225669860839843750e+00
9.064863586425781250e+01 4.834267044067382812e+01 3.635917663574218750e+00
9.452492523193359375e+01 4.477199554443359375e+01 4.211509704589843750e+00
9.842771911621093750e+01 4.109227371215820312e+01 4.787605285644531250e+00
1.015634613037109375e+02 3.815333938598632812e+01 5.260650634765625000e+00
1.056014404296875000e+02 3.432003402709960938e+01 5.777847290039062500e+00
1.097296905517578125e+02 3.044178390502929688e+01 6.296791076660156250e+00
1.130455093383789062e+02 2.734399986267089844e+01 6.711296081542968750e+00
1.173328247070312500e+02 2.335276603698730469e+01 7.260963439941406250e+00
1.216541213989257812e+02 1.933629798889160156e+01 7.804039001464843750e+00
1.252627792358398438e+02 1.601216888427734375e+01 8.247306823730468750e+00
1.297627563476562500e+02 1.196148395538330078e+01 8.797645568847656250e+00
1.344404296875000000e+02 7.795213222503662109e+00 9.372489929199218750e+00
1.381837921142578125e+02 4.391882896423339844e+00 9.818946838378906250e+00
1.426399230957031250e+02 5.704466998577117920e-02 1.038578033447265625e+01
1.467265625000000000e+02 -4.525323390960693359e+00 1.094461822509765625e+01
1.496910095214843750e+02 -8.331449508666992188e+00 1.136518096923828125e+01
1.530479125976562500e+02 -1.334598159790039062e+01 1.190940093994140625e+01
1.559870300292968750e+02 -1.860132217407226562e+01 1.246050262451171875e+01
1.580248413085937500e+02 -2.297453117370605469e+01 1.292768096923828125e+01
1.601703643798828125e+02 -2.880325889587402344e+01 1.353560638427734375e+01
1.617833099365234375e+02 -3.491001892089843750e+01 1.412171173095703125e+01
1.626215362548828125e+02 -3.990108108520507812e+01 1.458431243896484375e+01
1.630932159423828125e+02 -4.644718933105468750e+01 1.516771697998046875e+01
1.627705078125000000e+02 -5.294532775878906250e+01 1.578545379638671875e+01
1.620061492919921875e+02 -5.800735855102539062e+01 1.629535675048828125e+01
1.605693969726562500e+02 -6.434214782714843750e+01 1.690427398681640625e+01
1.587621765136718750e+02 -7.056037902832031250e+01 1.748035430908203125e+01
1.570929565429687500e+02 -7.550543212890625000e+01 1.793067169189453125e+01
1.550563964843750000e+02 -8.141240692138671875e+01 1.853076934814453125e+01
1.532140350341796875e+02 -8.747501373291015625e+01 1.914919281005859375e+01
1.518962249755859375e+02 -9.241418457031250000e+01 1.962868499755859375e+01
1.506584320068359375e+02 -9.852904510498046875e+01 2.021759796142578125e+01
1.498943023681640625e+02 -1.047536697387695312e+02 2.080590057373046875e+01
1.496748504638671875e+02 -1.097230148315429688e+02 2.120793914794921875e+01
1.500284576416015625e+02 -1.157421340942382812e+02 2.172945404052734375e+01
1.511689453125000000e+02 -1.215202560424804688e+02 2.226152801513671875e+01
1.525529327392578125e+02 -1.258764038085937500e+02 2.264253997802734375e+01
1.550809936523437500e+02 -1.310791320800781250e+02 2.312824249267578125e+01
1.584671936035156250e+02 -1.357709503173828125e+02 2.364968109130859375e+01
1.616662445068359375e+02 -1.389433593750000000e+02 2.406627655029296875e+01
1.663407897949218750e+02 -1.422729339599609375e+02 2.457906341552734375e+01
1.715501556396484375e+02 -1.448477020263671875e+02 2.508727264404296875e+01
1.760581207275390625e+02 -1.463495178222656250e+02 2.549718475341796875e+01
1.817806091308593750e+02 -1.474143829345703125e+02 2.601581573486328125e+01
1.878136138916015625e+02 -1.476560516357421875e+02 2.655434417724609375e+01
1.927441864013671875e+02 -1.473362731933593750e+02 2.697489166259765625e+01
1.988524932861328125e+02 -1.463267211914062500e+02 2.749246978759765625e+01
2.048185119628906250e+02 -1.447358093261718750e+02 2.800217437744140625e+01
2.097161254882812500e+02 -1.430187072753906250e+02 2.842032623291015625e+01
2.157735748291015625e+02 -1.405159454345703125e+02 2.894133758544921875e+01
2.218574523925781250e+02 -1.378077087402343750e+02 2.944664764404296875e+01
2.266381225585937500e+02 -1.355620117187500000e+02 2.984343719482421875e+01
2.326612854003906250e+02 -1.326604461669921875e+02 3.035140228271484375e+01
2.386489562988281250e+02 -1.297009124755859375e+02 3.087825775146484375e+01
2.433954467773437500e+02 -1.273006210327148438e+02 3.125849151611328125e+01
2.494999542236328125e+02 -1.243632125854492188e+02 3.170368194580078125e+01
2.556511535644531250e+02 -1.213827667236328125e+02 3.214319610595703125e+01
2.604713134765625000e+02 -1.189404296875000000e+02 3.241504669189453125e+01
2.663880310058593750e+02 -1.158973312377929688e+02 3.287374114990234375e+01
2.721271667480468750e+02 -1.128882598876953125e+02 3.325566864013671875e+01
2.764535827636718750e+02 -1.105293350219726562e+02 3.359549713134765625e+01
2.817990722656250000e+02 -1.076339492797851562e+02 3.411769866943359375e+01
2.872509765625000000e+02 -1.050499725341796875e+02 3.453119659423828125e+01
2.917546081542968750e+02 -1.032246170043945312e+02 3.488802337646484375e+01
2.974573059082031250e+02 -1.015730819702148438e+02 3.532897186279296875e+01
3.030917053222656250e+02 -1.007614212036132812e+02 3.574954986572265625e+01
3.076567382812500000e+02 -1.007957916259765625e+02 3.607709503173828125e+01
3.131118774414062500e+02 -1.017158203125000000e+02 3.647580718994140625e+01
3.182423095703125000e+02 -1.035583801269531250e+02 3.688083648681640625e+01
3.220710754394531250e+02 -1.056250381469726562e+02 3.715569305419921875e+01
3.263548278808593750e+02 -1.089340057373046875e+02 3.752626800537109375e+01
3.300183715820312500e+02 -1.130687332153320312e+02 3.786890411376953125e+01
3.322388000488281250e+02 -1.165904006958007812e+02 3.810199737548828125e+01
3.343686523437500000e+02 -1.214449691772460938e+02 3.841951751708984375e+01
3.355572204589843750e+02 -1.268141784667968750e+02 3.880324554443359375e+01
3.356476135253906250e+02 -1.312648773193359375e+02 3.905812835693359375e+01
3.348532104492187500e+02 -1.367302703857421875e+02 3.938985443115234375e+01
3.331568603515625000e+02 -1.419038238525390625e+02 3.970929718017578125e+01
3.313818969726562500e+02 -1.459848632812500000e+02 3.989359283447265625e+01
3.290617675781250000e+02 -1.508407287597656250e+02 4.020540618896484375e+01
3.264971008300781250e+02 -1.555463714599609375e+02 4.054897308349609375e+01
3.244265136718750000e+02 -1.591610260009765625e+02 4.088309478759765625e+01
3.221132202148437500e+02 -1.633422393798828125e+02 4.110405731201171875e+01
3.203749084472656250e+02 -1.672979431152343750e+02 4.127051544189453125e+01
3.195092468261718750e+02 -1.703299102783203125e+02 4.142368316650390625e+01
3.193510437011718750e+02 -1.738920440673828125e+02 4.161638641357421875e+01
3.202545166015625000e+02 -1.772910766601562500e+02 4.173891448974609375e+01
3.219233093261718750e+02 -1.799352264404296875e+02 4.170317840576171875e+01
3.250816650390625000e+02 -1.829149475097656250e+02 4.148978424072265625e+01
3.290376281738281250e+02 -1.853205413818359375e+02 4.154172515869140625e+01
3.324854431152343750e+02 -1.867638397216796875e+02 4.172119903564453125e+01
3.371363220214843750e+02 -1.879951934814453125e+02 4.209151458740234375e+01
3.419396972656250000e+02 -1.884541931152343750e+02 4.249877166748046875e+01
3.457356872558593750e+02 -1.881160888671875000e+02 4.284885406494140625e+01
3.504450683593750000e+02 -1.869413146972656250e+02 4.318569183349609375e+01
3.549442749023437500e+02 -1.852542266845703125e+02 4.353876495361328125e+01
3.584111022949218750e+02 -1.835726776123046875e+02 4.376378631591796875e+01
3.623829650878906250e+02 -1.811233978271484375e+02 4.406395721435546875e+01
3.661023864746093750e+02 -1.781028442382812500e+02 4.435974884033203125e+01
3.688297119140625000e+02 -1.752462921142578125e+02 4.456009674072265625e+01
3.719319763183593750e+02 -1.712050323486328125e+02 4.476049041748046875e+01
3.749670715332031250e+02 -1.667826232910156250e+02 4.494901275634765625e+01
3.773959960937500000e+02 -1.631159515380859375e+02 4.511363983154296875e+01
3.805827636718750000e+02 -1.582845458984375000e+02 4.512368011474609375e+01
3.837842712402343750e+02 -1.531232299804687500e+02 4.526857757568359375e+01
3.863493652343750000e+02 -1.489073181152343750e+02 4.541527557373046875e+01
3.895839233398437500e+02 -1.434437561035156250e+02 4.569673919677734375e+01
3.926978454589843750e+02 -1.379493408203125000e+02 4.604895782470703125e+01
3.950528869628906250e+02 -1.335984649658203125e+02 4.633003997802734375e+01
3.979328613281250000e+02 -1.280563659667968750e+02 4.667356109619140625e+01
4.007508239746093750e+02 -1.224488067626953125e+02 4.706064605712890625e+01
4.030119628906250000e+02 -1.179464187622070312e+02 4.739862823486328125e+01
4.056662597656250000e+02 -1.125914001464843750e+02 4.766892242431640625e+01
4.084569396972656250e+02 -1.071677017211914062e+02 4.801947784423828125e+01
4.107613525390625000e+02 -1.027986297607421875e+02 4.835723114013671875e+01
4.136615295410156250e+02 -9.737611389160156250e+01 4.877335357666015625e+01
4.165345458984375000e+02 -9.203939056396484375e+01 4.922573089599609375e+01
4.189235839843750000e+02 -8.763338470458984375e+01 4.958814239501953125e+01
4.219071960449218750e+02 -8.216840362548828125e+01 5.007086944580078125e+01
4.249152832031250000e+02 -7.669612121582031250e+01 5.052236175537109375e+01
4.273313903808593750e+02 -7.236502075195312500e+01 5.095970916748046875e+01
4.305753173828125000e+02 -6.689242553710937500e+01 5.140483856201171875e+01
4.339838867187500000e+02 -6.152825164794921875e+01 5.187235260009765625e+01
4.367872314453125000e+02 -5.736090850830078125e+01 5.222170257568359375e+01
4.404919128417968750e+02 -5.217254638671875000e+01 5.272960662841796875e+01
4.443493347167968750e+02 -4.708527374267578125e+01 5.321141815185546875e+01
4.475789489746093750e+02 -4.304540252685546875e+01 5.359932708740234375e+01
4.516537780761718750e+02 -3.822006225585937500e+01 5.405004119873046875e+01
4.559953002929687500e+02 -3.341172790527343750e+01 5.449637603759765625e+01
4.596181640625000000e+02 -2.958335494995117188e+01 5.483998870849609375e+01
4.642559204101562500e+02 -2.492018699645996094e+01 5.524872589111328125e+01
4.688612365722656250e+02 -2.030786895751953125e+01 5.571138763427734375e+01
4.728860473632812500e+02 -1.666002655029296875e+01 5.611609649658203125e+01
4.781302185058593750e+02 -1.243138408660888672e+01 5.656259918212890625e+01
4.834417114257812500e+02 -8.464593887329101562e+00 5.687894439697265625e+01
4.876937561035156250e+02 -5.559828281402587891e+00 5.706401824951171875e+01
4.931131286621093750e+02 -2.002092838287353516e+00 5.726093292236328125e+01
4.985647888183593750e+02 1.439627408981323242e+00 5.744441986083984375e+01
5.027924499511718750e+02 4.064412117004394531e+00 5.760057830810546875e+01
5.080412292480468750e+02 7.300173759460449219e+00 5.777136993408203125e+01
5.131566772460937500e+02 1.043301773071289062e+01 5.794159698486328125e+01
5.171545410156250000e+02 1.285879611968994141e+01 5.806104278564453125e+01
5.222508544921875000e+02 1.596532249450683594e+01 5.819881439208984375e+01
5.263739013671875000e+02 1.860753059387207031e+01 5.829567718505859375e+01
5.316074829101562500e+02 2.186241340637207031e+01 5.850411224365234375e+01
5.370955810546875000e+02 2.483868789672851562e+01 5.858931732177734375e+01
5.418325195312500000e+02 2.714572334289550781e+01 5.865590667724609375e+01
5.478657836914062500e+02 2.987214088439941406e+01 5.871578216552734375e+01
5.538026123046875000e+02 3.235752868652343750e+01 5.875713348388671875e+01
5.586658935546875000e+02 3.434058380126953125e+01 5.875891876220703125e+01
5.647499389648437500e+02 3.677048492431640625e+01 5.873419952392578125e+01
5.708780517578125000e+02 3.921148681640625000e+01 5.869597625732421875e+01
5.756785278320312500e+02 4.116901397705078125e+01 5.865665435791015625e+01
5.817483520507812500e+02 4.365413665771484375e+01 5.856287384033203125e+01
5.877626953125000000e+02 4.621094894409179688e+01 5.847035980224609375e+01
5.924401855468750000e+02 4.823529434204101562e+01 5.847824859619140625e+01
5.984495849609375000e+02 5.068992233276367188e+01 5.838568878173828125e+01
6.045009765625000000e+02 5.307872772216796875e+01 5.829203033447265625e+01
6.092611694335937500e+02 5.482179641723632812e+01 5.823520660400390625e+01
6.150027465820312500e+02 5.685908508300781250e+01 5.824588775634765625e+01
6.205684814453125000e+02 5.875722122192382812e+01 5.835825347900390625e+01
6.249689941406250000e+02 6.021134567260742188e+01 5.840752410888671875e+01
6.302005615234375000e+02 6.188727188110351562e+01 5.845656585693359375e+01
6.353377685546875000e+02 6.352476882934570312e+01 5.847264862060546875e+01
6.393464355468750000e+02 6.477770996093750000e+01 5.858238983154296875e+01
6.439993286132812500e+02 6.614566040039062500e+01 5.868846893310546875e+01
6.481223754882812500e+02 6.728242492675781250e+01 5.874912261962890625e+01
6.512628784179687500e+02 6.812801361083984375e+01 5.876656341552734375e+01
6.547926025390625000e+02 6.910776519775390625e+01 5.867096710205078125e+01
6.578504638671875000e+02 7.002919769287109375e+01 5.863045501708984375e+01
6.600601196289062500e+02 7.069418334960937500e+01 5.863526153564453125e+01
6.626879882812500000e+02 7.165012359619140625e+01 5.864821624755859375e+01
6.649942016601562500e+02 7.298914337158203125e+01 5.865911102294921875e+01
6.665865478515625000e+02 7.440245819091796875e+01 5.869406890869140625e+01
6.682195434570312500e+02 7.679697418212890625e+01 5.885218048095703125e+01
6.694079589843750000e+02 7.971669769287109375e+01 5.889272308349609375e+01
6.699794311523437500e+02 8.229833221435546875e+01 5.895626068115234375e+01
6.704511718750000000e+02 8.585956573486328125e+01 5.897518157958984375e+01
6.709046630859375000e+02 8.965982055664062500e+01 5.890084075927734375e+01
6.712806396484375000e+02 9.287825775146484375e+01 5.882810211181640625e+01
6.718098144531250000e+02 9.715682983398437500e+01 5.863472747802734375e+01
6.723851928710937500e+02 1.015836486816406250e+02 5.848081207275390625e+01
6.728764648437500000e+02 1.053186645507812500e+02 5.838857269287109375e+01
6.734870605468750000e+02 1.100316238403320312e+02 5.820595550537109375e+01
6.741277465820312500e+02 1.148021697998046875e+02 5.805156707763671875e+01
6.746118774414062500e+02 1.185861663818359375e+02 5.789745330810546875e+01
6.752316284179687500e+02 1.234447097778320312e+02 5.774649810791015625e+01
6.758241577148437500e+02 1.283342132568359375e+02 5.756682586669921875e+01
6.762645263671875000e+02 1.320779724121093750e+02 5.742498016357421875e+01
6.767974243164062500e+02 1.366280517578125000e+02 5.723638153076171875e+01
6.772860107421875000e+02 1.408703308105468750e+02 5.708454132080078125e+01
6.776422729492187500e+02 1.439621887207031250e+02 5.696544647216796875e+01
6.780473632812500000e+02 1.473240356445312500e+02 5.683794403076171875e+01
6.784591674804687500e+02 1.505950164794921875e+02 5.671587371826171875e+01
6.787741699218750000e+02 1.530506439208984375e+02 5.662143707275390625e+01
6.791349487304687500e+02 1.557201843261718750e+02 5.651194000244140625e+01
6.794187622070312500e+02 1.580771789550781250e+02 5.644365692138671875e+01
6.794967651367187500e+02 1.600010681152343750e+02 5.637168121337890625e+01
6.791613769531250000e+02 1.622005920410156250e+02 5.630101776123046875e+01
6.781642456054687500e+02 1.643087158203125000e+02 5.616013336181640625e+01
6.767535400390625000e+02 1.659208221435546875e+02 5.603780364990234375e+01
6.743317260742187500e+02 1.675026702880859375e+02 5.587660980224609375e+01
6.711911010742187500e+02 1.685615081787109375e+02 5.582151031494140625e+01
6.683413085937500000e+02 1.690754241943359375e+02 5.585559844970703125e+01
6.644309692382812500e+02 1.694080352783203125e+02 5.591641998291015625e+01
6.604923095703125000e+02 1.695242614746093750e+02 5.597505950927734375e+01
6.573063354492187500e+02 1.694574890136718750e+02 5.601729583740234375e+01
6.534674682617187500e+02 1.691353912353515625e+02 5.604123687744140625e+01
6.496469116210937500e+02 1.685557861328125000e+02 5.612105560302734375e+01
6.466716308593750000e+02 1.679080200195312500e+02 5.614456939697265625e+01
6.431003417968750000e+02 1.669034423828125000e+02 5.618173980712890625e+01
6.396594848632812500e+02 1.656856536865234375e+02 5.618277740478515625e+01
6.368401489257812500e+02 1.645133361816406250e+02 5.621459197998046875e+01
6.333204956054687500e+02 1.628918914794921875e+02 5.626342010498046875e+01
6.297772827148437500e+02 1.610518188476562500e+02 5.627385711669921875e+01
6.269845581054687500e+02 1.594877624511718750e+02 5.623113250732421875e+01
6.234367065429687500e+02 1.574360961914062500e+02 5.618657684326171875e+01
6.199086303710937500e+02 1.553082122802734375e+02 5.613532257080078125e+01
6.171690063476562500e+02 1.535737609863281250e+02 5.608336639404296875e+01
6.137417602539062500e+02 1.513456726074218750e+02 5.598596954345703125e+01
6.103826293945312500e+02 1.490841217041015625e+02 5.592250823974609375e+01
6.077629394531250000e+02 1.472916717529296875e+02 5.586631011962890625e+01
6.048230590820312500e+02 1.452698059082031250e+02 5.579241180419921875e+01
6.021327514648437500e+02 1.434586639404296875e+02 5.567406463623046875e+01
6.000448608398437500e+02 1.420200500488281250e+02 5.561432647705078125e+01
5.974497070312500000e+02 1.402488708496093750e+02 5.551799774169921875e+01
5.948701782226562500e+02 1.385152130126953125e+02 5.541207122802734375e+01
5.926446533203125000e+02 1.370121765136718750e+02 5.529785919189453125e+01
5.896971435546875000e+02 1.351128387451171875e+02 5.520612335205078125e+01
5.865450439453125000e+02 1.331400299072265625e+02 5.512029266357421875e+01
5.839338989257812500e+02 1.315336151123046875e+02 5.503668975830078125e+01
5.804968261718750000e+02 1.294270629882812500e+02 5.493427276611328125e+01
5.769299316406250000e+02 1.273062896728515625e+02 5.475226593017578125e+01
5.740147705078125000e+02 1.255984191894531250e+02 5.457131195068359375e+01
5.701444091796875000e+02 1.233840332031250000e+02 5.433640289306640625e+01
5.660889282226562500e+02 1.211833953857421875e+02 5.407379913330078125e+01
5.628078002929687500e+02 1.194644851684570312e+02 5.387364959716796875e+01
5.585525512695312500e+02 1.173041687011718750e+02 5.361937713623046875e+01
5.542236938476562500e+02 1.151562728881835938e+02 5.333776092529296875e+01
5.506687622070312500e+02 1.134354782104492188e+02 5.310292816162109375e+01
5.461913452148437500e+02 1.113305816650390625e+02 5.281415557861328125e+01
5.417065429687500000e+02 1.093253784179687500e+02 5.254552459716796875e+01
5.379442749023437500e+02 1.077228164672851562e+02 5.229673004150390625e+01
5.332029418945312500e+02 1.057900695800781250e+02 5.196414947509765625e+01
5.284644775390625000e+02 1.039434738159179688e+02 5.167621612548828125e+01
5.246925048828125000e+02 1.024888229370117188e+02 5.143167877197265625e+01
5.198667602539062500e+02 1.006846923828125000e+02 5.106685638427734375e+01
5.150786743164062500e+02 9.911306762695312500e+01 5.071224212646484375e+01
5.114873046875000000e+02 9.795960998535156250e+01 5.049584197998046875e+01
5.069890136718750000e+02 9.657582092285156250e+01 5.022774505615234375e+01
5.026518249511718750e+02 9.526155853271484375e+01 5.000734710693359375e+01
4.994371337890625000e+02 9.425119781494140625e+01 4.985555267333984375e+01
4.957005920410156250e+02 9.302930450439453125e+01 4.963990020751953125e+01
4.923433227539062500e+02 9.203814697265625000e+01 4.943918609619140625e+01
4.898041381835937500e+02 9.140022277832031250e+01 4.930377960205078125e+01
4.868382873535156250e+02 9.087689971923828125e+01 4.913927459716796875e+01
4.840118408203125000e+02 9.080153656005859375e+01 4.895539093017578125e+01
4.818716125488281250e+02 9.116867065429687500e+01 4.878701019287109375e+01
4.792709960937500000e+02 9.238342285156250000e+01 4.858280181884765625e+01
4.770944519042968750e+02 9.437876129150390625e+01 4.840612030029296875e+01
4.758124084472656250e+02 9.650256347656250000e+01 4.831386566162109375e+01
4.746669616699218750e+02 9.950186920166015625e+01 4.829242706298828125e+01
4.737315063476562500e+02 1.029135513305664062e+02 4.834876251220703125e+01
4.729778442382812500e+02 1.058787307739257812e+02 4.841310882568359375e+01
4.717527465820312500e+02 1.095503540039062500e+02 4.842519378662109375e+01
4.700358276367187500e+02 1.132148208618164062e+02 4.850891876220703125e+01
4.682974243164062500e+02 1.160380554199218750e+02 4.856826019287109375e+01
4.657404479980468750e+02 1.192573013305664062e+02 4.858112335205078125e+01
4.626381530761718750e+02 1.222698135375976562e+02 4.854518890380859375e+01
4.598386535644531250e+02 1.244761352539062500e+02 4.851676177978515625e+01
4.560430297851562500e+02 1.270311508178710938e+02 4.850237274169921875e+01
4.520585327148437500e+02 1.294945678710937500e+02 4.848700714111328125e+01
4.488666076660156250e+02 1.313970031738281250e+02 4.851799774169921875e+01
4.448214111328125000e+02 1.337372741699218750e+02 4.853582000732421875e+01
4.408684082031250000e+02 1.361040649414062500e+02 4.860095977783203125e+01
4.378309936523437500e+02 1.380228424072265625e+02 4.866570281982421875e+01
4.340883178710937500e+02 1.405978851318359375e+02 4.877826690673828125e+01
4.305361328125000000e+02 1.434394836425781250e+02 4.888388824462890625e+01
4.278242492675781250e+02 1.459484558105468750e+02 4.897084808349609375e+01
4.247305297851562500e+02 1.492287445068359375e+02 4.910785675048828125e+01
4.218402099609375000e+02 1.528634033203125000e+02 4.926592254638671875e+01
4.197240600585937500e+02 1.560401458740234375e+02 4.947863006591796875e+01
4.174112243652343750e+02 1.602536163330078125e+02 4.977433013916015625e+01
4.155192260742187500e+02 1.647760009765625000e+02 5.003124237060546875e+01
4.143772888183593750e+02 1.684530029296875000e+02 5.022408294677734375e+01
4.133286437988281250e+02 1.732169189453125000e+02 5.047055816650390625e+01
4.127260131835937500e+02 1.780830535888671875e+02 5.071459197998046875e+01
4.125673522949218750e+02 1.819490966796875000e+02 5.089539337158203125e+01
4.128391418457031250e+02 1.868574829101562500e+02 5.112117767333984375e+01
4.136399536132812500e+02 1.917687377929687500e+02 5.134243011474609375e+01
4.147095031738281250e+02 1.957372283935546875e+02 5.148310089111328125e+01
4.165047607421875000e+02 2.005265808105468750e+02 5.166115570068359375e+01
4.189287414550781250e+02 2.054156341552734375e+02 5.183165740966796875e+01
4.212993164062500000e+02 2.092892456054687500e+02 5.194196319580078125e+01
4.246693420410156250e+02 2.138879699707031250e+02 5.208213043212890625e+01
4.283206481933593750e+02 2.181866760253906250e+02 5.222342681884765625e+01
4.314825744628906250e+02 2.216222991943359375e+02 5.231972503662109375e+01
4.356023254394531250e+02 2.257711029052734375e+02 5.240727996826171875e+01
4.398265991210937500e+02 2.299267272949218750e+02 5.249221038818359375e+01
4.432460937500000000e+02 2.332104644775390625e+02 5.257309722900390625e+01
4.476711425781250000e+02 2.374489746093750000e+02 5.266613006591796875e+01
4.521813049316406250e+02 2.417542114257812500e+02 5.274376678466796875e+01
4.557781372070312500e+02 2.451683349609375000e+02 5.278157806396484375e+01
4.603915405273437500e+02 2.494591827392578125e+02 5.286403656005859375e+01
4.650375976562500000e+02 2.537198791503906250e+02 5.293918609619140625e+01
4.686986083984375000e+02 2.570600891113281250e+02 5.297429656982421875e+01
4.733145751953125000e+02 2.612959899902343750e+02 5.303194427490234375e+01
4.779261474609375000e+02 2.654982604980468750e+02 5.309421539306640625e+01
4.816500244140625000e+02 2.688770141601562500e+02 5.313864898681640625e+01
4.861857299804687500e+02 2.729545898437500000e+02 5.318987274169921875e+01
4.899063720703125000e+02 2.762789611816406250e+02 5.321259307861328125e+01
4.945025024414062500e+02 2.803468017578125000e+02 5.327332305908203125e+01
4.990389099121093750e+02 2.843860168457031250e+02 5.331073760986328125e+01
5.025920715332031250e+02 2.875517272949218750e+02 5.334177398681640625e+01
5.070148010253906250e+02 2.915648803710937500e+02 5.337779998779296875e+01
5.113138427734375000e+02 2.955966491699218750e+02 5.342913055419921875e+01
5.146411743164062500e+02 2.987597351074218750e+02 5.349213409423828125e+01
5.188217163085937500e+02 3.027265014648437500e+02 5.354625701904296875e+01
5.229845581054687500e+02 3.066143493652343750e+02 5.362277984619140625e+01
5.263265380859375000e+02 3.096742553710937500e+02 5.367166900634765625e+01
5.303821411132812500e+02 3.133007202148437500e+02 5.371691131591796875e+01
5.345307006835937500e+02 3.168597412109375000e+02 5.379805755615234375e+01
5.378995361328125000e+02 3.196117553710937500e+02 5.383629608154296875e+01
5.421246337890625000e+02 3.228131713867187500e+02 5.387744903564453125e+01
5.463896484375000000e+02 3.258147888183593750e+02 5.387079620361328125e+01
5.497913818359375000e+02 3.280789794921875000e+02 5.388869476318359375e+01
5.541434326171875000e+02 3.309432067871093750e+02 5.390880584716796875e+01
5.584682006835937500e+02 3.338569335937500000e+02 5.391689300537109375e+01
5.618247070312500000e+02 3.361915283203125000e+02 5.390053558349609375e+01
5.660534057617187500e+02 3.391891784667968750e+02 5.390752410888671875e+01
5.702607421875000000e+02 3.421423339843750000e+02 5.388680267333984375e+01
5.736394042968750000e+02 3.443417358398437500e+02 5.388062286376953125e+01
5.780873413085937500e+02 3.468269348144531250e+02 5.386200714111328125e+01
5.827641601562500000e+02 3.489067687988281250e+02 5.383390045166015625e+01
5.867294921875000000e+02 3.502830200195312500e+02 5.378136444091796875e+01
5.917974243164062500e+02 3.515867614746093750e+02 5.368831634521484375e+01
5.968298339843750000e+02 3.524334411621093750e+02 5.355245208740234375e+01
6.009944458007812500e+02 3.527666931152343750e+02 5.342841339111328125e+01
6.061948242187500000e+02 3.526853942871093750e+02 5.326551055908203125e+01
6.114772338867187500e+02 3.521410522460937500e+02 5.304657745361328125e+01
6.157308349609375000e+02 3.514002380371093750e+02 5.287638092041015625e+01
6.212604980468750000e+02 3.501842956542968750e+02 5.267034149169921875e+01
6.269373168945312500e+02 3.487452697753906250e+02 5.242903900146484375e+01
6.314472045898437500e+02 3.475394592285156250e+02 5.224219512939453125e+01
6.371644287109375000e+02 3.459375915527343750e+02 5.203119659423828125e+01
6.428646240234375000e+02 3.443148193359375000e+02 5.181568145751953125e+01
6.473449707031250000e+02 3.431190185546875000e+02 5.164917755126953125e+01
6.530128784179687500e+02 3.418384704589843750e+02 5.143439483642578125e+01
6.585692138671875000e+02 3.407825012207031250e+02 5.126311492919921875e+01
6.627700195312500000e+02 3.400966796875000000e+02 5.110085296630859375e+01
6.676966552734375000e+02 3.394034423828125000e+02 5.094084930419921875e+01
6.721444702148437500e+02 3.388216857910156250e+02 5.081743621826171875e+01
6.755408325195312500e+02 3.383903808593750000e+02 5.071784210205078125e+01
6.793853149414062500e+02 3.378844909667968750e+02 5.064649200439453125e+01
6.826685791015625000e+02 3.373666992187500000e+02 5.062834930419921875e+01
6.847997436523437500e+02 3.369790954589843750e+02 5.066684722900390625e+01
6.869168090820312500e+02 3.365703125000000000e+02 5.070200347900390625e+01
6.884373168945312500e+02 3.362677612304687500e+02 5.075395965576171875e+01
6.894945678710937500e+02 3.360224304199218750e+02 5.077690887451171875e+01
6.908052978515625000e+02 3.358368835449218750e+02 5.076830291748046875e+01
6.923851928710937500e+02 3.359344787597656250e+02 5.074314117431640625e+01
6.938647460937500000e+02 3.364040832519531250e+02 5.069799041748046875e+01
6.959043579101562500e+02 3.377552490234375000e+02 5.055268096923828125e+01
6.977011718750000000e+02 3.400141296386718750e+02 5.031664276123046875e+01
6.988458251953125000e+02 3.424020080566406250e+02 5.007744598388671875e+01
6.999324951171875000e+02 3.458852539062500000e+02 4.976178741455078125e+01
7.005805053710937500e+02 3.499187622070312500e+02 4.941811370849609375e+01
7.010084228515625000e+02 3.534024658203125000e+02 4.912824249267578125e+01
7.015606689453125000e+02 3.581884155273437500e+02 4.875600433349609375e+01
7.021599121093750000e+02 3.633502502441406250e+02 4.831078338623046875e+01
7.026452026367187500e+02 3.676403198242187500e+02 4.794669342041015625e+01
7.032914428710937500e+02 3.733268737792968750e+02 4.744402313232421875e+01
7.039526367187500000e+02 3.792155456542968750e+02 4.694574737548828125e+01
7.045014648437500000e+02 3.841422729492187500e+02 4.654108428955078125e+01
7.052088623046875000e+02 3.904175109863281250e+02 4.599750518798828125e+01
7.059497680664062500e+02 3.967361145019531250e+02 4.542911529541015625e+01
7.065842895507812500e+02 4.020596923828125000e+02 4.488730621337890625e+01
7.074118652343750000e+02 4.088006286621093750e+02 4.418865203857421875e+01
7.082730102539062500e+02 4.156081542968750000e+02 4.348192596435546875e+01
7.089269409179687500e+02 4.208785705566406250e+02 4.293439483642578125e+01
7.097458496093750000e+02 4.274597778320312500e+02 4.224579620361328125e+01
7.105267944335937500e+02 4.340772399902343750e+02 4.159052276611328125e+01
7.111442871093750000e+02 4.392402648925781250e+02 4.103485870361328125e+01
7.119309692382812500e+02 4.457676086425781250e+02 4.035741424560546875e+01
7.126442871093750000e+02 4.523401489257812500e+02 3.965770721435546875e+01
7.130891113281250000e+02 4.576113281250000000e+02 3.908037567138671875e+01
7.133660278320312500e+02 4.643935546875000000e+02 3.834622955322265625e+01
7.132552490234375000e+02 4.712481689453125000e+02 3.758638763427734375e+01
7.128883056640625000e+02 4.766373291015625000e+02 3.695767974853515625e+01
7.122038574218750000e+02 4.835145874023437500e+02 3.617740631103515625e+01
7.113145141601562500e+02 4.903788452148437500e+02 3.543906402587890625e+01
7.103695068359375000e+02 4.959238586425781250e+02 3.483225250244140625e+01
7.088695068359375000e+02 5.026634216308593750e+02 3.409250640869140625e+01
7.070695800781250000e+02 5.091040649414062500e+02 3.335572052001953125e+01
7.053906250000000000e+02 5.142020263671875000e+02 3.276753997802734375e+01
7.031419677734375000e+02 5.202723999023437500e+02 3.202338409423828125e+01
7.008205566406250000e+02 5.261093750000000000e+02 3.128092193603515625e+01
6.989578247070312500e+02 5.305010986328125000e+02 3.070796966552734375e+01
6.962924194335937500e+02 5.358765869140625000e+02 3.004619598388671875e+01
6.934395141601562500e+02 5.409773559570312500e+02 2.941576385498046875e+01
6.914696655273437500e+02 5.446454467773437500e+02 2.888715362548828125e+01
6.892814941406250000e+02 5.488497314453125000e+02 2.830294036865234375e+01
6.874101562500000000e+02 5.525889282226562500e+02 2.778902435302734375e+01
6.861003417968750000e+02 5.552454833984375000e+02 2.744182586669921875e+01
6.845308837890625000e+02 5.581035156250000000e+02 2.706316375732421875e+01
6.828707885742187500e+02 5.603978271484375000e+02 2.672563934326171875e+01
6.812269287109375000e+02 5.619931030273437500e+02 2.648207855224609375e+01
6.787085571289062500e+02 5.633464355468750000e+02 2.620299530029296875e+01
6.758484497070312500e+02 5.638197021484375000e+02 2.606713104248046875e+01
6.733332519531250000e+02 5.635574951171875000e+02 2.601956939697265625e+01
6.701574096679687500e+02 5.625499877929687500e+02 2.602672576904296875e+01
6.668966674804687500e+02 5.608446044921875000e+02 2.614522552490234375e+01
6.642592163085937500e+02 5.590906372070312500e+02 2.628182220458984375e+01
6.608052978515625000e+02 5.564971313476562500e+02 2.663445281982421875e+01
6.571814575195312500e+02 5.536182861328125000e+02 2.699748992919921875e+01
6.541311645507812500e+02 5.511588134765625000e+02 2.731160736083984375e+01
6.502055664062500000e+02 5.479668579101562500e+02 2.768628692626953125e+01
6.461200561523437500e+02 5.446138916015625000e+02 2.805918121337890625e+01
6.427558593750000000e+02 5.418759155273437500e+02 2.837895965576171875e+01
6.383842163085937500e+02 5.383219604492187500e+02 2.875316619873046875e+01
6.339249267578125000e+02 5.346980590820312500e+02 2.910239410400390625e+01
6.303800048828125000e+02 5.317891845703125000e+02 2.935488128662109375e+01
6.258096313476562500e+02 5.280516967773437500e+02 2.968192291259765625e+01
6.210871582031250000e+02 5.243310546875000000e+02 3.004186248779296875e+01
6.171604003906250000e+02 5.213601074218750000e+02 3.032231903076171875e+01
6.122395019531250000e+02 5.178036499023437500e+02 3.062377166748046875e+01
6.071055297851562500e+02 5.141538085937500000e+02 3.089318084716796875e+01
6.029313354492187500e+02 5.111074829101562500e+02 3.111185455322265625e+01
5.978418579101562500e+02 5.071444702148437500e+02 3.134313201904296875e+01
5.929343261718750000e+02 5.030883483886718750e+02 3.159629058837890625e+01
5.889317626953125000e+02 4.996324462890625000e+02 3.180370330810546875e+01
5.840213623046875000e+02 4.952427368164062500e+02 3.202098846435546875e+01
5.791651000976562500e+02 4.907525024414062500e+02 3.224660491943359375e+01
5.753629150390625000e+02 4.871623840332031250e+02 3.241878509521484375e+01
5.705252685546875000e+02 4.825813293457031250e+02 3.266623687744140625e+01
5.656781005859375000e+02 4.778909912109375000e+02 3.293437957763671875e+01
5.618884887695312500e+02 4.741843872070312500e+02 3.315952301025390625e+01
5.572015380859375000e+02 4.695004577636718750e+02 3.344182586669921875e+01
5.526533203125000000e+02 4.648521118164062500e+02 3.366640472412109375e+01
5.490562744140625000e+02 4.611531982421875000e+02 3.383510589599609375e+01
5.447954101562500000e+02 4.567077331542968750e+02 3.400231170654296875e+01
5.405155029296875000e+02 4.522256164550781250e+02 3.413771820068359375e+01
5.370690917968750000e+02 4.486524658203125000e+02 3.424459075927734375e+01
5.327715454101562500e+02 4.442697448730468750e+02 3.441506195068359375e+01
5.284907836914062500e+02 4.399688415527343750e+02 3.460297393798828125e+01
5.249420166015625000e+02 4.364004211425781250e+02 3.475530242919921875e+01
5.205493164062500000e+02 4.319443054199218750e+02 3.491803741455078125e+01
5.161632080078125000e+02 4.274355468750000000e+02 3.504563140869140625e+01
5.126631469726562500e+02 4.238690490722656250e+02 3.513198089599609375e+01
5.081520996093750000e+02 4.193507690429687500e+02 3.528826141357421875e+01
5.035726623535156250e+02 4.147837524414062500e+02 3.538710784912109375e+01
4.999595031738281250e+02 4.111537170410156250e+02 3.546485137939453125e+01
4.953854980468750000e+02 4.065185241699218750e+02 3.556807708740234375e+01
4.907693176269531250e+02 4.019697875976562500e+02 3.574045562744140625e+01
4.870306396484375000e+02 3.982699584960937500e+02 3.586098480224609375e+01
4.824209289550781250e+02 3.937436828613281250e+02 3.609015655517578125e+01
4.777125549316406250e+02 3.890628356933593750e+02 3.627700042724609375e+01
4.738814697265625000e+02 3.852557067871093750e+02 3.641391754150390625e+01
4.691246337890625000e+02 3.804985656738281250e+02 3.654288482666015625e+01
4.644772033691406250e+02 3.757889709472656250e+02 3.665558624267578125e+01
4.606477355957031250e+02 3.719140014648437500e+02 3.675482940673828125e+01
4.559147644042968750e+02 3.671340637207031250e+02 3.682942962646484375e+01
4.511552734375000000e+02 3.624078063964843750e+02 3.692137908935546875e+01
4.473865051269531250e+02 3.587062377929687500e+02 3.699506378173828125e+01
4.426753234863281250e+02 3.539423522949218750e+02 3.712702178955078125e+01
4.380393371582031250e+02 3.490730285644531250e+02 3.723067474365234375e+01
4.344209594726562500e+02 3.451972656250000000e+02 3.733565521240234375e+01
4.298395690917968750e+02 3.402829589843750000e+02 3.750272369384765625e+01
4.252172241210937500e+02 3.354010314941406250e+02 3.763976287841796875e+01
4.215507507324218750e+02 3.315695800781250000e+02 3.771784210205078125e+01
4.168677978515625000e+02 3.267736206054687500e+02 3.782982635498046875e+01
4.121703186035156250e+02 3.219896545410156250e+02 3.801274871826171875e+01
4.083769226074218750e+02 3.180976562500000000e+02 3.818744659423828125e+01
4.037699279785156250e+02 3.133564758300781250e+02 3.841030120849609375e+01
3.990793457031250000e+02 3.085112915039062500e+02 3.862079620361328125e+01
3.952994079589843750e+02 3.045785827636718750e+02 3.879811859130859375e+01
3.906609802246093750e+02 2.997322082519531250e+02 3.901158905029296875e+01
3.870653381347656250e+02 2.959634094238281250e+02 3.920690155029296875e+01
3.825647277832031250e+02 2.912418518066406250e+02 3.946785736083984375e+01
3.781506347656250000e+02 2.865561218261718750e+02 3.972507476806640625e+01
3.747122497558593750e+02 2.828305664062500000e+02 3.995357513427734375e+01
3.704131164550781250e+02 2.780593261718750000e+02 4.020432281494140625e+01
3.661775512695312500e+02 2.732379455566406250e+02 4.046990203857421875e+01
3.628813476562500000e+02 2.693820495605468750e+02 4.073473358154296875e+01
3.587369689941406250e+02 2.644319763183593750e+02 4.113060760498046875e+01
3.547066040039062500e+02 2.593884582519531250e+02 4.146387481689453125e+01
3.515748901367187500e+02 2.553140869140625000e+02 4.174126434326171875e+01
3.479235534667968750e+02 2.504175567626953125e+02 4.206273651123046875e+01
3.443788757324218750e+02 2.455243225097656250e+02 4.240038299560546875e+01
3.416303710937500000e+02 2.416293334960937500e+02 4.268926239013671875e+01
3.383744201660156250e+02 2.368807067871093750e+02 4.306273651123046875e+01
3.353443908691406250e+02 2.323262481689453125e+02 4.336054229736328125e+01
3.329981079101562500e+02 2.286706848144531250e+02 4.360321807861328125e+01
3.302738952636718750e+02 2.242477874755859375e+02 4.394556427001953125e+01
3.278932189941406250e+02 2.198828735351562500e+02 4.424085235595703125e+01
3.262962036132812500e+02 2.164514617919921875e+02 4.442501068115234375e+01
3.245718383789062500e+02 2.119725646972656250e+02 4.467064666748046875e+01
3.230966186523437500e+02 2.074218444824218750e+02 4.494179534912109375e+01
3.221368408203125000e+02 2.038663635253906250e+02 4.514353179931640625e+01
3.211872863769531250e+02 1.993954315185546875e+02 4.535700225830078125e+01
3.206020507812500000e+02 1.949257202148437500e+02 4.556548309326171875e+01
3.204662475585937500e+02 1.913415832519531250e+02 4.571872711181640625e+01
3.207421875000000000e+02 1.866667022705078125e+02 4.587647247314453125e+01
3.215741882324218750e+02 1.819510345458984375e+02 4.598511505126953125e+01
3.226885070800781250e+02 1.781796569824218750e+02 4.607900238037109375e+01
3.246390380859375000e+02 1.736501617431640625e+02 4.617093658447265625e+01
3.273084411621093750e+02 1.693596496582031250e+02 4.619765472412109375e+01
3.298655700683593750e+02 1.661438140869140625e+02 4.619083404541015625e+01
3.335148925781250000e+02 1.621801452636718750e+02 4.617505645751953125e+01
3.374278259277343750e+02 1.582300109863281250e+02 4.616745758056640625e+01
3.405260009765625000e+02 1.550742645263671875e+02 4.625504302978515625e+01
3.446625366210937500e+02 1.509978790283203125e+02 4.618810272216796875e+01
3.488615722656250000e+02 1.468295288085937500e+02 4.598490142822265625e+01
3.521398620605468750e+02 1.434468231201171875e+02 4.565882110595703125e+01
3.562322387695312500e+02 1.389888916015625000e+02 4.525701141357421875e+01
3.601184082031250000e+02 1.343635711669921875e+02 4.479691314697265625e+01
3.630238037109375000e+02 1.305590667724609375e+02 4.448018646240234375e+01
3.661810607910156250e+02 1.258480834960937500e+02 4.408542633056640625e+01
3.689210205078125000e+02 1.209597015380859375e+02 4.370285797119140625e+01
3.707886657714843750e+02 1.169344711303710938e+02 4.341362762451171875e+01
3.726776733398437500e+02 1.119949111938476562e+02 4.310878753662109375e+01
3.741193847656250000e+02 1.072109527587890625e+02 4.287488555908203125e+01
3.749476318359375000e+02 1.036798934936523438e+02 4.270674896240234375e+01
3.756152954101562500e+02 9.959706115722656250e+01 4.253217315673828125e+01
3.758749389648437500e+02 9.600708007812500000e+01 4.238523101806640625e+01
3.757975158691406250e+02 9.352014160156250000e+01 4.226798248291015625e+01
3.753055419921875000e+02 9.070583343505859375e+01 4.214434051513671875e+01
3.742415466308593750e+02 8.808499145507812500e+01 4.203604888916015625e+01
3.728958129882812500e+02 8.618824005126953125e+01 4.195801544189453125e+01
3.704801635742187500e+02 8.426491546630859375e+01 4.177872467041015625e+01
3.672398986816406250e+02 8.302069854736328125e+01 4.145766448974609375e+01
3.642130737304687500e+02 8.261515045166015625e+01 4.117710113525390625e+01
3.599452209472656250e+02 8.250973510742187500e+01 4.079944610595703125e+01
3.553363342285156250e+02 8.237742614746093750e+01 4.037404632568359375e+01
3.512497253417968750e+02 8.214662170410156250e+01 3.999674224853515625e+01
3.459418640136718750e+02 8.162230682373046875e+01 3.950304412841796875e+01
3.404613952636718750e+02 8.083706665039062500e+01 3.902509307861328125e+01
3.360534057617187500e+02 8.002718353271484375e+01 3.865427398681640625e+01
3.304509277343750000e+02 7.881611633300781250e+01 3.818647003173828125e+01
3.251322021484375000e+02 7.753807067871093750e+01 3.778762054443359375e+01
3.212431335449218750e+02 7.648632049560546875e+01 3.745000457763671875e+01
3.167637329101562500e+02 7.507720947265625000e+01 3.701049041748046875e+01
3.127722473144531250e+02 7.383345794677734375e+01 3.664327239990234375e+01
3.098616638183593750e+02 7.316168212890625000e+01 3.639937591552734375e+01
3.065119934082031250e+02 7.286955261230468750e+01 3.610987091064453125e+01
3.032701416015625000e+02 7.333393859863281250e+01 3.582320404052734375e+01
3.008374633789062500e+02 7.433495330810546875e+01 3.559938812255859375e+01
2.981436462402343750e+02 7.639265441894531250e+01 3.535230255126953125e+01
2.960603027343750000e+02 7.930378723144531250e+01 3.520946502685546875e+01
2.948122558593750000e+02 8.205642700195312500e+01 3.510068511962890625e+01
2.933361511230468750e+02 8.575447845458984375e+01 3.502577972412109375e+01
2.915947875976562500e+02 8.979089355468750000e+01 3.506577301025390625e+01
2.898840332031250000e+02 9.321417236328125000e+01 3.512613677978515625e+01
2.873574218750000000e+02 9.747079467773437500e+01 3.524057769775390625e+01
2.842032470703125000e+02 1.018168029785156250e+02 3.526844024658203125e+01
2.814577331542968750e+02 1.052490081787109375e+02 3.531980133056640625e+01
2.778650512695312500e+02 1.094288558959960938e+02 3.533464813232421875e+01
2.740806884765625000e+02 1.135849151611328125e+02 3.532141876220703125e+01
2.710296020507812500e+02 1.168098297119140625e+02 3.531246185302734375e+01
2.671709899902343750e+02 1.208453598022460938e+02 3.528466033935546875e+01
2.632708129882812500e+02 1.248496093750000000e+02 3.524733734130859375e+01
2.602304992675781250e+02 1.279589157104492188e+02 3.521253204345703125e+01
2.564548034667968750e+02 1.318319244384765625e+02 3.511354827880859375e+01
2.528396759033203125e+02 1.357143859863281250e+02 3.498258209228515625e+01
2.500634613037109375e+02 1.389030761718750000e+02 3.490013885498046875e+01
2.469254760742187500e+02 1.428833007812500000e+02 3.475862884521484375e+01
2.440709075927734375e+02 1.472398681640625000e+02 3.463701629638671875e+01
2.420668945312500000e+02 1.510194549560546875e+02 3.453136444091796875e+01
2.400004119873046875e+02 1.559134063720703125e+02 3.436421966552734375e+01
2.384609222412109375e+02 1.609011535644531250e+02 3.417348480224609375e+01
2.375379638671875000e+02 1.651629943847656250e+02 3.402326202392578125e+01
2.367683715820312500e+02 1.706036376953125000e+02 3.383077239990234375e+01
2.364954071044921875e+02 1.762003173828125000e+02 3.363523101806640625e+01
2.366499328613281250e+02 1.807118530273437500e+02 3.349675750732421875e+01
2.373089141845703125e+02 1.864982757568359375e+02 3.331803131103515625e+01
2.384306488037109375e+02 1.923181457519531250e+02 3.310424041748046875e+01
2.396940155029296875e+02 1.969016723632812500e+02 3.309175872802734375e+01
2.416123809814453125e+02 2.026514587402343750e+02 3.295269012451171875e+01
2.439047698974609375e+02 2.082842712402343750e+02 3.274782562255859375e+01
2.460374450683593750e+02 2.127327117919921875e+02 3.257135772705078125e+01
2.489632873535156250e+02 2.179979095458984375e+02 3.236995697021484375e+01
2.523493194580078125e+02 2.231258087158203125e+02 3.217983245849609375e+01
2.552725067138671875e+02 2.271005401611328125e+02 3.205030059814453125e+01
2.590165405273437500e+02 2.318852539062500000e+02 3.181673431396484375e+01
2.627378845214843750e+02 2.365568695068359375e+02 3.166584014892578125e+01
2.658016967773437500e+02 2.404145507812500000e+02 3.153200531005859375e+01
2.695558166503906250e+02 2.452350616455078125e+02 3.130863189697265625e+01
2.731670837402343750e+02 2.500564270019531250e+02 3.108904266357421875e+01
2.759472656250000000e+02 2.538800811767578125e+02 3.096990203857421875e+01
2.793928833007812500e+02 2.587648925781250000e+02 3.086560821533203125e+01
2.826927795410156250e+02 2.637814941406250000e+02 3.081172943115234375e+01
2.852306823730468750e+02 2.677868041992187500e+02 3.071135711669921875e+01
2.883362121582031250e+02 2.729436340332031250e+02 3.066075897216796875e+01
2.912956542968750000e+02 2.781469116210937500e+02 3.059740447998046875e+01
2.935301818847656250e+02 2.822709960937500000e+02 3.046338653564453125e+01
2.962679748535156250e+02 2.875749511718750000e+02 3.029721832275390625e+01
2.988512878417968750e+02 2.929614257812500000e+02 3.018224334716796875e+01
3.008385009765625000e+02 2.973408203125000000e+02 3.006955718994140625e+01
3.032951354980468750e+02 3.027993469238281250e+02 2.990976715087890625e+01
3.057628784179687500e+02 3.081425170898437500e+02 2.968567657470703125e+01
3.077495422363281250e+02 3.125046081542968750e+02 2.961640167236328125e+01
3.102694702148437500e+02 3.179065246582031250e+02 2.952256011962890625e+01
3.129926757812500000e+02 3.233443603515625000e+02 2.942322540283203125e+01
3.152691955566406250e+02 3.275840148925781250e+02 2.935741424560546875e+01
3.183153686523437500e+02 3.328573913574218750e+02 2.926174163818359375e+01
3.215336608886718750e+02 3.379438171386718750e+02 2.915456390380859375e+01
3.241457214355468750e+02 3.418858642578125000e+02 2.904489898681640625e+01
3.275213623046875000e+02 3.468311767578125000e+02 2.892215728759765625e+01
3.309636840820312500e+02 3.517399291992187500e+02 2.881334686279296875e+01
3.338218994140625000e+02 3.556526794433593750e+02 2.874481964111328125e+01
3.374352722167968750e+02 3.604506835937500000e+02 2.868903350830078125e+01
3.410534667968750000e+02 3.651358337402343750e+02 2.862201690673828125e+01
3.440643920898437500e+02 3.690063171386718750e+02 2.862940216064453125e+01
3.477846374511718750e+02 3.738878173828125000e+02 2.865821075439453125e+01
3.515441589355468750e+02 3.789315490722656250e+02 2.893277740478515625e+01
3.545953979492187500e+02 3.828769226074218750e+02 2.908107757568359375e+01
3.586284790039062500e+02 3.878415832519531250e+02 2.910622406005859375e+01
3.627123718261718750e+02 3.927602539062500000e+02 2.909947967529296875e+01
3.659023132324218750e+02 3.966480102539062500e+02 2.915888214111328125e+01
3.699121398925781250e+02 4.015627441406250000e+02 2.914104461669921875e+01
3.738623657226562500e+02 4.065049438476562500e+02 2.915670013427734375e+01
3.770084228515625000e+02 4.104941406250000000e+02 2.917087554931640625e+01
3.807863159179687500e+02 4.153225402832031250e+02 2.913469696044921875e+01
3.846417236328125000e+02 4.201820373535156250e+02 2.917856597900390625e+01
3.877776184082031250e+02 4.240402221679687500e+02 2.920986175537109375e+01
3.916849060058593750e+02 4.287738037109375000e+02 2.925965118408203125e+01
3.955562133789062500e+02 4.335246582031250000e+02 2.921422576904296875e+01
3.986033325195312500e+02 4.372780761718750000e+02 2.923084259033203125e+01
4.024417724609375000e+02 4.420556030273437500e+02 2.921820831298828125e+01
4.062102355957031250e+02 4.468510437011718750e+02 2.918456268310546875e+01
4.091375732421875000e+02 4.506223754882812500e+02 2.916501617431640625e+01
4.128634033203125000e+02 4.553583984375000000e+02 2.916037750244140625e+01
4.165706787109375000e+02 4.600446777343750000e+02 2.917543792724609375e+01
4.195545349121093750e+02 4.637931213378906250e+02 2.915006256103515625e+01
4.232315368652343750e+02 4.682584533691406250e+02 2.916056060791015625e+01
4.270379943847656250e+02 4.727082519531250000e+02 2.915091705322265625e+01
4.301621704101562500e+02 4.762145080566406250e+02 2.911927032470703125e+01
4.340719299316406250e+02 4.804402465820312500e+02 2.911165618896484375e+01
4.378937377929687500e+02 4.844764709472656250e+02 2.910424041748046875e+01
4.409858703613281250e+02 4.877811889648437500e+02 2.911811065673828125e+01
4.446847229003906250e+02 4.918941650390625000e+02 2.907318878173828125e+01
4.484037170410156250e+02 4.958521728515625000e+02 2.904911041259765625e+01
4.512288513183593750e+02 4.990765686035156250e+02 2.903202056884765625e+01
4.548146667480468750e+02 5.030991516113281250e+02 2.899657440185546875e+01
4.577539367675781250e+02 5.063106079101562500e+02 2.889397430419921875e+01
4.614456787109375000e+02 5.103062133789062500e+02 2.878816986083984375e+01
4.652586059570312500e+02 5.142954711914062500e+02 2.874457550048828125e+01
4.683737792968750000e+02 5.174168701171875000e+02 2.868979644775390625e+01
4.724650268554687500e+02 5.214195556640625000e+02 2.859944915771484375e+01
4.766797180175781250e+02 5.254764404296875000e+02 2.856546783447265625e+01
4.800469665527343750e+02 5.287543334960937500e+02 2.852159881591796875e+01
4.844350891113281250e+02 5.329719848632812500e+02 2.840151214599609375e+01
4.889013366699218750e+02 5.372906494140625000e+02 2.837815093994140625e+01
4.923987426757812500e+02 5.407978515625000000e+02 2.839144134521484375e+01
5.090502319335937500e+02 5.563994750976562500e+02 2.812070465087890625e+01
5.090502319335937500e+02 5.563994750976562500e+02 2.812070465087890625e+01
5.090502319335937500e+02 5.563994750976562500e+02 2.812070465087890625e+01
5.098757324218750000e+02 5.571086425781250000e+02 2.810375213623046875e+01
5.146491699218750000e+02 5.611682128906250000e+02 2.798632049560546875e+01
5.185108642578125000e+02 5.644341430664062500e+02 2.785298919677734375e+01
5.233311767578125000e+02 5.684299926757812500e+02 2.774324798583984375e+01
5.281118164062500000e+02 5.722852783203125000e+02 2.760002899169921875e+01
5.320811157226562500e+02 5.754223632812500000e+02 2.749826812744140625e+01
5.370271606445312500e+02 5.792257690429687500e+02 2.744535064697265625e+01
5.419545288085937500e+02 5.829644775390625000e+02 2.740837860107421875e+01
5.458399047851562500e+02 5.858611450195312500e+02 2.738230133056640625e+01
5.507683105468750000e+02 5.894635620117187500e+02 2.735218048095703125e+01
5.557307128906250000e+02 5.929547729492187500e+02 2.729666900634765625e+01
5.596590576171875000e+02 5.956376342773437500e+02 2.721404266357421875e+01
5.646376342773437500e+02 5.989728393554687500e+02 2.716083526611328125e+01
5.696195068359375000e+02 6.022170410156250000e+02 2.709275054931640625e+01
5.736539916992187500e+02 6.047667846679687500e+02 2.704030609130859375e+01
5.784461059570312500e+02 6.078167114257812500e+02 2.690876007080078125e+01
5.831809082031250000e+02 6.107747192382812500e+02 2.672576141357421875e+01
5.869408569335937500e+02 6.130611572265625000e+02 2.649527740478515625e+01
5.917048950195312500e+02 6.156706542968750000e+02 2.619379425048828125e+01
5.966054687500000000e+02 6.180129394531250000e+02 2.578217315673828125e+01
6.151910400390625000e+02 6.243299560546875000e+02 2.375908660888671875e+01
6.151910400390625000e+02 6.243299560546875000e+02 2.375908660888671875e+01
6.151910400390625000e+02 6.243299560546875000e+02 2.375908660888671875e+01
6.151910400390625000e+02 6.243299560546875000e+02 2.375908660888671875e+01
6.190758056640625000e+02 6.252294921875000000e+02 2.333933258056640625e+01
6.234554443359375000e+02 6.261535034179687500e+02 2.287857818603515625e+01
6.267609863281250000e+02 6.268275756835937500e+02 2.252959442138671875e+01
6.305562133789062500e+02 6.275975341796875000e+02 2.220682525634765625e+01
6.340311889648437500e+02 6.283151245117187500e+02 2.195049285888671875e+01
6.364481811523437500e+02 6.287460327148437500e+02 2.180289459228515625e+01
6.435073852539062500e+02 6.286652832031250000e+02 2.158335113525390625e+01
6.435073852539062500e+02 6.286652832031250000e+02 2.158335113525390625e+01
6.435073852539062500e+02 6.286652832031250000e+02 2.158335113525390625e+01
6.443166503906250000e+02 6.283854980468750000e+02 2.159404754638671875e+01
6.463735351562500000e+02 6.273330078125000000e+02 2.166033172607421875e+01
6.479843139648437500e+02 6.259782714843750000e+02 2.180922698974609375e+01
6.498175659179687500e+02 6.237650146484375000e+02 2.207286834716796875e+01
6.514877319335937500e+02 6.209411010742187500e+02 2.236655426025390625e+01
6.527901000976562500e+02 6.183300781250000000e+02 2.261463165283203125e+01
6.544974365234375000e+02 6.147937011718750000e+02 2.292675018310546875e+01
6.563308105468750000e+02 6.110386962890625000e+02 2.326140594482421875e+01
6.579611206054687500e+02 6.077551879882812500e+02 2.357631683349609375e+01
6.601189575195312500e+02 6.034969482421875000e+02 2.399575042724609375e+01
6.622817993164062500e+02 5.991943359375000000e+02 2.442224884033203125e+01
6.639254150390625000e+02 5.957998046875000000e+02 2.475955963134765625e+01
6.658895263671875000e+02 5.916373291015625000e+02 2.520206451416015625e+01
6.676401977539062500e+02 5.876833496093750000e+02 2.562886810302734375e+01
6.688726806640625000e+02 5.848768310546875000e+02 2.591306304931640625e+01
6.704712524414062500e+02 5.817323608398437500e+02 2.626383209228515625e+01
6.722680664062500000e+02 5.790297241210937500e+02 2.659482574462890625e+01
6.739577636718750000e+02 5.772756958007812500e+02 2.687503814697265625e+01
6.765219726562500000e+02 5.756807250976562500e+02 2.723799896240234375e+01
6.795790405273437500e+02 5.749010009765625000e+02 2.754169464111328125e+01
6.823449096679687500e+02 5.749785156250000000e+02 2.776976776123046875e+01
6.859747314453125000e+02 5.758797607421875000e+02 2.793854522705078125e+01
6.897068481445312500e+02 5.774370117187500000e+02 2.810567474365234375e+01
6.928255615234375000e+02 5.791946411132812500e+02 2.830594635009765625e+01
6.968448486328125000e+02 5.816688232421875000e+02 2.857898712158203125e+01
7.010891723632812500e+02 5.842883911132812500e+02 2.876927947998046875e+01
7.045755615234375000e+02 5.865047607421875000e+02 2.891599273681640625e+01
7.087681884765625000e+02 5.892943115234375000e+02 2.906072235107421875e+01
7.129620971679687500e+02 5.921805419921875000e+02 2.918061065673828125e+01
7.163007812500000000e+02 5.944646606445312500e+02 2.930362701416015625e+01
7.203948974609375000e+02 5.971612548828125000e+02 2.940254974365234375e+01
7.245091552734375000e+02 5.995559082031250000e+02 2.948046112060546875e+01
7.278172607421875000e+02 6.010828247070312500e+02 2.956606292724609375e+01
7.320873413085937500e+02 6.024957885742187500e+02 2.971048736572265625e+01
7.364532470703125000e+02 6.032676391601562500e+02 2.990637969970703125e+01
7.399475097656250000e+02 6.033966064453125000e+02 3.008034515380859375e+01
7.443993530273437500e+02 6.029040527343750000e+02 3.032796478271484375e+01
7.487564697265625000e+02 6.017091064453125000e+02 3.053627777099609375e+01
7.522005615234375000e+02 6.001720581054687500e+02 3.070909881591796875e+01
7.563026123046875000e+02 5.976950683593750000e+02 3.096619415283203125e+01
7.605553588867187500e+02 5.947163696289062500e+02 3.108261871337890625e+01
7.640487060546875000e+02 5.920061035156250000e+02 3.112416839599609375e+01
7.683365478515625000e+02 5.883521118164062500e+02 3.129198455810546875e+01
7.724921264648437500e+02 5.844486694335937500e+02 3.163986968994140625e+01
7.758451538085937500e+02 5.810651245117187500e+02 3.187819671630859375e+01
7.799199829101562500e+02 5.766846923828125000e+02 3.218527984619140625e+01
7.838156738281250000e+02 5.721574096679687500e+02 3.251111602783203125e+01
7.867364501953125000e+02 5.684342041015625000e+02 3.271164703369140625e+01
7.902752685546875000e+02 5.636471557617187500e+02 3.299718475341796875e+01
7.937251586914062500e+02 5.587978515625000000e+02 3.338217926025390625e+01
7.964498291015625000e+02 5.549511718750000000e+02 3.363645172119140625e+01
7.998710327148437500e+02 5.499996337890625000e+02 3.395133209228515625e+01
8.033411254882812500e+02 5.449693603515625000e+02 3.431383514404296875e+01
8.061342163085937500e+02 5.408985595703125000e+02 3.468058013916015625e+01
8.097619018554687500e+02 5.355827026367187500e+02 3.518775177001953125e+01
8.134139404296875000e+02 5.301088867187500000e+02 3.568375396728515625e+01
8.162786254882812500e+02 5.257427978515625000e+02 3.603624725341796875e+01
8.196337280273437500e+02 5.205217285156250000e+02 3.640358734130859375e+01
8.229298706054687500e+02 5.153010864257812500e+02 3.674997711181640625e+01
8.254670410156250000e+02 5.112170715332031250e+02 3.698723602294921875e+01
8.283764648437500000e+02 5.065307312011718750e+02 3.728661346435546875e+01
8.309019775390625000e+02 5.024813537597656250e+02 3.761096954345703125e+01
8.327577514648437500e+02 4.995564270019531250e+02 3.784044647216796875e+01
8.348536987304687500e+02 4.963158264160156250e+02 3.814676666259765625e+01
8.367981567382812500e+02 4.932897644042968750e+02 3.838158416748046875e+01
8.382700195312500000e+02 4.909717712402343750e+02 3.856273651123046875e+01
8.402434082031250000e+02 4.878566894531250000e+02 3.879717254638671875e+01
8.423350830078125000e+02 4.844581909179687500e+02 3.902976226806640625e+01
8.441287841796875000e+02 4.815609741210937500e+02 3.919899749755859375e+01
8.465885009765625000e+02 4.776569824218750000e+02 3.945665740966796875e+01
8.492869262695312500e+02 4.734830932617187500e+02 3.974280548095703125e+01
8.516192016601562500e+02 4.699097595214843750e+02 3.993762969970703125e+01
8.545738525390625000e+02 4.653465576171875000e+02 4.019083404541015625e+01
8.576557617187500000e+02 4.604300842285156250e+02 4.041664886474609375e+01
8.601345214843750000e+02 4.562555236816406250e+02 4.065155792236328125e+01
8.631279907226562500e+02 4.509128112792968750e+02 4.088597869873046875e+01
8.659193725585937500e+02 4.455750122070312500e+02 4.115482330322265625e+01
8.679763183593750000e+02 4.414507446289062500e+02 4.141992950439453125e+01
8.704594116210937500e+02 4.363300781250000000e+02 4.171141815185546875e+01
8.728775024414062500e+02 4.314216918945312500e+02 4.203554534912109375e+01
8.747584838867187500e+02 4.278369750976562500e+02 4.224996185302734375e+01
8.769997558593750000e+02 4.237412719726562500e+02 4.249338531494140625e+01
8.791428222656250000e+02 4.199103088378906250e+02 4.278430938720703125e+01
8.807864379882812500e+02 4.170231933593750000e+02 4.299314117431640625e+01
8.828955688476562500e+02 4.133527221679687500e+02 4.327480316162109375e+01
8.851029663085937500e+02 4.094690856933593750e+02 4.362715911865234375e+01
8.869578247070312500e+02 4.061966247558593750e+02 4.399271392822265625e+01
8.893111572265625000e+02 4.020640563964843750e+02 4.440671539306640625e+01
8.917951660156250000e+02 3.976901245117187500e+02 4.497068023681640625e+01
8.938613281250000000e+02 3.940698547363281250e+02 4.549575042724609375e+01
8.964278564453125000e+02 3.896042175292968750e+02 4.625875091552734375e+01
8.989752197265625000e+02 3.851273498535156250e+02 4.702100372314453125e+01
9.011604003906250000e+02 3.814198913574218750e+02 4.766675567626953125e+01
9.039699096679687500e+02 3.766658630371093750e+02 4.847739410400390625e+01
9.067134399414062500e+02 3.720178527832031250e+02 4.924018096923828125e+01
9.089537963867187500e+02 3.682493591308593750e+02 4.980435943603515625e+01
9.116939086914062500e+02 3.636302490234375000e+02 5.055478668212890625e+01
9.142731323242187500e+02 3.593497924804687500e+02 5.122464752197265625e+01
9.161939697265625000e+02 3.562330627441406250e+02 5.169245147705078125e+01
9.185071411132812500e+02 3.525359191894531250e+02 5.222081756591796875e+01
9.206557617187500000e+02 3.488603210449218750e+02 5.268067169189453125e+01
9.221721191406250000e+02 3.458390197753906250e+02 5.303548431396484375e+01
9.237369995117187500e+02 3.419335937500000000e+02 5.338162994384765625e+01
9.246718139648437500e+02 3.379058227539062500e+02 5.369225311279296875e+01
9.248613891601562500e+02 3.344877929687500000e+02 5.415428924560546875e+01
9.243330688476562500e+02 3.300310058593750000e+02 5.468077850341796875e+01
9.228563842773437500e+02 3.254930419921875000e+02 5.510309600830078125e+01
9.212929687500000000e+02 3.218459472656250000e+02 5.543837738037109375e+01
9.190825195312500000e+02 3.170528259277343750e+02 5.587023162841796875e+01
9.167432250976562500e+02 3.120440673828125000e+02 5.629642486572265625e+01
9.148745117187500000e+02 3.079219665527343750e+02 5.662688446044921875e+01
9.124430541992187500e+02 3.024915771484375000e+02 5.708718109130859375e+01
9.099812622070312500e+02 2.967975769042968750e+02 5.752558135986328125e+01
9.080159301757812500e+02 2.921685485839843750e+02 5.788314056396484375e+01
9.054729614257812500e+02 2.862697143554687500e+02 5.829395294189453125e+01
9.029276123046875000e+02 2.803888549804687500e+02 5.874852752685546875e+01
9.008764038085937500e+02 2.756269226074218750e+02 5.913848114013671875e+01
8.984146728515625000e+02 2.698046569824218750e+02 5.957173919677734375e+01
8.958555297851562500e+02 2.638812866210937500e+02 6.005783843994140625e+01
8.938082275390625000e+02 2.590823059082031250e+02 6.038516998291015625e+01
8.912512207031250000e+02 2.532036285400390625e+02 6.083216094970703125e+01
8.892324218750000000e+02 2.485715637207031250e+02 6.121242523193359375e+01
8.866406250000000000e+02 2.426892242431640625e+02 6.167353057861328125e+01
8.839051513671875000e+02 2.368499450683593750e+02 6.209926605224609375e+01
8.816467895507812500e+02 2.322521209716796875e+02 6.246347808837890625e+01
8.786784667968750000e+02 2.264263305664062500e+02 6.294945526123046875e+01
8.756077270507812500e+02 2.205961303710937500e+02 6.343509674072265625e+01
8.730717773437500000e+02 2.160301055908203125e+02 6.375850677490234375e+01
8.697796020507812500e+02 2.102310028076171875e+02 6.415827178955078125e+01
8.664154663085937500e+02 2.045411987304687500e+02 6.456278228759765625e+01
8.636703491210937500e+02 2.000519104003906250e+02 6.485990142822265625e+01
8.602622070312500000e+02 1.947323608398437500e+02 6.518505096435546875e+01
8.567130737304687500e+02 1.893654632568359375e+02 6.549846649169921875e+01
8.537998046875000000e+02 1.850145568847656250e+02 6.572321319580078125e+01
8.500772094726562500e+02 1.796542663574218750e+02 6.603864288330078125e+01
8.463877563476562500e+02 1.743645629882812500e+02 6.632755279541015625e+01
8.433674316406250000e+02 1.699877624511718750e+02 6.653336334228515625e+01
8.396896972656250000e+02 1.645578613281250000e+02 6.674272918701171875e+01
8.360167846679687500e+02 1.591038818359375000e+02 6.695761871337890625e+01
8.330695190429687500e+02 1.548232727050781250e+02 6.712479400634765625e+01
8.293361816406250000e+02 1.494036560058593750e+02 6.738898468017578125e+01
8.256688232421875000e+02 1.440404968261718750e+02 6.759703826904296875e+01
8.227828369140625000e+02 1.398825378417968750e+02 6.741054534912109375e+01
8.191670532226562500e+02 1.345867156982421875e+02 6.721390533447265625e+01
8.158176269531250000e+02 1.291853485107421875e+02 6.720229339599609375e+01
8.134053955078125000e+02 1.248429412841796875e+02 6.726999664306640625e+01
8.106427001953125000e+02 1.192004699707031250e+02 6.737479400634765625e+01
8.080683593750000000e+02 1.134769668579101562e+02 6.746050262451171875e+01
8.060396728515625000e+02 1.088257751464843750e+02 6.756513214111328125e+01
8.036315917968750000e+02 1.031909103393554688e+02 6.771787261962890625e+01
8.012120361328125000e+02 9.752863311767578125e+01 6.783728790283203125e+01
7.992005004882812500e+02 9.307950592041015625e+01 6.796483612060546875e+01
7.966452026367187500e+02 8.778271484375000000e+01 6.811617279052734375e+01
7.942725830078125000e+02 8.304833221435546875e+01 6.823897552490234375e+01
7.925347900390625000e+02 7.945645141601562500e+01 6.831307220458984375e+01
7.906746826171875000e+02 7.537637329101562500e+01 6.838732147216796875e+01
7.890405883789062500e+02 7.167803955078125000e+01 6.845499420166015625e+01
7.878217163085937500e+02 6.911218261718750000e+01 6.850704193115234375e+01
7.860344848632812500e+02 6.622628021240234375e+01 6.857811737060546875e+01
7.838319702148437500e+02 6.373494720458984375e+01 6.863501739501953125e+01
7.817510986328125000e+02 6.206356048583984375e+01 6.859859466552734375e+01
7.786142578125000000e+02 6.048793029785156250e+01 6.853458404541015625e+01
7.749882202148437500e+02 5.966176605224609375e+01 6.836821746826171875e+01
7.716973876953125000e+02 5.967894363403320312e+01 6.818192291259765625e+01
7.674523315429687500e+02 6.037867736816406250e+01 6.796617889404296875e+01
7.630767822265625000e+02 6.141051483154296875e+01 6.777129364013671875e+01
7.592297363281250000e+02 6.230487823486328125e+01 6.756435394287109375e+01
7.541959838867187500e+02 6.336156845092773438e+01 6.728101348876953125e+01
7.489814453125000000e+02 6.432499694824218750e+01 6.696720123291015625e+01
7.447677001953125000e+02 6.499732208251953125e+01 6.670156097412109375e+01
7.393186645507812500e+02 6.583266448974609375e+01 6.637313079833984375e+01
7.337576904296875000e+02 6.673075866699218750e+01 6.612619781494140625e+01
7.293330688476562500e+02 6.743312072753906250e+01 6.594451141357421875e+01
7.236583862304687500e+02 6.827914428710937500e+01 6.565232086181640625e+01
7.179213867187500000e+02 6.911824035644531250e+01 6.535829925537109375e+01
7.134146118164062500e+02 6.976165771484375000e+01 6.510634613037109375e+01
7.078223266601562500e+02 7.054756164550781250e+01 6.480672454833984375e+01
7.024667968750000000e+02 7.127494812011718750e+01 6.454502105712890625e+01
6.983239135742187500e+02 7.179565429687500000e+01 6.433394622802734375e+01
6.936308593750000000e+02 7.230690002441406250e+01 6.407936859130859375e+01
6.893250732421875000e+02 7.268946075439453125e+01 6.385234832763671875e+01
6.861411132812500000e+02 7.292790222167968750e+01 6.371494293212890625e+01
6.825606079101562500e+02 7.330811309814453125e+01 6.356932830810546875e+01
6.793806152343750000e+02 7.402631378173828125e+01 6.346996307373046875e+01
6.770242919921875000e+02 7.501168060302734375e+01 6.343315887451171875e+01
6.743745727539062500e+02 7.684996795654296875e+01 6.335894012451171875e+01
6.722492065429687500e+02 7.939354705810546875e+01 6.333045196533203125e+01
6.710333251953125000e+02 8.196376800537109375e+01 6.331597137451171875e+01
6.703218383789062500e+02 8.570211791992187500e+01 6.320426177978515625e+01
6.705778198242187500e+02 8.978707885742187500e+01 6.287990570068359375e+01
6.711520385742187500e+02 9.346120452880859375e+01 6.261321258544921875e+01
6.719550781250000000e+02 9.843785858154296875e+01 6.229004669189453125e+01
6.727456665039062500e+02 1.038235626220703125e+02 6.200748443603515625e+01
6.733626098632812500e+02 1.085634841918945312e+02 6.176860809326171875e+01
6.741381225585937500e+02 1.146762695312500000e+02 6.151119232177734375e+01
6.748967285156250000e+02 1.208280334472656250e+02 6.121291351318359375e+01
6.754871826171875000e+02 1.257085571289062500e+02 6.095227813720703125e+01
6.762031860351562500e+02 1.319945831298828125e+02 6.064406585693359375e+01
6.768980102539062500e+02 1.383947601318359375e+02 6.033359527587890625e+01
6.774502563476562500e+02 1.435088195800781250e+02 6.011257171630859375e+01
6.782155761718750000e+02 1.500333557128906250e+02 5.983386993408203125e+01
6.789751586914062500e+02 1.566699829101562500e+02 5.953188323974609375e+01
6.795668334960937500e+02 1.619497985839843750e+02 5.934815216064453125e+01
6.802831420898437500e+02 1.686537170410156250e+02 5.909493255615234375e+01
6.811008300781250000e+02 1.753496551513671875e+02 5.879599761962890625e+01
6.817833251953125000e+02 1.807806701660156250e+02 5.854740142822265625e+01
6.825877685546875000e+02 1.874606323242187500e+02 5.831443023681640625e+01
6.834133911132812500e+02 1.943182067871093750e+02 5.808390045166015625e+01
6.840570678710937500e+02 1.998638458251953125e+02 5.790592193603515625e+01
6.848245849609375000e+02 2.067706604003906250e+02 5.771363067626953125e+01
6.855716552734375000e+02 2.135790557861328125e+02 5.743375396728515625e+01
6.861699829101562500e+02 2.192395935058593750e+02 5.726110076904296875e+01
6.869240722656250000e+02 2.262770690917968750e+02 5.699874114990234375e+01
6.876865234375000000e+02 2.333096618652343750e+02 5.674384307861328125e+01
6.883011474609375000e+02 2.388612976074218750e+02 5.649469757080078125e+01
6.890760498046875000e+02 2.459419555664062500e+02 5.617467498779296875e+01
6.898678588867187500e+02 2.530490264892578125e+02 5.582503509521484375e+01
6.904909057617187500e+02 2.586685485839843750e+02 5.551883697509765625e+01
6.912598876953125000e+02 2.658173522949218750e+02 5.519431304931640625e+01
6.920332031250000000e+02 2.728282470703125000e+02 5.490703582763671875e+01
6.926301269531250000e+02 2.783259887695312500e+02 5.464131927490234375e+01
6.933522949218750000e+02 2.848778076171875000e+02 5.437837982177734375e+01
6.940692749023437500e+02 2.914946899414062500e+02 5.401055145263671875e+01
6.946466064453125000e+02 2.968160095214843750e+02 5.375847625732421875e+01
6.954398803710937500e+02 3.033854064941406250e+02 5.339640045166015625e+01
6.961772460937500000e+02 3.097003479003906250e+02 5.302075958251953125e+01
6.967329101562500000e+02 3.148876953125000000e+02 5.271253204345703125e+01
6.973073120117187500e+02 3.213804931640625000e+02 5.237497711181640625e+01
6.979088134765625000e+02 3.278678894042968750e+02 5.194493865966796875e+01
6.984249267578125000e+02 3.330705871582031250e+02 5.154363250732421875e+01
6.990739746093750000e+02 3.397705993652343750e+02 5.107300567626953125e+01
6.997551879882812500e+02 3.465581359863281250e+02 5.050662994384765625e+01
7.003107910156250000e+02 3.519442138671875000e+02 5.010276031494140625e+01
7.010384521484375000e+02 3.587680358886718750e+02 4.957416534423828125e+01
7.017474975585937500e+02 3.655122680664062500e+02 4.903635406494140625e+01
7.022922363281250000e+02 3.708107910156250000e+02 4.860550689697265625e+01
7.029868164062500000e+02 3.775242309570312500e+02 4.806568145751953125e+01
7.036413574218750000e+02 3.841926879882812500e+02 4.756282806396484375e+01
7.041757812500000000e+02 3.895405273437500000e+02 4.714382171630859375e+01
7.048296508789062500e+02 3.960258178710937500e+02 4.660138702392578125e+01
7.055693969726562500e+02 4.026767883300781250e+02 4.596071624755859375e+01
7.064370117187500000e+02 4.080426635742187500e+02 4.535041046142578125e+01
7.072631835937500000e+02 4.149465637207031250e+02 4.472422027587890625e+01
7.080939331054687500e+02 4.219872741699218750e+02 4.405989837646484375e+01
7.087466430664062500e+02 4.275088806152343750e+02 4.352732086181640625e+01
7.094701538085937500e+02 4.344671630859375000e+02 4.300710296630859375e+01
7.102648925781250000e+02 4.413485717773437500e+02 4.227182769775390625e+01
7.109169311523437500e+02 4.467827758789062500e+02 4.170673370361328125e+01
7.116038208007812500e+02 4.535926208496093750e+02 4.105934906005859375e+01
7.120388183593750000e+02 4.603465881347656250e+02 4.037946319580078125e+01
7.121998901367187500e+02 4.657149353027343750e+02 3.983506011962890625e+01
7.121561279296875000e+02 4.725648498535156250e+02 3.912248992919921875e+01
7.117414550781250000e+02 4.794609680175781250e+02 3.832630157470703125e+01
7.111035766601562500e+02 4.851045837402343750e+02 3.780036163330078125e+01
7.099379882812500000e+02 4.919104919433593750e+02 3.738387298583984375e+01
7.085776367187500000e+02 4.986695861816406250e+02 3.678800201416015625e+01
7.073961791992187500e+02 5.040090942382812500e+02 3.618231964111328125e+01
7.056224365234375000e+02 5.105129394531250000e+02 3.539580535888671875e+01
7.035516357421875000e+02 5.167458496093750000e+02 3.462029266357421875e+01
7.016881103515625000e+02 5.217763061523437500e+02 3.395452117919921875e+01
6.991723022460937500e+02 5.278685302734375000e+02 3.309654998779296875e+01
6.965037841796875000e+02 5.338415527343750000e+02 3.222260284423828125e+01
6.943480834960937500e+02 5.384237060546875000e+02 3.160172271728515625e+01
6.915762329101562500e+02 5.441849975585937500e+02 3.087027740478515625e+01
6.887679443359375000e+02 5.499479980468750000e+02 3.014243316650390625e+01
6.865822753906250000e+02 5.544940795898437500e+02 2.958428192138671875e+01
6.837940673828125000e+02 5.601768798828125000e+02 2.887915802001953125e+01
6.809431762695312500e+02 5.658474731445312500e+02 2.847368621826171875e+01
6.786400756835937500e+02 5.703958740234375000e+02 2.812262725830078125e+01
6.757564086914062500e+02 5.760244140625000000e+02 2.744602203369140625e+01
6.728341674804687500e+02 5.816456909179687500e+02 2.672003936767578125e+01
6.703775634765625000e+02 5.863232421875000000e+02 2.620806121826171875e+01
6.674195556640625000e+02 5.921383056640625000e+02 2.558786773681640625e+01
6.645313110351562500e+02 5.979811401367187500e+02 2.507732391357421875e+01
6.622992553710937500e+02 6.026058349609375000e+02 2.467069244384765625e+01
6.594675292968750000e+02 6.084633178710937500e+02 2.419416046142578125e+01
6.566840820312500000e+02 6.143945312500000000e+02 2.371683502197265625e+01
6.545998535156250000e+02 6.191334228515625000e+02 2.324974822998046875e+01
6.522512817382812500e+02 6.252985229492187500e+02 2.265892791748046875e+01
6.502573242187500000e+02 6.316749267578125000e+02 2.219303131103515625e+01
6.489297485351562500e+02 6.369239501953125000e+02 2.175873565673828125e+01
6.475712890625000000e+02 6.435013427734375000e+02 2.122684478759765625e+01
6.463389892578125000e+02 6.499804077148437500e+02 2.063205718994140625e+01
6.452522583007812500e+02 6.553300170898437500e+02 2.027939605712890625e+01
6.438497314453125000e+02 6.618983154296875000e+02 1.986235809326171875e+01
6.423871459960937500e+02 6.684676513671875000e+02 1.938156890869140625e+01


==> 02p.txt <==
x	y	z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.538720063422830631e+00 4.839920216884885384e+00 5.475860849015387610e-02
7.015147203572899670e+00 9.635767594889166787e+00 1.271357253751992378e-01
1.039007881961870616e+01 1.434846418129140488e+01 1.846649246117163523e-01
1.371555389689750371e+01 1.904763718116847926e+01 2.417650911699391891e-01
1.698543045330620060e+01 2.370989089808187344e+01 2.904962886473324013e-01
2.019866518059918903e+01 2.830603916137805243e+01 3.320143749126914234e-01
2.337100148748232087e+01 3.280670984950847213e+01 3.819963254378833106e-01
2.642661785847158384e+01 3.715553130498540924e+01 4.281625012705857491e-01
2.935927497824320298e+01 4.129796741819030359e+01 4.863257667496132530e-01
3.217700491481248548e+01 4.519409268092414322e+01 5.318024608125155872e-01
3.495903482917413641e+01 4.891158002979593533e+01 5.829948375568683172e-01
3.774646956469450032e+01 5.240176898506484093e+01 6.345886621923007009e-01
4.062048381437056577e+01 5.558688192133662653e+01 6.818036405293134150e-01
4.362628635287435230e+01 5.840687513123361185e+01 7.375870466814502535e-01
4.675573857690183388e+01 6.081797450542507733e+01 7.938176569075020561e-01
5.001477760442790554e+01 6.279101384068125924e+01 8.403602225974089457e-01
5.341747304962480314e+01 6.433010955673572084e+01 9.121187900476950272e-01
5.691472554645958581e+01 6.535702688472144928e+01 9.883832500518007214e-01
6.045253602682380034e+01 6.587919594750022156e+01 1.084638972843144922e+00
6.405074096986187726e+01 6.591449563359206820e+01 1.223358128561454539e+00
6.767933310433109284e+01 6.545215224492682182e+01 1.432936705774677799e+00
7.126909611038107073e+01 6.446557063822096723e+01 1.629985761606217665e+00
7.471197143129981555e+01 6.292972376014046176e+01 1.836847844310456113e+00
7.784430577869306944e+01 6.076136106857165231e+01 2.083809829853155104e+00
8.044860106159403301e+01 5.778380639975988942e+01 2.335333484706713314e+00
8.344960931237660873e+01 5.504022443696504752e+01 2.666743969851613105e+00
8.642690889517066921e+01 5.245460641429299642e+01 3.038558671183403170e+00
8.946794433292134840e+01 4.988467866210980617e+01 3.449209812065373804e+00
9.254373664145570899e+01 4.727565699347329797e+01 3.915904721373897335e+00
9.563392392944142273e+01 4.457898349966003337e+01 4.418576259691126218e+00
9.869199240414977226e+01 4.176584293974049444e+01 4.900730814111330602e+00
1.018493536760287839e+02 3.889879200887553168e+01 5.421525062579087617e+00
1.050388179241212754e+02 3.596703687236320945e+01 5.924271750189229913e+00
1.080612135340937101e+02 3.305372837550525134e+01 6.361135434512481091e+00
1.113381114177648499e+02 3.003062860723697014e+01 6.831163747760426119e+00
1.146612276014225955e+02 2.696512330240791044e+01 7.317304883020746331e+00
1.180111096451736330e+02 2.387810938083176282e+01 7.802551950423545435e+00
1.213664192914062170e+02 2.079304403306095139e+01 8.294189606146799676e+00
1.247937215889500919e+02 1.765797869832032418e+01 8.786569627483514111e+00
1.282805345299763360e+02 1.450823170368185977e+01 9.277076151786422642e+00
1.319692985403415548e+02 1.120646358650628649e+01 9.791796244151354855e+00
1.356556741852612049e+02 7.909138592455443373e+00 1.030281358206021025e+01
1.392780061806766980e+02 4.631758800088328520e+00 1.076916298549404871e+01
1.426729065745669516e+02 1.437367457404062909e+00 1.126521880034288792e+01
1.460146262238101826e+02 -1.977406647533716644e+00 1.172703251548954917e+01
1.491176452213230448e+02 -5.531906112630694317e+00 1.220650338686303904e+01
1.519746901042277614e+02 -9.233229939113122953e+00 1.267191362731682069e+01
1.545703348488420659e+02 -1.306757707081726849e+01 1.314019731205372388e+01
1.568673292210363854e+02 -1.699401005776149631e+01 1.362674779982167905e+01
1.589408281120366269e+02 -2.111600592389041608e+01 1.415999721869844663e+01
1.607890902156754862e+02 -2.546812515906963625e+01 1.469293214427252359e+01
1.623369749071985666e+02 -3.000288404804593867e+01 1.522524131237845779e+01
1.635607806323468196e+02 -3.469170919574020928e+01 1.575431633072096282e+01
1.644208759664454647e+02 -3.953100486870663843e+01 1.627811688913586607e+01
1.648069727497959889e+02 -4.446239015482210988e+01 1.679901015895400818e+01
1.647061956867279093e+02 -4.940048001580660753e+01 1.732708886596540410e+01
1.641565538107629152e+02 -5.429968459580639717e+01 1.786526825795854378e+01
1.632547307783767394e+02 -5.916073366453811389e+01 1.840605232436957195e+01
1.623832004683841603e+02 -6.425115849068035345e+01 1.889156860401346805e+01
1.611907689074698737e+02 -6.918251447055727965e+01 1.937666601502111163e+01
1.597857375871249417e+02 -7.397332305807472608e+01 1.985415605601008693e+01
1.581766102849759648e+02 -7.858283654203474100e+01 2.031579362748993489e+01
1.566257391001464896e+02 -8.316303536610134017e+01 2.080178689280525717e+01
1.551458118422115433e+02 -8.761683095313661340e+01 2.123999728960006195e+01
1.539388682004817213e+02 -9.234248778853230988e+01 2.173512262191202282e+01
1.529634107833149130e+02 -9.713414011465218323e+01 2.224862402048930932e+01
1.522680879982907527e+02 -1.019330831313486243e+02 2.275878828509259932e+01
1.518885402991248839e+02 -1.066762923553455806e+02 2.324049060188225369e+01
1.518807514555297473e+02 -1.113925166305518957e+02 2.370307630419726053e+01
1.522873072173028959e+02 -1.159946755385245183e+02 2.415890015325613049e+01
1.531587703181347706e+02 -1.204481707109343631e+02 2.461099179917209057e+01
1.544940054718312581e+02 -1.247545999731907500e+02 2.506705346768280407e+01
1.563119231093159556e+02 -1.288451808134170449e+02 2.552294245433579789e+01
1.586370579415665816e+02 -1.326843451672550316e+02 2.598021609502011842e+01
1.614553717021530019e+02 -1.361756184506051852e+02 2.644047450185025738e+01
1.647141051490640677e+02 -1.392296267502326543e+02 2.688262659476369976e+01
1.683665050334385285e+02 -1.418153530586879469e+02 2.732257646714034038e+01
1.723452762163336729e+02 -1.439460519905515810e+02 2.776444837551566991e+01
1.765902304601385993e+02 -1.456095764248706814e+02 2.821494964904380609e+01
1.810418528400400362e+02 -1.467643528355236811e+02 2.867208605880757943e+01
1.856441234886776215e+02 -1.473928797194285494e+02 2.915867777198833721e+01
1.903402798409746026e+02 -1.474814751890046978e+02 2.964473402285783266e+01
1.950850457123332831e+02 -1.471296406770823353e+02 3.011672645646573798e+01
1.998472237585434073e+02 -1.463801415637857986e+02 3.057961874497112476e+01
2.046018684997310402e+02 -1.452478962001466414e+02 3.103501359603836107e+01
2.093687501615845861e+02 -1.437314921631362665e+02 3.149269845828627723e+01
2.140898471048721774e+02 -1.419254611638117467e+02 3.195561835907123083e+01
2.189467900369454867e+02 -1.392900971337645331e+02 3.242468419566652216e+01
2.237063364787401554e+02 -1.370940341622741130e+02 3.284694779653655416e+01
2.284577341029911111e+02 -1.348111081740147483e+02 3.325020400082028971e+01
2.332337714055062463e+02 -1.325188138732286518e+02 3.363298484295039259e+01
2.379824699599089683e+02 -1.301580527014704671e+02 3.404840791491830032e+01
2.425509393982741813e+02 -1.280153696249724646e+02 3.446094875332032359e+01
2.472937060293574802e+02 -1.256849216393156894e+02 3.489490689738546791e+01
2.520585959031593859e+02 -1.233615185213696890e+02 3.531724620713726637e+01
2.569298078040376367e+02 -1.209257631583616046e+02 3.572563007518349565e+01
2.617699458488121991e+02 -1.185262903151205904e+02 3.607121756464654538e+01
2.665126645492186981e+02 -1.161845145077639785e+02 3.638081138459904906e+01
2.710354206024637733e+02 -1.139365986994946383e+02 3.664966899162768499e+01
2.755104341745324064e+02 -1.116055399157178414e+02 3.691671008679891486e+01
2.798704398309137105e+02 -1.092513789795873009e+02 3.718031397742924327e+01
2.841818234038075275e+02 -1.068934201066190326e+02 3.749399085377442020e+01
2.884671382417648147e+02 -1.046604834292264599e+02 3.782039086852369536e+01
2.928253026872507689e+02 -1.026300017505013926e+02 3.814367125513579282e+01
2.972810487781964071e+02 -1.008722446840858993e+02 3.849159585560340702e+01
3.018167924608749786e+02 -9.949687978796580978e+01 3.884481744808022086e+01
3.063761483354589359e+02 -9.859593225449090426e+01 3.920329669261481342e+01
3.108872162009064937e+02 -9.825568875005576785e+01 3.956180152363349833e+01
3.152828930393645237e+02 -9.851285426152996649e+01 3.991538172908926185e+01
3.195034935055405185e+02 -9.935495450206033752e+01 4.026649605677338428e+01
3.235009712372882404e+02 -1.007589195187540838e+02 4.062418916252141798e+01
3.271975896913650104e+02 -1.026926795133146300e+02 4.098516764353978914e+01
3.305349782336566022e+02 -1.051094210102221354e+02 4.135022644117589152e+01
3.334678545902206110e+02 -1.079776325976167186e+02 4.171072908657169620e+01
3.359221999640357126e+02 -1.112234288294834101e+02 4.204824653158991055e+01
3.379088955270950692e+02 -1.148151612682811162e+02 4.236104876379813078e+01
3.394130871140191061e+02 -1.187481618250321986e+02 4.267662921909952445e+01
3.403530265113973883e+02 -1.229604734861948145e+02 4.301339949752186698e+01
3.406710517743433684e+02 -1.273526405744759984e+02 4.336717772575470775e+01
3.403374276314784197e+02 -1.317329310602277985e+02 4.371005140701470992e+01
3.394426260130821333e+02 -1.359260160952271121e+02 4.401435280078658252e+01
3.378721943504808110e+02 -1.400302200241700348e+02 4.430990373057058207e+01
3.342035851186921604e+02 -1.449339983295323577e+02 4.459135867134543219e+01
3.322861949099753929e+02 -1.488037067796507813e+02 4.485454265183783917e+01
3.303618677994108452e+02 -1.525531899557198585e+02 4.509218321624939563e+01
3.280937075556017248e+02 -1.564812839013223993e+02 4.530098379661374963e+01
3.260841061716662352e+02 -1.600222194847401056e+02 4.554070608946583576e+01
3.243336641599219092e+02 -1.633457819455257720e+02 4.578134155293140850e+01
3.229409155420140678e+02 -1.664177659310839488e+02 4.601291694627001760e+01
3.219682037932967660e+02 -1.693533472073848714e+02 4.625204662330892802e+01
3.226618330215342212e+02 -1.708439253173346515e+02 4.642430772157483432e+01
3.226643757936283805e+02 -1.737677422497644102e+02 4.659932942648826781e+01
3.235521531205968699e+02 -1.763096982287631818e+02 4.672075295984210186e+01
3.251863269771299656e+02 -1.787419604411800265e+02 4.682130359602302860e+01
3.275179790048802033e+02 -1.809509624659629594e+02 4.684181633479247608e+01
3.304221205560199905e+02 -1.828768882028390408e+02 4.692931507897442600e+01
3.337193027315499307e+02 -1.844695924917529908e+02 4.706313392746718449e+01
3.372549537401825432e+02 -1.856824502215626183e+02 4.721732854600868023e+01
3.409465729025037604e+02 -1.864880660729787110e+02 4.738113713096298341e+01
3.447426505253127402e+02 -1.868113572990475291e+02 4.755707807762421169e+01
3.485793056045661729e+02 -1.865705119455111287e+02 4.774873127297120590e+01
3.523663881163208202e+02 -1.857892218894203324e+02 4.794842334398258288e+01
3.560212305454672332e+02 -1.846285933256462215e+02 4.817442371099372878e+01
3.595461379490247396e+02 -1.831965638157438150e+02 4.839652985360549309e+01
3.629311098730730691e+02 -1.814960522755966679e+02 4.861600173427744664e+01
3.661767548215583474e+02 -1.795223469669523695e+02 4.882681808437784099e+01
3.692433824525709269e+02 -1.772399232681786714e+02 4.903821206215203432e+01
3.720769440071377403e+02 -1.746202749658994833e+02 4.924555178844034486e+01
3.746906692500211875e+02 -1.716213133244177413e+02 4.945809526763718367e+01
3.772716182466143664e+02 -1.670984273879964519e+02 4.982784152617756490e+01
3.796233417481650463e+02 -1.634566177432225516e+02 5.008451665041453538e+01
3.819843118659032939e+02 -1.597010119603861540e+02 5.035951222255600612e+01
3.843634662707078178e+02 -1.558026231220992486e+02 5.063496687381101680e+01
3.867725760126938326e+02 -1.517788447564146850e+02 5.093447383108358650e+01
3.892111400556850640e+02 -1.476334582311554868e+02 5.122672046669919865e+01
3.917193690781692226e+02 -1.433207916966846085e+02 5.154725807193145926e+01
3.941869047045757952e+02 -1.389976281009936656e+02 5.184933314550870165e+01
3.965960915725456744e+02 -1.346515436641786039e+02 5.217930759524020345e+01
3.988377405682474546e+02 -1.304216957645866444e+02 5.245582028257735629e+01
4.010634337884642378e+02 -1.260904366095164164e+02 5.273740651911986532e+01
4.032701679415479248e+02 -1.216674340407662243e+02 5.308600207507191016e+01
4.054496413906415455e+02 -1.172730389053052278e+02 5.346829028153912589e+01
4.076150193252808549e+02 -1.128779327035514797e+02 5.384938970644671485e+01
4.097763124665860346e+02 -1.085387722769095831e+02 5.422590020556262402e+01
4.119725892099041857e+02 -1.042073281543627559e+02 5.458376294470458134e+01
4.141803643171499516e+02 -9.992954581511347101e+01 5.498581128358181758e+01
4.164533602822067451e+02 -9.554354241886940713e+01 5.538464416448277916e+01
4.187524410011288865e+02 -9.112949721684405802e+01 5.581693831396624006e+01
4.210334678289517001e+02 -8.677246884898109158e+01 5.623874900590386972e+01
4.233473627249878746e+02 -8.236334554466286306e+01 5.666332579856818086e+01
4.256541386592051026e+02 -7.799426705332645327e+01 5.710874749069407841e+01
4.279816137892026973e+02 -7.360450785315367739e+01 5.752232732149087013e+01
4.302725201353160855e+02 -6.933365558527584938e+01 5.797360367239452472e+01
4.325994244261523249e+02 -6.518042796746864553e+01 5.840687747370971294e+01
4.348799986881089694e+02 -6.140084024032627497e+01 5.880046030463555695e+01
4.373143049138926131e+02 -5.752876188215297049e+01 5.923616254607476606e+01
4.399498451218455557e+02 -5.346874661907773429e+01 5.965450559485325499e+01
4.427567558036510036e+02 -4.931454210343316902e+01 6.010803344861598418e+01
4.456423084208263390e+02 -4.524553422312567363e+01 6.056098051511116864e+01
4.485927338813713163e+02 -4.126201878996553063e+01 6.100878075496112984e+01
4.516285271969413202e+02 -3.733565305693699798e+01 6.146016892218498384e+01
4.547649403640639889e+02 -3.347354231904859745e+01 6.189086810274797301e+01
4.580193660580092683e+02 -2.967370652861005453e+01 6.230714628259669041e+01
4.613965477352824678e+02 -2.591115830968428568e+01 6.271490051640907382e+01
4.648701860538063784e+02 -2.218519165147425198e+01 6.310578162521244394e+01
4.685256860583651815e+02 -1.838368664298772615e+01 6.349499902648744154e+01
4.722270615798493054e+02 -1.478120307017041846e+01 6.388572578424043513e+01
4.760726009203258400e+02 -1.127184351913393634e+01 6.425415098363305333e+01
4.800739525909347094e+02 -7.877288638763662476e+00 6.458451826873886148e+01
4.841594328583796027e+02 -4.600924455175847250e+00 6.485772656172349571e+01
4.882592440560416662e+02 -1.491842276272138168e+00 6.509411079380981846e+01
4.923750802916799216e+02 1.489253719280323907e+00 6.530834918856670868e+01
4.966421389214643227e+02 4.533322742195891486e+00 6.553232507224400649e+01
5.008410927749642951e+02 7.365271189591601875e+00 6.574169503400186443e+01
5.049875167091490766e+02 1.007491452080188665e+01 6.592233028921876326e+01
5.090111096307125536e+02 1.264275592309110152e+01 6.605650413391620646e+01
5.129962111616443963e+02 1.518043979250676401e+01 6.619131699771288879e+01
5.169539830128727544e+02 1.771643243236143661e+01 6.633661365152950395e+01
5.208289680619592446e+02 2.015102313768849029e+01 6.647524038412008451e+01
5.242364074865553221e+02 2.208336621648551912e+01 6.654844215028209931e+01
5.283120891673265760e+02 2.473768827834459927e+01 6.672000692636333952e+01
5.323702663898801575e+02 2.730316852942932471e+01 6.687403774108915400e+01
5.365004074766983422e+02 2.971457423580423551e+01 6.703556059431925007e+01
5.408422802540787870e+02 3.208051026492566393e+01 6.719466031515916882e+01
5.452558986752993633e+02 3.426578678217447305e+01 6.736701246134036580e+01
5.491324178544284678e+02 3.574321940434051470e+01 6.759222393866554057e+01
5.539074209951288594e+02 3.791385847701311462e+01 6.767031625508006698e+01
5.587065195467474723e+02 4.000547299602293805e+01 6.772943860847747999e+01
5.633306420075798542e+02 4.192811679382104728e+01 6.777624900302284061e+01
5.679843509169735398e+02 4.381868873876459958e+01 6.778879309101000672e+01
5.725665101120903273e+02 4.563197117506471301e+01 6.783415846152205120e+01
5.772228734980268428e+02 4.753761659761941871e+01 6.784850648380744076e+01
5.818348539214225639e+02 4.944951211784818668e+01 6.782693810252574451e+01
5.864663927186018100e+02 5.139775383544532161e+01 6.777247904719681060e+01
5.910764617781475181e+02 5.334453179546859758e+01 6.771404715118664797e+01
5.958276178073731444e+02 5.536832431381963460e+01 6.764631375532513857e+01
6.004956683760165106e+02 5.729078389106005176e+01 6.757924770778369350e+01
6.051079661540810548e+02 5.913644713994764146e+01 6.751473934433994373e+01
6.096809483913993972e+02 6.088301130901513858e+01 6.749062388463336504e+01
6.142127561918600804e+02 6.255556834084514151e+01 6.741182828270871141e+01
6.186178823670322799e+02 6.413135609430375439e+01 6.737325770716934414e+01
6.228394443929171302e+02 6.560471927563122563e+01 6.730724168677090802e+01
6.269662856368657913e+02 6.700763637373691495e+01 6.726342450071091150e+01
6.310862224270946399e+02 6.841227483960433631e+01 6.721121727143217583e+01
6.350704344116726361e+02 6.975699184706277833e+01 6.717578652903196712e+01
6.388605493178587267e+02 7.102649140337719302e+01 6.714648019742863028e+01
6.425386242601081221e+02 7.221311011226394783e+01 6.712855082973095477e+01
6.460221696829012217e+02 7.328686699222168954e+01 6.710930470950671634e+01
6.492654866117566144e+02 7.422945407066579548e+01 6.708642500393135322e+01
6.524513621055330077e+02 7.516597958104803467e+01 6.706727885799779187e+01
6.553627166831432760e+02 7.601414982994464253e+01 6.706386428772087527e+01
6.579227444327465264e+02 7.676684446401637274e+01 6.704933571079105548e+01
6.602060924831361035e+02 7.746148287953020883e+01 6.703536275251376253e+01
6.624572895813009836e+02 7.816698476797634498e+01 6.705300887806882315e+01
6.645299349975481391e+02 7.887108281606668925e+01 6.707191765858988219e+01
6.663828217405604164e+02 7.968972981226524155e+01 6.711803160797067846e+01
6.699775707124655355e+02 8.170176586340946301e+01 6.690361329835819504e+01
6.713944174447366322e+02 8.313372850528448055e+01 6.695425350855603597e+01
6.726502482902661768e+02 8.496358396156846027e+01 6.697305381745584896e+01
6.736545439457987641e+02 8.709494110014971113e+01 6.692743546731453819e+01
6.743564151041987316e+02 8.948996061110665323e+01 6.688786767269129996e+01
6.744343521357706095e+02 9.172731514780261364e+01 6.668206497909172015e+01
6.748140303862120390e+02 9.453979429652662247e+01 6.659659289502322110e+01
6.753303598900419047e+02 9.761184276915996350e+01 6.650965803377994234e+01
6.758712124146728684e+02 1.008348312827799731e+02 6.643033048821163788e+01
6.763733513771734351e+02 1.041577242152693543e+02 6.634162669214047980e+01
6.769733368195801404e+02 1.076797057643841811e+02 6.623203000907334115e+01
6.774103901621391515e+02 1.112188091960913994e+02 6.609400562923241296e+01
6.777644643668580784e+02 1.147744347957697499e+02 6.590021848057642728e+01
6.781882984004195123e+02 1.184227868332380211e+02 6.574914081536479671e+01
6.786352026663698780e+02 1.221170907661474985e+02 6.555786503819803102e+01
6.790583017865367310e+02 1.258220936632078377e+02 6.537573762484242934e+01
6.793161821739947754e+02 1.294381464052276272e+02 6.524050480727278511e+01
6.797519201189470550e+02 1.331891936068398650e+02 6.506826243419303069e+01
6.801700495082734506e+02 1.369502243534529384e+02 6.488772443658143629e+01
6.805612016346991595e+02 1.406009283484224284e+02 6.471041361053796948e+01
6.809477273004935114e+02 1.441281343760271909e+02 6.454728655213889965e+01
6.813107860093398358e+02 1.475109844735762579e+02 6.440837431492097664e+01
6.816349064105360185e+02 1.506323865653756684e+02 6.427192522785540518e+01
6.819341192803460672e+02 1.534693609312954834e+02 6.415366490779408082e+01
6.822273313377104387e+02 1.561204620763360253e+02 6.404024851737358404e+01
6.825097843338766097e+02 1.586668577353253511e+02 6.392512543159710248e+01
6.827775063474780382e+02 1.610482710056088820e+02 6.381468763812929978e+01
6.830306565695516383e+02 1.632207157953583021e+02 6.372409405169435104e+01
6.832515859700037026e+02 1.651403497362524604e+02 6.364962427844841386e+01
6.834279638252129416e+02 1.669534189077194242e+02 6.359178914381961789e+01
6.834611909043138667e+02 1.687669007923483093e+02 6.353430030949732554e+01
6.832269116265151752e+02 1.705074929394917547e+02 6.349440923828104388e+01
6.826519964244952234e+02 1.721960137008886420e+02 6.345218987517183962e+01
6.816240994462399385e+02 1.738212997607584214e+02 6.342756356138293228e+01
6.801159862167057781e+02 1.752687417436514181e+02 6.340224884174195807e+01
6.781290485802187504e+02 1.764102962343771424e+02 6.339047648961991399e+01
6.757165019590221391e+02 1.771453390672762112e+02 6.340315339787535009e+01
6.729693798118989889e+02 1.775618663863445477e+02 6.344230745486099465e+01
6.700057261426077275e+02 1.778369544169330538e+02 6.346227971939519819e+01
6.669470807206118934e+02 1.779906403578482355e+02 6.346245879279600643e+01
6.638889269548629954e+02 1.780211980713158937e+02 6.345443884963744807e+01
6.608395246281911568e+02 1.779133634289345878e+02 6.344887423087265432e+01
6.578085726599460941e+02 1.776682495220138946e+02 6.345703422968487217e+01
6.548175560660089332e+02 1.773252155834488804e+02 6.346320048797738878e+01
6.519039941146155570e+02 1.767769410817812741e+02 6.346999230345015519e+01
6.490597476609841578e+02 1.760667843190799999e+02 6.346210186895022076e+01
6.462975289878164631e+02 1.752510593470871640e+02 6.343857149516872340e+01
6.435570997047186665e+02 1.742784754048974207e+02 6.341456325403762406e+01
6.408340551142076720e+02 1.731695076966992133e+02 6.339175993835318934e+01
6.381089379687640530e+02 1.719325188097321302e+02 6.337119421511827966e+01
6.353653380029857090e+02 1.705746830417848514e+02 6.335250604135690367e+01
6.326085329427876331e+02 1.691085084346761960e+02 6.331837811442581909e+01
6.298610763625896425e+02 1.675612009232251296e+02 6.328162748387407532e+01
6.271310968737703888e+02 1.659737820147967682e+02 6.327135901646786209e+01
6.244239846533422451e+02 1.643442052558958437e+02 6.325154847455010554e+01
6.217468664239513600e+02 1.626628550656562879e+02 6.320498836535604426e+01
6.191190980086852278e+02 1.609372661224810201e+02 6.312315105015426298e+01
6.165339719980665905e+02 1.591874154129071144e+02 6.305184198664403539e+01
6.139940015696489581e+02 1.574252195646145083e+02 6.296736797240460248e+01
6.115518532965880922e+02 1.557016312474243023e+02 6.288671299016223770e+01
6.092692976666410232e+02 1.540848080965826910e+02 6.280421094040679009e+01
6.071909086056753040e+02 1.526249883593674781e+02 6.272978534591062783e+01
6.051417360292855392e+02 1.512925292868819440e+02 6.266308107517621551e+01
6.031422105976516832e+02 1.499503873471794293e+02 6.258178154405915450e+01
6.011789781194730722e+02 1.486293117749217174e+02 6.250299654599649557e+01
5.991051320596734513e+02 1.472707327262064041e+02 6.241907939775136072e+01
5.970690274606629373e+02 1.458945266851602582e+02 6.234192106645876663e+01
5.949851481238970337e+02 1.445065112152477980e+02 6.226557628299094915e+01
5.924636430268268441e+02 1.428867907284321745e+02 6.220248108778243790e+01
5.901642743885615801e+02 1.414401841030272919e+02 6.208208948979518738e+01
5.876349118394616653e+02 1.398866378717844725e+02 6.199459398550513356e+01
5.850630930754790597e+02 1.383291103657563781e+02 6.188037219847364412e+01
5.824851566480245992e+02 1.367718944412194162e+02 6.172991018848193079e+01
5.798469778527610288e+02 1.352053508293119251e+02 6.160036308920802384e+01
5.770899524662808062e+02 1.335823776545005614e+02 6.145381220636600261e+01
5.741308935865639569e+02 1.318925419351643029e+02 6.127230021181700437e+01
5.710582176160556855e+02 1.302074363502866845e+02 6.107667033788526822e+01
5.679365630494429524e+02 1.285478415397853951e+02 6.088344789204916196e+01
5.648251786679733186e+02 1.269339736554897229e+02 6.071102565763643355e+01
5.615025677884650577e+02 1.252392181496381056e+02 6.049396387290365595e+01
5.582903375551874205e+02 1.236415409753903560e+02 6.029434131986521095e+01
5.549784581528574563e+02 1.220269573479031919e+02 6.009191971397102350e+01
5.516241684682078130e+02 1.204322271367826147e+02 5.988239357524196294e+01
5.481524318085874938e+02 1.188396169389209405e+02 5.967991906800010327e+01
5.446463843055372536e+02 1.172982048776991348e+02 5.946097756621586683e+01
5.411047586402947900e+02 1.158040389196565201e+02 5.922752845122099075e+01
5.375612667902462363e+02 1.143690616097057102e+02 5.901302421969529632e+01
5.336757839700950399e+02 1.128097978739185692e+02 5.879511340925278517e+01
5.300999547262288161e+02 1.114382535584402518e+02 5.857290216232629376e+01
5.264900913854161217e+02 1.100751224806127340e+02 5.831509612925202646e+01
5.229218184689821101e+02 1.087786111800341615e+02 5.807599529480057754e+01
5.195211445062831217e+02 1.076022460949633626e+02 5.787895866090906338e+01
5.161719635858929678e+02 1.065010254761973840e+02 5.767519154828855221e+01
5.128814968489334660e+02 1.054536729088177367e+02 5.748662273416374546e+01
5.096345047520401295e+02 1.044126416677474509e+02 5.728756673839545499e+01
5.064598328032812447e+02 1.033787236031673871e+02 5.711089618030177206e+01
5.036082162525294734e+02 1.024483788482326787e+02 5.693665627218665293e+01
5.010192107431515751e+02 1.016171087384507956e+02 5.677254315709986798e+01
4.986648165872359755e+02 1.009335698646282538e+02 5.662534918238300463e+01
4.964699260365044893e+02 1.003980784351102784e+02 5.648974469397031584e+01
4.943974859228575838e+02 1.000503706282308229e+02 5.634486783665090570e+01
4.923481604421996849e+02 9.991454874345053838e+01 5.618489807965882932e+01
4.904093756611645745e+02 1.001018919671015794e+02 5.603480670042499412e+01
4.878909866352313429e+02 1.004605527244563348e+02 5.580610309072808661e+01
4.853433972674925485e+02 1.012413025412019891e+02 5.556538331413686649e+01
4.836921504699387810e+02 1.027306373439302973e+02 5.541482330127305289e+01
4.791327716930882730e+02 1.033868570886724285e+02 5.500080010887873527e+01
4.779121929997453435e+02 1.055178209869410750e+02 5.494347069789522919e+01
4.770363344157577785e+02 1.080313471300488857e+02 5.495918481103299058e+01
4.766053704030721292e+02 1.107455912531116411e+02 5.499426783102337168e+01
4.758142527573425014e+02 1.135556958379587940e+02 5.506368069138648025e+01
4.751040264898101100e+02 1.164145835257959902e+02 5.504397434829096625e+01
4.738226299532547614e+02 1.191979843859419077e+02 5.509054106201104872e+01
4.722818059103080373e+02 1.218692371422373100e+02 5.512071392476155296e+01
4.704262971710999750e+02 1.244105812164223295e+02 5.513610446577955315e+01
4.682633803550162384e+02 1.268109201393260719e+02 5.513692158700559531e+01
4.658196950248809571e+02 1.290556733808030572e+02 5.512977495928657845e+01
4.631143936770845357e+02 1.311339775236338028e+02 5.512255804923832869e+01
4.599746679160758163e+02 1.331645433184555145e+02 5.516507128382878022e+01
4.568248962738032901e+02 1.350657933334448728e+02 5.518260961498357631e+01
4.537101138168593479e+02 1.369037241039496564e+02 5.520962950500327793e+01
4.505354696976096989e+02 1.386673663503746923e+02 5.523576669416938500e+01
4.473890609870637149e+02 1.403822025698717653e+02 5.526233113926766549e+01
4.442951753013448410e+02 1.420988322614767014e+02 5.531678615153502676e+01
4.412726239746494912e+02 1.438096700811319408e+02 5.538730198911951419e+01
4.383241138649622712e+02 1.456549189468415761e+02 5.547832486063126822e+01
4.354609185741537090e+02 1.476455238064652633e+02 5.556863624129982071e+01
4.327329093834739524e+02 1.497901996688363511e+02 5.566460067966893632e+01
4.301456177636566167e+02 1.521188548442784452e+02 5.578491651674867313e+01
4.276779098114782869e+02 1.545929183454308600e+02 5.590970560965472202e+01
4.253680009556919686e+02 1.572471515414142971e+02 5.604505030507545627e+01
4.232279959603283146e+02 1.600883314739765240e+02 5.621471794755105122e+01
4.212929195749675841e+02 1.631368743104958696e+02 5.637614290402552797e+01
4.195777142386189666e+02 1.663786689822571816e+02 5.654663256856455433e+01
4.181141407353914587e+02 1.697811426971881303e+02 5.670579667269534951e+01
4.167554358343275567e+02 1.734953319446602222e+02 5.679983738471599253e+01
4.158412564006151797e+02 1.770810217038258543e+02 5.695460924139921843e+01
4.151885042442599456e+02 1.807253309217215929e+02 5.710529781153979201e+01
4.148065535087666262e+02 1.844276602682937494e+02 5.724949448395822316e+01
4.146959965089984621e+02 1.881524422014453819e+02 5.738550688069046402e+01
4.148946135199666969e+02 1.918840424733671739e+02 5.749955157579864817e+01
4.154033875601658110e+02 1.956322064429619445e+02 5.760923551785197105e+01
4.162387648603048547e+02 1.993972562450873909e+02 5.771352783446675261e+01
4.174160512432906103e+02 2.031646042933122658e+02 5.780947617817325579e+01
4.189446339296627571e+02 2.069080262464914028e+02 5.791736987927311020e+01
4.208408421479386448e+02 2.106581793100121729e+02 5.802660961737750966e+01
4.230719182884203633e+02 2.143453963100371311e+02 5.811676795036716925e+01
4.255913873066698443e+02 2.179034717045531977e+02 5.820189540769101200e+01
4.281111424655656492e+02 2.216342713871993624e+02 5.821230185762779996e+01
4.310330475133874302e+02 2.249932136575434640e+02 5.827587552893130862e+01
4.340776978726451034e+02 2.282775717735452474e+02 5.834105330902297482e+01
4.372527510422521573e+02 2.314999964989617638e+02 5.836972532009734493e+01
4.404763084526266539e+02 2.347464876435144561e+02 5.840047380587292025e+01
4.437598047549926150e+02 2.380048637881710363e+02 5.842406790142899098e+01
4.471005806319722637e+02 2.412882938901363730e+02 5.844589118796421445e+01
4.505171293995330188e+02 2.446887017657263357e+02 5.850226127794711317e+01
4.539573270378512007e+02 2.480844918335903913e+02 5.852465726019971726e+01
4.574559431009022887e+02 2.515342324998343031e+02 5.856203322370440389e+01
4.609914872511706676e+02 2.549351578943397385e+02 5.861212254085671702e+01
4.645266883071175812e+02 2.583010419800372119e+02 5.862545344594754937e+01
4.680670062538491720e+02 2.616415129811948077e+02 5.861793853479132821e+01
4.716086750941320247e+02 2.649789333607424169e+02 5.861799725306691755e+01
4.751442379308929844e+02 2.683302756033234004e+02 5.864531269024903537e+01
4.786420463493599868e+02 2.716467672196758372e+02 5.865684159047990676e+01
4.821613671413164752e+02 2.749720322770803591e+02 5.866827472377106290e+01
4.856890862177505142e+02 2.782706983630892523e+02 5.868763087412896340e+01
4.891943876991437605e+02 2.815386036401574188e+02 5.869705498603122606e+01
4.927048734405048549e+02 2.847772858176961677e+02 5.872443870651265030e+01
4.961903846785569385e+02 2.879887633512034881e+02 5.874084576610584918e+01
4.996527551756992125e+02 2.911872819735575035e+02 5.874379512730345709e+01
5.030694193228729887e+02 2.943486045730882665e+02 5.874581330635466969e+01
5.064670401991855329e+02 2.975305482346430495e+02 5.875025317827220306e+01
5.097924072172065166e+02 3.006913039775234324e+02 5.874797241101445167e+01
5.130126207123640825e+02 3.037821351343260403e+02 5.878316288608639439e+01
5.162268639977639850e+02 3.069070245016080776e+02 5.880188227661949441e+01
5.194480222767675741e+02 3.100329099215832684e+02 5.881042384154583402e+01
5.226378882202366185e+02 3.130844336003763146e+02 5.883294150072131856e+01
5.258654206451086566e+02 3.161151335321744114e+02 5.884493463810606784e+01
5.289878960353184993e+02 3.189665277725033548e+02 5.884982407670315752e+01
5.320589921479157738e+02 3.216866825840939441e+02 5.887551856948692830e+01
5.351895389102194258e+02 3.243816947638595138e+02 5.889854098254868120e+01
5.382244557569362087e+02 3.268570926502043221e+02 5.892449314066988109e+01
5.413062694066246650e+02 3.292223773695131399e+02 5.896253845686600670e+01
5.445288668428771643e+02 3.316066850745256147e+02 5.896447325159836339e+01
5.482670480230276553e+02 3.344131840440649057e+02 5.889815035357926121e+01
5.517104569042890034e+02 3.368024173481116463e+02 5.889368560394390073e+01
5.550393319024982475e+02 3.390646118255727401e+02 5.888071475239505048e+01
5.583004396136643663e+02 3.413091549324976768e+02 5.887836092702853108e+01
5.614346744284484885e+02 3.435213349477079419e+02 5.887569274132282260e+01
5.647383152962842132e+02 3.459607334849773679e+02 5.887478579385475541e+01
5.680498468331576305e+02 3.484292128024085855e+02 5.884564568400477214e+01
5.712967707696427624e+02 3.507933787016964970e+02 5.880984724710069855e+01
5.745767803513292620e+02 3.530035686298307382e+02 5.877756355788424969e+01
5.779760544544584491e+02 3.550189713832733105e+02 5.873390072604416190e+01
5.815016768781356404e+02 3.568022015079034759e+02 5.869741949785015578e+01
5.851778935021037569e+02 3.583431120824295704e+02 5.865730288489633892e+01
5.888921918529024424e+02 3.595387177537772914e+02 5.861355126138935390e+01
5.926516382339276561e+02 3.604544660314985549e+02 5.856818597818048033e+01
5.965392117127820484e+02 3.611787394849345674e+02 5.848827678195026891e+01
6.004775487688170870e+02 3.616408680995850204e+02 5.839346610050822761e+01
6.043759845939708839e+02 3.617374756201242576e+02 5.832438882299924643e+01
6.078064297452483515e+02 3.610911554788408466e+02 5.832278425105035069e+01
6.118707922119501745e+02 3.606605845366387371e+02 5.819930707461566755e+01
6.160553822266314228e+02 3.600009902500221983e+02 5.807323082540889914e+01
6.202335479509779361e+02 3.590673043043457255e+02 5.791974600865368927e+01
6.245462301640941405e+02 3.580676885145455799e+02 5.776507907133417774e+01
6.288702082161896669e+02 3.569778560092632915e+02 5.758705715510103573e+01
6.330852085006886227e+02 3.557433159488724641e+02 5.739719956009587065e+01
6.371187243257226100e+02 3.543360979147739158e+02 5.718940163273349953e+01
6.413749151248921407e+02 3.531146527081725139e+02 5.700886581172678547e+01
6.456927341755031193e+02 3.519983786594742696e+02 5.684792660020245592e+01
6.500097097080786170e+02 3.510220819918849884e+02 5.667777723468613260e+01
6.544332648085083974e+02 3.502306594227730443e+02 5.652759841555526066e+01
6.586669092899007865e+02 3.495340131766988065e+02 5.638897143539615087e+01
6.626740726057932989e+02 3.489390168736366036e+02 5.624939358476387952e+01
6.665577894033308439e+02 3.484296288108925523e+02 5.612233468255500668e+01
6.702167132729465493e+02 3.479726959514334794e+02 5.600993171119694125e+01
6.735566633193302550e+02 3.475696553827310709e+02 5.590460470032711271e+01
6.766932761805495602e+02 3.471944732048308992e+02 5.582761723370722251e+01
6.795559315711860791e+02 3.468197972333812800e+02 5.578553917424029152e+01
6.820484183493355204e+02 3.464667665386606359e+02 5.576720019832333008e+01
6.841377087566954742e+02 3.461453508612246992e+02 5.578531047410257315e+01
6.858479978939847115e+02 3.458565624656748128e+02 5.580805686322791814e+01
6.871888544881577445e+02 3.456173625587302922e+02 5.583556737082847832e+01
6.882481236010794419e+02 3.454241794464705322e+02 5.582045556973795897e+01
6.892243578453307009e+02 3.452850033716377425e+02 5.581200226649819740e+01
6.900375695757884387e+02 3.452685276549042328e+02 5.584243590356720688e+01
6.912666707378434694e+02 3.453474979755653180e+02 5.582022330969670065e+01
6.926510748513227327e+02 3.457261396771083923e+02 5.579220832038041067e+01
6.941636295526240019e+02 3.465441701185584975e+02 5.573760705245657476e+01
6.955276821937738987e+02 3.479144915175733672e+02 5.565837136394300444e+01
6.967502851681523452e+02 3.498240458970485065e+02 5.550608237514335741e+01
6.977387955407376694e+02 3.521602822319431993e+02 5.530913820360562028e+01
6.985257539585893483e+02 3.548270102297303765e+02 5.509501097694508331e+01
6.991348454441588274e+02 3.578351496840363097e+02 5.487385692978035223e+01
6.995788978379282526e+02 3.611346492073186027e+02 5.464378261053632002e+01
6.999865670449846675e+02 3.646500338363658784e+02 5.439559994904506368e+01
7.003543972147465411e+02 3.683973550705978823e+02 5.414937782923738041e+01
7.008384017772946208e+02 3.723417767788948254e+02 5.388770963375061029e+01
7.012110045481331326e+02 3.765055608452942693e+02 5.357073003824726243e+01
7.016554492561257348e+02 3.808290559289366115e+02 5.324686308393334855e+01
7.021038872937355109e+02 3.852858527618180347e+02 5.293413537401276869e+01
7.024988266090895195e+02 3.899079950758334689e+02 5.261566566073378937e+01
7.029694976864004730e+02 3.946360366612180428e+02 5.228867240046575660e+01
7.034017176469315018e+02 3.994841763487942217e+02 5.190385268063195667e+01
7.038866187654591613e+02 4.044256010638026737e+02 5.151473442855204610e+01
7.043757405463744590e+02 4.094628327546265041e+02 5.106099278579907264e+01
7.048674964309877851e+02 4.146208145374724836e+02 5.056745815233907138e+01
7.054055944834391312e+02 4.198300704203085729e+02 5.007624574047300570e+01
7.059503969861883661e+02 4.250742194106690590e+02 4.956322172894982714e+01
7.064641346494092886e+02 4.302280172363221027e+02 4.905179745512312905e+01
7.069677105123453202e+02 4.352916445236314189e+02 4.854920175674007510e+01
7.074732091048944085e+02 4.403758918875246309e+02 4.808927401111052546e+01
7.079392494680330401e+02 4.454518404622165804e+02 4.757031418553849988e+01
7.084231614984281578e+02 4.504713049337905773e+02 4.708387895368327491e+01
7.088881284075538360e+02 4.554854931371787075e+02 4.659464518154825186e+01
7.092907037523900726e+02 4.604948301860306970e+02 4.609835299047053780e+01
7.096201881158284550e+02 4.655654407624460873e+02 4.557872337274803698e+01
7.097028018015588486e+02 4.704911750648714701e+02 4.507625359928065478e+01
7.096535200855103085e+02 4.755774341739094098e+02 4.454608868782656117e+01
7.092894291153762651e+02 4.805194606736762353e+02 4.401097279728137579e+01
7.088518435004014009e+02 4.858346698460696302e+02 4.344015358779736857e+01
7.083034252162387929e+02 4.913176213963856753e+02 4.287044520477220999e+01
7.076148668824192782e+02 4.967722671665172811e+02 4.231130979559058858e+01
7.066888617033640685e+02 5.019825514535648381e+02 4.179275687535238859e+01
7.055797363823797923e+02 5.072380917892327261e+02 4.123149267899048454e+01
7.042613429732532495e+02 5.123275943921349835e+02 4.070513149478063752e+01
7.027470886947414783e+02 5.172887398015634517e+02 4.016415305872338593e+01
7.011158757241153126e+02 5.223809304485648681e+02 3.958797435502418693e+01
6.993137274125435852e+02 5.271407013398326171e+02 3.902254888131022881e+01
6.974421481096118214e+02 5.318574049316042647e+02 3.844889922872655319e+01
6.955165768703720914e+02 5.362483763442756981e+02 3.789679798827120294e+01
6.935664253041527445e+02 5.404616419277765544e+02 3.737629426544523881e+01
6.916226242255332863e+02 5.444704973430413020e+02 3.685568457732380665e+01
6.897009962554570848e+02 5.482476960638510946e+02 3.635722831497994889e+01
6.878509300482653543e+02 5.518230238647477108e+02 3.588071063100470326e+01
6.861214444516713229e+02 5.551183941640163084e+02 3.544570973281212645e+01
6.845338065841467596e+02 5.581228050968356911e+02 3.504539039253096178e+01
6.831090206846424735e+02 5.609779759792625100e+02 3.469040763166034225e+01
6.818144520747160868e+02 5.637570424346056370e+02 3.440718051552872936e+01
6.806010094722752228e+02 5.660091248317205554e+02 3.413744717414326146e+01
6.793327654451920807e+02 5.679704403032045548e+02 3.389094683437502198e+01
6.779624710471246090e+02 5.696082034721314358e+02 3.367097571136888234e+01
6.763205539091501350e+02 5.709659518804772915e+02 3.348546047234446377e+01
6.743664936375889738e+02 5.719202617809445428e+02 3.330119769636536375e+01
6.721637463263920154e+02 5.724116344336270004e+02 3.313978411878557040e+01
6.697953212476306817e+02 5.723723790288113378e+02 3.303039923688246660e+01
6.674107306139238744e+02 5.716580118780116209e+02 3.301872350154689428e+01
6.650373785852034416e+02 5.703917187163893914e+02 3.310032365629146511e+01
6.625336163662407216e+02 5.690257992250204779e+02 3.324018289347508670e+01
6.599622552116960605e+02 5.673111495395904740e+02 3.335554877763137682e+01
6.573390809768316103e+02 5.653537228675630786e+02 3.360304783910848414e+01
6.546954600079150168e+02 5.630619630205260364e+02 3.391532929485631342e+01
6.519413324132802927e+02 5.606607664781806761e+02 3.425242976724371147e+01
6.490068301812946174e+02 5.582852233096056125e+02 3.461339195321907170e+01
6.460381488280403346e+02 5.557142682117730601e+02 3.493197205352907986e+01
6.429938248841780251e+02 5.530323136866145433e+02 3.526040730167560611e+01
6.398215654796617855e+02 5.503123413811414366e+02 3.561672865437657975e+01
6.365558632208877725e+02 5.475312863060936479e+02 3.598497340154654722e+01
6.331629357812948911e+02 5.447372485036727312e+02 3.635146443664196170e+01
6.297629035016287844e+02 5.418809259751158152e+02 3.667705952136784475e+01
6.263252185463464912e+02 5.389885517706063638e+02 3.700685578540648635e+01
6.228690891956968017e+02 5.360598382983472447e+02 3.730150611263709948e+01
6.193387429078046580e+02 5.331324459581203428e+02 3.760468924056974771e+01
6.157308241810909522e+02 5.302239725622363267e+02 3.788962692518204989e+01
6.120132752599442938e+02 5.273449386630662730e+02 3.815114696934548277e+01
6.080866534532943888e+02 5.244162364205157019e+02 3.844521217596980023e+01
6.041734140866643656e+02 5.215188368258328637e+02 3.868209642417776450e+01
6.002526230326903942e+02 5.185535811329121998e+02 3.888865843589448446e+01
5.963817618748742007e+02 5.154728640035616536e+02 3.907528792914132509e+01
5.926849011768417768e+02 5.123118373623510706e+02 3.929450080571946557e+01
5.889487982923184290e+02 5.090211880111918958e+02 3.946054238252355617e+01
5.852416011111969283e+02 5.056296810412441118e+02 3.961472844239177249e+01
5.815296226033503899e+02 5.021589053748218134e+02 3.978661257948123620e+01
5.777929830370737818e+02 4.986220816894136760e+02 3.997338839759844120e+01
5.739505727507685151e+02 4.949624091648066155e+02 4.018115595680670538e+01
5.702945335620653395e+02 4.913927853925935096e+02 4.037990620430692701e+01
5.666558125622112811e+02 4.877735009826582200e+02 4.057700240366302324e+01
5.629837101314494703e+02 4.840617034899129294e+02 4.079202503337008068e+01
5.594281313096373651e+02 4.803840841965622985e+02 4.097651154752757208e+01
5.558925964218047966e+02 4.766950464405818479e+02 4.118320445189449686e+01
5.524132951285731679e+02 4.729945836320587205e+02 4.135610451761090900e+01
5.490337876985197454e+02 4.693643012409033304e+02 4.151568928467428066e+01
5.457122442424029032e+02 4.657968597403908575e+02 4.168945510458235759e+01
5.424477813027129969e+02 4.622859212316742514e+02 4.184218624058993896e+01
5.392869204154569616e+02 4.588675915763903959e+02 4.198173352130942959e+01
5.361295344169955115e+02 4.554752052492196412e+02 4.210884498440409374e+01
5.329204395608093137e+02 4.520596056653007508e+02 4.223390533900402488e+01
5.297476501589842428e+02 4.486758150674393164e+02 4.236307712659976943e+01
5.264902079278524525e+02 4.452276358594373846e+02 4.250373063560888198e+01
5.232182405976820974e+02 4.417465030385860132e+02 4.263727352650878544e+01
5.199767426608817686e+02 4.382567811272886615e+02 4.275191003517461752e+01
5.167415477285288716e+02 4.347483444355281108e+02 4.285837259353794337e+01
5.134868030239906602e+02 4.312215564249453337e+02 4.295581664424787505e+01
5.102253670195748327e+02 4.277048825201038653e+02 4.305892026041926357e+01
5.068914849640235047e+02 4.241581256775327233e+02 4.316148274077371383e+01
5.034969309044132615e+02 4.205517684563573084e+02 4.322898264155436721e+01
5.000948281507419324e+02 4.169432231946627780e+02 4.329717749968843066e+01
4.967027641272240430e+02 4.133336687332539441e+02 4.337044609135065798e+01
4.933259549941606110e+02 4.097308585154094089e+02 4.344506373244229991e+01
4.899604566494809887e+02 4.061505631563142060e+02 4.350992483548368739e+01
4.865551844691941596e+02 4.025293869354032950e+02 4.359373310101639021e+01
4.831278027326179085e+02 3.988813492702076360e+02 4.368241380095557247e+01
4.796864539552769884e+02 3.952010934411907783e+02 4.375558853454960939e+01
4.762286073379226536e+02 3.914981128873768057e+02 4.385032381939984703e+01
4.727581081848110216e+02 3.877812269376186123e+02 4.394052600524175034e+01
4.692758176483118859e+02 3.840520310896898195e+02 4.402076336197377060e+01
4.657879112498764016e+02 3.803008434582083623e+02 4.409913669546970283e+01
4.623074211168067222e+02 3.765618316924825990e+02 4.418136674562827437e+01
4.588349550255009035e+02 3.728491006828008949e+02 4.424417898787226022e+01
4.553803883003869828e+02 3.691515160493634653e+02 4.432011505466094548e+01
4.519844998577278261e+02 3.655350883636451158e+02 4.440993145915295059e+01
4.484776345481637918e+02 3.618031564257989885e+02 4.448258014590477671e+01
4.450442379348529016e+02 3.581269256362940041e+02 4.456273242590160777e+01
4.416173553665090594e+02 3.544469234403081259e+02 4.465169915034935144e+01
4.382193798828375861e+02 3.507611134663044936e+02 4.475459409092425744e+01
4.346831552431404475e+02 3.469155068395621129e+02 4.483256841330054243e+01
4.311509673152755227e+02 3.430667041913429216e+02 4.492430561724014382e+01
4.276739400391250570e+02 3.392849480086943572e+02 4.501366455464049920e+01
4.242119106173921637e+02 3.355587026482349415e+02 4.509952422217214263e+01
4.209114931478055155e+02 3.320185856541313001e+02 4.518524933184986025e+01
4.178090606688932667e+02 3.287216717848308463e+02 4.533681641959730513e+01
4.139906859899775213e+02 3.247002110198054652e+02 4.543758497722224377e+01
4.104871034984494713e+02 3.209952993895498707e+02 4.557164448206081175e+01
4.069976071538650331e+02 3.173097376116756436e+02 4.573674494791814027e+01
4.034748429792040270e+02 3.135625681898264361e+02 4.589791953967506544e+01
3.998067640812437844e+02 3.096432132040776537e+02 4.606326836720080564e+01
3.962443898339109296e+02 3.058179849413181728e+02 4.623787034210702274e+01
3.927396793212088255e+02 3.020408095359559866e+02 4.643208160784176641e+01
3.892179237140430246e+02 2.982431284453741682e+02 4.663146330644647719e+01
3.860514283093587551e+02 2.947953613208581487e+02 4.685625162574729075e+01
3.829339164783693263e+02 2.913713195719261080e+02 4.710038753489205021e+01
3.792394079148766650e+02 2.872914679953336758e+02 4.729118703218013309e+01
3.746076131586191309e+02 2.821655407639469217e+02 4.738898511009304571e+01
3.713760626492345978e+02 2.784522500333583253e+02 4.761372837222494070e+01
3.672672901373772447e+02 2.737209047768792516e+02 4.779042703555202110e+01
3.635410437914139266e+02 2.692652131890085911e+02 4.797637673628889132e+01
3.604381356975775930e+02 2.653578463619834338e+02 4.823532595579054316e+01
3.573135429218439754e+02 2.613194411435546840e+02 4.846784532172657123e+01
3.540806746245103795e+02 2.570569973624889144e+02 4.869303799214360140e+01
3.509096571146580459e+02 2.527640300616494358e+02 4.891645582897722022e+01
3.479894172618413108e+02 2.487056479350390532e+02 4.918953239918225506e+01
3.448578457828338060e+02 2.443328073684585320e+02 4.940570023539516598e+01
3.421909440398546849e+02 2.404266991171220695e+02 4.964975412578917258e+01
3.394789905149643801e+02 2.364223583552248442e+02 4.986604684102699281e+01
3.370800594322709571e+02 2.327341980609066923e+02 5.013242704099982205e+01
3.346874564917427506e+02 2.290074628444847633e+02 5.036240716394505057e+01
3.323690142501937430e+02 2.252969522650527949e+02 5.057347273762103157e+01
3.303390510092646082e+02 2.218401557592243591e+02 5.080855236064471114e+01
3.285105976581406821e+02 2.184313608687734813e+02 5.102378222204805525e+01
3.269747976360105213e+02 2.150854490862063813e+02 5.124923899005731442e+01
3.264356827619802743e+02 2.126028632131116467e+02 5.152810899208203921e+01
3.250039797216769557e+02 2.087725334290660157e+02 5.173487207169837632e+01
3.240578693542379369e+02 2.053724830911766901e+02 5.194602380225106941e+01
3.231876541433612147e+02 2.018968897249026782e+02 5.212750928130632389e+01
3.224545055196527983e+02 1.983977858476445135e+02 5.228414682697804494e+01
3.219447079673261101e+02 1.949387991460148157e+02 5.244760837396478337e+01
3.216806795701704687e+02 1.914562102620525366e+02 5.260640359122797349e+01
3.217096841291999567e+02 1.879101885483784997e+02 5.274848695287045786e+01
3.220540375665851798e+02 1.843002774852145649e+02 5.287938395635617894e+01
3.227431053393476645e+02 1.806560970521115337e+02 5.300033623331331256e+01
3.238076664670447258e+02 1.770894930510506526e+02 5.312183568006287260e+01
3.252564924457715279e+02 1.736604658407209456e+02 5.323057455663639814e+01
3.271141024075695896e+02 1.703836072975542208e+02 5.329269287041075387e+01
3.293933253723803318e+02 1.672624080195316196e+02 5.332617608515921859e+01
3.320322834226581108e+02 1.642763734660643991e+02 5.333098376120533857e+01
3.349488477322558992e+02 1.614082877552547473e+02 5.332710504556074937e+01
3.380002639048393007e+02 1.584152989413710486e+02 5.329511946604524297e+01
3.412165283336366883e+02 1.552817708075767769e+02 5.320436717488345124e+01
3.446033903047502918e+02 1.522342990324265486e+02 5.305520282571097823e+01
3.483003125176000481e+02 1.495349585131745016e+02 5.286250864056018628e+01
3.516315036375234513e+02 1.463366202220084915e+02 5.264231229774604515e+01
3.550174161343529136e+02 1.432119264704640784e+02 5.235231579358379150e+01
3.583106893813951501e+02 1.399276391650476796e+02 5.200470668513996486e+01
3.614856850285991641e+02 1.365057226462145934e+02 5.162437593595253560e+01
3.647535541416304454e+02 1.335044303724661461e+02 5.122835063206018447e+01
3.679194002432613502e+02 1.307657632647987214e+02 5.086128191396276321e+01
3.703996182562508466e+02 1.271452543077926123e+02 5.054476202883004277e+01
3.725934591335999357e+02 1.234681950779924051e+02 5.023613685654491690e+01
3.745064523727760388e+02 1.197188669400534877e+02 4.994234401740570917e+01
3.761140945543555745e+02 1.158188873194117008e+02 4.967876158082044213e+01
3.774845070249148193e+02 1.120532914438997238e+02 4.944087063140698746e+01
3.785822312854477332e+02 1.083086252209644016e+02 4.925311787368427474e+01
3.794225537883430093e+02 1.048677910778616678e+02 4.908190170611686654e+01
3.799996006929229679e+02 1.016698609097127672e+02 4.893914346824833927e+01
3.805048311736256323e+02 9.817332386279693424e+01 4.879559470993606141e+01
3.808331315351396142e+02 9.556995120085815643e+01 4.867919172095113822e+01
3.807916701319702497e+02 9.324773139305453640e+01 4.860584731489347377e+01
3.799319075268343795e+02 9.093212942291857814e+01 4.860099456023090880e+01
3.791348835947989642e+02 8.887954040673645295e+01 4.854867439124790707e+01
3.780359480773355472e+02 8.698715938129038250e+01 4.849383492827300302e+01
3.764673113883725932e+02 8.530297618644641489e+01 4.840491642825507768e+01
3.743818462413518091e+02 8.392791029041313777e+01 4.824420855325057289e+01
3.718169331602334751e+02 8.302421803160541458e+01 4.802210641070166020e+01
3.688984443134615390e+02 8.277240157708648383e+01 4.781664045800866347e+01
3.656363397117120826e+02 8.246297455231831464e+01 4.758751144839192193e+01
3.621447991860384832e+02 8.231805151666466713e+01 4.729970989076505106e+01
3.584032240228667092e+02 8.208640260132713706e+01 4.697810472937764104e+01
3.544441654285157597e+02 8.172763233905530456e+01 4.662170333352077733e+01
3.503536041627086206e+02 8.117129831716577826e+01 4.627131511055947755e+01
3.461530036315734264e+02 8.049798225363652193e+01 4.589477937507164285e+01
3.418905973013948483e+02 7.970502001882152854e+01 4.549815861776661308e+01
3.375938471426680962e+02 7.873991648670399002e+01 4.510600274969845458e+01
3.334093890335032029e+02 7.759938885167392186e+01 4.478508171757013656e+01
3.294327421590349445e+02 7.648889265121604808e+01 4.446118914433659342e+01
3.257318282516591808e+02 7.537858380873315411e+01 4.410205828622063251e+01
3.223256155495068356e+02 7.424061289852184586e+01 4.375809705240726544e+01
3.192178750889495973e+02 7.318868815333343036e+01 4.345915251777983457e+01
3.163894584334415754e+02 7.235876791287994081e+01 4.320219502843784909e+01
3.137715763664943438e+02 7.185675723283246441e+01 4.296673970701743883e+01
3.112709335072380554e+02 7.174768865894981218e+01 4.277747758234376363e+01
3.087977597336721374e+02 7.213129590455143614e+01 4.259788891031616487e+01
3.064199539425422927e+02 7.305728876205603228e+01 4.241964213626184943e+01
3.042757850993410216e+02 7.452164445382813085e+01 4.226075583253440726e+01
3.019039852055619804e+02 7.634037080817263643e+01 4.218255071253680910e+01
2.998995542819458251e+02 7.831221007199560802e+01 4.293759618672865486e+01
2.985788528840777190e+02 8.094729553516189924e+01 4.316350876031437167e+01
2.972839150054326751e+02 8.395432401366586816e+01 4.318091579868064400e+01
2.958400149445062652e+02 8.709330399773078568e+01 4.324262895149632868e+01
2.941535287531784206e+02 9.036449469952441405e+01 4.330976307537284953e+01
2.921822227048464811e+02 9.372568140676141013e+01 4.336255549687971467e+01
2.898206655882046903e+02 9.723499212797365487e+01 4.358676522839039080e+01
2.873137209310523303e+02 1.006029439120360252e+02 4.360117846479203507e+01
2.846096084681449838e+02 1.039134402322585231e+02 4.364179191367559696e+01
2.817841673072841786e+02 1.071492182506453759e+02 4.362295185847843726e+01
2.788389932214499254e+02 1.103893624761838197e+02 4.365154292719875428e+01
2.758166513712013739e+02 1.135956686887565610e+02 4.365161816465681710e+01
2.727060092473072928e+02 1.167465233233291571e+02 4.359915699431348202e+01
2.695845427505823295e+02 1.198682171799591458e+02 4.356574773212579998e+01
2.664527351801543773e+02 1.229423057684229832e+02 4.352110228895043065e+01
2.633454358780784332e+02 1.259833071274697147e+02 4.348763036473830823e+01
2.602872736970775804e+02 1.289815402881554576e+02 4.342854634352681131e+01
2.573211292334291898e+02 1.319808303297768362e+02 4.335457068060212293e+01
2.545310215376306076e+02 1.349728156856082819e+02 4.335214042779917065e+01
2.518373861070820965e+02 1.380235750553477772e+02 4.331779385382783687e+01
2.492463770702163970e+02 1.411904387779038075e+02 4.324322214013709242e+01
2.468161182479685749e+02 1.445228163362566534e+02 4.317851347656237238e+01
2.445957973341415368e+02 1.480301722963258726e+02 4.312458946636591861e+01
2.428646035544747406e+02 1.515264313594600480e+02 4.316313169106258840e+01
2.412125324757595592e+02 1.553425992649179932e+02 4.303681814462577648e+01
2.405901002245557549e+02 1.586144720875009568e+02 4.334029097762650196e+01
2.395612265908131633e+02 1.626641464338019603e+02 4.322383477806955199e+01
2.387990484102718654e+02 1.668291466389922277e+02 4.309636871615547449e+01
2.383430665551808829e+02 1.710985901470148463e+02 4.296082703990505536e+01
2.382341479869296563e+02 1.754193104556367473e+02 4.285274568287373143e+01
2.385623254837722413e+02 1.796899166178064036e+02 4.283125323225849712e+01
2.390215456602761037e+02 1.841723379328097394e+02 4.272779815676621951e+01
2.398444043956459666e+02 1.885860319769467139e+02 4.263782634909981084e+01
2.408661271322984021e+02 1.931680986579755483e+02 4.262641314104032375e+01
2.421285321027626480e+02 1.976535837441606702e+02 4.251842728352450962e+01
2.436251796186261913e+02 2.020877135724440734e+02 4.237559326292362272e+01
2.453665877532679076e+02 2.064539029685320770e+02 4.221764334264925367e+01
2.473504432469308938e+02 2.107475410774439695e+02 4.205698561093156940e+01
2.495692230703720611e+02 2.149525308512909874e+02 4.190688937072141584e+01
2.520091951104265604e+02 2.191943442197822378e+02 4.172828363177799105e+01
2.545828575190268168e+02 2.232598942146292984e+02 4.158277920356282209e+01
2.572487966384745164e+02 2.272259116984820650e+02 4.144322913288352339e+01
2.599829722988181970e+02 2.311198927516177548e+02 4.130235282578238554e+01
2.627660116091604436e+02 2.349621567764538099e+02 4.117452978944751152e+01
2.655977721665196896e+02 2.387925918811378949e+02 4.101784495616362136e+01
2.684440476073497166e+02 2.426009865848275240e+02 4.093653962756809506e+01
2.712111524758985297e+02 2.464283925034283698e+02 4.083128184840049357e+01
2.739559197464240583e+02 2.502467861544983521e+02 4.073293423767403709e+01
2.766857060564128119e+02 2.540618956489359448e+02 4.063441486508042999e+01
2.793736070921166288e+02 2.578279056956797604e+02 4.055036067200444450e+01
2.819841919519357702e+02 2.615888702984074143e+02 4.047090405654518008e+01
2.844072946330626337e+02 2.651609882519808252e+02 4.039105069851520824e+01
2.868211904831620132e+02 2.690395890891612680e+02 4.030729593457771642e+01
2.891688055807298383e+02 2.730165789753859826e+02 4.022193659508575081e+01
2.915361019798341999e+02 2.771906443722860445e+02 4.013639665832679526e+01
2.937278625377159074e+02 2.812901401987199392e+02 4.003697441125846268e+01
2.956727092740746343e+02 2.850785670881471674e+02 4.002943710467631178e+01
2.976120622355824139e+02 2.891206394798562087e+02 3.995200469518025699e+01
2.994974444684887658e+02 2.932772955152673831e+02 3.984160078008633121e+01
3.013538136716785516e+02 2.974629605777233223e+02 3.977132345809935288e+01
3.032034123710171230e+02 3.017161342818129128e+02 3.967389727016450962e+01
3.050469782313979863e+02 3.059508108947539426e+02 3.955090515581164112e+01
3.069116658826766297e+02 3.101862873407155803e+02 3.944257178199726610e+01
3.087968928988097446e+02 3.144284914167968736e+02 3.932791912320154637e+01
3.106192421330502498e+02 3.181467301157596808e+02 3.932648709199807513e+01
3.126821856675030062e+02 3.223640201126182774e+02 3.923204120718127541e+01
3.148358342199051094e+02 3.265007981929382481e+02 3.913523000930348417e+01
3.171008899550067781e+02 3.305715076184494592e+02 3.903313546528464428e+01
3.194831229680125375e+02 3.345430764439595350e+02 3.893513141425984259e+01
3.219432511083613235e+02 3.384354600446100108e+02 3.883745121116716348e+01
3.244651199092738239e+02 3.423129189113603843e+02 3.874045105202304740e+01
3.272409814920980580e+02 3.467483084133652369e+02 3.854787653497471211e+01
3.298422441197240005e+02 3.506116707619419799e+02 3.847940289307959461e+01
3.325108847803160756e+02 3.544310127429603199e+02 3.844150951839799291e+01
3.352139131941078745e+02 3.582126042087220981e+02 3.841189629981389686e+01
3.379870330162320329e+02 3.619719348246452455e+02 3.840381245258711118e+01
3.407817738416613338e+02 3.656684821986837619e+02 3.844044374023896893e+01
3.435898652101303696e+02 3.693979766334417150e+02 3.848753910742350115e+01
3.463984327297729351e+02 3.731961927001138974e+02 3.849667050762065656e+01
3.492538147851662416e+02 3.770609819298412049e+02 3.851371477691149181e+01
3.521787650854788012e+02 3.809407327146757325e+02 3.854401004823373711e+01
3.553690155664501731e+02 3.849745330231619960e+02 3.860963535507155342e+01
3.585142140190810665e+02 3.888240743274552074e+02 3.859321898924526550e+01
3.617464931173638547e+02 3.927003541352795537e+02 3.873827583336635882e+01
3.648836838608792732e+02 3.965431623949602340e+02 3.874891445416875513e+01
3.679738645113566236e+02 4.003833126980005659e+02 3.871344880190219584e+01
3.710373723934379200e+02 4.042367974804791970e+02 3.870117856587361160e+01
3.740576285534351086e+02 4.081482652483203992e+02 3.864899178183208051e+01
3.770567877672307304e+02 4.120538571514984483e+02 3.866111703624785889e+01
3.800159109387471403e+02 4.159672761515281536e+02 3.864584480748073503e+01
3.832363344552470039e+02 4.201853634819523222e+02 3.864228292577004709e+01
3.863115697205420247e+02 4.241320549221786109e+02 3.862388914052863242e+01
3.892704353531692618e+02 4.278579991651381533e+02 3.863083246768457002e+01
3.922848750431120948e+02 4.316252698469175471e+02 3.860810880042473769e+01
3.952923886191294400e+02 4.354145815130121946e+02 3.855140343620730903e+01
3.983036312552187042e+02 4.392054498621459970e+02 3.856035216650100494e+01
4.013022602548386999e+02 4.430009656643585458e+02 3.855829412766934183e+01
4.042620981822540216e+02 4.467897875581480207e+02 3.854602242614758012e+01
4.071890088493333337e+02 4.506498992270069834e+02 3.853516544793853171e+01
4.101666801386900829e+02 4.545491343287729933e+02 3.853665612195681689e+01
4.130819345724030427e+02 4.583340908159521518e+02 3.851244061468747759e+01
4.160016021208753045e+02 4.620967532459600875e+02 3.852039514076636806e+01
4.188707705074150454e+02 4.657948836725037722e+02 3.851188995403796156e+01
4.217829609797162220e+02 4.694113640550826290e+02 3.854348216319272780e+01
4.246628932869017490e+02 4.729000579137774594e+02 3.855130814714640053e+01
4.277097070519934618e+02 4.765137185532726676e+02 3.852021767314759870e+01
4.294206787713196150e+02 4.781008301487905783e+02 3.890907461001028622e+01
4.324739080390533559e+02 4.814493811490256689e+02 3.890835358672234179e+01
4.354336281367320112e+02 4.846370989567160450e+02 3.890663221949357364e+01
4.385265384981697707e+02 4.878953545715338578e+02 3.902377907444321892e+01
4.414581047750547782e+02 4.911090267544507242e+02 3.898847895962221344e+01
4.444044155398656812e+02 4.944333077665244787e+02 3.897591775161755123e+01
4.463591880174233779e+02 4.965279808552172085e+02 3.914640730484724429e+01
4.486820061246116893e+02 4.992130063935697422e+02 3.921672009157547478e+01
4.513142876256378599e+02 5.023754665055393502e+02 3.923541903045183687e+01
4.540852058683811379e+02 5.057367767017506139e+02 3.919976435703264173e+01
4.571025631694661229e+02 5.093017728615598116e+02 3.916798931567995368e+01
4.598359301339075955e+02 5.124113924772310611e+02 3.915188471108453427e+01
4.628960526254287515e+02 5.157616694920754981e+02 3.913371605260836361e+01
4.659948516473921813e+02 5.190686242650838267e+02 3.910471413363323023e+01
4.693128132144589699e+02 5.225526230106912635e+02 3.905273043663179777e+01
4.726588840172896084e+02 5.259783498797499988e+02 3.903970958379949963e+01
4.759657006105475716e+02 5.292954578526300793e+02 3.901012816117693660e+01
4.792751807337349987e+02 5.326352287800584691e+02 3.898542107866056483e+01
4.826034460042573073e+02 5.359950834976157239e+02 3.891739112703425718e+01
4.860192487611883507e+02 5.394784233807604323e+02 3.889619116547023481e+01
4.894738417579942507e+02 5.429947951583932308e+02 3.890579652416717948e+01
4.929447940438703881e+02 5.464962078207422564e+02 3.885955529988886781e+01
5.098888286567069485e+02 5.625012659106632782e+02 3.866591543653386509e+01
5.133530756619403519e+02 5.655429593750220647e+02 3.854798623970337701e+01
5.168058390608359787e+02 5.685280631946167205e+02 3.840662347766286189e+01
5.203921030497986067e+02 5.716339714041195066e+02 3.834933964344935475e+01
5.239823699595144717e+02 5.746848675581214820e+02 3.830114982898114562e+01
5.275999137957096536e+02 5.776837413907292103e+02 3.827722600010279308e+01
5.312570145754623354e+02 5.806591762596482340e+02 3.826365416085270255e+01
5.349000628926895615e+02 5.835720489657674079e+02 3.826134453447719608e+01
5.385446546072122374e+02 5.864268986006824207e+02 3.823975755078161853e+01
5.421996362470663371e+02 5.892919560831945773e+02 3.821035105539601773e+01
5.458731624568988536e+02 5.921434635581480279e+02 3.818421067330559993e+01
5.494969382182907793e+02 5.948609612340470676e+02 3.816659515576356654e+01
5.531558287560585541e+02 5.975310654546630076e+02 3.815445485452412555e+01
5.567873209159487260e+02 6.001188363732167090e+02 3.815372712953851675e+01
5.603656297387559562e+02 6.026430543952748167e+02 3.814939174675353684e+01
5.638806305075257796e+02 6.050656760506617502e+02 3.813762155444047863e+01
5.674910458464711382e+02 6.075150158046669731e+02 3.813249281020941339e+01
5.710039632340339040e+02 6.098675629614727995e+02 3.809304298676749312e+01
5.743533795042335441e+02 6.121063552698976764e+02 3.805726006167027009e+01
5.775679582923453381e+02 6.141822449003420843e+02 3.797072183934042044e+01
5.807574922527479657e+02 6.162096930654033713e+02 3.781241170477451163e+01
5.839434311299445426e+02 6.181130344652782469e+02 3.766849229817900380e+01
5.877285401639378506e+02 6.202753529036723421e+02 3.736844743291298698e+01
5.937654514643000994e+02 6.240817865681081003e+02 3.657152882106472447e+01
6.127800571252596455e+02 6.318898062396488058e+02 3.389458796066232793e+01
6.159231520883183748e+02 6.328251781745361768e+02 3.338499888668637539e+01
6.186045253292004418e+02 6.334246012547237115e+02 3.297545702094831910e+01
6.215832485057713939e+02 6.342466725238825802e+02 3.252294885343051334e+01
6.249472543754025082e+02 6.353441302876183272e+02 3.212802752566479825e+01
6.278047229934909410e+02 6.361655394246675996e+02 3.185836906044574590e+01
6.303400514304173612e+02 6.368568825577347070e+02 3.162272386707252636e+01
6.421837567538611893e+02 6.365524665990711810e+02 3.082388621143416074e+01
6.223916983900018067e+02 6.246378934165553574e+02 3.283030545690293422e+01
6.224246684108255749e+02 6.219293973303100529e+02 3.347777927184201019e+01
6.196467239301200607e+02 6.194223471738642957e+02 3.421606287960088366e+01
6.186535566370112065e+02 6.161387967898947409e+02 3.512137403687398773e+01
6.174566282216911759e+02 6.127004562868369248e+02 3.598385276906229535e+01
6.109621061080899835e+02 6.066279945094123605e+02 3.741696165268477614e+01
6.062742808948115680e+02 6.020006011789052991e+02 3.867594692948397039e+01
6.060456969981606790e+02 5.988931413590855755e+02 3.937996435935491490e+01
6.073200493413150980e+02 5.960118475247189735e+02 3.986638647933545343e+01
6.080714827766859116e+02 5.929627719623540543e+02 4.037997438068280331e+01
6.091762270829401587e+02 5.897799998229581888e+02 4.085157231661077759e+01
6.100075602721050245e+02 5.865954139514743702e+02 4.144950852696317867e+01
6.107314455580766435e+02 5.834122951295582880e+02 4.212888933406225078e+01
6.113987613336591949e+02 5.804908902695613051e+02 4.259727023148649039e+01
6.120101967413878583e+02 5.777368166673279575e+02 4.310667007529155370e+01
6.125570800665354909e+02 5.752168087738300528e+02 4.358495629282321460e+01
6.132217054651675880e+02 5.729946465022189841e+02 4.394904738097586261e+01
6.139229828715261874e+02 5.710535490424567797e+02 4.423993173702888271e+01
6.146739984663902305e+02 5.694218264407522838e+02 4.450362392325180139e+01
6.155552571515343061e+02 5.679414464280647508e+02 4.471358465239817548e+01
6.172821840088165573e+02 5.570598116652481622e+02 4.456460653132164396e+01
6.189419470122553548e+02 5.546929787927538200e+02 4.475714541299229410e+01
6.209476545264038805e+02 5.535887482896068832e+02 4.492911222007447236e+01
6.232953119347185975e+02 5.529898540204789015e+02 4.506879090369754692e+01
6.258808778079579724e+02 5.528892417114665250e+02 4.519825383406465136e+01
6.286667764281610289e+02 5.532575742506701317e+02 4.532904113743456520e+01
6.316690780042093820e+02 5.540753516878768323e+02 4.535189584421771514e+01
6.347180011372506669e+02 5.552033004332489554e+02 4.547775624571104203e+01
6.378162058691085576e+02 5.563259673499856035e+02 4.582827774758924022e+01
6.409983371062088509e+02 5.576899622953066000e+02 4.615811878826264802e+01
6.443473767668428991e+02 5.591645740518309822e+02 4.644537142739385871e+01
6.477594791105910872e+02 5.607346752699024819e+02 4.669969977763698665e+01
6.511389706764587118e+02 5.623567778586223085e+02 4.695166699590958359e+01
6.544520915497355418e+02 5.640231848842477120e+02 4.718354652412111250e+01
6.577884604798096007e+02 5.657197387610686974e+02 4.737145187954762093e+01
6.611273716232128663e+02 5.673889644533958290e+02 4.751874251321781628e+01
6.644133927532387816e+02 5.689468637492208245e+02 4.765959429414105131e+01
6.677290994572765612e+02 5.703390087663860868e+02 4.775778639403660009e+01
6.710457777018585830e+02 5.714172690809784854e+02 4.783170120442613893e+01
6.744013865126844394e+02 5.721792913549792274e+02 4.793769625495262687e+01
6.777305506169693672e+02 5.725690685552423247e+02 4.808744285382575612e+01
6.810616622029583596e+02 5.726012122964551736e+02 4.825167119534992111e+01
6.843500206189902428e+02 5.722496420066916016e+02 4.843491997825237405e+01
6.876126862829904667e+02 5.714991007734333834e+02 4.860013324611187358e+01
6.908059814342039999e+02 5.703201487490374575e+02 4.876286859365784920e+01
6.939165138990688320e+02 5.686945395992712520e+02 4.893707360883412605e+01
6.960493017135488572e+02 5.660584850063269187e+02 4.906106619059298879e+01
6.988807037000941591e+02 5.635429099095083529e+02 4.933400361466822659e+01
7.016003003468897532e+02 5.607219612271084088e+02 4.967110238429840052e+01
7.043648145651708319e+02 5.575032083873121564e+02 4.996962678065224850e+01
7.070491717706648842e+02 5.542508338911451347e+02 5.036712569919718874e+01
7.097447009965188727e+02 5.508592537685148045e+02 5.070425321883798375e+01
7.124058629651058254e+02 5.472958634186010158e+02 5.108107996377754034e+01
7.150572302421256836e+02 5.435823010855051507e+02 5.148734652290504954e+01
7.176653369385531960e+02 5.398269769277328578e+02 5.211451543516154317e+01
7.202086319500251648e+02 5.359718166958721213e+02 5.242907536291573223e+01
7.226287346614016087e+02 5.320609127426811256e+02 5.271246694692351298e+01
7.249252244669254424e+02 5.280861081894391873e+02 5.300187008867447247e+01
7.271022978600794886e+02 5.240560591411299356e+02 5.329682749342642012e+01
7.292114209886027538e+02 5.200041414434416538e+02 5.365538017180170982e+01
7.313338641973857648e+02 5.158842546063862073e+02 5.399632689857529044e+01
7.334388683294114344e+02 5.117483443538504275e+02 5.433309064641627373e+01
7.355304006087282005e+02 5.075915233435812297e+02 5.466629448331556063e+01
7.376750365138847201e+02 5.033201394157893560e+02 5.503291206907625366e+01
7.398663636801802568e+02 4.989369920289242373e+02 5.541955521827722464e+01
7.421573436799255887e+02 4.943777402010503579e+02 5.586884856434653557e+01
7.443795106839448863e+02 4.897830519440876174e+02 5.624933276551380601e+01
7.465677560754505748e+02 4.852337840169774950e+02 5.658740154412621592e+01
7.486805338959640039e+02 4.807553146683736713e+02 5.689411081905000600e+01
7.507105557113575287e+02 4.763427151363512735e+02 5.719226984080643206e+01
7.527022696268109030e+02 4.720312051051716367e+02 5.741090829258824613e+01
7.545896314763180044e+02 4.678440137161817916e+02 5.764202893465028410e+01
7.563779235430172321e+02 4.639197997546469310e+02 5.783243325200042051e+01
7.580157151834756633e+02 4.603309945168036847e+02 5.800097897770785238e+01
7.594881434114907961e+02 4.571306366970480326e+02 5.813707474467853586e+01
7.608294259254579401e+02 4.541958893477678316e+02 5.827721577601875680e+01
7.620723006879230752e+02 4.515038270596552366e+02 5.840469891466236874e+01
7.632763735154741198e+02 4.488966131273022029e+02 5.854532706295677968e+01
7.644919261710452929e+02 4.462542521855010023e+02 5.870487415170438794e+01
7.657307940707850094e+02 4.435703369790668944e+02 5.889642739563580420e+01
7.669797606329018436e+02 4.407832364146422606e+02 5.909020636654057057e+01
7.683129337540724464e+02 4.377847034325947675e+02 5.929454063713092182e+01
7.697769596615049750e+02 4.346539697637654740e+02 5.949263586815353477e+01
7.712481486501391146e+02 4.313956322517364583e+02 5.970478936622919974e+01
7.729686878267389147e+02 4.278100205353705974e+02 5.993566440524108430e+01
7.746043990952275635e+02 4.242576612091045831e+02 6.015381519060307625e+01
7.763668089070770293e+02 4.204678046600504899e+02 6.037662405675852284e+01
7.781732708753879706e+02 4.165835171227016076e+02 6.063825708923291558e+01
7.797932299195490486e+02 4.128790591392132114e+02 6.092960829087935082e+01
7.806427956520251428e+02 4.103393532343117158e+02 6.129925696573438643e+01
7.824122128018767626e+02 4.059977454299013289e+02 6.150387198565433522e+01
7.839527778129871649e+02 4.018850633217443828e+02 6.171396929188942693e+01
7.859620960055243586e+02 3.967726486460607589e+02 6.193674656036287729e+01
7.876310462954069180e+02 3.921335599564688437e+02 6.216248975157546397e+01
7.890643462886812358e+02 3.879017208808761552e+02 6.237227405802987334e+01
7.904416775258680445e+02 3.838713097859688901e+02 6.257038750564626639e+01
7.917518533150139319e+02 3.802194984278420975e+02 6.276328497110634430e+01
7.930907251496424806e+02 3.767433310493868817e+02 6.292927876726513858e+01
7.943314252451846187e+02 3.735994789904527238e+02 6.313486386171174303e+01
7.956058912235075695e+02 3.704636470195522975e+02 6.336141615268560656e+01
7.968974433779692390e+02 3.673353508812488712e+02 6.358777556352843163e+01
7.982422938212243935e+02 3.640977490183939267e+02 6.390264848300353151e+01
7.996205432714933750e+02 3.607111133625222124e+02 6.427417985762161834e+01
8.009641546477246266e+02 3.574242797318624412e+02 6.466610569107014328e+01
8.024431034626419432e+02 3.536066413852939831e+02 6.487838057805386427e+01
8.039103796613746908e+02 3.500649750339696880e+02 6.530597972488978087e+01
8.054014240101083715e+02 3.464296995405823623e+02 6.581886914305847824e+01
8.069384253713777753e+02 3.427364975390925110e+02 6.636160167856198200e+01
8.084806969254368596e+02 3.389993831189595426e+02 6.688812670962165896e+01
8.099349019118611750e+02 3.353778651181399937e+02 6.741587296538244800e+01
8.115178533872560820e+02 3.315092908150455742e+02 6.804008320211175942e+01
8.130987382829116541e+02 3.276928217362269606e+02 6.867377263174783764e+01
8.147004340875523667e+02 3.238827957328127809e+02 6.931829095913167293e+01
8.163406555942808609e+02 3.199985356915171906e+02 6.996568863300275609e+01
8.180544324255705533e+02 3.159678022164826530e+02 7.057603993086470950e+01
8.197546326598539963e+02 3.120123935720044415e+02 7.118697662900932244e+01
8.214590730214366658e+02 3.081025694387412841e+02 7.174380958256402607e+01
8.230814818569290310e+02 3.044341655802605828e+02 7.226351488376086252e+01
8.246191671850838247e+02 3.010703693283925304e+02 7.272513678223734246e+01
8.261748156156957066e+02 2.976795116000435542e+02 7.311873408501377014e+01
8.276201713961675068e+02 2.944497929702998817e+02 7.349558969682071563e+01
8.289302758577601935e+02 2.911826643778038033e+02 7.383798414485841022e+01
8.300270056529964222e+02 2.879076896107870311e+02 7.412319828359491680e+01
8.308709609442342980e+02 2.845956106304545301e+02 7.437230813067914426e+01
8.313167417445657748e+02 2.812385567730269145e+02 7.465048441466015561e+01
8.312823419019607627e+02 2.778543256043471388e+02 7.492975913904710694e+01
8.307289690562432725e+02 2.744375086455772248e+02 7.521186952765275180e+01
8.295472359645949609e+02 2.711185506973424140e+02 7.549203021128755609e+01
8.256019682520987999e+02 2.722051689477768832e+02 7.581552845886973557e+01
8.234852657374165119e+02 2.690697919639887914e+02 7.608651459288249441e+01
8.210795739816641117e+02 2.660581348484986961e+02 7.635089994942696023e+01
8.188124141751094385e+02 2.625680061406939103e+02 7.669464276215363441e+01
8.168785547040313304e+02 2.580975566086407866e+02 7.719875118960048610e+01
8.145650423612662507e+02 2.541895362795079620e+02 7.758595008755425226e+01
8.122235296364555097e+02 2.500607422399659470e+02 7.803850798300044289e+01
8.098788018995928724e+02 2.456771937530917569e+02 7.860566991293774208e+01
8.073873813773438997e+02 2.414004424965573321e+02 7.904082972098805726e+01
8.048308336898290918e+02 2.371717888430840162e+02 7.940298884346449881e+01
8.022857329548141934e+02 2.329403910846652082e+02 7.976024118463055856e+01
7.997356049923026831e+02 2.287240039076079654e+02 8.013849658637504092e+01
7.971888120179153248e+02 2.244365341107229028e+02 8.052641869178522427e+01
7.946555377377477498e+02 2.201038308664910801e+02 8.091933374168242210e+01
7.920796800938892375e+02 2.157664073814570429e+02 8.139936882151707209e+01
7.895141129582899566e+02 2.114558816214943135e+02 8.175547987658441684e+01
7.869683237276040018e+02 2.071728212086094914e+02 8.208568780522047348e+01
7.844045899396836603e+02 2.029272933997984296e+02 8.245996774149801922e+01
7.818343123028632817e+02 1.986709590706321649e+02 8.280636647177854570e+01
7.792407730064760472e+02 1.944211836867991963e+02 8.313074804191022338e+01
7.766115968495905690e+02 1.902223855608651490e+02 8.353472691040124687e+01
7.737012696605260089e+02 1.859443189948144664e+02 8.397087831420307680e+01
7.705521614174090246e+02 1.815280172620165899e+02 8.443807027287000722e+01
7.676667519480283772e+02 1.773939149918309113e+02 8.483345866518888556e+01
7.647205068240949686e+02 1.732640966614169997e+02 8.521811432648864582e+01
7.616411116796460874e+02 1.690902909180155973e+02 8.558151603816565967e+01
7.585383352634891025e+02 1.649539741067949876e+02 8.594070679453827211e+01
7.554159559034964104e+02 1.608795699291645178e+02 8.629367466557545185e+01
7.522189823167644818e+02 1.568595272768222060e+02 8.660373784705457467e+01
7.490278856140324706e+02 1.529675303657734275e+02 8.686784991581319559e+01
7.458296564032657443e+02 1.491761298354292933e+02 8.717770715519414182e+01
7.425305136000254151e+02 1.453830879208682632e+02 8.743000365541230678e+01
7.391931079221606069e+02 1.416072657413577360e+02 8.764775059681899450e+01
7.358597843406026868e+02 1.378761310108406519e+02 8.796611833233171751e+01
7.324098609403448563e+02 1.341297141054098461e+02 8.827101226907120690e+01
7.291084668427242832e+02 1.304919242078736659e+02 8.855083694793638927e+01
7.258617777732554259e+02 1.268784119793675131e+02 8.879474874831051068e+01
7.226431705258860347e+02 1.232446035556355213e+02 8.899167749273057382e+01
7.193905566644182272e+02 1.195471825428384136e+02 8.918500284138185918e+01
7.159840687850220320e+02 1.156854569894552469e+02 8.936230944245038188e+01
7.124938762755751895e+02 1.117349061583084051e+02 8.953439936641544250e+01
7.091719340146611330e+02 1.079558583898002553e+02 8.971165737041073385e+01
7.057956431578470529e+02 1.041202140072406195e+02 8.985459831443687051e+01
7.025294779026311289e+02 1.003843732016278381e+02 9.000785884461970454e+01
6.992545570034367302e+02 9.662885012578841781e+01 9.020368967037556729e+01
6.961090372062682263e+02 9.287916774505424655e+01 9.038911997596127890e+01
6.932042342360408611e+02 8.912775418250299708e+01 9.057332632145845253e+01
6.905109460957572765e+02 8.531900968047261813e+01 9.077130635905025713e+01
6.877992119869196586e+02 8.124627226196636798e+01 9.088971033873554006e+01
6.849563905885706845e+02 7.688914155811066564e+01 9.095905915029496214e+01
6.823224601162021372e+02 7.268250335812987828e+01 9.107896742862691042e+01
6.797639572601161717e+02 6.851699867316114023e+01 9.119945044374227905e+01
6.772818698903926133e+02 6.441172494081749278e+01 9.131774103387002128e+01
6.748446808766409504e+02 6.037153173230262126e+01 9.141423208243338649e+01
6.727942605846436663e+02 5.688485156988993907e+01 9.161590135711156790e+01
6.702690072102271870e+02 5.306701835070634843e+01 9.175521114929141220e+01
6.673716316483137234e+02 4.896757859323535200e+01 9.192161831180509068e+01
6.651015616420820606e+02 4.561465622558411326e+01 9.203750246265025226e+01
6.630841169287928096e+02 4.253251211952508015e+01 9.214682537987086164e+01
6.612780635863815633e+02 3.966151999969317643e+01 9.220436787156826597e+01
6.596258221441449905e+02 3.698680556431185806e+01 9.223670239662621384e+01
6.581001439369314312e+02 3.459425323886068782e+01 9.225053405447974342e+01
6.565512558913233079e+02 3.247038614529076739e+01 9.226652504616154715e+01
6.548186473137369603e+02 3.058341974326300772e+01 9.229328693795068261e+01
6.528434468130152482e+02 2.896028814308764154e+01 9.229187036256961107e+01
6.506630421762833976e+02 2.765912156889147511e+01 9.227343227783192958e+01
6.480769171450665453e+02 2.660581768201253183e+01 9.223594428540762635e+01
6.453070851764608733e+02 2.611688701861118389e+01 9.216380289066520959e+01
6.423395717372826539e+02 2.618334747307546806e+01 9.204953126515802353e+01
6.392467759418615287e+02 2.681011248009603420e+01 9.190530217768845489e+01
6.352746859640038792e+02 2.685148586920778158e+01 9.158564388524172273e+01
6.319457166489333986e+02 2.806228239443227679e+01 9.140162045512680322e+01
6.283696725161642007e+02 2.924276483916616343e+01 9.117209035739483625e+01
6.245854074374328775e+02 3.040580590249219384e+01 9.095350769458242723e+01
6.207183702425262481e+02 3.164497839002386215e+01 9.069612526629593674e+01
6.167726618572545476e+02 3.286942332438312064e+01 9.040609374004324650e+01
6.127029741686023954e+02 3.396932657649706044e+01 9.013485545229332274e+01
6.085901241950366511e+02 3.509613856910631569e+01 8.989035494673920823e+01
6.044797973636830193e+02 3.632583187723179208e+01 8.971166533241689933e+01
6.003072042848018555e+02 3.751204140116117003e+01 8.953309377520695023e+01
5.960542066567478514e+02 3.862135711688581097e+01 8.927819958717515192e+01
5.917728444912393115e+02 3.972192424684025269e+01 8.900461462650807221e+01
5.874664047489192171e+02 4.082292987849893251e+01 8.875056497884767737e+01
5.831665360678856587e+02 4.194789003600359933e+01 8.850042665992819479e+01
5.789628463980710649e+02 4.303202186005299978e+01 8.827166014234877878e+01
5.748670890739554125e+02 4.409493074131379586e+01 8.807194745109258349e+01
5.709085506462799913e+02 4.511124870274998955e+01 8.790491322035549615e+01
5.671257993817087026e+02 4.601666243746590368e+01 8.769479160178759969e+01
5.635755969905864049e+02 4.681678035394066484e+01 8.749529484481580255e+01
5.603101291306949179e+02 4.751342957964104130e+01 8.733450230344453757e+01
5.572733378892996825e+02 4.811822222477518096e+01 8.719798286373296037e+01
5.544901931584076920e+02 4.865998774377631264e+01 8.704820181923382449e+01
5.519732264110249389e+02 4.930558083570079475e+01 8.696953863321365930e+01
5.489108489221206355e+02 5.061857604906001029e+01 8.681060953557808091e+01
5.467489680619719365e+02 5.183932410325802209e+01 8.678015782457944738e+01
5.448613544169779743e+02 5.340410681226957479e+01 8.673967868559257965e+01
5.433144823446142482e+02 5.532867714667004577e+01 8.671585730562708250e+01
5.421735536262654023e+02 5.763192237838187992e+01 8.672732154907480151e+01
5.415271467732081874e+02 6.029222366051863702e+01 8.673481972587613598e+01
5.414715961827409956e+02 6.326549364747211968e+01 8.671185234123328200e+01
5.418045911780046708e+02 6.656402703413955635e+01 8.663867116890379805e+01
5.422636069760355895e+02 7.017390937977081933e+01 8.651174088254029471e+01
5.432514577743003201e+02 7.385010556261347858e+01 8.641281557126517043e+01
5.443035083257348106e+02 7.780360950738754866e+01 8.626554743909360923e+01
5.454056078633727793e+02 8.203247871992313378e+01 8.612861336430172798e+01
5.465314778577563857e+02 8.648957845890963370e+01 8.598982357691750167e+01
5.476566767374438314e+02 9.107067806804320753e+01 8.581166139184067276e+01
5.488190772568842704e+02 9.577483794271303452e+01 8.563463389372489587e+01
5.499786511119904162e+02 1.005253260177683359e+02 8.561442468644455062e+01
5.510772280528811962e+02 1.052865741269446289e+02 8.541983925002806188e+01
5.521424818646024733e+02 1.100867859991495692e+02 8.520013258412738821e+01
5.532254498931557691e+02 1.149371300917425742e+02 8.500214174216688434e+01
5.543061578018491673e+02 1.198191501325825215e+02 8.481343932501151528e+01
5.554452136244207168e+02 1.247229817942588710e+02 8.463828965566175100e+01
5.566027646740803903e+02 1.296581947231110234e+02 8.445579120836993070e+01
5.578241658944027677e+02 1.346071421263302170e+02 8.430599996018418096e+01
5.590377757077015985e+02 1.395849220448459675e+02 8.418359127170754164e+01
5.602015285863534473e+02 1.445604390894340554e+02 8.401673184004130235e+01
5.614059187065529386e+02 1.495499351843330658e+02 8.384482849411864436e+01
5.626504814513717747e+02 1.545494494457587393e+02 8.368549347144141848e+01
5.639023985840594833e+02 1.595650308366904824e+02 8.350113946537013021e+01
5.651506737162216041e+02 1.646097874960691456e+02 8.333422260608564613e+01
5.664154759218895379e+02 1.696607472183197842e+02 8.316944473738064403e+01
5.676567082310572232e+02 1.747352193375940601e+02 8.300152097026074216e+01
5.688697877805124108e+02 1.798150212513679378e+02 8.280798473167136819e+01
5.700960741871602977e+02 1.849223952764959620e+02 8.263519335860475223e+01
5.713297638559051848e+02 1.900472500270324758e+02 8.246213506792682324e+01
5.725485099335901396e+02 1.951776677377718556e+02 8.231310171906831386e+01
5.737910109256824853e+02 2.003254939401351464e+02 8.214681808709194399e+01
5.750151392906500405e+02 2.054484219866639307e+02 8.197544661849470060e+01
5.762585147880716931e+02 2.106080996606462179e+02 8.180448972671214847e+01
5.775114379048020510e+02 2.157573950085624404e+02 8.163009946386283389e+01
5.787651477413498924e+02 2.209311306719431514e+02 8.146115910631388601e+01
5.800379196586508215e+02 2.261007488700362273e+02 8.129789688311807083e+01
5.813023889021875448e+02 2.313104488682348290e+02 8.109486889196747939e+01
5.825351242596340171e+02 2.364855208198248420e+02 8.090437201479819862e+01
5.837726111427068645e+02 2.416074902771023574e+02 8.074040938862901839e+01
5.849525649764857462e+02 2.465531374704816017e+02 8.055806327057902649e+01
5.861427281155258697e+02 2.514259532366648955e+02 8.036042608691420241e+01
5.872777674861351898e+02 2.561756966140578697e+02 8.020000799301126904e+01
5.884079112263942761e+02 2.608688751781993460e+02 7.995916104228261645e+01
5.895519720663990029e+02 2.655688645071789438e+02 7.976539752163678543e+01
5.906874697809129202e+02 2.702340949057981447e+02 7.953428495488074645e+01
5.918072347949702134e+02 2.748458284167936085e+02 7.932755191670115380e+01
5.928676246983519604e+02 2.792863864264391509e+02 7.913323043178567673e+01
5.939483060159194565e+02 2.839029297913239134e+02 7.890110870704268109e+01
5.950034730041159037e+02 2.884610572534158450e+02 7.868809170156458777e+01
5.960618462702072975e+02 2.930762432755234386e+02 7.844673084845686617e+01
5.971339529504539314e+02 2.976979786827076850e+02 7.818920619092902768e+01
5.982301688053737507e+02 3.024270626717345749e+02 7.789195637810929895e+01
5.993245558743669790e+02 3.071265696625913506e+02 7.761011795220682075e+01
6.004501738803160151e+02 3.119163242514936201e+02 7.724863623623404862e+01
6.015439688377512084e+02 3.165063085572798514e+02 7.693380348634138954e+01
6.027165832060504727e+02 3.213118695946734533e+02 7.658330721190478130e+01
6.038157987407213341e+02 3.258874565885932384e+02 7.628546207858877892e+01
6.049226119586420509e+02 3.305148551971224720e+02 7.593801715358236493e+01
6.060102018584492498e+02 3.350956059209626687e+02 7.557825394908199712e+01
6.071131629142302017e+02 3.397326676362912963e+02 7.525261701458100561e+01
6.081622331042601672e+02 3.442925659893423926e+02 7.493726342461630452e+01
6.092349365966392725e+02 3.488668721616976427e+02 7.461381584068449513e+01
6.102883678786746486e+02 3.533631483974827461e+02 7.426928404280911877e+01
6.113187036233993013e+02 3.577107726404474306e+02 7.391916186237953923e+01
6.124394660173952616e+02 3.623132705825636890e+02 7.349978908906105346e+01
6.135889940098154511e+02 3.669558469656116131e+02 7.307068001024734372e+01
6.148465855734539218e+02 3.719533037306468373e+02 7.260568755021083120e+01
6.160801531821356321e+02 3.768369635622650549e+02 7.214656398524107317e+01
6.172728088708738596e+02 3.815564967565958341e+02 7.172104816624727164e+01
6.184620786446078000e+02 3.863266315528420023e+02 7.128296439861665590e+01
6.195338031719453511e+02 3.908067478602615097e+02 7.089274854058496089e+01
6.207538199505030434e+02 3.962149928341959821e+02 7.037159426220169678e+01
6.219386077148498089e+02 4.016188279418614684e+02 6.986147305819898179e+01
6.231332362426342115e+02 4.073149584051892589e+02 6.929943014369932541e+01
6.240396307102530500e+02 4.119738379578279819e+02 6.883304152814430665e+01
6.253528062467556765e+02 4.192038115918225003e+02 6.808226476336311350e+01
6.264867117825784817e+02 4.262411568668094333e+02 6.734584932332846563e+01
6.274976227147370764e+02 4.334776295581610839e+02 6.658021230280384373e+01
6.279468087091862571e+02 4.387806109411823741e+02 6.602806371445679190e+01
6.281799988684367690e+02 4.440051655807806696e+02 6.549934841258460949e+01
6.285142262572002210e+02 4.508287063439600502e+02 6.478852921252618557e+01
6.283982755248050580e+02 4.563632083065558049e+02 6.426679173647343646e+01
6.282106375804729623e+02 4.625124292020973940e+02 6.362330676377563776e+01
6.277284066969795049e+02 4.678848448820266981e+02 6.310440457182077978e+01
6.270018409313048551e+02 4.729153563013151143e+02 6.261586960286940950e+01
6.261947731086852400e+02 4.788228073401818961e+02 6.197472220250665487e+01
6.251572238867041733e+02 4.843704174135090739e+02 6.137507855150553837e+01
6.238959183316223971e+02 4.894021127195852614e+02 6.081922798917324258e+01
6.224954299507070345e+02 4.942491298933792336e+02 6.027358914092485520e+01
6.209168886049754974e+02 4.988734872165410934e+02 5.971953727624244124e+01
6.193869214871701843e+02 5.035661286478958800e+02 5.917979558710478472e+01
6.177846914740055126e+02 5.080354986580320542e+02 5.865530744519200823e+01
6.162047332167044260e+02 5.126435249069328393e+02 5.811691157516308692e+01
6.146561345907193754e+02 5.174142803914622846e+02 5.758772194130035160e+01
6.132017658759486949e+02 5.224329315384488837e+02 5.708961645293756959e+01
6.116281495950220233e+02 5.270010439195381196e+02 5.660101700624677079e+01
6.100362690542226574e+02 5.315329098613756287e+02 5.615344946270938209e+01
6.085741111252568771e+02 5.366040310738932249e+02 5.572701511234073735e+01
6.069674641425843902e+02 5.411869014939233011e+02 5.530184462083076369e+01
6.055334962688556288e+02 5.465384969074160608e+02 5.476571466294788593e+01
6.039386037521891240e+02 5.514797777826706806e+02 5.425148259350210367e+01
6.022206796136258617e+02 5.561371567315301263e+02 5.368957733232929996e+01
6.005246944082116443e+02 5.607816713314456365e+02 5.316876124815300386e+01
5.988750452348189128e+02 5.653697879808235029e+02 5.267142605428847446e+01
5.973149730651905429e+02 5.704053327197830185e+02 5.222201881998925188e+01
5.957310688827132026e+02 5.751280677329378932e+02 5.182177757073111479e+01
5.941490492795525142e+02 5.797994314616130396e+02 5.139087206283873144e+01
5.926138601598870537e+02 5.846032367659756801e+02 5.096459419511696609e+01
5.911512433440273071e+02 5.894368002492758478e+02 5.055429722277285265e+01
5.898379830073665744e+02 5.942523419827502948e+02 5.015540042717158542e+01
5.887419099189769440e+02 5.991437530024205671e+02 4.974623296638910119e+01
5.879376939030997846e+02 6.038117888770981381e+02 4.945166350634185903e+01
5.872550616419678136e+02 6.091708907345499711e+02 4.906328035327115344e+01
5.866870418690858742e+02 6.148923310725236888e+02 4.858792933929935032e+01
5.863646849526936649e+02 6.200728720405242029e+02 4.814930565070726942e+01
5.859718452001994820e+02 6.255313125726725048e+02 4.761687837956787206e+01
5.856584363373947326e+02 6.306409187973961252e+02 4.719584109737313327e+01
5.853204891787312363e+02 6.356745493779194476e+02 4.680178433341400535e+01
5.848779170238565257e+02 6.409020394860660872e+02 4.638567977011675936e+01
5.843033568759565242e+02 6.465281234963053976e+02 4.591436005370419338e+01
5.839886480752876423e+02 6.515558604073866036e+02 4.555472136411440687e+01


==> 02p_imls.txt <==
 x y z
3.231721035902410222e+00 -4.377458175195840795e+00 2.964288199457314477e+00
6.668227969626087770e+00 6.568301305242014720e-01 3.031876725118662019e+00
1.082725166102696335e+01 6.901288716665392897e+00 3.126520565357247428e+00
1.410911466476040665e+01 1.185622712732002171e+01 3.176312451222683020e+00
1.812729594170313874e+01 1.797841335280675068e+01 3.242682955872297157e+00
2.204599149235539457e+01 2.391725680251516550e+01 3.313599515994706479e+00
2.503729035702933103e+01 2.846291617129944740e+01 3.372319993590827458e+00
2.863993851250989309e+01 3.380336806052503817e+01 3.448674370749321483e+00
3.210827536963272166e+01 3.877578462703864659e+01 3.519254173053989021e+00
3.490915842646678868e+01 4.246522041142710435e+01 3.581267746163267596e+00
3.857085803175762351e+01 4.661502795873626326e+01 3.637834393419560719e+00
4.246271515555214648e+01 5.006535460489796208e+01 3.716004108401525841e+00
4.578983582569933475e+01 5.232042317294005329e+01 3.727721710883947548e+00
5.009969977633384985e+01 5.444181477070527109e+01 3.779468004009460813e+00
5.449151188444368898e+01 5.568532972332894104e+01 3.846274217501150616e+00
5.811745765667139096e+01 5.607465989455459976e+01 3.953083555751470080e+00
6.270810941414024597e+01 5.580940552215834316e+01 4.133649657699812963e+00
6.723999335205330397e+01 5.474288229296689678e+01 4.324727320655620488e+00
7.074804802290478278e+01 5.323632302228960356e+01 4.491114651463909979e+00
7.489378255859099909e+01 5.064078474551556042e+01 4.714328664956167536e+00
7.879775636014643680e+01 4.766966756639710212e+01 4.963436290523787875e+00
8.189399259916949347e+01 4.510266496642101686e+01 5.236039562471214381e+00
8.578677759544842729e+01 4.184636225136084420e+01 5.650229172598395522e+00
8.971654875766283510e+01 3.847838515919357860e+01 6.079211166817908740e+00
9.289435982631947297e+01 3.570485436477773789e+01 6.478778931721853596e+00
9.689127117135051037e+01 3.212629754915732150e+01 6.973003878217808094e+00
1.009858264103909420e+02 2.849981128252035489e+01 7.496067864016993987e+00
1.042976365572370980e+02 2.553885842866172240e+01 7.876226878868948234e+00
1.085100902139173655e+02 2.179659894659550901e+01 8.361466849714791039e+00
1.128259977550939794e+02 1.796397160566717233e+01 8.869823696804935764e+00
1.163573847807113282e+02 1.484910306587467943e+01 9.272732470614108991e+00
1.208593139734277173e+02 1.086309575080197121e+01 9.778922571322114621e+00
1.254669190786236044e+02 6.911993459633674064e+00 1.028855668536632706e+01
1.292253680992738225e+02 3.697937576542916105e+00 1.071016163368054741e+01
1.340384523983931047e+02 -4.063432661543893154e-01 1.123042767210636761e+01
1.387682366347500249e+02 -4.524892685764909217e+00 1.169992722890642867e+01
1.423472689690862296e+02 -7.943644066165290951e+00 1.214932854664656148e+01
1.464893179439363848e+02 -1.242734819434214799e+01 1.266112430650818510e+01
1.502399541668902998e+02 -1.714268349714510009e+01 1.317464317237983273e+01
1.529392605017373228e+02 -2.109306717872613035e+01 1.357281301284127650e+01
1.559215803705068879e+02 -2.624244162210280962e+01 1.413265753513447009e+01
1.585235619312083770e+02 -3.176002763945277962e+01 1.466978250179776744e+01
1.602573106587576603e+02 -3.639512555185540776e+01 1.512029836407368322e+01
1.619389506957091385e+02 -4.243377280825176712e+01 1.572309204265562599e+01
1.629813276431079885e+02 -4.873915030813217442e+01 1.621983323637055463e+01
1.632142504661426017e+02 -5.386774673108829603e+01 1.669290889517278487e+01
1.628110303185506496e+02 -6.024366374481368780e+01 1.732492468347483339e+01
1.618162624854925298e+02 -6.652640616538543838e+01 1.792964558195721025e+01
1.606624891194546763e+02 -7.156875847880141350e+01 1.837978474622749303e+01
1.590054312084999708e+02 -7.777213375573461462e+01 1.892231722753756884e+01
1.572610036329619163e+02 -8.395363999688963474e+01 1.949913639700401191e+01
1.558526600435694149e+02 -8.888186075521309704e+01 1.998884625135320192e+01
1.542000369635358368e+02 -9.505297884312791723e+01 2.057625696827179951e+01
1.528361328871681621e+02 -1.012702963791679309e+02 2.114090316202221231e+01
1.520426098672912758e+02 -1.062554485496144849e+02 2.160097727350703423e+01
1.515015308814693071e+02 -1.125230669297043846e+02 2.214781558312160925e+01
1.515359961067810843e+02 -1.186841030866697224e+02 2.264868942792664441e+01
1.521042633739858445e+02 -1.234646964973062069e+02 2.304175448005273452e+01
1.535323127781487358e+02 -1.292440439225234456e+02 2.354329324017459157e+01
1.557053790356664820e+02 -1.346810933437304243e+02 2.402884373372881655e+01
1.580416325024525008e+02 -1.387248398635441049e+02 2.440748978537206071e+01
1.617601112424248413e+02 -1.432949411173891576e+02 2.488875726814809752e+01
1.661744687103824560e+02 -1.471167405873575262e+02 2.534972656911800470e+01
1.701282923551713395e+02 -1.495423991635393008e+02 2.571586079000467251e+01
1.754366914701468545e+02 -1.518927927096406734e+02 2.616478722559515546e+01
1.811621542698661926e+02 -1.534141438267602098e+02 2.664357322943140005e+01
1.859097254753951063e+02 -1.539844659101475770e+02 2.705101263551922841e+01
1.919606436405478291e+02 -1.539463649078764433e+02 2.758210325137554264e+01
1.980183290597529435e+02 -1.532121609345937827e+02 2.809287495925067191e+01
2.028565745198586114e+02 -1.521528494172778778e+02 2.850062406832252648e+01
2.088538110222253295e+02 -1.502875108931015404e+02 2.901170614294827743e+01
2.148518301979835883e+02 -1.479063024769342292e+02 2.951023552624478796e+01
2.195882434391971572e+02 -1.457552986223928428e+02 2.990671566736774523e+01
2.255775834605515797e+02 -1.428914621272105876e+02 3.039449071548390791e+01
2.315317585191860701e+02 -1.398859403516529767e+02 3.088761429815290782e+01
2.362629499340254142e+02 -1.374485098764554039e+02 3.129595857046219720e+01
2.421781348278814221e+02 -1.344094328514936194e+02 3.179900849626279324e+01
2.481703354800017109e+02 -1.313251749540082756e+02 3.230154681970510921e+01
2.530119539424040909e+02 -1.288348893166367475e+02 3.269144931883234051e+01
2.590981977759909114e+02 -1.256707814297860324e+02 3.315731681984038914e+01
2.651399497487464600e+02 -1.225106238986486318e+02 3.358148217450657569e+01
2.698472543106707917e+02 -1.199790338141058328e+02 3.390368379637050822e+01
2.755237256285799958e+02 -1.168439498716891336e+02 3.426281186677886126e+01
2.809611370446305045e+02 -1.137599853367617158e+02 3.464817311277201384e+01
2.852394207660630627e+02 -1.114123380348200101e+02 3.496982596074780503e+01
2.906721830660201249e+02 -1.087967446374139229e+02 3.536998022051649571e+01
2.963077481646909064e+02 -1.066202781244547424e+02 3.573619314575358885e+01
3.008372555790423348e+02 -1.053996821049520634e+02 3.605155768166405750e+01
3.065785923589803588e+02 -1.046399440409053909e+02 3.643629824797992001e+01
3.122084666539315663e+02 -1.048449010373376353e+02 3.681014685726024283e+01
3.165521771483431053e+02 -1.057347303656086552e+02 3.710993429410179090e+01
3.216425529497262232e+02 -1.076160316437994879e+02 3.747333951059007262e+01
3.262142612671146935e+02 -1.103284839260563501e+02 3.785653132574315549e+01
3.294277662914271332e+02 -1.130383222936206096e+02 3.815673379141544075e+01
3.328605810066135859e+02 -1.170285483778749835e+02 3.850491869593536620e+01
3.354647824367787621e+02 -1.215780461904448657e+02 3.881896553089329416e+01
3.369404391294036145e+02 -1.256071643875701369e+02 3.905771242428821211e+01
3.379508083570533472e+02 -1.309943378481555669e+02 3.941434645152370564e+01
3.378825528824244770e+02 -1.365686776642604912e+02 3.977676900155451278e+01
3.370877456540812318e+02 -1.408340038797328759e+02 4.006218328882329160e+01
3.353849580402262518e+02 -1.459158346566222235e+02 4.040262784695608644e+01
3.332478662931007989e+02 -1.508638463766127416e+02 4.073513579152973563e+01
3.313845963251705484e+02 -1.547797421128193207e+02 4.101172657186943127e+01
3.289186759075585655e+02 -1.595049770522585959e+02 4.135611860299981402e+01
3.264735929125530447e+02 -1.640232705240866267e+02 4.167995945893223819e+01
3.247709649020306983e+02 -1.674845259741424570e+02 4.190640772508526624e+01
3.231994273787929615e+02 -1.715440625166442032e+02 4.219624801412179238e+01
3.224977594742028373e+02 -1.754350236254163633e+02 4.245749862501244820e+01
3.227776302420317620e+02 -1.782898273800298057e+02 4.261862939786412596e+01
3.241038588081931948e+02 -1.816394749018407140e+02 4.271522975978723480e+01
3.265802215929690533e+02 -1.846999274871348860e+02 4.269994344750281812e+01
3.292816817134783491e+02 -1.868142378476933629e+02 4.267752902062123610e+01
3.333786281739674564e+02 -1.890042403101330422e+02 4.273420612706063793e+01
3.379200669335870089e+02 -1.905828366466047328e+02 4.285228579975309060e+01
3.417465211306899278e+02 -1.913527198753680238e+02 4.295403559848633535e+01
3.466522865566109886e+02 -1.915471517207179772e+02 4.311557458248682906e+01
3.515322871750881859e+02 -1.907945346293395801e+02 4.330674810949027176e+01
3.552815619288997482e+02 -1.896525292976366472e+02 4.348457258135362480e+01
3.597974027624318296e+02 -1.878249846501024365e+02 4.373865222924748508e+01
3.640369084674935607e+02 -1.855517517579922355e+02 4.397682950561232929e+01
3.672429799612764327e+02 -1.833957955430732909e+02 4.415835731644483531e+01
3.708811149271814998e+02 -1.802293675906160502e+02 4.438083624074086941e+01
3.741115152341418479e+02 -1.765025313285954383e+02 4.460492279294561513e+01
3.765143908865703111e+02 -1.730749792000745799e+02 4.479527800101314483e+01
3.794247523388285117e+02 -1.685171161838393346e+02 4.506553083160837048e+01
3.823599274235781991e+02 -1.637188695683409776e+02 4.536389431584021281e+01
3.847479680240024322e+02 -1.597188904873627848e+02 4.560815152138873430e+01
3.877967953324363179e+02 -1.545044946743906848e+02 4.593664783644742045e+01
3.908854014852745991e+02 -1.490919413788476220e+02 4.627703976578089851e+01
3.933517115124754469e+02 -1.446898906983036568e+02 4.657001632738682417e+01
3.963331482332185374e+02 -1.391333958696789921e+02 4.696918238264760959e+01
3.991864582286600012e+02 -1.335533801605668884e+02 4.736759980944479054e+01
4.013681272205527080e+02 -1.290919270877278677e+02 4.769092561829577903e+01
4.040878778777696425e+02 -1.235063258343777761e+02 4.811605530573455525e+01
4.067937674093824967e+02 -1.179170531116798202e+02 4.858144104253013751e+01
4.089676230017506100e+02 -1.135117259549920448e+02 4.896263845343305832e+01
4.117290612551882418e+02 -1.080234992320348226e+02 4.943428002270960775e+01
4.145235694252825738e+02 -1.025626615642217700e+02 4.992508354049437713e+01
4.168066447126436742e+02 -9.818732485432224166e+01 5.030245585962553179e+01
4.196491709538587997e+02 -9.268773134178881890e+01 5.081579844007605118e+01
4.225209798536754988e+02 -8.715610043842198706e+01 5.132480841232683133e+01
4.248403337010826135e+02 -8.276420271109491011e+01 5.173607820603582041e+01
4.277447125035928934e+02 -7.724518323944559484e+01 5.224547962248893640e+01
4.308026232111077434e+02 -7.174758807350129075e+01 5.277350342522098714e+01
4.333814580642448391e+02 -6.738450618970207984e+01 5.315748925244478329e+01
4.366924122832197668e+02 -6.205537299946598750e+01 5.369024106199204027e+01
4.401920924165355586e+02 -5.676952897240953178e+01 5.421092731695447497e+01
4.431366996231889743e+02 -5.259012156831577300e+01 5.463178143554052468e+01
4.469082431285938810e+02 -4.744310456686011435e+01 5.517451137166339947e+01
4.508209562182620402e+02 -4.241589365822139257e+01 5.570496374276182650e+01
4.540995418433295185e+02 -3.844842385400212237e+01 5.610415153279149081e+01
4.583659413138367427e+02 -3.358379099097446385e+01 5.658383567470882269e+01
4.627859580856227240e+02 -2.878210005166043572e+01 5.704030238810666731e+01
4.664473854017497274e+02 -2.504916816513352629e+01 5.741145154851172805e+01
4.712122276658125202e+02 -2.045592511588930051e+01 5.784809663227056120e+01
4.762380884153411671e+02 -1.605373766912445177e+01 5.826218075403067331e+01
4.803987735721355534e+02 -1.266452091132045510e+01 5.854770042874814351e+01
4.856472158991867900e+02 -8.642012893446040067e+00 5.887042666839069227e+01
4.909221122002982725e+02 -4.820964482993209010e+00 5.914130019514391989e+01
4.951798219835754367e+02 -1.887592207646543230e+00 5.937844973786766190e+01
5.005410358646566920e+02 1.703295402972815786e+00 5.962885446865815453e+01
5.058006833658001256e+02 5.168496678623542451e+00 5.986117866658916142e+01
5.099298711479836470e+02 7.856206041070308288e+00 6.003647525093231252e+01
5.149595906886529519e+02 1.111274274848670984e+01 6.025135723123437259e+01
5.199337497756688435e+02 1.430172778141337275e+01 6.043986313784344588e+01
5.239219083758230227e+02 1.686396610894749770e+01 6.057157074176606670e+01
5.290531316700371463e+02 2.014513762355033677e+01 6.072185299845239115e+01
5.333878708110497655e+02 2.270499623896442998e+01 6.083285249602911193e+01
5.389726595122194794e+02 2.572272848649887322e+01 6.098076532670304317e+01
5.448505456630650770e+02 2.857826808936639651e+01 6.109384080659617666e+01
5.496871553192781903e+02 3.077580640869746276e+01 6.114544098583677112e+01
5.557218785264936969e+02 3.336726453544891768e+01 6.121096647391517820e+01
5.617097589220043119e+02 3.587180263622378362e+01 6.123939816095091260e+01
5.665768018698456672e+02 3.787830646798437328e+01 6.120815705024894982e+01
5.726859108735451400e+02 4.037832921179867895e+01 6.119226801856233067e+01
5.787557100442888895e+02 4.294277815233193252e+01 6.116315619559271255e+01
5.836109572930782861e+02 4.500198290241374366e+01 6.109313255413305654e+01
5.896154163795835075e+02 4.755624874660345824e+01 6.099682535974134368e+01
5.956505680322903800e+02 5.006999533755941911e+01 6.088350503814347547e+01
6.004733430782121104e+02 5.204217204221387760e+01 6.078300000317878471e+01
6.065383898561599381e+02 5.442642639585858433e+01 6.068305622683520539e+01
6.125315843588625739e+02 5.665728888822339826e+01 6.055176859247828247e+01
6.171086106167942944e+02 5.828047609041097843e+01 6.049407127141449791e+01
6.226476301424432904e+02 6.023108179954948582e+01 6.038831862626815905e+01
6.280602509320100353e+02 6.207573099600946875e+01 6.031457874322995139e+01
6.322817897262489168e+02 6.349156429899660736e+01 6.026496063275339310e+01
6.373343690336873806e+02 6.518775346880669019e+01 6.020200785470240135e+01
6.422152622182736650e+02 6.675918998154435258e+01 6.015052720694131239e+01
6.458693282537668665e+02 6.785472648884764624e+01 6.011401790098354070e+01
6.500482928878715256e+02 6.904034580100444884e+01 6.006774184298878083e+01
6.538892823663168201e+02 7.012065436845382749e+01 6.004624241120284722e+01
6.566494775885462332e+02 7.092555076737740194e+01 6.002479917959752242e+01
6.596961267253408323e+02 7.186766076244801127e+01 6.002043060355769200e+01
6.624826024550046668e+02 7.275781640571582898e+01 6.003804164422640355e+01
6.645456228257796738e+02 7.364659517728546234e+01 6.005950079086316862e+01
6.667592707291425995e+02 7.526123828776772484e+01 6.007141698610519143e+01
6.685967164149682276e+02 7.739167728950189939e+01 6.006747978777178076e+01
6.697488926625276235e+02 7.944832532082899945e+01 6.003428973206108310e+01
6.707232191592338495e+02 8.248099245812289837e+01 5.993863199743442749e+01
6.712686471059930682e+02 8.583305467704643377e+01 5.986651095085598229e+01
6.716077654072690848e+02 8.873379085504473096e+01 5.980874068695466406e+01
6.720582268710428480e+02 9.254465963451373511e+01 5.970406511519585280e+01
6.725161760403387916e+02 9.659276743688950262e+01 5.958929844457205149e+01
6.729115029954416514e+02 9.999886880488007534e+01 5.946681448830897665e+01
6.734212245271985466e+02 1.044948569048986400e+02 5.930144286270476783e+01
6.739509243712871012e+02 1.091539941194445760e+02 5.911270195244510717e+01
6.743802552958991328e+02 1.129209878609345452e+02 5.897965083915708817e+01
6.749454121132955606e+02 1.177144674615483240e+02 5.876388093799084089e+01
6.754618305832866554e+02 1.225320107706576636e+02 5.861167322232539334e+01
6.759109209477343256e+02 1.264200640732186116e+02 5.848672378853420639e+01
6.764343075590467151e+02 1.312933145660109631e+02 5.831304598454481436e+01
6.769325838064813752e+02 1.359970708037398595e+02 5.813496623480047987e+01
6.773219732744055364e+02 1.396314243722175945e+02 5.800218814337422657e+01
6.777548142591670057e+02 1.438649875780624541e+02 5.784815478975497172e+01
6.781486748939136078e+02 1.476332342830459083e+02 5.771271649835016859e+01
6.784419160713082420e+02 1.503227313615925880e+02 5.761454707149661658e+01
6.788140374040415281e+02 1.536029035962048681e+02 5.749118992738344502e+01
6.791569280428011552e+02 1.565928502861586367e+02 5.737774791098092209e+01
6.794114769759652290e+02 1.586847079642025733e+02 5.729775256465669031e+01
6.796212343705637977e+02 1.611042794580715736e+02 5.722745582598353309e+01
6.794678641450827854e+02 1.634962069170263135e+02 5.715307266233818950e+01
6.789358570965692934e+02 1.653500768113649997e+02 5.710548321816391137e+01
6.776547904034432577e+02 1.673897579042660766e+02 5.705315486041214967e+01
6.756178544480795836e+02 1.691933474113310751e+02 5.701394562997207061e+01
6.734480685025878302e+02 1.702758910528191052e+02 5.698876279812766654e+01
6.702076319546873719e+02 1.711042426093347331e+02 5.701278191237769732e+01
6.665121094847858103e+02 1.715341613172534210e+02 5.706054778967516228e+01
6.633217142914597844e+02 1.716953889131663402e+02 5.706609600729741061e+01
6.593514063147214301e+02 1.717182273267503945e+02 5.708798816826335809e+01
6.553896695137865436e+02 1.714915201349808456e+02 5.710403090241172919e+01
6.522501530207572387e+02 1.711259323397467824e+02 5.713765297809965915e+01
6.484165822667732755e+02 1.704589194452078118e+02 5.719139972420611429e+01
6.446855808581934753e+02 1.695481462402022430e+02 5.721745386435759428e+01
6.417707782638918843e+02 1.686781307669824059e+02 5.721923223736373387e+01
6.382250002376471230e+02 1.673590122039237258e+02 5.720306544440332175e+01
6.346634884320459378e+02 1.658276678040155048e+02 5.719194665705110481e+01
6.318426105379147657e+02 1.644556737110130484e+02 5.718404949497474377e+01
6.282390175285112264e+02 1.625725082210967969e+02 5.716683292834416363e+01
6.246619148321001376e+02 1.605402370797169738e+02 5.714138362102774948e+01
6.217960562201068342e+02 1.588705081006767159e+02 5.712366237341626629e+01
6.182497374914677266e+02 1.567080870473066341e+02 5.710330303045659406e+01
6.147600269221358076e+02 1.544630829206248279e+02 5.705429840337828296e+01
6.120223607317541337e+02 1.526168201413264001e+02 5.699683032686468920e+01
6.086731499640360425e+02 1.503094407230651086e+02 5.693580202535406443e+01
6.054716588028463775e+02 1.480741448074299740e+02 5.686420506753201209e+01
6.030932666871702850e+02 1.464035335467404764e+02 5.679574047999017949e+01
6.004204905912108643e+02 1.445611463719909011e+02 5.671122604817201562e+01
5.978334339961137402e+02 1.428066957654642408e+02 5.662448964852440980e+01
5.957469705195915139e+02 1.414100381589371977e+02 5.655311387344359986e+01
5.931110713369916994e+02 1.396708159493059895e+02 5.645833088607077599e+01
5.903284941813312798e+02 1.378125530452156511e+02 5.634314580857210331e+01
5.879745561616831537e+02 1.362850464965862898e+02 5.624986996202108713e+01
5.848126863865652467e+02 1.343398253754569964e+02 5.611643475262129499e+01
5.814888486476228309e+02 1.323528323656200030e+02 5.598421938270840315e+01
5.787396200372365911e+02 1.307202049590271145e+02 5.586757252644555649e+01
5.752204667009909826e+02 1.286097343996571851e+02 5.568472749910336006e+01
5.715611304535460704e+02 1.264716814593760432e+02 5.550671193042622065e+01
5.684561919428113015e+02 1.247235472436397572e+02 5.532551080369685081e+01
5.644323578304324656e+02 1.225632588907563019e+02 5.507913199281357208e+01
5.603025603241341059e+02 1.204150669647807490e+02 5.485260451954567174e+01
5.568965956409842875e+02 1.187007606992771684e+02 5.462800519810441102e+01
5.525889282481672353e+02 1.165773088935788735e+02 5.437903067784843358e+01
5.482183741222198705e+02 1.144630226933416282e+02 5.413467031761857839e+01
5.446352344402654353e+02 1.128108029665535383e+02 5.392941631883846298e+01
5.400826003198119452e+02 1.107933226508452407e+02 5.367787359679755355e+01
5.354189015471849871e+02 1.088396529797264805e+02 5.340106163110587545e+01
5.316485268351084414e+02 1.073433732678482073e+02 5.316222318287202597e+01
5.268278454130786486e+02 1.054890524911730978e+02 5.293609893718487314e+01
5.219859552459994347e+02 1.036500873093493595e+02 5.264463408513238107e+01
5.180754170884557652e+02 1.022193660519441920e+02 5.237998289582229461e+01
5.133707255421018090e+02 1.005884001178108775e+02 5.211565494542220023e+01
5.088482856931947822e+02 9.911747888127429462e+01 5.185764392061253858e+01
5.052644239454914441e+02 9.798822927030920482e+01 5.165984824451185631e+01
5.009370852145108302e+02 9.663843886867550736e+01 5.144069033565949667e+01
4.968804686470650154e+02 9.534553836086828937e+01 5.120637953429574196e+01
4.938915264425258442e+02 9.440039478667678452e+01 5.102740922366015752e+01
4.905134106836046044e+02 9.344783425683928613e+01 5.083772568108468448e+01
4.874188018837416507e+02 9.278348235542013356e+01 5.064530705700843072e+01
4.850776520436024271e+02 9.252809592530903160e+01 5.049262618940719705e+01
4.823050956715988491e+02 9.263093911898982924e+01 5.028542210746024921e+01
4.797276975290624250e+02 9.344384376770015876e+01 5.009509657854976439e+01
4.777842244591765848e+02 9.471713854485211925e+01 4.991831253768025078e+01
4.759479065825861426e+02 9.688310147687479912e+01 4.974099013859322582e+01
4.747146703724665713e+02 9.957120511330006707e+01 4.968279237328420095e+01
4.739645924350804762e+02 1.020354302834110740e+02 4.969651821890935395e+01
4.730745442484684418e+02 1.053969942839508320e+02 4.974995543238313900e+01
4.720362243450057349e+02 1.090275444505327442e+02 4.982765167428141950e+01
4.708914735981554145e+02 1.119707134781273083e+02 4.985829629197534274e+01
4.690264274382004714e+02 1.155371846540629974e+02 4.992134399183325399e+01
4.666551830951759712e+02 1.188951477160653809e+02 4.996712160537903458e+01
4.644111956561449688e+02 1.214044881524726804e+02 4.997434640172483711e+01
4.611970488879577488e+02 1.243395676748216090e+02 4.997435269734388896e+01
4.575769184366656077e+02 1.269988431931942614e+02 4.998091341462420445e+01
4.544807310842998049e+02 1.289636045991806554e+02 5.001406015800287008e+01
4.504935922388010567e+02 1.313763041526445932e+02 5.005575166108646101e+01
4.464069663562906953e+02 1.337202999238488133e+02 5.011744615819258541e+01
4.431591967001998569e+02 1.355563056463319640e+02 5.017416553746625851e+01
4.392036265165510827e+02 1.378787292271025251e+02 5.029071442724792007e+01
4.353636147798368938e+02 1.403136094556423075e+02 5.042389905309968867e+01
4.323951521940090288e+02 1.424120215245692407e+02 5.054784543473962799e+01
4.288898671207240341e+02 1.452685885587896450e+02 5.069140062973682603e+01
4.256220608368780063e+02 1.484003265530315048e+02 5.088001642090686971e+01
4.231722126462258871e+02 1.510756892427632181e+02 5.101661587606596981e+01
4.203367100088808570e+02 1.546993251414101564e+02 5.122937082347412741e+01
4.178437148291084782e+02 1.586458770049911209e+02 5.143445693148112241e+01
4.161274889385468327e+02 1.620323141119558272e+02 5.161617017573784238e+01
4.143655961468765554e+02 1.665084022553808154e+02 5.182707319361613685e+01
4.130990971576339348e+02 1.711396979930646296e+02 5.203915655071780577e+01
4.123990555023184470e+02 1.748894213554753776e+02 5.221713527476748595e+01
4.119201620953325573e+02 1.796756578820753987e+02 5.241334920440792189e+01
4.118901381364842678e+02 1.844816158045505858e+02 5.259699630973017292e+01
4.122508572320865596e+02 1.883577347456202915e+02 5.272172292576846075e+01
4.131596449815270375e+02 1.931881773346175919e+02 5.285371698195306323e+01
4.146264199417359464e+02 1.980205247823505488e+02 5.296638219616244925e+01
4.161883172244499747e+02 2.018445754284356894e+02 5.306323148333856921e+01
4.186976805477510197e+02 2.066414707988274415e+02 5.316541502988904710e+01
4.217472120278908960e+02 2.112852528741914853e+02 5.325686352994994621e+01
4.245163108316390321e+02 2.148408846090229929e+02 5.330879493990167362e+01
4.283066828364583785e+02 2.191321759273777445e+02 5.337337648599141460e+01
4.322840983957572121e+02 2.233159092487376540e+02 5.343169736038370843e+01
4.355634920413180566e+02 2.265787626196264739e+02 5.345142063430733259e+01
4.397808491463509313e+02 2.307385092284157793e+02 5.347045216853157257e+01
4.440869354108686480e+02 2.349392883874491531e+02 5.348840849227647709e+01
4.476213029134477210e+02 2.383620304924264417e+02 5.350800950064070349e+01
4.520794543114991484e+02 2.426961806380749920e+02 5.351894691473460597e+01
4.566154730324898310e+02 2.470568821500051513e+02 5.351128553943666333e+01
4.603044640406303643e+02 2.505033261591748612e+02 5.351771076450171449e+01
4.649250122299074519e+02 2.547771021022496143e+02 5.352187116869666994e+01
4.695369305759627423e+02 2.590360672170901921e+02 5.350632864993629312e+01
4.731864612214783392e+02 2.624356318561480066e+02 5.351787387885117653e+01
4.777851712566617834e+02 2.666952953014866807e+02 5.352532402975805326e+01
4.823364001279929880e+02 2.708977008131869866e+02 5.351834649496333185e+01
4.859945988988372960e+02 2.742392329012543541e+02 5.353450655094238897e+01
4.905617843335043631e+02 2.783750471617338462e+02 5.354409655511263111e+01
4.941972202094291333e+02 2.816460856712818668e+02 5.355606781622646650e+01
4.986632666467248782e+02 2.857153423666838421e+02 5.355212106518381887e+01
5.031061944157385142e+02 2.897543706514975952e+02 5.354753371273191931e+01
5.065860919660398736e+02 2.929960738821081350e+02 5.353883347965861361e+01
5.108565222354685602e+02 2.970260896729786282e+02 5.355102073867313806e+01
5.150633714652294657e+02 3.010342525311943973e+02 5.357146334317844349e+01
5.184079285761409892e+02 3.041990608650924059e+02 5.357878123500560008e+01
5.225732751712099571e+02 3.080562169063671831e+02 5.359238918143953612e+01
5.267124510646250428e+02 3.117725082041417295e+02 5.360566786568725917e+01
5.300406723931760098e+02 3.146902673392590941e+02 5.360381648292548817e+01
5.341879625262565696e+02 3.182094509931721973e+02 5.361175701711636066e+01
5.383853964645448968e+02 3.215304965606897554e+02 5.359419250241834476e+01
5.417727261254771065e+02 3.240283560392401796e+02 5.359058229673397733e+01
5.460542740586009813e+02 3.269996502592088063e+02 5.357186853859577269e+01
5.503645826646538808e+02 3.298518344314835531e+02 5.355090528473210298e+01
5.538417433051987473e+02 3.321630412119911284e+02 5.350196544839436541e+01
5.581249675443716569e+02 3.351101281403137477e+02 5.347843432280131992e+01
5.623502621345786565e+02 3.381090578086488563e+02 5.346147937228892033e+01
5.657095529363699598e+02 3.405302872765682309e+02 5.344460742279903798e+01
5.698876815642402107e+02 3.434668177318381481e+02 5.340018339502355360e+01
5.741984566327590755e+02 3.461717364989927432e+02 5.333216301770776369e+01
5.777883145522151835e+02 3.480807982789690413e+02 5.326747732878173025e+01
5.824806278017670138e+02 3.500806459574275777e+02 5.318766134639806609e+01
5.874014820867056414e+02 3.516594996379748181e+02 5.307489982005058948e+01
5.914442376647544961e+02 3.526289740337052763e+02 5.296838234647238863e+01
5.965502866119727514e+02 3.534152034984489319e+02 5.280478776409984931e+01
6.016873206780140890e+02 3.536893285863251890e+02 5.264744774844288600e+01
6.058087993808297824e+02 3.535150728208748205e+02 5.252539972328982287e+01
6.110368453525267114e+02 3.529396626371946013e+02 5.228093367587138829e+01
6.164037127531574924e+02 3.519407537426154704e+02 5.205096392921276305e+01
6.208184267717632565e+02 3.509580011305603762e+02 5.187029075072484119e+01
6.264601487524274717e+02 3.495607217275673406e+02 5.157387630630420006e+01
6.321297148862030326e+02 3.480864238629807232e+02 5.131783945110403522e+01
6.366659303669457586e+02 3.468239371534611450e+02 5.111382126427859163e+01
6.423051021674724552e+02 3.452855440826232325e+02 5.084656482611049455e+01
6.479833542872701173e+02 3.438804086803146447e+02 5.058372227781816832e+01
6.525720156755254493e+02 3.429262098290076324e+02 5.037406642624657849e+01
6.581485073497922258e+02 3.419255657646179429e+02 5.015092991369034792e+01
6.633903746893640800e+02 3.410984286619025738e+02 4.993508235720168642e+01
6.673735255362117869e+02 3.405412233407448639e+02 4.979204190372853134e+01
6.719611918612708905e+02 3.399334207081130330e+02 4.962571629029159226e+01
6.761685285885829444e+02 3.393851080877386721e+02 4.948890246296343776e+01
6.792214138456391765e+02 3.389455712651550812e+02 4.941899624834698557e+01
6.825318039539071151e+02 3.384280596838818269e+02 4.938924571339977376e+01
6.851951972531513775e+02 3.379795412696446988e+02 4.941755128937461450e+01
6.868577030673822037e+02 3.376747872766293312e+02 4.944044913621168291e+01
6.884156683285380041e+02 3.373943682538499047e+02 4.946277080047349273e+01
6.897766628035795975e+02 3.372523799359176451e+02 4.946242951318224357e+01
6.908415628316755601e+02 3.372864312676583154e+02 4.944134285939625784e+01
6.924651720933143224e+02 3.377193315037112029e+02 4.937670044958500881e+01
6.943082835912739483e+02 3.387521289309774488e+02 4.930285107368333541e+01
6.956818512137438120e+02 3.400689107113162208e+02 4.921481733315948048e+01
6.971688658960463272e+02 3.425945564208684004e+02 4.900555354164969657e+01
6.983529990709148478e+02 3.457952335806881479e+02 4.873991969067324703e+01
6.991238840466944566e+02 3.487155914618432462e+02 4.851573795615306750e+01
6.997095578830999330e+02 3.527478538608280587e+02 4.821751422623987082e+01
7.002496459235200064e+02 3.572172166884245144e+02 4.788655824141034145e+01
7.006940270503642978e+02 3.611197060711184008e+02 4.760689722863559581e+01
7.012561472867822658e+02 3.662840693003829529e+02 4.723855054950242049e+01
7.018478989653353892e+02 3.717611158584281839e+02 4.680963652322808599e+01
7.023507675720397856e+02 3.763528846003636090e+02 4.646832699365711505e+01
7.029626919117986290e+02 3.822755947414433422e+02 4.605329549224869368e+01
7.036261456304443982e+02 3.884695677555928341e+02 4.561963130972505809e+01
7.041498116800477192e+02 3.934783708679463530e+02 4.523752361525848187e+01
7.048747601524520405e+02 3.999617962611953317e+02 4.471069358333830479e+01
7.056105123502933338e+02 4.066010605107072138e+02 4.411610116955807115e+01
7.062272880021968149e+02 4.119999953388615381e+02 4.362554585508171101e+01
7.070338004449459959e+02 4.187893014714786659e+02 4.298391908093771008e+01
7.077942152112262875e+02 4.254892119154950478e+02 4.238313903351455281e+01
7.083890612779691764e+02 4.307893528994768531e+02 4.191381952955439516e+01
7.091048158497878831e+02 4.373743621535680859e+02 4.130667759684472884e+01
7.098291533859176070e+02 4.439401983715426354e+02 4.070631632853550030e+01
7.103983870569711598e+02 4.491657554335352529e+02 4.023593203925905470e+01
7.109999677307605452e+02 4.556652859606789434e+02 3.962016466463552433e+01
7.114261858922357078e+02 4.624108621382472961e+02 3.898019941444593428e+01
7.115525132086954727e+02 4.679600803073685142e+02 3.845168889363100817e+01
7.113447420768322900e+02 4.747191781051778889e+02 3.778489116837072004e+01
7.107353209751163376e+02 4.816077164512869899e+02 3.707755400338648855e+01
7.100929489897059739e+02 4.871246725173423897e+02 3.654288718416670179e+01
7.090927018270375584e+02 4.939892042752346697e+02 3.590301640935217620e+01
7.077757188606899490e+02 5.007554329091714749e+02 3.524350342263846869e+01
7.064737643872306307e+02 5.061328136068048593e+02 3.473002027611977383e+01
7.045386815766511290e+02 5.127188490261146399e+02 3.407806228529669568e+01
7.023282487683723048e+02 5.189650819379799032e+02 3.343817884214975322e+01
7.004278781880252609e+02 5.237996204716739612e+02 3.292044857108277256e+01
6.980197472489727488e+02 5.295993650672705826e+02 3.226562549862270401e+01
6.955591418149950869e+02 5.351212441523371126e+02 3.163330188038201740e+01
6.935821770465678355e+02 5.392762147053820172e+02 3.113176821478430156e+01
6.911788059852538026e+02 5.442016660957497152e+02 3.056094737357171098e+01
6.889541771706199142e+02 5.486933709199829536e+02 3.002644643899713373e+01
6.873274609011158418e+02 5.519799626640960923e+02 2.963461018996213880e+01
6.855344393179040026e+02 5.556990767669456091e+02 2.921026376058982521e+01
6.839515288616868247e+02 5.589158524666911489e+02 2.885104684127091801e+01
6.826245901258391768e+02 5.611216475134385746e+02 2.861729480801307801e+01
6.807952091484778521e+02 5.633647573416330943e+02 2.835055654992929419e+01
6.785075657022895257e+02 5.650722686353899462e+02 2.811677234429458139e+01
6.762525586482677227e+02 5.659069065511134795e+02 2.795158764176968091e+01
6.733027619841269598e+02 5.661206666697858054e+02 2.781468807314571734e+01
6.701572719451537523e+02 5.654701973818841907e+02 2.776603614392098862e+01
6.676063226604794636e+02 5.644734740370738564e+02 2.778663058320670132e+01
6.644718188139233916e+02 5.626054770039638697e+02 2.789486629920651595e+01
6.611916076242353029e+02 5.602539732134546284e+02 2.816139157805400828e+01
6.584434277064322032e+02 5.580747307278434164e+02 2.838258454424198263e+01
6.548785487307128506e+02 5.551816285960219375e+02 2.871366970447067857e+01
6.511068299135736197e+02 5.521284894164452908e+02 2.906125072318826597e+01
6.479601235515302733e+02 5.495704571595836114e+02 2.934090968322989923e+01
6.438775237530182949e+02 5.462443023952769181e+02 2.970444676396456174e+01
6.396309966455467020e+02 5.427784567543578760e+02 3.009198356070878333e+01
6.361145026463224212e+02 5.399088945202595369e+02 3.037447389338610648e+01
6.316612033093550735e+02 5.362922820987766954e+02 3.071389766707164881e+01
6.271393256895186141e+02 5.326001849668284649e+02 3.104723558792834481e+01
6.234481928303936229e+02 5.296112977708776270e+02 3.130191113871706676e+01
6.187233621027385198e+02 5.259052990176330695e+02 3.160163922541610049e+01
6.138358529162231889e+02 5.222390703855960510e+02 3.187576913870354289e+01
6.097949687247978545e+02 5.193524890936498650e+02 3.207830643520809133e+01
6.046299912697984382e+02 5.156979045309617504e+02 3.231146726706217009e+01
5.994799993874454458e+02 5.118753499760046566e+02 3.252311614155403419e+01
5.954172474972750706e+02 5.086615218225867352e+02 3.265713121240579397e+01
5.904103354490522406e+02 5.044825797482893108e+02 3.283645583711874139e+01
5.854862958407677525e+02 5.001654458166188988e+02 3.298015730567612991e+01
5.815621662358508956e+02 4.966179058633547356e+02 3.312056429912486522e+01
5.767082708730348486e+02 4.921391613167459695e+02 3.332881523682735292e+01
5.718553852148440910e+02 4.876051507612134515e+02 3.353229032337963389e+01
5.679905548190461104e+02 4.839285857770205439e+02 3.368659498540009167e+01
5.631521262159867547e+02 4.792210429851480740e+02 3.389171825513666647e+01
5.583768314950116292e+02 4.744946078407004393e+02 3.411594000510443436e+01
5.546544342477428700e+02 4.707521000694589475e+02 3.428897851446828327e+01
5.501123229352473345e+02 4.660922553926748719e+02 3.445454621405352214e+01
5.456603755884963221e+02 4.615187031076250719e+02 3.464984743697417002e+01
5.421512195525527886e+02 4.579256710232768341e+02 3.478675542156528877e+01
5.378498552043408836e+02 4.535067576592202840e+02 3.491498344070745929e+01
5.335562028477891090e+02 4.491006971062797106e+02 3.503532663702035421e+01
5.301010640989385365e+02 4.455782183353601908e+02 3.511715783285846015e+01
5.257495932978353039e+02 4.411573801112737669e+02 3.526502352733469792e+01
5.213909657707285987e+02 4.367145286839660230e+02 3.537067595189682834e+01
5.179059718578107550e+02 4.331057783763382645e+02 3.544323940083943825e+01
5.135426463341061663e+02 4.285811380637554180e+02 3.552216604995066973e+01
5.091282604480956593e+02 4.240222862777198429e+02 3.558468006717818355e+01
5.055625931841085503e+02 4.203911863361138899e+02 3.565127155762448297e+01
5.010007801812856201e+02 4.157634978273519550e+02 3.569221729182490321e+01
4.964404628010752276e+02 4.111432581501578056e+02 3.573119121942337983e+01
4.927997136708726202e+02 4.074373834089439583e+02 3.577323718666915653e+01
4.882114283740185670e+02 4.027514237208650343e+02 3.580732892132719769e+01
4.836212636471261703e+02 3.980936368648948473e+02 3.587849516574194553e+01
4.799216134546259696e+02 3.943262006526777554e+02 3.590527351535651945e+01
4.752586162454010719e+02 3.895508771604075378e+02 3.595048867801002501e+01
4.705855896739371929e+02 3.847668252803179030e+02 3.602272655590739703e+01
4.668284908692100430e+02 3.809212868735612005e+02 3.607023638306951341e+01
4.621515161116067816e+02 3.760937260745396884e+02 3.611662709865470333e+01
4.574794183074789089e+02 3.713016166966528431e+02 3.616365973661105926e+01
4.536934025851231240e+02 3.674381943304453557e+02 3.619144481106949485e+01
4.490187129032927942e+02 3.626479497160758001e+02 3.625363808314846636e+01
4.443224959612953171e+02 3.578808645434704658e+02 3.630360608112577125e+01
4.405779161820445893e+02 3.540533508805241354e+02 3.633981004203661769e+01
4.358957653180547709e+02 3.492258375543831903e+02 3.640966254930534518e+01
4.312517039509509686e+02 3.443868117453779405e+02 3.648523720348524790e+01
4.275570667396812610e+02 3.405070275607138228e+02 3.654231081850959839e+01
4.228784663461935338e+02 3.356758774422434044e+02 3.661343135604854382e+01
4.181921364299467996e+02 3.308632940252508092e+02 3.667408422554954228e+01
4.144380560123771033e+02 3.270095749526738587e+02 3.671270776857793550e+01
4.097339803687765993e+02 3.222518755013813916e+02 3.682481624486489835e+01
4.049994676518598453e+02 3.174762207604319428e+02 3.693409061789356684e+01
4.012193286566300685e+02 3.136590755106245183e+02 3.706461386722377682e+01
3.965387740884963819e+02 3.088698772677437887e+02 3.723976070593681698e+01
3.918440207537146875e+02 3.040407886213742472e+02 3.742864474724638768e+01
3.881672374413105899e+02 3.002391313989492687e+02 3.759759407932583031e+01
3.836208470853222821e+02 2.955232183448043770e+02 3.783026078670496162e+01
3.800291538935878179e+02 2.918004107607619630e+02 3.802738751914984761e+01
3.755940958371290890e+02 2.871428356633346084e+02 3.826936077731196661e+01
3.712189859005553672e+02 2.824454239240074003e+02 3.851414025791545015e+01
3.677753642968128247e+02 2.786622843076599452e+02 3.869197811513372898e+01
3.634807721604973949e+02 2.738261750230557254e+02 3.895302673141502225e+01
3.593119154239272461e+02 2.689257118001571598e+02 3.920696058298449316e+01
3.560343934583697774e+02 2.649454219305825404e+02 3.943028127044949116e+01
3.520358269947229246e+02 2.599113469684691609e+02 3.968581702454530813e+01
3.481762642215694541e+02 2.548294743589494260e+02 3.996655831239102241e+01
3.452136449267417220e+02 2.508493855870215441e+02 4.021590259543774692e+01
3.416653979774909544e+02 2.459483734319337032e+02 4.052572383875997986e+01
3.382804335374497100e+02 2.411365938131148994e+02 4.081320371557917071e+01
3.356727396090965954e+02 2.373593585943220887e+02 4.104821411522472374e+01
3.325686337796857401e+02 2.327576044804661706e+02 4.133361118148127389e+01
3.296867196773034152e+02 2.282642255745161322e+02 4.161390817406810072e+01
3.275404528060597045e+02 2.247440573217451742e+02 4.181659759062703330e+01
3.251971201469087873e+02 2.203760843128021634e+02 4.206113650716638119e+01
3.232620634438941352e+02 2.159562685512148903e+02 4.229719529167314818e+01
3.219404240863501627e+02 2.123160039552886076e+02 4.248807022516678700e+01
3.204929833841690652e+02 2.077391318521976871e+02 4.272333445027883414e+01
3.193259950738698763e+02 2.032256540857841003e+02 4.291564551526368376e+01
3.186350721453207484e+02 1.996729552913238024e+02 4.303999093192756220e+01
3.181118865945934431e+02 1.951800627593325146e+02 4.319402334892827611e+01
3.180452111277114113e+02 1.906009821239039184e+02 4.332392872356086855e+01
3.183924834526175118e+02 1.868835090741421254e+02 4.340239876019557386e+01
3.193036065919402517e+02 1.821701416148314081e+02 4.349052406020238237e+01
3.208639072900531346e+02 1.775090492157410438e+02 4.357766181671723871e+01
3.225904418505190279e+02 1.739034530565956231e+02 4.360629324477733348e+01
3.253650187454549609e+02 1.696499019630137752e+02 4.357801678148575775e+01
3.286930660834511286e+02 1.656534333933484220e+02 4.352342806714199241e+01
3.316830044373070336e+02 1.624994853889558328e+02 4.346773394061755624e+01
3.356234747109587033e+02 1.585608156733382827e+02 4.336810912571151988e+01
3.398101852543344989e+02 1.545076169625855300e+02 4.320105138976911263e+01
3.432152266004511034e+02 1.512188728634242239e+02 4.301804458260634334e+01
3.474397191364654987e+02 1.469633358068850271e+02 4.273262500797994079e+01
3.515920602741994117e+02 1.425892743763158421e+02 4.233276248474175674e+01
3.547943679020861509e+02 1.389981986419166731e+02 4.194585101400527094e+01
3.586162733024625595e+02 1.343212897268574579e+02 4.142571449268325523e+01
3.620820221880451300e+02 1.295699022757150942e+02 4.096357361458390756e+01
3.644985433440314182e+02 1.257366831832698608e+02 4.061042047218819562e+01
3.671098723751917419e+02 1.208640853867858311e+02 4.017825966332389243e+01
3.692190233187239414e+02 1.159101848537918755e+02 3.977304404590584852e+01
3.705950467814591889e+02 1.119803880717843043e+02 3.948356711742142267e+01
3.719218153815497772e+02 1.072149890231419818e+02 3.915343344901899769e+01
3.727961944519121289e+02 1.027917032441369400e+02 3.894291095956931059e+01
3.732146781531253055e+02 9.955857127743631452e+01 3.877840102759818564e+01
3.733093433350213672e+02 9.600399367477669443e+01 3.857518309037938309e+01
3.729871181102011519e+02 9.296923077162048799e+01 3.842225985435412383e+01
3.723733569072015825e+02 9.081087988822758916e+01 3.832581665941805937e+01
3.710673298845251225e+02 8.836648320041381055e+01 3.818743454842129381e+01
3.691017687099590034e+02 8.632904751887059547e+01 3.805243502022690905e+01
3.670076123055548578e+02 8.509584790059417969e+01 3.787886631516721536e+01
3.637180776474612003e+02 8.415820655017029139e+01 3.755908601374741806e+01
3.598550283181621126e+02 8.389566850158922762e+01 3.720695430195701903e+01
3.564773024722216519e+02 8.390220581197456795e+01 3.690715926657632906e+01
3.517947720326900480e+02 8.378115411398154322e+01 3.647523449387487204e+01
3.467055253322657222e+02 8.346321468533962218e+01 3.598627188596400828e+01
3.424428468773673444e+02 8.300020630430718427e+01 3.558729780254638797e+01
3.369587933628871497e+02 8.220946552169286292e+01 3.506287043385914615e+01
3.313256366024539261e+02 8.117674403692356577e+01 3.456029831238705441e+01
3.268487135846030469e+02 8.020949952720219756e+01 3.414800192548719338e+01
3.215103274628649501e+02 7.891189740599322988e+01 3.365775575235758765e+01
3.165998160622659725e+02 7.756120835569537064e+01 3.316919509696992208e+01
3.130165085404107117e+02 7.643786554127801480e+01 3.280392236993911581e+01
3.090076877309982137e+02 7.528227834803399787e+01 3.242403348245765926e+01
3.054217172123015303e+02 7.467611582286643568e+01 3.209227115469811054e+01
3.027754592664063011e+02 7.469239414907316643e+01 3.187680442900175137e+01
2.995744263422317317e+02 7.546061812226884058e+01 3.162577258767922217e+01
2.966887926524802310e+02 7.712950051201917745e+01 3.143112105865245098e+01
2.947572095872359341e+02 7.907353388860020971e+01 3.126894383213686623e+01
2.929617439722745189e+02 8.213704888798733350e+01 3.120622888956829399e+01
2.916016227459941206e+02 8.562981565095672920e+01 3.117507637253153874e+01
2.903714472315365356e+02 8.867627433011904259e+01 3.119270957376651054e+01
2.885632733971877997e+02 9.271537228630005245e+01 3.126642100538297697e+01
2.863156177938413407e+02 9.694644300616712940e+01 3.134250787828809948e+01
2.841508560537293420e+02 1.003958442991204834e+02 3.141395638225586850e+01
2.810272831259123336e+02 1.047225009657839649e+02 3.145943267745523286e+01
2.776157549258436461e+02 1.089375421729150730e+02 3.154334216632646104e+01
2.747539901588505131e+02 1.122725942730882309e+02 3.156679845604046619e+01
2.710486103816053287e+02 1.164209139637812171e+02 3.162838912247146084e+01
2.672181970478376343e+02 1.205163617172051289e+02 3.163260237180520562e+01
2.641270400550748150e+02 1.237284308098084011e+02 3.163636407836829179e+01
2.602734627971478290e+02 1.277089018409377275e+02 3.165188334149704374e+01
2.564906374955852471e+02 1.316420757610637224e+02 3.166007430595943717e+01
2.535345007755882989e+02 1.347942834699426840e+02 3.164714168172303488e+01
2.500189310710060511e+02 1.387501395836672202e+02 3.160313145868709128e+01
2.467290884254758225e+02 1.427913880621184717e+02 3.156170558433356987e+01
2.442677395262629716e+02 1.461110769056686820e+02 3.150530754933256716e+01
2.414755140521194505e+02 1.504878566126762962e+02 3.146946695962631679e+01
2.391630483114705328e+02 1.551854652583529059e+02 3.139373413722086070e+01
2.376438684464377218e+02 1.591042826449406675e+02 3.127989482829666201e+01
2.361730140459000040e+02 1.642020298428552962e+02 3.114826789878632596e+01
2.351625528353740435e+02 1.694632771923381540e+02 3.103046055783553214e+01
2.346940785309236901e+02 1.738065845779557606e+02 3.091316933860135663e+01
2.345588251802699915e+02 1.793687375599884319e+02 3.076423624757834929e+01
2.349459320250037706e+02 1.850363049322870381e+02 3.064954980018163866e+01
2.355846195589867591e+02 1.896248994820696794e+02 3.054214243711852816e+01
2.368240934270774858e+02 1.953656426834719468e+02 3.044110023864079295e+01
2.385144247124017056e+02 2.010911296179297381e+02 3.038250195191109171e+01
2.401243511346927164e+02 2.056399659559859288e+02 3.029051426583908224e+01
2.424851017220245808e+02 2.111832032817656000e+02 3.013300041090965919e+01
2.452409810386966171e+02 2.165697599049015309e+02 2.998347684189820228e+01
2.477174958856239755e+02 2.207854710274495176e+02 2.987287456265614338e+01
2.510681928007715555e+02 2.259174648320379788e+02 2.975157236776079728e+01
2.545762213380077128e+02 2.309211830022515244e+02 2.964811428440664898e+01
2.574590660985797967e+02 2.348308401685596607e+02 2.956585750123381828e+01
2.611092738837010643e+02 2.396342315224044057e+02 2.947933098940622187e+01
2.648597505007017503e+02 2.444127182999172589e+02 2.941725633704316323e+01
2.677851880862080520e+02 2.482326114825419836e+02 2.933832949342018281e+01
2.713754608731906046e+02 2.530372107105868054e+02 2.927763062256165938e+01
2.749374396631617401e+02 2.578539085723183462e+02 2.921517881244868775e+01
2.777523781491501609e+02 2.617182449776010458e+02 2.918130969807947039e+01
2.811549198990725245e+02 2.666188049097996213e+02 2.913589647351445322e+01
2.843987406384018755e+02 2.716071883375817606e+02 2.904017694298464036e+01
2.869241013986786015e+02 2.756927870889444989e+02 2.898370771846535376e+01
2.899419648339022046e+02 2.808239071032277820e+02 2.890055734046243785e+01
2.927755719343847431e+02 2.860436636777492367e+02 2.881649960533497534e+01
2.949670643114415611e+02 2.903045202480482772e+02 2.874090318583480297e+01
2.975544604771227455e+02 2.956624997590073463e+02 2.863450590221643921e+01
3.001045822053610550e+02 3.010704296376319462e+02 2.855766698599881792e+01
3.021000818271000981e+02 3.054025970284060350e+02 2.849636765522737036e+01
3.046146551642269173e+02 3.107983487634394919e+02 2.839148850527233137e+01
3.071734108067240072e+02 3.162135522348434051e+02 2.828993258331667349e+01
3.092609610754846585e+02 3.205288250007854458e+02 2.824563178291380439e+01
3.120529216055863344e+02 3.258958980479197294e+02 2.816130933585309393e+01
3.150224648882456222e+02 3.311619360215053689e+02 2.807788126403461249e+01
3.175201240586189328e+02 3.352857998814653229e+02 2.800357013992848820e+01
3.207846268079827610e+02 3.402928858224972828e+02 2.793200325850961718e+01
3.241284589399867855e+02 3.452334465115652620e+02 2.784988839619149914e+01
3.268841657814680275e+02 3.491843661271063866e+02 2.780709627838593789e+01
3.303620068239764009e+02 3.540552035886500448e+02 2.776849490189741942e+01
3.339370514773807486e+02 3.588631808543582338e+02 2.774504455865098507e+01
3.368393884843376895e+02 3.626338302046098647e+02 2.773189558550052070e+01
3.405404862306005498e+02 3.673763584184506499e+02 2.775815036664235791e+01
3.443122587405249533e+02 3.721592363115530588e+02 2.783140303246916858e+01
3.472912875289025578e+02 3.760035884192018329e+02 2.784802441730424860e+01
3.510726677924363912e+02 3.808873937743878741e+02 2.785821878892690862e+01
3.550767782034668016e+02 3.857184046396905615e+02 2.793352247811719025e+01
3.584160545768642123e+02 3.896043938452918383e+02 2.793705036985540602e+01
3.625850150560211205e+02 3.943973557788766016e+02 2.796534306210024567e+01
3.666734426195417313e+02 3.992345392323036322e+02 2.798762188022244501e+01
3.699367835169842920e+02 4.030998432087093306e+02 2.799559665678400222e+01
3.739295109927298313e+02 4.079684619485308872e+02 2.798718531411936183e+01
3.778611383358618809e+02 4.128502966751301528e+02 2.805566331719339956e+01
3.809275946351273205e+02 4.167583952172137742e+02 2.807184602583748756e+01
3.848269453111226426e+02 4.215772861714820579e+02 2.810567495557222983e+01
3.887428319549287039e+02 4.262733624792558089e+02 2.814450232256272244e+01
3.919157483419859318e+02 4.300249025173976065e+02 2.816165175292140432e+01
3.958254730537665296e+02 4.347333456140053727e+02 2.814288838170124052e+01
3.997634783600049104e+02 4.394350881741479498e+02 2.821762603073320719e+01
4.028718795245676461e+02 4.432005006218861354e+02 2.823172385193142375e+01
4.066661808465492527e+02 4.479421826084032432e+02 2.825260486599985299e+01
4.104233465816179773e+02 4.526586099271091825e+02 2.831028533574880512e+01
4.134534171638060798e+02 4.564133348009230531e+02 2.830709802956910082e+01
4.172094383546464087e+02 4.610421794463858873e+02 2.838504905348169416e+01
4.209527386696112217e+02 4.655655678291910249e+02 2.842407558660450917e+01
4.240324292299231956e+02 4.691458269872981077e+02 2.844341941030949883e+01
4.279006942518144001e+02 4.735011658115553246e+02 2.847878289898408966e+01
4.318698626599900763e+02 4.777313714214947140e+02 2.847091555016005060e+01
4.350020055143959326e+02 4.810067172914574485e+02 2.850926788662372147e+01
4.389675806101514013e+02 4.850140925297428112e+02 2.852956245489312792e+01
4.428604876926261795e+02 4.890651547863941460e+02 2.854460971221968890e+01
4.458020241941075028e+02 4.922770855945109361e+02 2.857600229611123055e+01
4.494924891547138373e+02 4.963031867919441993e+02 2.859137020301103149e+01
4.530728988770408705e+02 5.003635929115188787e+02 2.862851026745514460e+01
4.559072797762888740e+02 5.036525191512036486e+02 2.865241817181489381e+01
4.594729368654108725e+02 5.077192215419789250e+02 2.866017172944913227e+01
4.624209894641845722e+02 5.109289691373037954e+02 2.866713658200963266e+01
4.662730857484249896e+02 5.148709333083020283e+02 2.866818610900868691e+01
4.702237367856774313e+02 5.188411175733626806e+02 2.866457871107436262e+01
4.734898425255900634e+02 5.220100342147688934e+02 2.868304802423723032e+01
4.776980446886880713e+02 5.260050296797535339e+02 2.868324613993988947e+01
4.819978162151264200e+02 5.301589012002980326e+02 2.864627234868056860e+01
4.854837241090435782e+02 5.335527067094253653e+02 2.861271849133193612e+01
4.899110644557435990e+02 5.378946986987305081e+02 2.863543234812662419e+01
4.944308880872266627e+02 5.422411312640374490e+02 2.864340702853651521e+01
4.981069776881884081e+02 5.456987151295695639e+02 2.862910673085708879e+01
5.027652919773354370e+02 5.499622713844325972e+02 2.861507016625306932e+01
5.074943455040782965e+02 5.541129767624977376e+02 2.857553517286838485e+01
5.113348540108528937e+02 5.573861061113016149e+02 2.850875407231889724e+01
5.161210137073099986e+02 5.613653369564474360e+02 2.842966873202426825e+01
5.209506623755341934e+02 5.653263551839672800e+02 2.825831286613321680e+01
5.248265703875657664e+02 5.684276931374408832e+02 2.824902682204948334e+01
5.297386249847462523e+02 5.722611957464987427e+02 2.815403534524883256e+01
5.347230953703733576e+02 5.760709345389823284e+02 2.812477243609924216e+01
5.386965611163607264e+02 5.790094640796867225e+02 2.807795081852799868e+01
5.436802719024969974e+02 5.826620713083723331e+02 2.803613463621897850e+01
5.486745751512637526e+02 5.861923297787866431e+02 2.800456643346339547e+01
5.526804810491111084e+02 5.890069121865715260e+02 2.797377930335729346e+01
5.576890887684774043e+02 5.923868986719182885e+02 2.796510045674592604e+01
5.627156878718249118e+02 5.957059475699020368e+02 2.793473819368763245e+01
5.667420510527571196e+02 5.983223342891424181e+02 2.791462151864544694e+01
5.717596355946858466e+02 6.014972516163841192e+02 2.788399849169627132e+01
5.767611338883108374e+02 6.045933725479358145e+02 2.783342927107999287e+01
5.806883348069212616e+02 6.070447576551373459e+02 2.777958792026919355e+01
5.854936985437359453e+02 6.099278278967724418e+02 2.760437565271097071e+01
5.901860670023860393e+02 6.126782635559934533e+02 2.737176883262148408e+01
5.940464038899287971e+02 6.146773570457285132e+02 2.712814343580293652e+01
5.989946221720538233e+02 6.168852423936498326e+02 2.668774184307374853e+01
6.039975466594130467e+02 6.188868457208386644e+02 2.619295855276653029e+01
6.080827640813934067e+02 6.202350627850973979e+02 2.576841153206071411e+01
6.131683759220367165e+02 6.217034092831659109e+02 2.523211239172974274e+01
6.179888133095918192e+02 6.229369278524018227e+02 2.478060118255495681e+01
6.216097603470892636e+02 6.236994067241028006e+02 2.443842612231841827e+01
6.259869483384633213e+02 6.245602175382437053e+02 2.399256399068062962e+01
6.300517195005703570e+02 6.253386046504938349e+02 2.363842589164762487e+01
6.331323512653483476e+02 6.259398379253207167e+02 2.342520413131011736e+01
6.366099927416545370e+02 6.266209094754058242e+02 2.325875093687004735e+01
6.395542036715017957e+02 6.270373172171582610e+02 2.313315016785559664e+01
6.415017565078717325e+02 6.270882866491349432e+02 2.306466311396323476e+01
6.433812147354415174e+02 6.271134501832054866e+02 2.304314434602608941e+01
6.452119832004991622e+02 6.266123295307368153e+02 2.308453044296665624e+01
6.467580642392002801e+02 6.259606700880253811e+02 2.310990429750193442e+01
6.486331195326831676e+02 6.246817879258376252e+02 2.323021897499140564e+01
6.503988005533932437e+02 6.228080286913880173e+02 2.343753926926956055e+01
6.517391644554054437e+02 6.208776884196925039e+02 2.363711716296759491e+01
6.532904069934239715e+02 6.180214715138781685e+02 2.390585790268220379e+01
6.548213193860831325e+02 6.147418451826877117e+02 2.421637164435128753e+01
6.561641309203010906e+02 6.118815801178079710e+02 2.445835104884447020e+01
6.579993201821941966e+02 6.080323697964201983e+02 2.478026456945831413e+01
6.599966686099928665e+02 6.039257788725235514e+02 2.516490440325079803e+01
6.616866368654710868e+02 6.004912580181146495e+02 2.549617288365057988e+01
6.638013050932684109e+02 5.961565763030084781e+02 2.590726371919492621e+01
6.658069229062509748e+02 5.918312583326207914e+02 2.633841265319329139e+01
6.673169887072909887e+02 5.885079765338070956e+02 2.669085704909608481e+01
6.690819148751063494e+02 5.845500284756003566e+02 2.713315450635479920e+01
6.708063824368988435e+02 5.809590742149594007e+02 2.755514276011474095e+01
6.722108363788854604e+02 5.783856391605709177e+02 2.789330412053580588e+01
6.741996811902643003e+02 5.757285485232916926e+02 2.828110110548451672e+01
6.766039683168626198e+02 5.737819008934729936e+02 2.864536394766695082e+01
6.788124276180450352e+02 5.727904163091129703e+02 2.887184660483314858e+01
6.819679336557807119e+02 5.723383151388877650e+02 2.913710117631952556e+01
6.854511946245488616e+02 5.728275415987639008e+02 2.936286843349718367e+01
6.883564321783057949e+02 5.737689164513519700e+02 2.945682881427221389e+01
6.920910234741743352e+02 5.754071634339552475e+02 2.967490549072739014e+01
6.959595272743299574e+02 5.776519964712795172e+02 2.991444467900284820e+01
6.992304483265178305e+02 5.796162070876657708e+02 3.010841275583279497e+01
7.034587066293805719e+02 5.821878993508692020e+02 3.034027182434577341e+01
7.077675684579917288e+02 5.849129343886072547e+02 3.058394085200049162e+01
7.111891183087579975e+02 5.871772932264709652e+02 3.072511337804414566e+01
7.153865720540686652e+02 5.900267673820715117e+02 3.090723051766168794e+01
7.195492946388088740e+02 5.927692010368432420e+02 3.110277627104941089e+01
7.228411850793436315e+02 5.948470191345863896e+02 3.120932973278449296e+01
7.270008326087166779e+02 5.971159237389688315e+02 3.132382937292923231e+01
7.312417205760863226e+02 5.988253154032886414e+02 3.150410492915716887e+01
7.346672813385052905e+02 5.997183469126653108e+02 3.163241235776261817e+01
7.389913484491536337e+02 6.003404514997291699e+02 3.181426327297479872e+01
7.432832175135081343e+02 6.002951034869295199e+02 3.202971884187859075e+01
7.467048388675241313e+02 5.997268284695931015e+02 3.220180944131293899e+01
7.509089660699875139e+02 5.984045297397856302e+02 3.240594061153527150e+01
7.549866790853785687e+02 5.962987985542661136e+02 3.265884719199902975e+01
7.582282550700251704e+02 5.941460728148226735e+02 3.285103789546730013e+01
7.622661350238405475e+02 5.910143400856647986e+02 3.311418994599488030e+01
7.663103063792619878e+02 5.875135816961330875e+02 3.340071121241749097e+01
7.695543357029822573e+02 5.845314338750215484e+02 3.361818019844307059e+01
7.736146268288199508e+02 5.805638299913180163e+02 3.389803531357095778e+01
7.777009163236782570e+02 5.763373232224575986e+02 3.419858199378562347e+01
7.808976825638310402e+02 5.727830201759647935e+02 3.447137808890398247e+01
7.847525098360737275e+02 5.682132351284051310e+02 3.477057463011801275e+01
7.883953868672980434e+02 5.635424824303772766e+02 3.505406547519822169e+01
7.911774675030767412e+02 5.597364050930548274e+02 3.531417906258875661e+01
7.945552027137759978e+02 5.548731841129060740e+02 3.567518465069299793e+01
7.979365301590532908e+02 5.499832268058030422e+02 3.603061577274765170e+01
8.006440317011631578e+02 5.459870820569635725e+02 3.630097767057138469e+01
8.040283158533203505e+02 5.409654835810536042e+02 3.667050207328039590e+01
8.075359888834046842e+02 5.357371089455887159e+02 3.706938656188043524e+01
8.103757047425092424e+02 5.314435200554839867e+02 3.740769194510698270e+01
8.139383395067034144e+02 5.259169683174532111e+02 3.782052861235272445e+01
8.173876401509184006e+02 5.204519534534524610e+02 3.817550095221835704e+01
8.200438766292550099e+02 5.161721364273623749e+02 3.844633439613243553e+01
8.232932535727539971e+02 5.108944003920576620e+02 3.870256887996392692e+01
8.263391581642620167e+02 5.058506156747682780e+02 3.896272672641207180e+01
8.285926135261398713e+02 5.021116473447156068e+02 3.914521595592154313e+01
8.311240298114454390e+02 4.979472636405752723e+02 3.935259463173023420e+01
8.333285830183752978e+02 4.943351339662265787e+02 3.953599196951183359e+01
8.349089359905171932e+02 4.917503308416294203e+02 3.967391550091419816e+01
8.367844248623611065e+02 4.886870693045554503e+02 3.982565164384978829e+01
8.386503590751046886e+02 4.856824946448872424e+02 3.998075956818874488e+01
8.402108042004064146e+02 4.831585011559143368e+02 4.010154962798061007e+01
8.422822192209578134e+02 4.797199609413083294e+02 4.027858435669549664e+01
8.445770055342518390e+02 4.759913568495329628e+02 4.044207424358548053e+01
8.465451186217787836e+02 4.728173892169899659e+02 4.059655903984040748e+01
8.491772621200240110e+02 4.686373727203975363e+02 4.080948788443559039e+01
8.519655952470125158e+02 4.641962400739239456e+02 4.099143018123559301e+01
8.543048513193131157e+02 4.604409085893775000e+02 4.117166214116169698e+01
8.572788126851203288e+02 4.555407127142373156e+02 4.139105999882178111e+01
8.602434484822248351e+02 4.503355635388417113e+02 4.164069241339262106e+01
8.625696093801198003e+02 4.460231469518298582e+02 4.182314135739942174e+01
8.652741808263309622e+02 4.406517036330668020e+02 4.203972530337923530e+01
8.677878653830728126e+02 4.353588411775240274e+02 4.224656228243107847e+01
8.697184901465807343e+02 4.312458505561828019e+02 4.242804137568487732e+01
8.720814801743800899e+02 4.263010658652139000e+02 4.263453374474608637e+01
8.744000522138094311e+02 4.218216870505873999e+02 4.281068715246688328e+01
8.761282761903643177e+02 4.185831451824786882e+02 4.299784950276233531e+01
8.782399591838867536e+02 4.147381384247353253e+02 4.326263871662041538e+01
8.802772893054233236e+02 4.110860434885121890e+02 4.355440513465518393e+01
8.819521071405251860e+02 4.081122781741925110e+02 4.379430618628770588e+01
8.841263060103457292e+02 4.042078815501424174e+02 4.412774566591910741e+01
8.864071523951062090e+02 4.001000054292039181e+02 4.454378449120901706e+01
8.882825692775870721e+02 3.966841714012613807e+02 4.492007573540094256e+01
8.906725762173610974e+02 3.923292897452411125e+02 4.552402871361202585e+01
8.931471696396639572e+02 3.878743605536699874e+02 4.618235427318177244e+01
8.951601066376323388e+02 3.842526208568021389e+02 4.673291795736567877e+01
8.977068662304643567e+02 3.796564372607456903e+02 4.744268014828548985e+01
9.003246804984015625e+02 3.749764392890907629e+02 4.815432478143471684e+01
9.024426338396178835e+02 3.712114401798763765e+02 4.873789859171592553e+01
9.051310634434859139e+02 3.664345943358128466e+02 4.945126773675758614e+01
9.078769503684517304e+02 3.616583660349853062e+02 5.016057179967933166e+01
9.100006512986821008e+02 3.579669230874594064e+02 5.072996758830033315e+01
9.125151585194054178e+02 3.536483451413379271e+02 5.139747936363005465e+01
9.148787538048593433e+02 3.497236068215569276e+02 5.198852711789577086e+01
9.166847703861699301e+02 3.467627450769408028e+02 5.239090877416177960e+01
9.187409787883503896e+02 3.430623465104373508e+02 5.285117507297297124e+01
9.204339302062700199e+02 3.392684142167277628e+02 5.321858117977127733e+01
9.215203825273185885e+02 3.361217858790352579e+02 5.343538143004501251e+01
9.222327371752471663e+02 3.320149197263568226e+02 5.373482736766740686e+01
9.221705418457390806e+02 3.277269391867257582e+02 5.400593126423193979e+01
9.214520341398623486e+02 3.241803707610986862e+02 5.422670483361978455e+01
9.197723506040643997e+02 3.197215004228002044e+02 5.448316669396471212e+01
9.176960960560084004e+02 3.151697476697493698e+02 5.479301815317079161e+01
9.158636712811714915e+02 3.113732064444313892e+02 5.506911416731200148e+01
9.134614181378773310e+02 3.064134220645511846e+02 5.540931356564834687e+01
9.110092365121005287e+02 3.012163808982936075e+02 5.575977765856938362e+01
9.090180460609823285e+02 2.968874466833716497e+02 5.604799492081048840e+01
9.064620081342368394e+02 2.913013226835069531e+02 5.646410828898508072e+01
9.038376642448853318e+02 2.855157690880717496e+02 5.685371935757866169e+01
9.017278098922303116e+02 2.808633083783977895e+02 5.714893488143060551e+01
8.990729150307606687e+02 2.750599646743046947e+02 5.755051048664597602e+01
8.964683614109060272e+02 2.692451660472568733e+02 5.795190134128289827e+01
8.943999180836769938e+02 2.645485203942706676e+02 5.823692776519272485e+01
8.917492924467918556e+02 2.586830248768486058e+02 5.866693250724663500e+01
8.891315668940599153e+02 2.528248202887767775e+02 5.901620165113023120e+01
8.870122141928261499e+02 2.481838736601926314e+02 5.933841805109636880e+01
8.843622072376208507e+02 2.423515327538633244e+02 5.970705187987473295e+01
8.822080042511373676e+02 2.377099267318405111e+02 5.998010291786408033e+01
8.793814373182602822e+02 2.319875161288604488e+02 6.033064938392490717e+01
8.763561157089991411e+02 2.262682713425791405e+02 6.074083640850165722e+01
8.738826192026588160e+02 2.216894237848809723e+02 6.108243606670396275e+01
8.706895805210506296e+02 2.159710611838411296e+02 6.148152149713638437e+01
8.673742831147801553e+02 2.102417480885056307e+02 6.185468587591933698e+01
8.646416563657870711e+02 2.056388010261984221e+02 6.212965415097307442e+01
8.611790982145728321e+02 2.000053536554376308e+02 6.247541276666912324e+01
8.577015521459627507e+02 1.945733001641526982e+02 6.275480220546921117e+01
8.548465947180951616e+02 1.903338277831203413e+02 6.297416723351111756e+01
8.511987524082799155e+02 1.850290659633426458e+02 6.320722115034097044e+01
8.474773659386999043e+02 1.797343891650312457e+02 6.339049194848067259e+01
8.444075865453737606e+02 1.755511637856047855e+02 6.361007598986629574e+01
8.405486805849900520e+02 1.702065548839497637e+02 6.381194745210073904e+01
8.367271472257000369e+02 1.648555259699392934e+02 6.397757485097504571e+01
8.337208909290327483e+02 1.605590433531498604e+02 6.408660164756972222e+01
8.299704830566380451e+02 1.551822013851915756e+02 6.423156261569764069e+01
8.262205482816980293e+02 1.497528980178966833e+02 6.437391250005481425e+01
8.231938403318252995e+02 1.454232000602535777e+02 6.449115337073803289e+01
8.195061447883605297e+02 1.400965626306434046e+02 6.460703396525376263e+01
8.158159158089206358e+02 1.347680342485997187e+02 6.472461632387035024e+01
8.128969301956827849e+02 1.304820425123890573e+02 6.482829716512779328e+01
8.095239104456809400e+02 1.250501086959348811e+02 6.493677398181891647e+01
8.064617722661246262e+02 1.194938298189267982e+02 6.506683308460556248e+01
8.042235591345638568e+02 1.149811850283374213e+02 6.511657774939590126e+01
8.015550988248440945e+02 1.092990688923066074e+02 6.517756465051871828e+01
7.989548854721757607e+02 1.036431690755571537e+02 6.527898788995933899e+01
7.969074001697435961e+02 9.912863292003696358e+01 6.537512574320059855e+01
7.943658071975620487e+02 9.354875411268575647e+01 6.544454871511634053e+01
7.917232918660404266e+02 8.816441867947007438e+01 6.557301799273292886e+01
7.895893374704605776e+02 8.402052325257062648e+01 6.565025197817490721e+01
7.870758860347681320e+02 7.923335991008354995e+01 6.569594194165897250e+01
7.848954655294076019e+02 7.487743499401669567e+01 6.573588133814649836e+01
7.833821508092097474e+02 7.168261091456969325e+01 6.575429380723069528e+01
7.816693952515129240e+02 6.803053705820410357e+01 6.578597593515219444e+01
7.799660674864373959e+02 6.490530279627525090e+01 6.581034995387793174e+01
7.783753647776621847e+02 6.273302497565100566e+01 6.579885159228882685e+01
7.759929857118374912e+02 6.040222444049696549e+01 6.575062647387460402e+01
7.732197571541266825e+02 5.865418818608730334e+01 6.568048725541473232e+01
7.706264432455656106e+02 5.769075712405403777e+01 6.560317509354192111e+01
7.669382607670044081e+02 5.720023386184792713e+01 6.540274759026698348e+01
7.629641112815608039e+02 5.759386051842280807e+01 6.516224775122034885e+01
7.596535611983814533e+02 5.834275743935796044e+01 6.494499189151852647e+01
7.552539034687683852e+02 5.948581270277582433e+01 6.466394939112183238e+01
7.505056645972579190e+02 6.065060975275470412e+01 6.437128053142177464e+01
7.464695994093480067e+02 6.154112760520881409e+01 6.411825730442072313e+01
7.412883029908173285e+02 6.256108642410758591e+01 6.377966799408654452e+01
7.359430476264200252e+02 6.349216234117506019e+01 6.344410916759279218e+01
7.315957726579858900e+02 6.422837587823393335e+01 6.315550981437665712e+01
7.260929251517214880e+02 6.520094922281056427e+01 6.285597834321051636e+01
7.205080039599617976e+02 6.613257302712352725e+01 6.252246915432480989e+01
7.159788061135419639e+02 6.686016944315859689e+01 6.225056745635409072e+01
7.102834341256952939e+02 6.777888619262924408e+01 6.190325103823744257e+01
7.046126077383268012e+02 6.866259194123978205e+01 6.155341404162702190e+01
7.001462545041846397e+02 6.935804487076255498e+01 6.128095468560042036e+01
6.948060911063244021e+02 7.017564506819581993e+01 6.099920648008685475e+01
6.897214429582721777e+02 7.087385485128510254e+01 6.069755535824679527e+01
6.859138757268998461e+02 7.132673093727485991e+01 6.046127662598605212e+01
6.815786525967998841e+02 7.177011410529003399e+01 6.021984260069692141e+01
6.776605873326290066e+02 7.215103442592327099e+01 6.002302020607147881e+01
6.748503521590886294e+02 7.257594530635869035e+01 5.989993932581870695e+01
6.717342916824987924e+02 7.348926687442227035e+01 5.979795570191251386e+01
6.689601742866221912e+02 7.507026282676920914e+01 5.970945303213996169e+01
6.670462138682313480e+02 7.675552916084249944e+01 5.964590855895560395e+01
6.652558791303157477e+02 7.946778042301049538e+01 5.960605561576574019e+01
6.642347692667277670e+02 8.278649254454521156e+01 5.957325453557582762e+01
6.640382597366022992e+02 8.575475807544427198e+01 5.951800869730261923e+01
6.645104456640086710e+02 9.001865779510410448e+01 5.941794451467771410e+01
6.652871922725485092e+02 9.460475290025844686e+01 5.930212675869569239e+01
6.659712390091145835e+02 9.866758564132831566e+01 5.917133428840509879e+01
6.668464286606562155e+02 1.042101426589951103e+02 5.899439356458217532e+01
6.677180810485014035e+02 1.100919021296880373e+02 5.878433677779041489e+01
6.684574604273730074e+02 1.149879688194337746e+02 5.858736443541406658e+01
6.692962439014436313e+02 1.212367129805778347e+02 5.841496228289017978e+01
6.701359824591627330e+02 1.275464783784959479e+02 5.821818418981465015e+01
6.707967855310261029e+02 1.326310831593982300e+02 5.804920545670919552e+01
6.716114768790976086e+02 1.390827953612181318e+02 5.784204939895074915e+01
6.724391195528289700e+02 1.455959569008817027e+02 5.763780745207123601e+01
6.731559590205597488e+02 1.508312238686541491e+02 5.746107773285465470e+01
6.740553904978588662e+02 1.573726748018806347e+02 5.723797079474393712e+01
6.749747466310024038e+02 1.639794994386984115e+02 5.705449120789783279e+01
6.756845441245995971e+02 1.693167681029410687e+02 5.691287209274213410e+01
6.766225448040462425e+02 1.760015862699367233e+02 5.670476325208006330e+01
6.775998713002118166e+02 1.826653752309979382e+02 5.647098940338839412e+01
6.784049735128318162e+02 1.880715984778977088e+02 5.627712934583555437e+01
6.794065652562352398e+02 1.948944630718682731e+02 5.603276584224122558e+01
6.803305005145484756e+02 2.016700893287446377e+02 5.581783463098096121e+01
6.810769075290701267e+02 2.071019242571255745e+02 5.561553623876474006e+01
6.820039175614057285e+02 2.140001799503341147e+02 5.538115825117607471e+01
6.829179036546797761e+02 2.208941824295449976e+02 5.517372997939328627e+01
6.836785503454540276e+02 2.264145841275702082e+02 5.499485484346229214e+01
6.846045145494449571e+02 2.333718291791059869e+02 5.477581184355558719e+01
6.855701374531404326e+02 2.403406009142443054e+02 5.454064392185442500e+01
6.863506176236128340e+02 2.459552448697514535e+02 5.435296878661868902e+01
6.873052364676319712e+02 2.529788585787334227e+02 5.412300457278454502e+01
6.882573962254687103e+02 2.600161705540930370e+02 5.387476687013757726e+01
6.890201520116286247e+02 2.656876939212106095e+02 5.366821877181685352e+01
6.899760229511689431e+02 2.726353088908550717e+02 5.344021258656469087e+01
6.908812754479621390e+02 2.793507204815572891e+02 5.317700520727586877e+01
6.916168518772171865e+02 2.846508076727719754e+02 5.301359745884904129e+01
6.925001221012153110e+02 2.912004113280859769e+02 5.270666745103611817e+01
6.933884665640789535e+02 2.977491020439723002e+02 5.242328884746020634e+01
6.940963907857327513e+02 3.029185786301503640e+02 5.218181884652454983e+01
6.949780386868035293e+02 3.093079995560836437e+02 5.186136289044802083e+01
6.957857944524674849e+02 3.156802870258845246e+02 5.156283150976056362e+01
6.964427107842365103e+02 3.208264889244638312e+02 5.131572820724628059e+01
6.972593207094023455e+02 3.273174438583469623e+02 5.099723869969784573e+01
6.981000985771739806e+02 3.338628022280341838e+02 5.058411929875983049e+01
6.987808270689993151e+02 3.391994995710634271e+02 5.025746584428286923e+01
6.996595425365203482e+02 3.459402850811840153e+02 4.977535092677123174e+01
7.005771991310358544e+02 3.527260452175673322e+02 4.931593582469798775e+01
7.013011405011062607e+02 3.582135450340496163e+02 4.895452864877685784e+01
7.021897446364309872e+02 3.648203450134435002e+02 4.848308621012142083e+01
7.030658016572068618e+02 3.714756201226994676e+02 4.799120430715450425e+01
7.037889452583915499e+02 3.768484507021756258e+02 4.761916982446184932e+01
7.046134820510790178e+02 3.834581551724461406e+02 4.718680550679690100e+01
7.054628965298165895e+02 3.900240119152220473e+02 4.673081985279498696e+01
7.061608388252096802e+02 3.952745712599031549e+02 4.633525391608658595e+01
7.070754281273792685e+02 4.018606009242020605e+02 4.577113475373577245e+01
7.080325456965960029e+02 4.086779243347419879e+02 4.517585857850272646e+01
7.088637843692022216e+02 4.142074708494677111e+02 4.467549509997039081e+01
7.098636696117090423e+02 4.212427015267373918e+02 4.406791489175072485e+01
7.108618948592095421e+02 4.282173018969203895e+02 4.346909940139013173e+01
7.115946003295453011e+02 4.336653666172744011e+02 4.298818882074807135e+01
7.124279337915106680e+02 4.405988966992157998e+02 4.237546144745461874e+01
7.132150764390459017e+02 4.474598764086554752e+02 4.177158913554796982e+01
7.137557755458749398e+02 4.528890295494082352e+02 4.126800988644259149e+01
7.142355639017011981e+02 4.596513743789794262e+02 4.065027179502778409e+01
7.144765102903181742e+02 4.664838337602812430e+02 4.000521055710243701e+01
7.144967214599600993e+02 4.720160021954964122e+02 3.946947300658931823e+01
7.142404228392294954e+02 4.788736721649382844e+02 3.878139971308981870e+01
7.136401846869799783e+02 4.858579935465095900e+02 3.811716815744767928e+01
7.129181116271113297e+02 4.914733448600657084e+02 3.760999231855686986e+01
7.117354072133723548e+02 4.982869961327229476e+02 3.695208359058716496e+01
7.102763245711990976e+02 5.049082936404069528e+02 3.631909702039300925e+01
7.088662776840706101e+02 5.100749033294472952e+02 3.581183497054784937e+01
7.068114919391811100e+02 5.164434828894463863e+02 3.515038188788668805e+01
7.045001951668222091e+02 5.227028891542629481e+02 3.448307266267116944e+01
7.025037868588593710e+02 5.276101781798622596e+02 3.391278650894615510e+01
6.999079767364191866e+02 5.336339792576982290e+02 3.321291427567943799e+01
6.972983000259503115e+02 5.394624641495161086e+02 3.251921579457427924e+01
6.951727185530228326e+02 5.441176926859691321e+02 3.195994977080575339e+01
6.924862897611158132e+02 5.499296530868307400e+02 3.126474490543983009e+01
6.898344202859203733e+02 5.557557341385272593e+02 3.060655180642512718e+01
6.876892921527781937e+02 5.603399747893843141e+02 3.012743500706404021e+01
6.849849337845350874e+02 5.660234054128243315e+02 2.960344239770894958e+01
6.822494611547271006e+02 5.716725212276612638e+02 2.910149534658705761e+01
6.800100316647794898e+02 5.762507849154715132e+02 2.857641530085048132e+01
6.772025493566578689e+02 5.820166264895517543e+02 2.778688488206235263e+01
6.743560593331011432e+02 5.878627845239298040e+02 2.704176194397049926e+01
6.721387765922464723e+02 5.925505399989710895e+02 2.648482738468268849e+01
6.694270322005520484e+02 5.984447060202869579e+02 2.589501989297072981e+01
6.667167532291867929e+02 6.043526933970063055e+02 2.535267378217074352e+01
6.645597866090545267e+02 6.090531165590157343e+02 2.490627218307062307e+01
6.619661224807744020e+02 6.150375948658290781e+02 2.436526994189856765e+01
6.595689274832377578e+02 6.211408382200072538e+02 2.382635437015635205e+01
6.578887100458471195e+02 6.261812725054544444e+02 2.336552561977588383e+01
6.561531975253654991e+02 6.325701601073210441e+02 2.294782536604520828e+01
6.547929783552276604e+02 6.390763721501532473e+02 2.250550161256417425e+01
6.539085276939889582e+02 6.443076189129867544e+02 2.207116977608576747e+01
6.528389464201708279e+02 6.509364893296663013e+02 2.151350315742437758e+01
6.516986788580920802e+02 6.575931936172771657e+02 2.095908219446120313e+01
6.507675208221611456e+02 6.628541633329029992e+02 2.055056154212169162e+01
6.495368899524152084e+02 6.694625871345115229e+02 2.001718594203991231e+01
6.484185878344630964e+02 6.760427080148333516e+02 1.951069316485817495e+01


==> 02p_imu.txt <==
x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.914777002560756891e+00 4.002071219383444678e+00 4.331528705239408999e-02
7.406757023266383300e+00 1.022139438128369626e+01 1.325161924994705809e-01
1.086041560286401975e+01 1.507295423572697146e+01 1.902776783993743448e-01
1.514565928132844697e+01 2.117892415126227235e+01 2.588498424250526564e-01
1.933758236939369368e+01 2.719886690763218340e+01 3.123966837459118961e-01
2.265379203330317637e+01 3.195927648701189128e+01 3.589999335230729116e-01
2.653866157355303557e+01 3.752670441242275245e+01 4.143576250095150626e-01
3.028622211142658216e+01 4.284107354178469507e+01 4.809301781039466706e-01
3.320473428563199292e+01 4.686186378550043941e+01 5.306509727778461194e-01
3.679476444781882094e+01 5.153933576401126260e+01 5.956736759906889889e-01
4.049167012180193836e+01 5.573604217571168107e+01 6.553274237522732637e-01
4.355961971197471172e+01 5.861451022304195391e+01 7.102801773144749031e-01
4.763574831354434735e+01 6.164303215880855191e+01 7.769334718361488035e-01
5.194407005542672806e+01 6.393416348845460107e+01 8.557123177096618294e-01
5.556623394156549978e+01 6.519570819939060868e+01 9.089394372496492069e-01
6.004151971154090006e+01 6.596996663691049889e+01 1.021975956173599931e+00
6.469982784883988813e+01 6.594634011005761920e+01 1.179852754018807071e+00
6.847974638843903961e+01 6.531232547816449596e+01 1.378088737481815151e+00
7.303707922936162333e+01 6.370380664229718803e+01 1.619174361897240288e+00
7.721712222792285729e+01 6.131858326400107018e+01 1.879211339400723713e+00
8.046204205843297075e+01 5.895077704769041560e+01 2.109917315839781260e+00
8.434718051641739578e+01 5.576407714951272965e+01 2.459123543886286178e+00
8.822484986122678663e+01 5.247789126875966303e+01 2.906201812768772541e+00
9.130488430096812635e+01 4.982554547746933338e+01 3.274123116590231142e+00
9.524886695561797012e+01 4.636842838091880736e+01 3.805200488741811604e+00
9.922554836133808465e+01 4.280014971716243366e+01 4.344041871375734942e+00
1.024149891644304660e+02 3.995143320078595650e+01 4.792281031201465424e+00
1.065159293005212078e+02 3.625177709111662949e+01 5.342859770499430283e+00
1.107063335369907975e+02 3.249218167341613395e+01 5.882532233072527816e+00
1.140773925959643691e+02 2.949139352050743312e+01 6.309135807170268784e+00
1.184357570169086102e+02 2.562550463442952520e+01 6.871369450741506846e+00
1.228836449290910906e+02 2.169394716217601626e+01 7.445752588233521152e+00
1.265551216358944941e+02 1.848308351481614409e+01 7.901724629476095885e+00
1.311218958100018313e+02 1.455058210506295779e+01 8.456410831642758197e+00
1.358746900206689077e+02 1.048974636513404413e+01 9.033631804042427049e+00
1.396927270908336709e+02 7.181779579644183897e+00 9.485257587032526416e+00
1.442571633596415950e+02 3.013305748784042670e+00 1.005427659439412835e+01
1.484662926090147153e+02 -1.365819217982539246e+00 1.061033668956303444e+01
1.515053399879100198e+02 -4.985714846881852402e+00 1.104814660685316419e+01
1.549718490295919935e+02 -9.788109922053516598e+00 1.160605396174001669e+01
1.580282305392766773e+02 -1.482815367224917935e+01 1.216650729990060142e+01
1.601672672211822430e+02 -1.903372754496243857e+01 1.264387986665463792e+01
1.624510427440694684e+02 -2.464935746165523511e+01 1.326170210528341009e+01
1.642095346265259650e+02 -3.054543870399706407e+01 1.386190108768771623e+01
1.651743306916035863e+02 -3.537191442594906476e+01 1.433874164344207180e+01
1.656901449539626867e+02 -4.162323879374439173e+01 1.494107822546115472e+01
1.654072063731799176e+02 -4.785986910444088238e+01 1.555478954315770324e+01
1.647100792779956464e+02 -5.272193898049336980e+01 1.605434342005813519e+01
1.633638066018970392e+02 -5.881599648044871032e+01 1.666966328267685427e+01
1.616854618835596966e+02 -6.482608992112896829e+01 1.724534338603676886e+01
1.602331754281371445e+02 -6.965032355182927404e+01 1.769203182510685224e+01
1.584224672815743986e+02 -7.546344427181225001e+01 1.829240413053537395e+01
1.566884702320905660e+02 -8.135775723741259924e+01 1.891067927988409281e+01
1.554521640277167762e+02 -8.613812026305660652e+01 1.937394483671475243e+01
1.542841062494767641e+02 -9.202249202344731316e+01 1.995568036981438453e+01
1.535700917730924004e+02 -9.800393313495959546e+01 2.053846398403096885e+01
1.534119132891652555e+02 -1.027795935313262135e+02 2.096915232217474667e+01
1.538188299904682310e+02 -1.085847310625657087e+02 2.148414757913863582e+01
1.549962478667670780e+02 -1.141395620909252955e+02 2.199847970787789109e+01
1.564741718747840196e+02 -1.183319321958394426e+02 2.240107505527766563e+01
1.590940396537429820e+02 -1.233202097335535399e+02 2.290477198507668888e+01
1.625628335832982145e+02 -1.278090983343562215e+02 2.341548368954828874e+01
1.658433022805124892e+02 -1.308606312425738452e+02 2.379890657631608164e+01
1.706071361829408204e+02 -1.340228506766412124e+02 2.427714639261161977e+01
1.759142549406700766e+02 -1.364116503488617411e+02 2.475501524509911988e+01
1.805066049808355615e+02 -1.377491706571582597e+02 2.514801734975450742e+01
1.863463272438805802e+02 -1.386069496105052394e+02 2.564464669729938251e+01
1.924802442328863776e+02 -1.385885440745493895e+02 2.618196761765519298e+01
1.974962663317739100e+02 -1.380248851465175335e+02 2.660230343155580357e+01
2.037223415784260681e+02 -1.367306647054659550e+02 2.710510341006277812e+01
2.098165922520929882e+02 -1.348372999757499997e+02 2.759090069642545728e+01
2.148211685665158939e+02 -1.328713076742420469e+02 2.798814404911081510e+01
2.210106279870574610e+02 -1.300447230475252525e+02 2.848185705960909431e+01
2.272304464403843269e+02 -1.269970038858018881e+02 2.895776485784471177e+01
2.321239938480512990e+02 -1.244776969105539166e+02 2.933075687190024539e+01
2.382978711378948731e+02 -1.212128401920326155e+02 2.980566015133344848e+01
2.444698000804733624e+02 -1.179335312528091890e+02 3.029484765086433384e+01
2.493776370099554072e+02 -1.153201587418884628e+02 3.067017633039713687e+01
2.556744135066623471e+02 -1.119590771242038585e+02 3.113556712026031548e+01
2.620238573498105552e+02 -1.085591078242680538e+02 3.159296016293145115e+01
2.670048695693948275e+02 -1.058772904330645730e+02 3.191603916265176011e+01
2.732074748663499122e+02 -1.024765557788083328e+02 3.230498529288020393e+01
2.791982204118161803e+02 -9.907324322409562001e+01 3.264600780760343923e+01
2.837493391892361956e+02 -9.640807023950735299e+01 3.290459279776086987e+01
2.893812772735041108e+02 -9.311263565257119978e+01 3.327078668195990474e+01
2.950698383340576356e+02 -9.008480986081595177e+01 3.363572907047139182e+01
2.997952423686996326e+02 -8.793018679460203657e+01 3.390784088470497437e+01
3.057772944172015173e+02 -8.582602221835871603e+01 3.427581076795502923e+01
3.116966987944201151e+02 -8.453780666326046855e+01 3.464183117700351033e+01
3.165164586113220366e+02 -8.416390804376473511e+01 3.493482305511263064e+01
3.223045778452280388e+02 -8.457501320717136650e+01 3.529404690741092310e+01
3.277931016183083557e+02 -8.591079477669917708e+01 3.566232873189372299e+01
3.318115428577849002e+02 -8.756822580637690123e+01 3.594855893284306347e+01
3.364022026602495430e+02 -9.036164677757808761e+01 3.632152526443398699e+01
3.403150977514390547e+02 -9.384678507049318341e+01 3.669155242566363739e+01
3.428521696741897244e+02 -9.701163849545049800e+01 3.694592774690944026e+01
3.453530003295879851e+02 -1.015382782424154016e+02 3.724941964428939656e+01
3.469193874620074780e+02 -1.065328788102654585e+02 3.758591931486009940e+01
3.474081151806450407e+02 -1.106424601175579454e+02 3.787842054608774589e+01
3.470831853444108788e+02 -1.157167916262661294e+02 3.823372068595703865e+01
3.458582402327482441e+02 -1.204796136286712311e+02 3.855594479881833081e+01
3.444611190650676917e+02 -1.241693387810471165e+02 3.881126302926207217e+01
3.425491293473737073e+02 -1.285744018508421505e+02 3.912185968734647901e+01
3.404460415251796803e+02 -1.328968856510065280e+02 3.944266820929769324e+01
3.387386480542176628e+02 -1.361937997708098749e+02 3.968902540072932794e+01
3.368613188441497641e+02 -1.399984326021374557e+02 3.996899883226808470e+01
3.354834420912447968e+02 -1.435326690286311759e+02 4.022878900834045623e+01
3.349080681242521678e+02 -1.462000466334680766e+02 4.041741097208847577e+01
3.350906838919976849e+02 -1.493120960044382173e+02 4.061468900184718933e+01
3.363517085615989686e+02 -1.522274571954736189e+02 4.071088721122470844e+01
3.382497144866712233e+02 -1.544632152762665953e+02 4.074272267251472357e+01
3.416787058025934698e+02 -1.569070860876739175e+02 4.066815823730910040e+01
3.460336671640123427e+02 -1.588597422078070451e+02 4.069016279238218914e+01
3.498703500833995008e+02 -1.599750330765305364e+02 4.075586032885357923e+01
3.550255343937231487e+02 -1.607885654740427412e+02 4.086552384798760329e+01
3.603788907484062065e+02 -1.608205666782656920e+02 4.097979038392494289e+01
3.646528930369682939e+02 -1.601764253994993226e+02 4.108778921446698007e+01
3.699744713995407324e+02 -1.585789895704553203e+02 4.124413167174628114e+01
3.750831306886937000e+02 -1.564291207184907364e+02 4.144620393769983480e+01
3.790421746979058639e+02 -1.543618498847052649e+02 4.159395605332448298e+01
3.836487906001773354e+02 -1.514501657618494619e+02 4.176822156621814486e+01
3.880458305499615790e+02 -1.479609293394644283e+02 4.193197318964595155e+01
3.913150830033952730e+02 -1.447189761226219389e+02 4.205387460482196360e+01
3.950638028615658754e+02 -1.401262618039632457e+02 4.220917868890398239e+01
3.986693445979906301e+02 -1.350933588922814863e+02 4.238534889886037149e+01
4.015301611963878941e+02 -1.309312209049319904e+02 4.255087289104879744e+01
4.052069687100481019e+02 -1.254352762202756537e+02 4.276980865219672268e+01
4.089523017338710247e+02 -1.197035715223923944e+02 4.301177439039548744e+01
4.119621022326619482e+02 -1.150257040213958959e+02 4.319793734560884957e+01
4.157981542296649877e+02 -1.089602090249968427e+02 4.346694862252292779e+01
4.195494652340855737e+02 -1.028613379519556474e+02 4.377569454755784761e+01
4.224226387172507771e+02 -9.803102803319194436e+01 4.402026966168443778e+01
4.259732276866271832e+02 -9.187993205731334001e+01 4.430168471619290216e+01
4.294732459253268644e+02 -8.570974411090706724e+01 4.462521657283031828e+01
4.322956333019474187e+02 -8.073408298756976365e+01 4.491866458405139895e+01
4.357411538742478001e+02 -7.472015683431780531e+01 4.528602358758871560e+01
4.393065851658224688e+02 -6.863172518844794467e+01 4.565591444660675791e+01
4.422274596400715723e+02 -6.372911980083879513e+01 4.597051964342535513e+01
4.458894773262805415e+02 -5.763903214952961207e+01 4.634686602201364281e+01
4.495127098723929180e+02 -5.164042310393805479e+01 4.674952426760569324e+01
4.525246683617278904e+02 -4.668463268944939415e+01 4.706966706043068172e+01
4.562870530024043205e+02 -4.053582590956987275e+01 4.749236559745525454e+01
4.600828569223917839e+02 -3.436774725288362475e+01 4.788939600786882522e+01
4.631527394319322752e+02 -2.951890128065450369e+01 4.823088696562192013e+01
4.672188062311147405e+02 -2.342090094077667572e+01 4.862588789749987228e+01
4.714567804030019147e+02 -1.738524444321206985e+01 4.903395339581096124e+01
4.749243551157240404e+02 -1.267469528754803321e+01 4.934259546980840128e+01
4.794828106112364594e+02 -6.778132786057156522e+00 4.978754036698151708e+01
4.842010272904681756e+02 -9.593774847282344753e-01 5.021565963961910484e+01
4.881301692775517154e+02 3.683082506597474381e+00 5.055987484999994308e+01
4.930680738814618849e+02 9.238821509347097560e+00 5.095521480915735424e+01
4.983081905942512435e+02 1.479263166293568510e+01 5.133888686823385683e+01
5.026734951009429437e+02 1.922026695814992792e+01 5.163194726048112670e+01
5.082448332972988965e+02 2.463195178795885809e+01 5.197085758114192089e+01
5.139202453999139379e+02 2.983670165962949739e+01 5.230690130380666147e+01
5.187883116194471995e+02 3.400591631506237178e+01 5.256989256905924179e+01
5.250365919082513528e+02 3.900292471048250320e+01 5.283872622826952892e+01
5.313665382766238281e+02 4.375903844630475703e+01 5.306048063525758351e+01
5.363840451133340821e+02 4.734879195990112777e+01 5.320780273239214608e+01
5.428108599542375714e+02 5.175315010797198312e+01 5.337439361949452632e+01
5.492930692451624282e+02 5.604985655580874493e+01 5.352639976719666492e+01
5.543616093447778894e+02 5.934925892965951988e+01 5.363529132715721914e+01
5.606999449375335871e+02 6.342339558655357479e+01 5.374352806420504436e+01
5.669167988889544176e+02 6.738817749077993824e+01 5.384497637113705792e+01
5.717883068100270521e+02 7.046490346293776952e+01 5.390980823503272745e+01
5.780052575593547317e+02 7.438603626209427944e+01 5.397326735369445316e+01
5.831072283540510170e+02 7.761304135579739238e+01 5.400793919312066294e+01
5.896379727887688205e+02 8.157290825274903057e+01 5.403242378374429933e+01
5.963279659110907005e+02 8.530754181264157410e+01 5.403171677391051020e+01
6.020464330051449906e+02 8.826373019030629052e+01 5.405753987972106245e+01
6.093188343667114850e+02 9.180278443519618747e+01 5.404463550480226530e+01
6.164990840434284110e+02 9.509830155888597858e+01 5.400889049527975061e+01
6.223953900944973157e+02 9.774055078190373536e+01 5.394365512094862680e+01
6.297632465507259667e+02 1.009891634414555739e+02 5.383504617943182780e+01
6.371993926439929510e+02 1.042553612164165173e+02 5.370564224806491183e+01
6.430441635451841194e+02 1.068610881466028673e+02 5.358876211557964098e+01
6.504535002903000986e+02 1.101774575951689741e+02 5.340745448700524634e+01
6.578485060799422399e+02 1.135102029594075930e+02 5.318498068584737837e+01
6.636931170895788910e+02 1.161219660348326812e+02 5.301031817095837795e+01
6.711350155493712464e+02 1.193877144606647818e+02 5.276320585684233322e+01
6.786077945638002120e+02 1.225910038701593550e+02 5.252801504074117389e+01
6.844897519305543483e+02 1.250123967665478659e+02 5.236081074925397161e+01
6.917142730620688553e+02 1.279073885107581958e+02 5.213105158669555550e+01
6.987317343002498546e+02 1.306719162183144931e+02 5.191093812939164565e+01
7.043106066336119966e+02 1.328364565517912013e+02 5.174417550173106406e+01
7.109690554613061977e+02 1.353906226056207061e+02 5.155207470024843985e+01
7.175576110692364864e+02 1.379301475105519899e+02 5.137786051499748652e+01
7.227468539719251339e+02 1.399065764526210103e+02 5.123571004701474862e+01
7.289044056565043093e+02 1.421786602684138074e+02 5.106869002731335172e+01
7.345512225051882069e+02 1.441980536219579108e+02 5.089493611769536585e+01
7.389533087692394702e+02 1.457615776512942887e+02 5.079226951547776281e+01
7.440562461522550848e+02 1.476326706014870354e+02 5.064901649066646172e+01
7.487195655860887200e+02 1.494266642567717724e+02 5.050111420678348395e+01
7.521950396367423082e+02 1.507831114203759739e+02 5.041399545878495303e+01
7.564474492123872551e+02 1.525951607253936686e+02 5.031788710000051879e+01
7.604045747947666314e+02 1.547695980356409962e+02 5.022024454577322672e+01
7.633017576448187356e+02 1.568574435914207186e+02 5.011983757634524750e+01
7.666727134304009041e+02 1.600553925355405340e+02 4.995100207989438701e+01
7.695805636745145648e+02 1.638249830822333593e+02 4.973526729979955974e+01
7.715163989077110500e+02 1.671059997226496705e+02 4.957143348275757688e+01
7.737182428306490465e+02 1.715579795259143054e+02 4.936351714246406175e+01
7.758885891970443254e+02 1.762671955355558566e+02 4.912198574285407204e+01
7.776636957820265934e+02 1.802549561477698319e+02 4.890096093352076423e+01
7.799127977276078809e+02 1.854322393820692696e+02 4.862899212738977184e+01
7.821664002543367360e+02 1.907625454776817264e+02 4.832217419558735827e+01
7.840444203472628715e+02 1.952690417544652064e+02 4.806613850155546430e+01
7.864009857291971457e+02 2.009434740905219030e+02 4.771998776158769573e+01
7.887983964032988524e+02 2.066984232535361059e+02 4.738984624850655791e+01
7.906852958624962184e+02 2.112612073420725949e+02 4.709252864451319454e+01
7.931128402493224030e+02 2.171020026617926817e+02 4.679659609336135162e+01
7.955388007677250926e+02 2.229743924998002456e+02 4.646846418547439583e+01
7.974438094263200583e+02 2.275164258668973503e+02 4.621518672513740000e+01
7.998518536136492685e+02 2.330699455911775999e+02 4.588410387105218291e+01
8.022411833902555145e+02 2.383444062042840415e+02 4.558844017348134514e+01
8.041490252342159692e+02 2.422790728890952607e+02 4.535479981769908875e+01
8.064534329549495624e+02 2.466617025596516726e+02 4.509061488726019462e+01
8.088214956822357635e+02 2.509675378664534549e+02 4.482748253682589734e+01
8.107336687302505425e+02 2.542771105980559412e+02 4.461979656187022414e+01
8.130891959602095085e+02 2.580231844264542360e+02 4.437248761472236680e+01
8.153666125566561504e+02 2.614154292732605427e+02 4.416952250373568489e+01
8.171156974624847180e+02 2.641918382251784578e+02 4.398828133067688384e+01
8.188784825218912147e+02 2.674868957063401353e+02 4.379385506986262300e+01
8.200858449965310228e+02 2.707376589155157376e+02 4.360099810143206867e+01
8.205002193762862817e+02 2.732707926749080798e+02 4.345770306380170211e+01
8.202950957588066103e+02 2.760229150134878182e+02 4.328935105051464660e+01
8.193731704521204620e+02 2.782035510311419557e+02 4.315699468670153038e+01
8.182688943920772999e+02 2.795837268910518105e+02 4.310213039730001583e+01
8.165596443916355156e+02 2.810259404814771642e+02 4.301776582239309477e+01
8.148013093341551212e+02 2.822713878078058656e+02 4.293054744147638502e+01
8.134021338331966717e+02 2.831074638534068981e+02 4.285741000844183191e+01
8.117373001029727675e+02 2.839152853750405257e+02 4.276741520276237196e+01
8.101262900664944482e+02 2.845044265154107848e+02 4.271503192224751189e+01
8.089305590020740055e+02 2.848186712175339608e+02 4.265245868995305045e+01
8.075803903747738559e+02 2.850154425678803136e+02 4.257357646111047700e+01
8.063371516697637844e+02 2.849840682265079295e+02 4.245592454294229157e+01
8.053445210576800264e+02 2.847951432828548946e+02 4.236031700961197544e+01
8.041240000646741919e+02 2.843740678332471816e+02 4.224703044659649720e+01
8.028963583556040930e+02 2.837640298751732075e+02 4.213796899199349610e+01
8.019419463540425568e+02 2.831751001809313948e+02 4.204539784657131918e+01
8.007668912332921991e+02 2.823522184910715964e+02 4.192781486879820108e+01
7.996428592931707726e+02 2.814689396623675179e+02 4.181222521875342579e+01
7.988126392871404278e+02 2.807232231066142845e+02 4.171117764583399179e+01
7.978513188159006404e+02 2.797274539367163015e+02 4.154371623732333774e+01
7.969790075632748767e+02 2.787109968015597019e+02 4.139158553547988362e+01
7.963837738477797075e+02 2.779254936768923585e+02 4.126024398984127828e+01
7.959108653212153968e+02 2.771253361920186649e+02 4.109043025546990435e+01
7.957702632843988795e+02 2.765684500953659040e+02 4.090596112300798382e+01
7.957535922692371742e+02 2.762115373672547207e+02 4.075255979228285241e+01
7.957417517137034793e+02 2.757945995296279307e+02 4.055682565777870963e+01
7.957205410387730353e+02 2.754006451139965748e+02 4.037030463667360181e+01
7.956283386980220484e+02 2.750091018286279905e+02 4.018471408947792867e+01
7.953661895717669950e+02 2.744725197521202631e+02 3.996122874928516211e+01
7.949138529782159139e+02 2.738868767989227422e+02 3.974748617721090937e+01
7.944397203908520169e+02 2.733911478549151184e+02 3.955684519239387953e+01
7.937422058185316018e+02 2.727401936491541505e+02 3.932815392098618190e+01
7.929737154620548836e+02 2.720380952818364335e+02 3.904987729989294820e+01
7.922774200570406720e+02 2.714592918909015680e+02 3.883416047660688974e+01
7.912480033094396958e+02 2.706923368989499181e+02 3.853443510126372473e+01
7.900491241729026797e+02 2.699425528317402154e+02 3.818498283116820602e+01
7.890267339006474003e+02 2.693727593225444252e+02 3.791917418924730043e+01
7.876546620386533277e+02 2.686689453329759090e+02 3.758301663910391710e+01
7.862211507257800349e+02 2.679928488335097541e+02 3.722611009919158676e+01
7.850176337738478196e+02 2.674688825288683915e+02 3.694006812954831531e+01
7.834714910785718303e+02 2.668512928937051356e+02 3.659021522573875274e+01
7.818851961368728780e+02 2.663107656605093325e+02 3.625671711986554158e+01
7.805229028861896268e+02 2.659222845369137076e+02 3.595964153778950134e+01
7.787711409774036611e+02 2.655026628270065316e+02 3.556833454827945928e+01
7.769542910685041761e+02 2.651610953904915391e+02 3.521685950961482803e+01
7.754975283114848708e+02 2.649117830972875822e+02 3.493385749995344014e+01
7.736519524109081658e+02 2.646404975044696926e+02 3.451370764500028798e+01
7.719613516046130144e+02 2.645230044709473418e+02 3.411458584748978495e+01
7.708035392472975218e+02 2.645669616512674338e+02 3.383891979394066851e+01
7.693994095722287057e+02 2.647169808205383106e+02 3.348439811806458977e+01
7.681607856677982227e+02 2.649526191148685825e+02 3.315201810202916022e+01
7.673891157907985416e+02 2.651854835114818911e+02 3.290097602165720758e+01
7.667548894063226044e+02 2.655819586709367854e+02 3.256956140835932700e+01
7.665378231355385878e+02 2.661902107847839716e+02 3.225489621894462289e+01
7.665913279351449319e+02 2.668691996836292333e+02 3.201647918648491498e+01
7.668549204015586156e+02 2.679965857934172391e+02 3.171263977227324915e+01
7.672781619594468339e+02 2.695507083455425459e+02 3.138094512526280155e+01
7.677059691272144164e+02 2.711949513173526611e+02 3.110993853230958806e+01
7.683748488078706487e+02 2.739841911631611424e+02 3.075217952923964404e+01
7.694645701210171183e+02 2.775794841376186923e+02 3.040392866653284187e+01
7.708064550131590522e+02 2.810169852794579697e+02 3.020309862630391251e+01
7.729087194618964531e+02 2.856485618649320486e+02 3.000512262559777454e+01
7.753090842221976118e+02 2.907466826715248089e+02 2.987842588965305879e+01
7.772539586526186213e+02 2.950836781298527853e+02 2.982600976273817750e+01
7.793602238507332913e+02 3.004440051822634246e+02 2.969799511048028151e+01
7.810844895734931015e+02 3.058409535705886810e+02 2.959817202514786416e+01
7.821367064404109897e+02 3.100714452713340279e+02 2.951288535200734486e+01
7.829929781421611779e+02 3.150223399541155800e+02 2.938219216036938164e+01
7.834105318321792311e+02 3.198337886699050046e+02 2.922835901355046673e+01
7.834484813585028178e+02 3.235189304848200891e+02 2.909729377101026770e+01
7.832101488936482383e+02 3.278862139420105564e+02 2.897750317902219308e+01
7.827828359354828081e+02 3.321463398520672854e+02 2.885717306785882386e+01
7.823992377631308273e+02 3.354668297099434540e+02 2.880332888574487171e+01
7.819295906744539479e+02 3.395995527949493749e+02 2.871473585569255249e+01
7.815696004828569130e+02 3.437480150714584965e+02 2.867291636963414803e+01
7.813796456135800099e+02 3.470805889822274821e+02 2.865862012619310661e+01
7.812736968104636617e+02 3.514698484457921381e+02 2.865743181536187834e+01
7.813769076235402053e+02 3.561307830104111645e+02 2.865531983569628949e+01
7.816410094072558650e+02 3.601029996311519312e+02 2.864876611767429182e+01
7.821772807658410329e+02 3.651657792594592706e+02 2.867607257273952825e+01
7.830003134776171692e+02 3.706283073198668490e+02 2.869639765298705925e+01
7.839059483239228712e+02 3.752938239327997962e+02 2.874007054335931244e+01
7.853760851367367195e+02 3.813847978021410654e+02 2.878808261035078075e+01
7.872911827747230973e+02 3.877768347753536773e+02 2.883803721542989962e+01
7.891639485732921457e+02 3.929460375156017449e+02 2.887363357522342966e+01
7.919783007070079748e+02 3.996081813261812385e+02 2.890837537345034747e+01
7.952637550488486795e+02 4.063892973453361606e+02 2.893029516570639359e+01
7.981848618415816645e+02 4.117854097277843834e+02 2.892999232829829737e+01
8.023780838865803844e+02 4.186527353741839192e+02 2.890997058192143854e+01
8.071158243871179820e+02 4.255582791662057502e+02 2.885787265437866722e+01
8.113701177990955102e+02 4.311588773796663645e+02 2.880259872569741475e+01
8.170606437898539980e+02 4.379461113105921299e+02 2.871079888952850823e+01
8.234950566903005438e+02 4.448727036365294225e+02 2.862550392341164240e+01
8.291327256901844294e+02 4.504129116743730492e+02 2.853566874616758398e+01
8.365777065020944292e+02 4.570850636711028869e+02 2.842565090681092599e+01
8.442851331737676901e+02 4.634247165989552855e+02 2.831403611365851702e+01
8.508112092360863699e+02 4.685629273335935068e+02 2.818546268967214630e+01
8.591007214229276769e+02 4.748449488053498726e+02 2.802376941003464239e+01
8.675251850286310855e+02 4.811418513395072409e+02 2.784244847426132807e+01
8.742628931658997544e+02 4.861419543710362063e+02 2.769561845132991351e+01
8.829179868335354513e+02 4.925649943814491394e+02 2.750642505528949044e+01
8.916792855507018203e+02 4.990687736823716136e+02 2.731432249241591137e+01
8.986435590089809011e+02 5.042267075959371709e+02 2.714916919907761894e+01
9.075665615860530124e+02 5.107391632751668453e+02 2.695811027129760618e+01
9.165483019487033971e+02 5.172251905202888338e+02 2.675442038232946729e+01
9.236572830978977890e+02 5.223243442256225535e+02 2.657271777591633111e+01
9.326663536906040690e+02 5.288029487288816881e+02 2.636213632476338020e+01
9.416894010377500308e+02 5.352764968236441518e+02 2.617105382641808120e+01
9.489895652403524764e+02 5.404976623483273670e+02 2.600414176673839606e+01
9.578819467623011406e+02 5.468035303969402321e+02 2.580654323640154146e+01
9.652158134460848942e+02 5.519730191906309074e+02 2.562818773707222419e+01
9.743139840896823216e+02 5.583331710020006540e+02 2.543751476202467643e+01
9.833859295973270491e+02 5.646755365665192130e+02 2.521812202341190456e+01
9.905205712103307860e+02 5.696534490069682306e+02 2.504363685937407524e+01
9.995176026825228064e+02 5.759692133953999473e+02 2.482796803190464630e+01
1.008451469674005011e+03 5.822841667470821676e+02 2.460947246882685491e+01
1.015461683629163076e+03 5.872531439372014574e+02 2.446440668302646060e+01
1.024324304582858076e+03 5.935269571263578428e+02 2.425826755691957359e+01
1.033209294196245764e+03 5.997135458000622066e+02 2.406499466601140469e+01
1.040393159199370075e+03 6.046290887225378583e+02 2.390199343791192987e+01
1.049127342259888337e+03 6.105094582342314879e+02 2.367425564516716108e+01
1.058073313439396316e+03 6.163805591863264226e+02 2.346831051338732621e+01
1.065341713336277280e+03 6.210150570392327154e+02 2.329381498474849366e+01
1.074413960739786944e+03 6.265742945086868758e+02 2.308166966734854952e+01
1.083557566795287585e+03 6.319519758253053396e+02 2.285758751244434706e+01
1.090815082105756346e+03 6.360981118497958278e+02 2.267410480533118644e+01
1.100079511081345117e+03 6.413510954912128454e+02 2.243683039043587613e+01
1.109341083597632860e+03 6.466654625144960846e+02 2.218631073765789097e+01
1.116612693058029208e+03 6.508988745927483706e+02 2.197642846718129306e+01
1.125818859409418337e+03 6.563267733519639933e+02 2.176112789317681617e+01
1.135020943190729440e+03 6.617185942551520839e+02 2.150445209670242974e+01
1.142363801291875006e+03 6.658540908150109772e+02 2.129149562220239744e+01
1.151876791679559346e+03 6.708155498572855322e+02 2.099632066935633645e+01
1.161649409488157744e+03 6.753963361914793495e+02 2.070471465927117904e+01
1.169753533301551897e+03 6.788027711743679902e+02 2.045100239258432850e+01
1.179972641218112585e+03 6.826359084381527964e+02 2.012139463308827203e+01
1.190102913835740310e+03 6.859744804522963477e+02 1.977768201596125408e+01
1.198493506545575883e+03 6.883814161746520313e+02 1.947651352572013650e+01
1.208951616313086333e+03 6.908790949732403988e+02 1.912354066612218517e+01
1.219532627246399670e+03 6.929035565424503602e+02 1.871497560864865051e+01
1.227980715481345442e+03 6.941983404903999144e+02 1.837713988841204227e+01
1.238859300781791489e+03 6.955682298417298171e+02 1.795472002153855229e+01
1.249903755568024962e+03 6.967399575514516528e+02 1.750169821675468640e+01
1.258660997013325641e+03 6.975948851290247603e+02 1.713212410326216073e+01
1.269799160352804165e+03 6.986113542808490138e+02 1.668427907318319470e+01
1.280959044980040744e+03 6.996032861626230215e+02 1.623116026468184003e+01
1.289776496450525201e+03 7.004581787605811769e+02 1.587513561144095675e+01
1.301000621302093805e+03 7.017577162717265082e+02 1.541204314004638043e+01
1.312158594828783862e+03 7.032845092749203104e+02 1.498714097470539386e+01
1.320954329565050557e+03 7.046549249679691229e+02 1.464461372556010232e+01
1.331581482005170074e+03 7.065065063005865795e+02 1.425120569296587725e+01
1.341650897380100332e+03 7.084332472603923634e+02 1.389597440890452518e+01
1.349675614605354212e+03 7.100817340090791276e+02 1.360545679676706321e+01
1.359285870062436743e+03 7.121606524253019188e+02 1.329387133725364123e+01
1.368369350091641081e+03 7.142600394425430750e+02 1.302960490023047235e+01
1.375078915297451204e+03 7.159581302186779794e+02 1.287699206982903632e+01
1.383040117535761510e+03 7.181715310081038979e+02 1.269004824067639703e+01
1.390426720182139661e+03 7.204791870020669649e+02 1.252152782505936202e+01
1.396081673667455334e+03 7.223495204640255452e+02 1.238522134900397909e+01
1.403242538457796854e+03 7.248327960127633105e+02 1.217469327479545704e+01
1.410682333542025162e+03 7.275693142278462346e+02 1.193344285545533445e+01
1.416812005123346353e+03 7.300958280547507684e+02 1.171562201039171036e+01
1.424709114709512278e+03 7.340169047651227174e+02 1.140574986165917082e+01
1.432405021348667105e+03 7.388654860695886555e+02 1.100601609831793581e+01
1.438354535987701638e+03 7.433786231626306744e+02 1.062634157794175849e+01
1.445431173064703671e+03 7.494932936965952877e+02 1.011435539023816510e+01
1.452196729993195731e+03 7.561177139642720704e+02 9.577799488989448662e+00
1.457415524207590806e+03 7.616706196418136869e+02 9.134659965513948876e+00
1.464047252457666673e+03 7.690951403267800970e+02 8.556669317052721269e+00
1.470736950662007075e+03 7.769193333853614831e+02 7.922711767500561386e+00
1.476039057903321691e+03 7.833209739311364501e+02 7.412811105608539286e+00
1.482816608233687475e+03 7.916917879709543513e+02 6.716950639167359682e+00
1.489640437070883991e+03 8.003180075762074921e+02 6.032184101145947608e+00
1.495181115235098105e+03 8.074558264870952371e+02 5.477339862992628206e+00
1.502101188056132287e+03 8.164668825702888171e+02 4.748474874668059620e+00
1.508961778979173232e+03 8.254685210840402760e+02 3.995078478417334544e+00
1.514654748265100579e+03 8.330058982221154338e+02 3.304252338497579267e+00
1.521763970905614769e+03 8.424945368948142459e+02 2.409851735514521920e+00
1.528946081322196051e+03 8.520689949138057955e+02 1.508309419947464924e+00
1.534610892692178368e+03 8.595357472703764188e+02 8.048349125296988538e-01
1.541812195520146588e+03 8.688984786443963912e+02 -7.865542474523656846e-02
1.549029056284725584e+03 8.782966588022699170e+02 -9.254867132524203788e-01
1.554729593982844790e+03 8.856646889054002258e+02 -1.642102412276237544e+00
1.561996150820780940e+03 8.949829033511473426e+02 -2.513159817433010090e+00
1.569224316001605530e+03 9.043526750537470207e+02 -3.403902473857139288e+00
1.574840339106846159e+03 9.118165594560767886e+02 -4.136581433737503311e+00
1.581747767742253018e+03 9.213818042735493918e+02 -5.055476315248530028e+00
1.588316620909092308e+03 9.310177275928296012e+02 -5.997128761733462099e+00
1.593227085579438835e+03 9.386088978272457553e+02 -6.768878205258018532e+00
1.599234963653897921e+03 9.482643834483416185e+02 -7.729225784906694763e+00
1.605072079386250152e+03 9.579155363204520199e+02 -8.646714371268386046e+00
1.609592573089000098e+03 9.657047500262150379e+02 -9.385149299440696424e+00
1.614918791964405045e+03 9.752356217650108192e+02 -1.029601624661385628e+01
1.619864350328785804e+03 9.844008132599767578e+02 -1.118894164764805943e+01
1.623746574714057942e+03 9.917636399381069623e+02 -1.190657573157358939e+01
1.628401676557751216e+03 1.000629417645134367e+03 -1.280631519181470424e+01
1.633005120596573306e+03 1.009279394169224815e+03 -1.370154438736927283e+01
1.636632195303706339e+03 1.015897982244842183e+03 -1.439977647334216293e+01
1.641265496627264156e+03 1.024002299005203668e+03 -1.526700450685650168e+01
1.645985390458304209e+03 1.031752794358948449e+03 -1.607716834192688538e+01
1.649832892296472892e+03 1.037587352618140130e+03 -1.670685635125783008e+01
1.654940065635109477e+03 1.044606355766468596e+03 -1.744124994642882243e+01
1.660349681551349477e+03 1.051199343104342006e+03 -1.811714862509423440e+01
1.664939352055590689e+03 1.056182345487567090e+03 -1.860304108984847105e+01
1.670725529133000691e+03 1.061929669752329119e+03 -1.915579748164010709e+01
1.676326484425780336e+03 1.067069872191488002e+03 -1.965629404638705324e+01
1.680717886884658128e+03 1.070999633368126297e+03 -2.003556881230859332e+01
1.685702967146018182e+03 1.075328679850437766e+03 -2.048389003836998867e+01
1.690222983998731252e+03 1.078777221509227275e+03 -2.088176894633009439e+01
1.693796232807642582e+03 1.080960816950607068e+03 -2.113421910199177844e+01
1.698192629922329616e+03 1.082943374565063323e+03 -2.133125351807596459e+01
1.702571011335884123e+03 1.084216548054150053e+03 -2.142271447358014669e+01
1.705981488261930053e+03 1.084790018960642328e+03 -2.145303566420965424e+01
1.710249176896041718e+03 1.085130735226455045e+03 -2.133027751498527280e+01
1.714410520672752455e+03 1.085179946078156945e+03 -2.119461329388670734e+01
1.717654715267511619e+03 1.085089210200863363e+03 -2.104170600698630622e+01
1.721535431503825293e+03 1.084844998074940577e+03 -2.085884993200449955e+01
1.725279507013789271e+03 1.084451022826080134e+03 -2.065941227141042802e+01
1.728136705783772868e+03 1.084043708430858715e+03 -2.049193572624444215e+01
1.731665558164561389e+03 1.083430965372619767e+03 -2.026492515850798526e+01
1.735137214940686135e+03 1.082748662524076735e+03 -2.007627579091676040e+01
1.737853749259883671e+03 1.082171175058932249e+03 -1.993625852650341912e+01
1.741272166436775478e+03 1.081393923055665027e+03 -1.977285769155110273e+01
1.744608421198802262e+03 1.080623053047432450e+03 -1.961289981893494527e+01
1.747211338009289875e+03 1.080032995073280063e+03 -1.950017630538812341e+01
1.750237475888598738e+03 1.079370700572026635e+03 -1.939896450495830038e+01
1.753221396227967716e+03 1.078686467066480418e+03 -1.929977401413037086e+01
1.755634830186286763e+03 1.078043605310751673e+03 -1.923562677176236946e+01
1.758732942599516491e+03 1.077074572950617721e+03 -1.919598401567802881e+01
1.761898663302850991e+03 1.075949507378387580e+03 -1.916785760641360881e+01
1.764593199430113145e+03 1.074911438547364696e+03 -1.916384143249358019e+01
1.768003029094100611e+03 1.073534794676615093e+03 -1.915823429515980081e+01
1.771482972616697680e+03 1.072088969164296486e+03 -1.910979315625164787e+01
1.774272240327349209e+03 1.070908955284228568e+03 -1.905999948486864071e+01
1.777853256630170563e+03 1.069373102858946368e+03 -1.901079777049697483e+01
1.781482680189585835e+03 1.067731157917368137e+03 -1.895412389085753802e+01
1.784398877169475782e+03 1.066412616471538968e+03 -1.891349545835712576e+01
1.788234997591641104e+03 1.064773088144294206e+03 -1.883193872995904883e+01
1.792244409349729494e+03 1.063186439274097438e+03 -1.880174186739786890e+01
1.795591677400857179e+03 1.061974190011458177e+03 -1.878058024029435913e+01
1.799761126237114468e+03 1.060583391994325439e+03 -1.876302025701043519e+01
1.804108826058110708e+03 1.059228400385885379e+03 -1.877438989870757879e+01
1.807668763931621243e+03 1.058173343063917400e+03 -1.881306886691740132e+01
1.812108647339402978e+03 1.056894423285910989e+03 -1.885692217257312819e+01
1.816469672418752680e+03 1.055632436156735139e+03 -1.889818099792193706e+01
1.820071242145104179e+03 1.054571549684726051e+03 -1.891834137285788486e+01
1.824577381571278693e+03 1.053222828725826730e+03 -1.898511666827596045e+01
1.829116513469351275e+03 1.051841621591607691e+03 -1.906057496254310024e+01
1.832693872990250384e+03 1.050737191687981067e+03 -1.913449407391128787e+01
1.837205178406330560e+03 1.049327196309850478e+03 -1.921476349878263079e+01
1.841688941365883920e+03 1.047892869516013661e+03 -1.932234820094428329e+01
1.845226631177236186e+03 1.046746308669102291e+03 -1.941403827812395377e+01
1.849745645769702378e+03 1.045273141289197383e+03 -1.952391164971822590e+01
1.854297879859593877e+03 1.043783773067066022e+03 -1.963527162740392740e+01
1.857987283745931791e+03 1.042575128574765131e+03 -1.973578192528815833e+01
1.862474404836744952e+03 1.041094953758221436e+03 -1.982775352767579591e+01
1.867073562069239870e+03 1.039545003273917700e+03 -1.994467058790913683e+01
1.870794119541337295e+03 1.038270844969200425e+03 -2.001142259204590346e+01
1.875419792149401246e+03 1.036674996544396436e+03 -2.010529883813059726e+01
1.879995624109302526e+03 1.035098743423909355e+03 -2.021251500048021299e+01
1.883792936365578271e+03 1.033806379070373623e+03 -2.029341722047782781e+01
1.888521175454062814e+03 1.032239819929709483e+03 -2.041228133820425228e+01
1.893302465608597913e+03 1.030683350478118882e+03 -2.051652904932224786e+01
1.897084703801367141e+03 1.029472601463474803e+03 -2.059807032452150821e+01
1.901924640518656133e+03 1.027928073315353458e+03 -2.070220501941373570e+01
1.906817843997650243e+03 1.026374162699730050e+03 -2.079980734176176327e+01
1.910721771395358019e+03 1.025136902107898095e+03 -2.085845680452041151e+01
1.915731319266683158e+03 1.023553890298552233e+03 -2.094877671376805139e+01
1.920758770161460234e+03 1.021992369323870776e+03 -2.103431722243517754e+01
1.924737657996294956e+03 1.020784011135580613e+03 -2.110223951775550688e+01
1.929813619301935205e+03 1.019273513768947964e+03 -2.121334764464224421e+01
1.934901919714180622e+03 1.017797624010843151e+03 -2.127508684667941097e+01
1.939022557855526657e+03 1.016621107080356524e+03 -2.130843466746616599e+01
1.944073935226773528e+03 1.015186539219941096e+03 -2.131824182982900240e+01
1.949279894135522909e+03 1.013710901624816756e+03 -2.131090967857850060e+01
1.953526844118247254e+03 1.012503467689225999e+03 -2.128939969365915985e+01
1.958871821248319975e+03 1.011052155816149366e+03 -2.125036411194711050e+01
1.963180856189675069e+03 1.009966295981122016e+03 -2.119380333445218412e+01
1.968739012037756765e+03 1.008647137449306570e+03 -2.111887016287917618e+01
1.974397722562989657e+03 1.007353045358334157e+03 -2.103412338462254638e+01
1.978929636483578633e+03 1.006313835041349989e+03 -2.096298893205850433e+01
1.984758627714217482e+03 1.004950542866670958e+03 -2.090379240432821462e+01
1.990684959226349974e+03 1.003540974475234634e+03 -2.081806981889841879e+01
1.995457743985865363e+03 1.002363081022393203e+03 -2.074090654563973146e+01
2.001623442258790874e+03 1.000788779128385727e+03 -2.063802050739632676e+01
2.007931114203238621e+03 9.991460233290825954e+02 -2.054619464661645623e+01
2.013173201483222783e+03 9.978189217681472201e+02 -2.045460158939129514e+01
2.019722003698729850e+03 9.962714670311439704e+02 -2.033199600332457990e+01
2.026612309730079232e+03 9.947853031089696287e+02 -2.018839045191457515e+01
2.032329536293136698e+03 9.936602426241178136e+02 -2.009743118180706389e+01
2.039590869357673682e+03 9.923631127376766017e+02 -1.998004795488284202e+01
2.046904920683355840e+03 9.912137561121277258e+02 -1.987884755587657537e+01
2.053106788364305885e+03 9.903646059998682176e+02 -1.981664382408328962e+01
2.061018429355710396e+03 9.894360521383341620e+02 -1.973010798488336448e+01
2.069293582160817095e+03 9.885868216981867818e+02 -1.969324920847499882e+01
2.076127236498305138e+03 9.878965996374016640e+02 -1.966634183818710468e+01
2.085141117541435960e+03 9.869068519283603109e+02 -1.964066036237345969e+01
2.094449005775276873e+03 9.858627389752434738e+02 -1.961513156019278270e+01
2.102016893295257432e+03 9.850834192844777135e+02 -1.961668172501332208e+01
2.111916431743369685e+03 9.841500151246527821e+02 -1.966734064500000301e+01
2.122217404994002209e+03 9.832416465224722515e+02 -1.973676791906040506e+01
2.130690869046647549e+03 9.824826393093817387e+02 -1.980772879540693410e+01
2.141932734331064694e+03 9.814163944628526224e+02 -1.993691196327073101e+01
2.153785739789175295e+03 9.802815758135885744e+02 -2.008841792469312892e+01
2.163822422871699473e+03 9.794024173565148885e+02 -2.021960495649889467e+01
2.176849941385060902e+03 9.784737926928648903e+02 -2.042518133985037210e+01
2.190629885984959856e+03 9.778004299469603211e+02 -2.071984591957260591e+01
2.201985828313541788e+03 9.774502485921549351e+02 -2.099277237726150958e+01
2.216851965270679102e+03 9.771415118506467934e+02 -2.135976432690622318e+01
2.232086644043050455e+03 9.768642940633144462e+02 -2.175958445289081666e+01
2.244310559825107248e+03 9.766032946708850204e+02 -2.210830957852293110e+01
2.259965772555269268e+03 9.761813905152811230e+02 -2.263533604905278551e+01
2.275660484032777276e+03 9.756761247844459604e+02 -2.319659237747567815e+01
2.288018646656546025e+03 9.751903559511531512e+02 -2.373395312469134311e+01
2.303654275648740168e+03 9.744232919893457847e+02 -2.448806754593527657e+01
2.319128382250745290e+03 9.734950219275428935e+02 -2.531007055622789892e+01
2.331419257215673042e+03 9.726870486404906160e+02 -2.592879727884407970e+01
2.346010968389441587e+03 9.716380462258113084e+02 -2.666111165929907756e+01
2.360464360152438985e+03 9.704730161122477057e+02 -2.738120622372230528e+01
2.371820073391308142e+03 9.694558017555223159e+02 -2.794457659841457087e+01
2.385504673783258568e+03 9.682018825695079158e+02 -2.859443267465021066e+01
2.398789941484385054e+03 9.670760973239625855e+02 -2.915643755692699557e+01
2.408978328109606991e+03 9.664093556080927101e+02 -2.957495787991435066e+01
2.421547842250323811e+03 9.659419657110726121e+02 -3.004997836489040708e+01
2.433736827461377743e+03 9.659843077064833778e+02 -3.049323488137928351e+01
2.443099513404314166e+03 9.663553457906380117e+02 -3.083807014691809911e+01
2.454623133797060746e+03 9.671599129780795465e+02 -3.122802886506760345e+01
2.465641741082236877e+03 9.681512985914209821e+02 -3.160994844343044363e+01
2.474091970588735421e+03 9.691558635851098416e+02 -3.189779936852272968e+01
2.483848142011637719e+03 9.707583818935921727e+02 -3.230008613780528037e+01
2.492788030133794564e+03 9.730303040867398749e+02 -3.282514538095067280e+01
2.499379052811868860e+03 9.753845918062121427e+02 -3.326813165013258100e+01
2.507336774068801333e+03 9.788185337567424540e+02 -3.385486215847114266e+01
2.514752722022081343e+03 9.822008029335095216e+02 -3.446778963391433592e+01
2.520599823745379126e+03 9.848569138231255238e+02 -3.500765957210401780e+01
2.527603438352892226e+03 9.879193606738679136e+02 -3.570226759112933479e+01
2.534476309537336419e+03 9.907209920311992164e+02 -3.639230700895615200e+01
2.539847227869772269e+03 9.927510858572366033e+02 -3.693538497970700973e+01
2.546677237322407564e+03 9.951396908286951657e+02 -3.763650882724507341e+01
2.553816373788631154e+03 9.974387492271978317e+02 -3.830057868030714019e+01
2.559773879428681994e+03 9.992210518414249236e+02 -3.882914351940968345e+01
2.567810499540636101e+03 1.001439157058563751e+03 -3.949063491530552739e+01
2.576391018410884499e+03 1.003809809924413798e+03 -4.009155009405765213e+01
2.583679382466342304e+03 1.006034441528367552e+03 -4.054665073861931290e+01
2.592998907836655235e+03 1.009332361682757551e+03 -4.108539771732623791e+01
2.602450700993109876e+03 1.013405436606468584e+03 -4.157550832808626495e+01
2.610030870703309120e+03 1.017261240195425671e+03 -4.196952491263270701e+01
2.620050881868309716e+03 1.022962454701990282e+03 -4.245127871593768987e+01
2.630702512579968243e+03 1.029517924392518353e+03 -4.285908024980249564e+01
2.639748635560030380e+03 1.035272185991424976e+03 -4.314825828057182378e+01
2.650877990511991811e+03 1.042599207570522822e+03 -4.345853983044055724e+01
2.662045330327662668e+03 1.050358770092500208e+03 -4.369582558014872120e+01
2.670795996082501915e+03 1.056784291726073207e+03 -4.387363212273799462e+01
2.681039244732491170e+03 1.064688658680720664e+03 -4.409804911398871496e+01
2.691060378670759292e+03 1.072735892870782209e+03 -4.432195504899858918e+01
2.698954992775387382e+03 1.079174666699649151e+03 -4.449103836886737184e+01
2.708532648694118507e+03 1.087056539428857377e+03 -4.472150273060080394e+01
2.718023172308766789e+03 1.094918831290144453e+03 -4.493753649154513852e+01
2.725442155628146793e+03 1.101086529625475350e+03 -4.513264875868655679e+01
2.734851256625910992e+03 1.108846934379247841e+03 -4.541915529372958815e+01
2.744306196181764335e+03 1.116538317051655667e+03 -4.567556308311154822e+01
2.751830527779855856e+03 1.122566116535465198e+03 -4.587801870114872571e+01
2.761507349807017818e+03 1.130193191247351933e+03 -4.615771674955794168e+01
2.771389351484658619e+03 1.137855033166007388e+03 -4.648271808936076610e+01
2.779541776152430430e+03 1.144097961784780637e+03 -4.674096071152796839e+01
2.789691367667493068e+03 1.151789314625890256e+03 -4.708102881742075851e+01
2.800370129482847005e+03 1.159868590152721481e+03 -4.744435363055313104e+01
2.809324855701891920e+03 1.166638233082143415e+03 -4.774353441361898120e+01
2.820874095529376063e+03 1.175269003313429948e+03 -4.816316530224462156e+01
2.832717682225979843e+03 1.183953480616869456e+03 -4.862455497202883237e+01
2.842846668284541465e+03 1.191266122100130815e+03 -4.902531945167432070e+01
2.855848647401934159e+03 1.200511048821803115e+03 -4.952598600935140638e+01
2.869395769010914591e+03 1.209942410963089060e+03 -5.005042191369778948e+01
2.880468036652720457e+03 1.217479623133927362e+03 -5.046226557720950012e+01
2.895011535664200437e+03 1.227123187376952728e+03 -5.098384211860483362e+01
2.910080862593126767e+03 1.236818029678081075e+03 -5.154240034209230004e+01
2.922363793829036240e+03 1.244466051651899306e+03 -5.186466246190097706e+01
2.938289691699466857e+03 1.254121557306448722e+03 -5.239993425642096980e+01
2.954666554822335911e+03 1.263680500716382994e+03 -5.299087276910874778e+01
2.968225187997205921e+03 1.271314998324481394e+03 -5.347888535383993514e+01
2.985078048865995697e+03 1.280459442457894284e+03 -5.406278082503111904e+01
3.002635580385044250e+03 1.289632952622225048e+03 -5.464459092963890896e+01
3.016996257494431120e+03 1.296951197075814889e+03 -5.510729789095330489e+01
3.034936846021428664e+03 1.305903158693750811e+03 -5.567667474616315104e+01
3.052657341367601930e+03 1.314589416433022279e+03 -5.622884991833213064e+01
3.067344779273329550e+03 1.321707343745409162e+03 -5.666239690426541387e+01
3.085550605332220584e+03 1.330523574033579735e+03 -5.719951761652125555e+01
3.103716580118466936e+03 1.339358358231979082e+03 -5.773970454159825039e+01
3.118061635956224563e+03 1.346317289549921952e+03 -5.816010737562535837e+01
3.136260015495876814e+03 1.355166118889402242e+03 -5.868632655016791944e+01
3.154403620765948290e+03 1.364083352865496181e+03 -5.920255711420242761e+01
3.168632940918983877e+03 1.371185075451726561e+03 -5.963939523941979814e+01
3.186607163137341558e+03 1.380271675055999594e+03 -6.018512114013230985e+01
3.204507177459795457e+03 1.389435349815407790e+03 -6.072691218266898261e+01
3.218531534108014512e+03 1.396721603000867162e+03 -6.117000994170138028e+01
3.236245662057285244e+03 1.406037522779255141e+03 -6.171028108599385575e+01
3.253863845883805425e+03 1.415432735599943044e+03 -6.227714197432418786e+01
3.268058047442119005e+03 1.423062736303415022e+03 -6.272882821045796931e+01
3.285645262246323000e+03 1.432532310252423258e+03 -6.325154196740921009e+01
3.302945346780047657e+03 1.441826510478599630e+03 -6.380443630728822058e+01
3.317257282212679002e+03 1.449481527617799429e+03 -6.424761260105202609e+01
3.335068898509959126e+03 1.458968764513353790e+03 -6.480859354040060794e+01
3.353107454129145481e+03 1.468447787201682786e+03 -6.536218388342757635e+01
3.367483621614848744e+03 1.475869628599320549e+03 -6.579595743845447942e+01
3.385929161379764082e+03 1.485170474748372271e+03 -6.637049794910583955e+01
3.404609300570166852e+03 1.494321016901577195e+03 -6.693052984899495073e+01
3.419453260685787882e+03 1.501477563843491680e+03 -6.738152080204984884e+01
3.438388671270533905e+03 1.510517870522517114e+03 -6.793916953456482588e+01
3.457438897704885676e+03 1.519529946027436154e+03 -6.847568921366190864e+01
3.472942827373130967e+03 1.526766624797157192e+03 -6.888994119643098202e+01
3.492257405741754155e+03 1.535688757159143961e+03 -6.937913079712289743e+01
3.511337159675899329e+03 1.544421708401878504e+03 -6.986747022347383052e+01
3.527124392063015421e+03 1.551620048674498094e+03 -7.021732774970801927e+01
3.546704434308187956e+03 1.560600770606559081e+03 -7.067723837852383895e+01
3.566390708252652075e+03 1.569639096961640917e+03 -7.115476318615134232e+01
3.582069035020458614e+03 1.576769529429210706e+03 -7.151909864509681825e+01
3.602181412288561205e+03 1.585791319811337416e+03 -7.199109615313419397e+01
3.622400180672728311e+03 1.594790987514204062e+03 -7.248962334641706207e+01
3.638345698741932665e+03 1.601899581833572029e+03 -7.283991360383762981e+01
3.658566654631807523e+03 1.610923202145972709e+03 -7.335626613019947229e+01
3.678764654838069873e+03 1.619982673775300782e+03 -7.386223037631772570e+01
3.695066297198105531e+03 1.627316120955429142e+03 -7.425988335762274062e+01
3.714868935933268403e+03 1.636226572264863762e+03 -7.475419690088047275e+01
3.735111127367007157e+03 1.645256767150945507e+03 -7.520118682872885074e+01
3.751522884582139795e+03 1.652489387516847955e+03 -7.560666515847853475e+01
3.771923261207457472e+03 1.661403548306180028e+03 -7.607165048328182877e+01
3.792363194906394256e+03 1.670333674135261163e+03 -7.662017027935388569e+01
3.808516432586105111e+03 1.677379676283399476e+03 -7.699435038246316765e+01
3.829042131216743201e+03 1.686332280518838616e+03 -7.747005785641671594e+01
3.849543850514802671e+03 1.695318715988445092e+03 -7.797400577137882749e+01
3.865702153772948805e+03 1.702402857840321076e+03 -7.836751836212489764e+01
3.886255270349707644e+03 1.711344447139925933e+03 -7.884466262085005894e+01
3.906850600066181414e+03 1.720238634141529246e+03 -7.931333741821494243e+01
3.923516282865537960e+03 1.727390259508645613e+03 -7.972839790764776069e+01
3.943864094443873455e+03 1.735986520887736106e+03 -8.019430424463516260e+01
3.964724656151985982e+03 1.744654215365547543e+03 -8.069149763268033837e+01
3.981661490199890068e+03 1.751578836682524070e+03 -8.112546079360181750e+01
4.002736852447945694e+03 1.760034092597931931e+03 -8.163526541616298005e+01
4.023455079357822342e+03 1.768229023378458805e+03 -8.212306682637263577e+01
4.040513274883085614e+03 1.774946545057445292e+03 -8.251630838294789783e+01
4.061555353173969706e+03 1.783290058536206743e+03 -8.306416648944330916e+01
4.082595603959651726e+03 1.791634302064123631e+03 -8.355416220945407701e+01
4.099153201795026689e+03 1.798240969799667710e+03 -8.395930154821881786e+01
4.120143505119219299e+03 1.806661927294599764e+03 -8.444856595083021489e+01
4.137139134029481284e+03 1.813466516525524639e+03 -8.488501664566530280e+01
4.158332089014895246e+03 1.821870792780084230e+03 -8.541896494313758126e+01
4.179759276936592869e+03 1.830208072430356424e+03 -8.594154692948303875e+01
4.196781161556030384e+03 1.836786732682238380e+03 -8.637072788014344837e+01
4.218546751629015489e+03 1.845155575725223571e+03 -8.693069184361705481e+01
4.240518586813642287e+03 1.853568226721983137e+03 -8.747064590406456830e+01
4.257944577699242473e+03 1.860273216697383759e+03 -8.791824573675557986e+01
4.280173955108967675e+03 1.868895102933912085e+03 -8.854021386358812151e+01
4.302534629422875696e+03 1.877628066400683338e+03 -8.910666372596399754e+01
4.320260316432044419e+03 1.884538129115780748e+03 -8.952450731061274780e+01
4.337190051682321609e+03 1.891115697786233341e+03 -8.998408187600159636e+01
4.337190051682321609e+03 1.891115697786233341e+03 -8.998408187600159636e+01
4.337190051682321609e+03 1.891115697786233341e+03 -8.998408187600159636e+01
4.341109431292411500e+03 1.892629517749383240e+03 -9.008719350843166751e+01
4.363792638557024475e+03 1.901313821053742231e+03 -9.070495185021523810e+01
4.382150104477125751e+03 1.908283662733150322e+03 -9.124775488908122156e+01
4.404939631454282789e+03 1.916854048370812279e+03 -9.187157167924327439e+01
4.427379004312255347e+03 1.925194859103202589e+03 -9.249846344907177809e+01
4.445911588785268577e+03 1.932025974301737733e+03 -9.298613132472296172e+01
4.468914836555263719e+03 1.940394480969518781e+03 -9.353631646235530184e+01
4.491944051333656716e+03 1.948663698320722233e+03 -9.413169905408780380e+01
4.510133132833300806e+03 1.955110576947930895e+03 -9.458832702900919287e+01
4.533225347101159969e+03 1.963212382264904591e+03 -9.515698707225769226e+01
4.556372951396127974e+03 1.971212490346330242e+03 -9.574159563587285504e+01
4.574655104634429335e+03 1.977456648032170961e+03 -9.620305853478159008e+01
4.597869367189628065e+03 1.985296961602142574e+03 -9.675643354131956642e+01
4.621108187651521803e+03 1.993042369772927259e+03 -9.733400205460826271e+01
4.639899737675883443e+03 1.999231116519666784e+03 -9.778417052909315998e+01
4.662655690472083734e+03 2.006671492685125259e+03 -9.839648813294530783e+01
4.685756309937145488e+03 2.014077996418005569e+03 -9.908132747125229400e+01
4.704359285826432824e+03 2.019945145528800595e+03 -9.972914580524697215e+01
4.727489565606420001e+03 2.027017799336306553e+03 -1.005185653316991505e+02
4.750807864987697030e+03 2.033806754068081545e+03 -1.014454350451870255e+02
4.763427870548609462e+03 2.037352852253060746e+03 -1.020379418422376148e+02
4.763427870548609462e+03 2.037352852253060746e+03 -1.020379418422376148e+02
4.763427870548609462e+03 2.037352852253060746e+03 -1.020379418422376148e+02
4.763427870548609462e+03 2.037352852253060746e+03 -1.020379418422376148e+02
4.783200471130182450e+03 2.042758047278933191e+03 -1.030204405217468064e+02
4.806415481127062776e+03 2.048937743780466008e+03 -1.041631255850251989e+02
4.824999754002411464e+03 2.053784543607177511e+03 -1.050776580055633076e+02
4.847365828224234065e+03 2.059581258877360142e+03 -1.060620683634571577e+02
4.869825087490356964e+03 2.065345038170238240e+03 -1.069751699936103932e+02
4.887635508397635931e+03 2.069776423537043684e+03 -1.076638177979996698e+02
4.895165063932064186e+03 2.071587601220132910e+03 -1.079451618163941191e+02
4.895165063932064186e+03 2.071587601220132910e+03 -1.079451618163941191e+02
4.895165063932064186e+03 2.071587601220132910e+03 -1.079451618163941191e+02
4.903978753555365074e+03 2.073646969503372020e+03 -1.082745317615006684e+02
4.926237262226063649e+03 2.078505725072023324e+03 -1.090823063385293352e+02
4.944668229732659711e+03 2.082061003161441931e+03 -1.096892539836478306e+02
4.967514826326671937e+03 2.085861444003468023e+03 -1.103813519880414447e+02
4.991246762142757689e+03 2.089160947719690739e+03 -1.110688774289659904e+02
5.010749640694432856e+03 2.091527787586765498e+03 -1.116296885385690416e+02
5.035371331687381826e+03 2.094270000280894692e+03 -1.123439120844311248e+02
5.060057555611062526e+03 2.096836389421661352e+03 -1.130552139246548649e+02
5.080785472870197736e+03 2.098877026294428561e+03 -1.136367800636046184e+02
5.106908117987967671e+03 2.101346728455112498e+03 -1.143583061250814126e+02
5.133333788611624186e+03 2.103800311020723257e+03 -1.150802347535176722e+02
5.154304515309531780e+03 2.105712412924544878e+03 -1.156577101848134106e+02
5.180950762877746456e+03 2.108190275294407456e+03 -1.163676267259243104e+02
5.207586505565816879e+03 2.110802883769673826e+03 -1.170527459057608866e+02
5.228566978196620767e+03 2.113020412585517533e+03 -1.176015601322705351e+02
5.255188752565781215e+03 2.116144959369225035e+03 -1.183109398440076063e+02
5.281829661359042802e+03 2.119781736991094022e+03 -1.190506857017179385e+02
5.302936112026607589e+03 2.123137494579905251e+03 -1.196462758122180645e+02
5.329894068574863923e+03 2.128143110233705102e+03 -1.204851352036449015e+02
5.357020189835726342e+03 2.134100215658564139e+03 -1.213594654166186189e+02
5.378946785212823670e+03 2.139657361654231863e+03 -1.221154648076070970e+02
5.406021280278930135e+03 2.147366877466434289e+03 -1.230965065068692752e+02
5.432575651522075532e+03 2.155590493135375709e+03 -1.240641400472090368e+02
5.454399151401871677e+03 2.162796193702587971e+03 -1.248301405315291817e+02
5.481583085576468875e+03 2.172092504865205683e+03 -1.257432349078563050e+02
5.509096391693744408e+03 2.181674228266937462e+03 -1.266876096637057003e+02
5.531494191989044339e+03 2.189551924118843544e+03 -1.274658115550978437e+02
5.558830578275881635e+03 2.199198098168324577e+03 -1.284518940957086386e+02
5.586855734304260295e+03 2.209050085986731119e+03 -1.295018115782527843e+02
5.609663750021445594e+03 2.216960199719394495e+03 -1.303312023836242020e+02
5.638166154748855661e+03 2.226650572633919637e+03 -1.314179866808929944e+02
5.667094562600424069e+03 2.236144444912444214e+03 -1.325652022459685213e+02
5.690340822576344181e+03 2.243402119723413762e+03 -1.334779843666849501e+02
5.720414473240552979e+03 2.252259520818998226e+03 -1.346474350371720732e+02
5.751147403681153264e+03 2.260675952485483322e+03 -1.358529853881430540e+02
5.775840321766029774e+03 2.266980343233408348e+03 -1.368235450333257575e+02
5.807758313673097291e+03 2.274503957128912589e+03 -1.380739345526386046e+02
5.840341958033968695e+03 2.281436375038411825e+03 -1.393717722627484932e+02
5.867147739527462363e+03 2.286559973641729357e+03 -1.404421488602154398e+02
5.900243537957869194e+03 2.292247709034528270e+03 -1.417171613503803371e+02
5.934528027209768879e+03 2.297594299070554825e+03 -1.430753920365444287e+02
5.962581371259882872e+03 2.301670504121399517e+03 -1.441606241669990141e+02
5.997704350528916621e+03 2.306558545758700802e+03 -1.455319324053590719e+02
6.032544964491606152e+03 2.311161183501023061e+03 -1.469223403763792817e+02
6.061545440204017723e+03 2.314808777106693469e+03 -1.480694948343368935e+02
6.097774304781554747e+03 2.319151500512937218e+03 -1.494602808007166743e+02
6.134211735678777586e+03 2.323311682612734785e+03 -1.508584926306988905e+02
6.163057813844216980e+03 2.326449283283429850e+03 -1.519955153975587336e+02
6.199792951689327310e+03 2.330268739502903827e+03 -1.534402823371231079e+02
6.236721443669342079e+03 2.333941405520579337e+03 -1.548100736246605891e+02
6.266034776859713929e+03 2.336817596677605707e+03 -1.559155985665475157e+02
6.303480457041009686e+03 2.340424666542678551e+03 -1.573196712662270897e+02
6.341231100982684438e+03 2.344011117236359041e+03 -1.587452320472572467e+02
6.371304798338604087e+03 2.346795985341149390e+03 -1.598608280794363452e+02
6.409837333410088831e+03 2.350262692907309429e+03 -1.612639279826616132e+02
6.448736609529572888e+03 2.353637256030750450e+03 -1.626974868452326461e+02
6.480253407126333514e+03 2.356367749967748750e+03 -1.638893274152428887e+02
6.518581068356850665e+03 2.359702100075653107e+03 -1.653698553649288385e+02
6.557737147110965452e+03 2.363140861428829339e+03 -1.669223108674339642e+02
6.589376876514643300e+03 2.365972602745910990e+03 -1.682122980379365345e+02
6.628397205790943190e+03 2.369642967558842429e+03 -1.697836462538007538e+02
6.666339457446211782e+03 2.373504813622611437e+03 -1.713167632944573313e+02
6.697318805156735834e+03 2.376892502393310679e+03 -1.725874440577583755e+02
6.735480380077320660e+03 2.381281090532823328e+03 -1.741281789868917826e+02
6.773655251116308136e+03 2.385805865810106297e+03 -1.756859541305652499e+02
6.803848983397558186e+03 2.389427382857088560e+03 -1.769205434872076808e+02
6.842525018671381986e+03 2.393980313364794256e+03 -1.785103899878817799e+02
6.881736362155465031e+03 2.398421005245768811e+03 -1.800976299321670240e+02
6.913069506227355305e+03 2.401852726976087979e+03 -1.814003391097484439e+02
6.953330446295469301e+03 2.406134099218050324e+03 -1.830630925726607359e+02
6.994151392187653073e+03 2.410354792017228192e+03 -1.847405358161369975e+02
7.027515511952628913e+03 2.413709045461249389e+03 -1.861343413139474308e+02
7.068478390758381465e+03 2.417706148385836514e+03 -1.878464238911776931e+02
7.110721603890620827e+03 2.421649796430097922e+03 -1.896094176023637203e+02
7.145167864475403803e+03 2.424692032785852007e+03 -1.910234693264681880e+02
7.188101309781051896e+03 2.428295716228396032e+03 -1.928311734350769768e+02
7.231145843881059591e+03 2.431813561945331458e+03 -1.946205149975434381e+02
7.265119833070787536e+03 2.434543521210483050e+03 -1.960216732022356325e+02
7.308247767863957051e+03 2.438044164125584757e+03 -1.978061359488590938e+02
7.351456756931625932e+03 2.441707845643994460e+03 -1.995996312839690461e+02
7.385489296745783577e+03 2.444824584585812318e+03 -2.010195676103598998e+02
7.428516508120887920e+03 2.449082833685133210e+03 -2.027962195083762538e+02
7.471565154373926816e+03 2.453537617447319917e+03 -2.045251280576432862e+02
7.505562152737764336e+03 2.457149424961549812e+03 -2.058563508753927067e+02
7.548929244137125352e+03 2.461771603183261050e+03 -2.075564841683511759e+02
7.592756897238650708e+03 2.466312526095674002e+03 -2.092518270889032692e+02
7.628506468807059719e+03 2.469924762653050493e+03 -2.105686279265443090e+02
7.672293616090186333e+03 2.474247650113136388e+03 -2.121729360267200093e+02
7.717338435004515304e+03 2.478631831418063030e+03 -2.136905350765629521e+02
7.753983141493642506e+03 2.482175686187639258e+03 -2.148746124179097023e+02
7.799662101747608176e+03 2.486553320737595641e+03 -2.163200001565738830e+02
7.844789328953362201e+03 2.490828301468813152e+03 -2.177420313437113180e+02
7.882195724895233980e+03 2.494349639022261726e+03 -2.189175095977371654e+02
7.924313686819775285e+03 2.498307746025166125e+03 -2.202314638515256036e+02
7.975747086480277176e+03 2.503118778243494944e+03 -2.218337628672236406e+02
8.012980750712390545e+03 2.506601004747399202e+03 -2.230303971191444248e+02
8.060306790556124724e+03 2.511097005964462824e+03 -2.245136705711339005e+02
8.107561442140648069e+03 2.515791046036066746e+03 -2.260463945580510199e+02
8.144749007290179179e+03 2.519655235350337080e+03 -2.272911040282942281e+02
8.191879686585180934e+03 2.524719005429374647e+03 -2.289325163790433919e+02
8.239105894824764619e+03 2.529753397976295673e+03 -2.306365062534104027e+02
8.277296847380081090e+03 2.533667193390054308e+03 -2.320446847617737660e+02
8.324645134491462159e+03 2.538223757223215671e+03 -2.338919934665633775e+02
8.370983189229540585e+03 2.542211123809821856e+03 -2.356959359030547887e+02
8.408976758145612621e+03 2.545066173956582134e+03 -2.371514932585261022e+02
8.455751816661788325e+03 2.547999055467861126e+03 -2.389060367307218655e+02
8.502088835417644077e+03 2.550328419355386814e+03 -2.406180870929839557e+02
8.538479506208203020e+03 2.551885758382014046e+03 -2.419194603139794424e+02
8.584763828773166097e+03 2.553624481898191789e+03 -2.435107344192958294e+02
8.631317415352561511e+03 2.555130798885987133e+03 -2.451042475440532940e+02
8.668267117380797572e+03 2.556172901214799822e+03 -2.463904973363594877e+02
8.715436577506929098e+03 2.557317595569056721e+03 -2.479905075817008822e+02
8.762954815731070994e+03 2.558282887773428229e+03 -2.495841678013703699e+02
8.800650755797913007e+03 2.558922940483524144e+03 -2.508436636791379328e+02
8.848702204420540511e+03 2.559694318894366006e+03 -2.524747826322674200e+02
8.897000566959237403e+03 2.560508010775524781e+03 -2.541135629173458597e+02
8.936212643238703095e+03 2.561168476373089561e+03 -2.554341220672329200e+02
8.984093914749300893e+03 2.561979425496915610e+03 -2.570845293795655380e+02
9.033145934267320627e+03 2.562811777496069681e+03 -2.587279697341697897e+02
9.072966555202649033e+03 2.563502474018480370e+03 -2.601157199785752709e+02
9.122453092493928125e+03 2.564411792466726638e+03 -2.618331654411960017e+02
9.161648170364109319e+03 2.565153617382631637e+03 -2.631868802590553855e+02
9.211564257550449838e+03 2.566097529088023748e+03 -2.649285372347290490e+02
9.261603937422269155e+03 2.567016399201720560e+03 -2.667001711947282274e+02
9.301130823314479130e+03 2.567703965493151827e+03 -2.680358536552325859e+02
9.351408516040009999e+03 2.568540457702901222e+03 -2.697221172580238431e+02
9.401863447450576132e+03 2.569339264954664941e+03 -2.714138852984779078e+02
9.441756099951451688e+03 2.569932064153327246e+03 -2.727848954793255984e+02
9.492512603014371052e+03 2.570644992474830360e+03 -2.745337923278377730e+02
9.543415991034427861e+03 2.571419014302098731e+03 -2.762999028463647164e+02
9.584612561468375134e+03 2.572137479008917580e+03 -2.777644704491363541e+02
9.634730273495388246e+03 2.573098282258018116e+03 -2.795902775635916555e+02
9.685981498700366501e+03 2.574110331894798037e+03 -2.814636699069848760e+02
9.727511288945377601e+03 2.574917057722983373e+03 -2.830126484945013203e+02
9.779067909929122834e+03 2.575887011920828172e+03 -2.849114078006721229e+02
9.829877319922479728e+03 2.576800950021774952e+03 -2.867824102335286511e+02
9.871924245122891080e+03 2.577564657008373160e+03 -2.883681870508623319e+02
9.924264129496710666e+03 2.578560458492658199e+03 -2.903944237026336737e+02
9.976891197440792894e+03 2.579572383845259083e+03 -2.924377039137838779e+02
1.001858599763282109e+04 2.580366305196511348e+03 -2.940661086083093210e+02
1.007169461280482756e+04 2.581413807232898762e+03 -2.961205505988918958e+02
1.012506385750564550e+04 2.582551132833542852e+03 -2.982203370230722612e+02
1.016732249582316035e+04 2.583487565170496055e+03 -2.999045322695970981e+02
1.022117513810231867e+04 2.584716546490369637e+03 -3.020207760554782226e+02
1.027549948943701202e+04 2.586063341117091113e+03 -3.041802725438624861e+02
1.031872866609774246e+04 2.587217897477190490e+03 -3.059141880448119082e+02
1.037407393594632049e+04 2.588788268079702448e+03 -3.081799291211972900e+02
1.042986881750346947e+04 2.590446588407847685e+03 -3.105213741214845413e+02
1.047516047885544867e+04 2.591836137542541564e+03 -3.124022637115359657e+02
1.053042873614606651e+04 2.593591949921640662e+03 -3.146665367116510765e+02
1.058702559640216714e+04 2.595486214982331603e+03 -3.170155060571131571e+02
1.063282601223983693e+04 2.597099918195620376e+03 -3.189004071910217704e+02
1.068958647562776059e+04 2.599238699184665165e+03 -3.212276645644229802e+02
1.074535154148130641e+04 2.601795759236411413e+03 -3.235484627438511325e+02
1.079143279697396974e+04 2.604306376846587682e+03 -3.255045197998592812e+02
1.084873524898387768e+04 2.607905942110612159e+03 -3.279603108155906739e+02
1.090626571588963270e+04 2.611968917758739281e+03 -3.304330692703534851e+02
1.095167000304997600e+04 2.615519194113597678e+03 -3.323822797296725184e+02
1.100912547382867342e+04 2.620206407589085757e+03 -3.348614519325035985e+02
1.106627395141819943e+04 2.624997694214462626e+03 -3.373099647824703311e+02
1.111216268157717059e+04 2.628969770661428811e+03 -3.393221728935800456e+02
1.116849231771512859e+04 2.633978430742305136e+03 -3.417479829903118684e+02
1.122313969783678840e+04 2.639166604075621763e+03 -3.441499979414528525e+02
1.126769467674057523e+04 2.643822623265157745e+03 -3.461480964383264336e+02
1.132248282981398916e+04 2.650065133599804540e+03 -3.485891298112500749e+02
1.137605103979057640e+04 2.656397386721014755e+03 -3.509811189655009684e+02
1.142012818866658381e+04 2.661536845652242391e+03 -3.529597241233537375e+02
1.147473071226026150e+04 2.667727210386638035e+03 -3.554152428299382223e+02
1.152948851254020701e+04 2.673745329702805520e+03 -3.578700614765181172e+02
1.157281090613291599e+04 2.678381697727226765e+03 -3.598371637479014566e+02
1.162791540793273089e+04 2.684205379105482280e+03 -3.623278913064905282e+02
1.168320275016744199e+04 2.690014765076014100e+03 -3.647691125984667906e+02
1.172694126558623066e+04 2.694582155138054077e+03 -3.667152284089041245e+02
1.178260856610483279e+04 2.700333134142662402e+03 -3.692191228535258460e+02
1.183848102748847850e+04 2.706071465491729668e+03 -3.717211305642622960e+02
1.188272411663826642e+04 2.710610888112503289e+03 -3.737160454809558701e+02
1.193918149174430073e+04 2.716436761062915139e+03 -3.762514912988996230e+02
1.199610545466666008e+04 2.722384109782829455e+03 -3.787826301272918954e+02
1.204245040979292753e+04 2.727267919665331647e+03 -3.808462464591642060e+02
1.209927754109203670e+04 2.733318247518492626e+03 -3.833986447996369975e+02
1.215793145220222686e+04 2.739687479198334586e+03 -3.860290628852562236e+02
1.220577599527464190e+04 2.744972264485043524e+03 -3.881433727661299145e+02
1.226552033079303692e+04 2.751797671657734099e+03 -3.907853426208940277e+02
1.232565447508855323e+04 2.759159841449595660e+03 -3.934084533315235603e+02
1.237315178162915618e+04 2.765407812464890867e+03 -3.954508000195407931e+02
1.243353041683599076e+04 2.774011530820054304e+03 -3.980708052700967983e+02
1.249416717186694950e+04 2.783504347542724190e+03 -4.006764323149366192e+02
1.254341565144550987e+04 2.791900135967128335e+03 -4.027913058465430822e+02
1.260487984541392689e+04 2.803283875293873734e+03 -4.054702286481779652e+02
1.266581381957738449e+04 2.815421820206584016e+03 -4.082189253331086434e+02
1.271631673248268635e+04 2.825923533081015648e+03 -4.105392425053452143e+02
1.277891763660527977e+04 2.839366717886291099e+03 -4.134237255764553538e+02
1.284031736505833214e+04 2.852971405975400558e+03 -4.162983359649506383e+02
1.289089264335566259e+04 2.864424800327526100e+03 -4.186904044592978380e+02
1.295360867773341670e+04 2.878834611547284567e+03 -4.216364724328105353e+02
1.301645996631280286e+04 2.893379108398134122e+03 -4.245944939609690323e+02
1.306617063839664115e+04 2.904897557013464848e+03 -4.269343050829519939e+02
1.312939112285321062e+04 2.919561902618267140e+03 -4.299018472394514561e+02
1.319281012034392552e+04 2.934306954462596423e+03 -4.328988466231932648e+02
1.324296154091459903e+04 2.945987860727717816e+03 -4.352554814063390154e+02
1.330682001856814168e+04 2.960891522871997950e+03 -4.382649822075330235e+02
1.337094877631543568e+04 2.975877696003848087e+03 -4.413096140550281348e+02
1.342169344048881067e+04 2.987748631460714478e+03 -4.436890570666702729e+02
1.348622517137173782e+04 3.002832918543062078e+03 -4.467063109970276855e+02
1.355102346959377246e+04 3.017985641385561394e+03 -4.497616675523234449e+02
1.360356803619695711e+04 3.030285295716016208e+03 -4.522576305508394512e+02
1.366758181417230116e+04 3.045272748842018245e+03 -4.552980478793166981e+02
1.373308510224481142e+04 3.060613257364956553e+03 -4.584251010724341882e+02
1.378614100307396984e+04 3.073029397849961242e+03 -4.609507857954369570e+02
1.385202209951350778e+04 3.088445147195241134e+03 -4.640791949025350505e+02
1.391686412556468895e+04 3.103614125580070322e+03 -4.671801570331635958e+02
1.397043127922654821e+04 3.116139281335909345e+03 -4.697047308349408468e+02
1.403698739802331693e+04 3.131703259622398491e+03 -4.728757991966522241e+02
1.410377043937863345e+04 3.147310422397433740e+03 -4.760341157199830491e+02
1.415661639622460825e+04 3.159661245721171781e+03 -4.785593111736551464e+02
1.422386059479726100e+04 3.175377422658206797e+03 -4.817565746322241580e+02
1.429134058244867083e+04 3.191143458781413756e+03 -4.849618290198267232e+02
1.434471545669882107e+04 3.203612368297759986e+03 -4.875540739988408632e+02
1.441261138173488325e+04 3.219463602064407496e+03 -4.908058619407168521e+02
1.448084515662793820e+04 3.235250112851926133e+03 -4.940519170798893924e+02
1.453621982350599319e+04 3.247876338974649570e+03 -4.967171170779662361e+02
1.460376931281808902e+04 3.263125035827142256e+03 -4.999316210923575454e+02
1.467291370468470814e+04 3.278641477397182825e+03 -5.033016762226202445e+02
1.472896343643246837e+04 3.291175651523229135e+03 -5.060036370589555759e+02
1.479861368259712981e+04 3.306687359345302411e+03 -5.094054174756394673e+02
1.486721674706095655e+04 3.321850107724195823e+03 -5.127659913240253218e+02
1.492388467566124564e+04 3.334316586573115728e+03 -5.155493900941401080e+02
1.499423477729896877e+04 3.349807424461304436e+03 -5.189725065835366422e+02
1.506479613923207580e+04 3.365387162368569989e+03 -5.224162027411998679e+02
1.512058773948192356e+04 3.377749216825346139e+03 -5.252181958846556427e+02
1.519151866602676273e+04 3.393521488110374321e+03 -5.287705876970552481e+02
1.526267494469129633e+04 3.409410937293421284e+03 -5.324268473172583072e+02
1.531895545605307234e+04 3.421997413743521520e+03 -5.352905052665487347e+02
1.539059379648254617e+04 3.438000677199118400e+03 -5.389567156068268332e+02
1.546251310026904321e+04 3.453968427057690860e+03 -5.426340164926474472e+02
1.551939865156820269e+04 3.466552170433267747e+03 -5.455512184929474415e+02
1.559178074415195260e+04 3.482535157896159035e+03 -5.492643828666928130e+02
1.566440987333679186e+04 3.498498494357659638e+03 -5.529517041645988229e+02
1.572328618604652002e+04 3.511391923123995184e+03 -5.559496137486844418e+02
1.579501314205164635e+04 3.527068587283249599e+03 -5.596379305415996441e+02
1.586839605053908417e+04 3.543151939828705963e+03 -5.634800236586584106e+02
1.592781524654255918e+04 3.556268195209991518e+03 -5.666266922759765521e+02
1.600157740134625783e+04 3.572687668157234839e+03 -5.705496412348823014e+02
1.607552513250226912e+04 3.589239714780981103e+03 -5.744922332982628177e+02
1.613402420813127537e+04 3.602296607458447852e+03 -5.776051025289060590e+02
1.620843132167380463e+04 3.618800136615594056e+03 -5.815184746209224613e+02
1.628303644304135560e+04 3.635258049332799146e+03 -5.854987343194339928e+02
1.634202143434233039e+04 3.648225107107532494e+03 -5.886219536334288023e+02
1.641703781939711189e+04 3.664581870941389298e+03 -5.925952338158938346e+02
1.649220885677790648e+04 3.680798881936067119e+03 -5.965915242340752229e+02
1.655150823833977120e+04 3.693550049054418196e+03 -5.997327598773645150e+02
1.662673424809472635e+04 3.709642841276130639e+03 -6.037272889349540037e+02
1.670196630227185233e+04 3.725630493025045325e+03 -6.077437506460340728e+02
1.676268418213417681e+04 3.738471745158137765e+03 -6.109651497056566996e+02
1.683639481747398895e+04 3.753913026908528536e+03 -6.148274499818452341e+02
1.691164918573850082e+04 3.769379462956961561e+03 -6.187601902558646998e+02
1.697256715900819472e+04 3.781635189920150879e+03 -6.219123948975333178e+02
1.704804764393778169e+04 3.796584603724124008e+03 -6.258251751992082745e+02
1.712214633603941911e+04 3.810979193968196341e+03 -6.296491134933194189e+02
1.718327483793591091e+04 3.822661493632528163e+03 -6.328191229203542889e+02
1.725909748624975327e+04 3.836925123413097936e+03 -6.367603460218475675e+02
1.733512810168988653e+04 3.851032411877280992e+03 -6.407050171607129414e+02
1.739530619013995602e+04 3.862071806028744049e+03 -6.438411383248929951e+02
1.747187814852863812e+04 3.876027350354976988e+03 -6.478048634888084507e+02
1.754867297157042412e+04 3.889988023555785276e+03 -6.517839161180036172e+02
1.760942139034174033e+04 3.901038971042450157e+03 -6.549146604981709743e+02
1.768673942483107385e+04 3.915022269230001257e+03 -6.588572936157921731e+02
1.776432194513488867e+04 3.928996744047889024e+03 -6.627412132887744747e+02
1.782718606062203617e+04 3.940277311002635543e+03 -6.658316681012636309e+02
1.790519579565148524e+04 3.954227793110316270e+03 -6.697703009142201154e+02
1.798183281261314551e+04 3.967972853508992102e+03 -6.738090164904039057e+02
1.804507375718836192e+04 3.979349773626572187e+03 -6.771233269644031907e+02
1.812364642842974717e+04 3.993518499339596474e+03 -6.811899785654771904e+02
1.820251430012250057e+04 4.007803947191157022e+03 -6.851925961851388820e+02
1.826489555638716047e+04 4.019115733295718201e+03 -6.883067827041409146e+02
1.834425054556291070e+04 4.033494845994766365e+03 -6.922801686866433784e+02
1.842387320851680488e+04 4.048012476990653795e+03 -6.962553203158591941e+02
1.848687299473731764e+04 4.059602461057148503e+03 -6.993967215244492763e+02
1.856713983207172350e+04 4.074618192511386496e+03 -7.034141965588114545e+02
1.864785375033572200e+04 4.090037373183412910e+03 -7.074220563805154143e+02
1.871339592893477311e+04 4.102782364344771850e+03 -7.106600076304391678e+02
1.879496238390791041e+04 4.118829729720174328e+03 -7.147336811167356245e+02
1.887527341358176272e+04 4.134696140652762551e+03 -7.188396554791265771e+02
1.894157758010546240e+04 4.147784478931257581e+03 -7.222147079343448013e+02
1.902384934072006217e+04 4.163979648979040576e+03 -7.263797811758156513e+02
1.910633439897240532e+04 4.180158385823175195e+03 -7.305380869997375157e+02


==> 02p_orb.txt <==
x y z
-6.855069628295495932e-02 1.901644607943526921e+01 1.613506207046507512e+01
3.559276290300202650e+00 2.386930379224865106e+01 1.614531494979946302e+01
7.995147464699739359e+00 2.988626540730351167e+01 1.615615240995444069e+01
1.147222979100879314e+01 3.466527466177468852e+01 1.616274434828254769e+01
1.575880837643368970e+01 4.054737439736355498e+01 1.616166782797443346e+01
1.990401201690074018e+01 4.628577202640834543e+01 1.616083836299344867e+01
2.309576987397607084e+01 5.067796653804439444e+01 1.617856601829596741e+01
2.691374652578747373e+01 5.585985720133513155e+01 1.619647091064344835e+01
3.061992779728898384e+01 6.067326486306552624e+01 1.620306317229865556e+01
3.357125484151801942e+01 6.423323902431449994e+01 1.620779816712826715e+01
3.739591765805946721e+01 6.818852808060924531e+01 1.620657147943587262e+01
4.144864974318834783e+01 7.147292605280406974e+01 1.619077101273479968e+01
4.481802187641673640e+01 7.357669417597088568e+01 1.616306631495892177e+01
4.921712235198634033e+01 7.549824137537146385e+01 1.613680780270571802e+01
5.375999861168507721e+01 7.658591718593369535e+01 1.610339862514925002e+01
5.740898602458758404e+01 7.684019040597493699e+01 1.608395895886627258e+01
6.201326257501454364e+01 7.642484345760901476e+01 1.613181885666746851e+01
6.657714572292398714e+01 7.516403376879668485e+01 1.621162102614567502e+01
7.012308052564239347e+01 7.345330550685702065e+01 1.627260736073426983e+01
7.421011790525558638e+01 7.068836092714039410e+01 1.638454342212063608e+01
7.809446121595622969e+01 6.743814558450435470e+01 1.652365958716076833e+01
8.108488711553887640e+01 6.475379551163175051e+01 1.670802298889818260e+01
8.484406290343893886e+01 6.131137004421733394e+01 1.700111681960037657e+01
8.863699601353047797e+01 5.780029545113796985e+01 1.732702772316492812e+01
9.170283280665465497e+01 5.487664302793629645e+01 1.762668805473369105e+01
9.554004556771087664e+01 5.118693316512534608e+01 1.800760093668236905e+01
9.945035341579523447e+01 4.745443405212589028e+01 1.840283359673857788e+01
1.026180552598212046e+02 4.432380958273475358e+01 1.867055448020798281e+01
1.066877596789307745e+02 4.039813239541509660e+01 1.904306370460318831e+01
1.108249198269984248e+02 3.643527483047655835e+01 1.942159496882833025e+01
1.142128705833788729e+02 3.322389498584529122e+01 1.971461756408250565e+01
1.185475643349214891e+02 2.910320109848101566e+01 2.010055907311804901e+01
1.229569893217916103e+02 2.491982011809588826e+01 2.047505722826981511e+01
1.266000320976962428e+02 2.155154324930361653e+01 2.077557653488139167e+01
1.311988851513893906e+02 1.727611707946906705e+01 2.117072713689308117e+01
1.357454537722606460e+02 1.295499230623427778e+01 2.153671610035203088e+01
1.392036682860060068e+02 9.365269134395454387e+00 2.184601185530169332e+01
1.431502795708017857e+02 4.732228804366402031e+00 2.224220417003570560e+01
1.467176727808879377e+02 -1.459376303742807579e-01 2.263633119129180571e+01
1.492561102176769339e+02 -4.200478354746721266e+00 2.298388638567746867e+01
1.520563933143697568e+02 -9.502462524260252508e+00 2.343303801309279777e+01
1.544391747195513460e+02 -1.512991538265591629e+01 2.391379922993299800e+01
1.559832418562574219e+02 -1.985250248898273639e+01 2.432465414852664765e+01
1.574484098108817136e+02 -2.599352313829787420e+01 2.484039231308184270e+01
1.582547424359641752e+02 -3.233883590043215150e+01 2.536528589781124765e+01
1.582905443441953253e+02 -3.752199662107851452e+01 2.582111853016659708e+01
1.576495700401316924e+02 -4.390987384751491618e+01 2.641248461686156901e+01
1.564413132341578319e+02 -5.020006201007900870e+01 2.705587455749784098e+01
1.551077480883535600e+02 -5.521912208813178324e+01 2.753103441846732835e+01
1.532563322030617599e+02 -6.140507048770842857e+01 2.813990147950326559e+01
1.512927210914589864e+02 -6.751668638210267659e+01 2.873459084156766252e+01
1.497281914030795349e+02 -7.237617475306832659e+01 2.925109424162923588e+01
1.479361828925084410e+02 -7.838681154528921979e+01 2.987672061792127565e+01
1.463983471935233638e+02 -8.443101187069005675e+01 3.048115296900131099e+01
1.454142032101157440e+02 -8.942355002422503674e+01 3.094983830487207399e+01
1.446669594314799383e+02 -9.554427218187861115e+01 3.148302204203081800e+01
1.445228851185339067e+02 -1.016017395012241877e+02 3.198167950130586235e+01
1.449127727946417679e+02 -1.063877672132613412e+02 3.235869650996366431e+01
1.460956160870532585e+02 -1.121195906143379659e+02 3.281465599592392834e+01
1.480549452356951576e+02 -1.176718253318372263e+02 3.323619641411468706e+01
1.502392911056547291e+02 -1.218028042865055340e+02 3.356030894478993076e+01
1.537485063316064497e+02 -1.265087152688207937e+02 3.393374858298027164e+01
1.579975851523043957e+02 -1.304485548504958103e+02 3.427500829647760838e+01
1.618403404527485066e+02 -1.330418243132107250e+02 3.453023251185292963e+01
1.671312048586734704e+02 -1.356492916577812480e+02 3.482322104795108686e+01
1.727521672552556424e+02 -1.373659930349707281e+02 3.511698402075269598e+01
1.774311921274589849e+02 -1.381128617545490158e+02 3.538109059410065527e+01
1.834329158748438999e+02 -1.382900717371419148e+02 3.571732237164879109e+01
1.895017569433128131e+02 -1.378076115792709970e+02 3.602006628665887433e+01
1.943670336868607933e+02 -1.369495014520179552e+02 3.624744215955502114e+01
2.004247791545192001e+02 -1.353255456677508164e+02 3.654328408014318796e+01
2.064874593437853036e+02 -1.332073095108454766e+02 3.683798480786128948e+01
2.113599921255195113e+02 -1.312487626270901728e+02 3.707935565681223977e+01
2.174636489471258756e+02 -1.286340640655621144e+02 3.736205101331790956e+01
2.235429083996922941e+02 -1.258823416751569368e+02 3.765419804273034998e+01
2.283424416958858956e+02 -1.236606423790510121e+02 3.789516812689536351e+01
2.343398951999941460e+02 -1.208981788493899501e+02 3.819097495494726502e+01
2.404463147133886878e+02 -1.180711318153753098e+02 3.847550633519801266e+01
2.454017761293870024e+02 -1.157812270741067664e+02 3.869862792570969390e+01
2.516187974725509662e+02 -1.129112019166724963e+02 3.895183178281796188e+01
2.578258346782955073e+02 -1.100071702974322250e+02 3.916327247440208481e+01
2.626563210166535782e+02 -1.076820738309714187e+02 3.932373998186253061e+01
2.685020258921986738e+02 -1.047926147897752429e+02 3.947961434539978143e+01
2.741089669068563808e+02 -1.019436831239658261e+02 3.965922394280240582e+01
2.784950782247901770e+02 -9.978665149933566170e+01 3.983289654256147116e+01
2.840644222685774025e+02 -9.738315482231908504e+01 4.002755956613097510e+01
2.897797431316328698e+02 -9.544559780739247401e+01 4.022695870347420311e+01
2.944187432393985091e+02 -9.442437714827688922e+01 4.038329398472171761e+01
3.002207758932696606e+02 -9.390094221104347127e+01 4.058963202326482644e+01
3.058838181033230512e+02 -9.434300404359821357e+01 4.081153601915357854e+01
3.102006218050129860e+02 -9.539884889682478786e+01 4.098584767899932046e+01
3.152781930555652821e+02 -9.752951131786723238e+01 4.122867540892275429e+01
3.198597480731157816e+02 -1.004871033409695968e+02 4.151594474102276422e+01
3.230646595438537361e+02 -1.033948131302695828e+02 4.175260662744611295e+01
3.264052875091751389e+02 -1.076130231790369720e+02 4.206298516115417385e+01
3.288768574528399995e+02 -1.123673193551061047e+02 4.235578129886131649e+01
3.303099902219675528e+02 -1.165796236186729686e+02 4.261485978855344570e+01
3.311014447032906105e+02 -1.221378144238783250e+02 4.300916556703838722e+01
3.308190867506157247e+02 -1.277999907632494967e+02 4.345529328140833059e+01
3.298566478829048947e+02 -1.321577828932527439e+02 4.380785088299921881e+01
3.279140549326112932e+02 -1.372996603963821372e+02 4.429138976246994730e+01
3.255754400139343261e+02 -1.422043373659060990e+02 4.475991412706306249e+01
3.235462025683399929e+02 -1.460803767391861356e+02 4.513911312384516350e+01
3.208967765616120573e+02 -1.507382960541245609e+02 4.561294390840586743e+01
3.182754971586560373e+02 -1.552062982394399455e+02 4.607494441185103540e+01
3.164319856111200693e+02 -1.586232203958036280e+02 4.642031052260172430e+01
3.147183469914893408e+02 -1.625970636306647066e+02 4.680861587821685532e+01
3.138951853590395444e+02 -1.664074062852868110e+02 4.713436905077542605e+01
3.140555196246121454e+02 -1.693010905454393935e+02 4.731852944159682295e+01
3.152028792101427825e+02 -1.726559237463696661e+02 4.743449588538524608e+01
3.175609114438830716e+02 -1.757874555635729905e+02 4.742123118779818469e+01
3.201929077110541471e+02 -1.779780821057224216e+02 4.733708852695930602e+01
3.241576905229466092e+02 -1.802993494360579234e+02 4.732065459187528944e+01
3.286675598983586042e+02 -1.820546647773022926e+02 4.734489744953563672e+01
3.324499918351502856e+02 -1.829380642460714625e+02 4.737626353931486278e+01
3.372749441175532752e+02 -1.832864941565801189e+02 4.741541498024791679e+01
3.421612485210454224e+02 -1.827073106129134032e+02 4.749098883625698875e+01
3.459590003086580623e+02 -1.816863694547944306e+02 4.756868667553637664e+01
3.505180798956054673e+02 -1.800011667494053427e+02 4.768737374159694298e+01
3.548235752193820076e+02 -1.778804430306912252e+02 4.779462672979846616e+01
3.580713304852280885e+02 -1.758621235312101021e+02 4.788348697751502669e+01
3.618340753104615146e+02 -1.728154054317774637e+02 4.798673060247961075e+01
3.651994242819272358e+02 -1.691969043692296282e+02 4.808040766789510201e+01
3.677127426446096479e+02 -1.658783459891162693e+02 4.818320603118025502e+01
3.707632563452687009e+02 -1.614608318379782474e+02 4.832970033425589662e+01
3.738622231147650155e+02 -1.568074331623315629e+02 4.850201125874022523e+01
3.763853480989881746e+02 -1.528910233143213873e+02 4.865114767236325122e+01
3.795987048407822044e+02 -1.478091246754576105e+02 4.885406977419148689e+01
3.828961472518993787e+02 -1.424839953344866217e+02 4.905900157638933479e+01
3.855253683497501811e+02 -1.381779949534788727e+02 4.924838294855096876e+01
3.886951056511170464e+02 -1.327369838399764603e+02 4.952889670264423927e+01
3.917430820254575110e+02 -1.272795616000654775e+02 4.978281848651982244e+01
3.940767835667123222e+02 -1.229114995498037501e+02 5.000998785022294157e+01
3.970028988672195851e+02 -1.174499180843044996e+02 5.031613972822528069e+01
3.998865504680177878e+02 -1.119883330139448674e+02 5.066756990546041095e+01
4.022487755362088819e+02 -1.076363957504593287e+02 5.094995245639850623e+01
4.052027351757625979e+02 -1.022593152225537523e+02 5.130281160619266245e+01
4.082058027692542055e+02 -9.689676257186901864e+01 5.165780581728608922e+01
4.106390169249644941e+02 -9.258966683588117519e+01 5.193543265931011632e+01
4.137017764469429153e+02 -8.716162533437504578e+01 5.232529383552956403e+01
4.167820374043831748e+02 -8.170533052832179521e+01 5.269854329717419716e+01
4.192636887073803109e+02 -7.735858622435928567e+01 5.300745591503062570e+01
4.223935676528189447e+02 -7.189252369573101475e+01 5.338122185526838592e+01
4.256386886858225012e+02 -6.648428850669021983e+01 5.378058945176606187e+01
4.283675665389386040e+02 -6.222173107757690502e+01 5.407547346125851817e+01
4.318876926540826844e+02 -5.697720299483358986e+01 5.445663079157161235e+01
4.355703472850407820e+02 -5.180734526019723774e+01 5.482406607108618601e+01
4.386258645244328136e+02 -4.775611749772049563e+01 5.515050174103419067e+01
4.425669552344459703e+02 -4.273723539624780443e+01 5.554809888426652975e+01
4.466898736434629882e+02 -3.778265698886959711e+01 5.591537889943958106e+01
4.501087268499743459e+02 -3.392363232420508012e+01 5.619840560585226541e+01
4.545545790458575084e+02 -2.916371555970256679e+01 5.653478764729059236e+01
4.591379353406004498e+02 -2.452741074019414214e+01 5.683215043355073703e+01
4.629541348887894401e+02 -2.089131234034192630e+01 5.706963743970280944e+01
4.678708513427715161e+02 -1.641609447130421273e+01 5.736410416157652037e+01
4.730511868099641219e+02 -1.214756040101451617e+01 5.760196173375906881e+01
4.773425135045401930e+02 -8.859409222882266732e+00 5.775354347284154244e+01
4.827370703108537668e+02 -4.958472228151350691e+00 5.792552387024341698e+01
4.881362045959148759e+02 -1.296338318115108024e+00 5.804118401711192377e+01
4.924826422935862524e+02 1.487573730807646655e+00 5.813581363657979750e+01
4.979384995071978324e+02 4.896834085547117965e+00 5.822168004585198275e+01
5.033047227206250227e+02 8.201692446692700145e+00 5.829240298361480654e+01
5.075105452679710538e+02 1.076358773613693209e+01 5.834301719823024257e+01
5.126666539737115045e+02 1.388737878725116914e+01 5.840331253998021310e+01
5.177408747413472838e+02 1.691474769268772960e+01 5.844396379336654235e+01
5.218338108498138581e+02 1.936493484655964537e+01 5.845174794921835826e+01
5.270637389966198043e+02 2.247529562324223917e+01 5.844434904699640754e+01
5.314228135419836008e+02 2.485781059910291546e+01 5.841936696038967369e+01
5.370920127374029107e+02 2.769683835801211202e+01 5.838457106873664060e+01
5.430283020559709257e+02 3.036068834651648274e+01 5.833261549238515897e+01
5.479258944529638029e+02 3.242498857758922526e+01 5.824967576104645417e+01
5.540509633548230113e+02 3.484620595902515561e+01 5.815828006044567644e+01
5.601197537984475048e+02 3.718898743070231205e+01 5.801466298075195738e+01
5.650373586768172345e+02 3.906929410981875606e+01 5.786765588292519169e+01
5.712137260454344414e+02 4.139258430308069592e+01 5.767321170611841552e+01
5.773264939460115102e+02 4.376770260391294443e+01 5.747732251203675702e+01
5.822022217206125561e+02 4.567340031292918923e+01 5.727222137297149374e+01
5.882597371995677804e+02 4.805762543720128832e+01 5.700798806237056482e+01
5.943721068912308283e+02 5.041165392198178097e+01 5.673060747876916565e+01
5.992921284117445566e+02 5.224970527008483145e+01 5.648489722905350163e+01
6.054115663356278674e+02 5.448412301550126813e+01 5.621607973697386740e+01
6.114564353672587913e+02 5.656689440222525178e+01 5.594413277791870343e+01
6.160599489888836615e+02 5.804918669025406786e+01 5.576189556192416319e+01
6.216491194590927307e+02 5.986208986356940187e+01 5.551510465304564690e+01
6.270957409692707643e+02 6.156838951135377158e+01 5.529519025816804856e+01
6.313646441397419267e+02 6.287003610894696237e+01 5.512626477770941591e+01
6.364612929045135843e+02 6.442829634915872816e+01 5.493136783127174994e+01
6.413671886034056797e+02 6.584992376033815731e+01 5.474173667757036554e+01
6.450639202510371888e+02 6.686889158631004193e+01 5.461225858135744460e+01
6.492492217049505143e+02 6.793474063873148339e+01 5.445317332735600502e+01
6.531266437188000964e+02 6.890760581441614363e+01 5.434611850428955648e+01
6.558954908720287449e+02 6.964661599510175449e+01 5.425426602554245648e+01
6.589455874534284021e+02 7.052116294882145553e+01 5.417980333831432915e+01
6.617324526772001718e+02 7.134274018685472640e+01 5.412496169143675928e+01
6.637795037494548751e+02 7.217148215204993278e+01 5.408406564494929825e+01
6.660168026170429130e+02 7.359810774424887825e+01 5.403354722774723484e+01
6.679334566080450486e+02 7.562522166620981068e+01 5.394916581897839336e+01
6.691703148816239946e+02 7.770609470336015079e+01 5.384650837915344113e+01
6.701999022804254764e+02 8.075818333377486624e+01 5.373027780072404624e+01
6.707547424247414938e+02 8.407604625758777672e+01 5.366446285699245777e+01
6.711411707078644895e+02 8.693853312542235301e+01 5.358246796472879936e+01
6.716327425754886917e+02 9.074159506550348908e+01 5.345741771231705286e+01
6.721438345520227813e+02 9.476902028301925895e+01 5.331235953715167852e+01
6.725935119276418845e+02 9.819814668555282822e+01 5.318775851737391491e+01
6.731744622362982682e+02 1.026595708820818231e+02 5.300059568400915566e+01
6.737294041365847761e+02 1.072885794945373448e+02 5.280440708666138505e+01
6.742277555511128639e+02 1.110577885695644653e+02 5.264545407299519297e+01
6.748572195373911882e+02 1.158210150191784322e+02 5.242808663915754863e+01
6.754477106907428379e+02 1.206215077833784335e+02 5.225476596915982697e+01
6.759531699960441529e+02 1.245054946864127032e+02 5.209202606972601757e+01
6.765334965519723482e+02 1.293588524117307088e+02 5.190588722349950501e+01
6.771026348002444593e+02 1.340387351402628724e+02 5.171133200729706658e+01
6.775464743202633144e+02 1.376490611823907386e+02 5.155965136914932145e+01
6.780483289131511810e+02 1.418725420157529697e+02 5.139321255493118912e+01
6.785031858838567587e+02 1.456219927333654596e+02 5.124864004562140707e+01
6.788458372343324072e+02 1.483200508380754172e+02 5.114512141192924588e+01
6.792773232213003212e+02 1.515875599840101131e+02 5.100531159678651960e+01
6.796846236314353291e+02 1.545915438443213930e+02 5.087864372404292368e+01
6.799710192742483059e+02 1.566865093149818904e+02 5.079187914967379669e+01
6.802236955141021326e+02 1.591045951951197424e+02 5.070617393249442983e+01
6.800947750543575694e+02 1.614808942745651166e+02 5.062707610800202929e+01
6.796291802952044918e+02 1.632293632683826559e+02 5.058797880479752962e+01
6.784345592551416075e+02 1.652912245605858175e+02 5.054938996871057810e+01
6.764284780712758902e+02 1.672105200452383542e+02 5.053846785720570267e+01
6.742542107715803468e+02 1.682968526084515588e+02 5.051986940955212901e+01
6.710273070907476267e+02 1.691673260409644968e+02 5.058591249354523711e+01
6.673224789653108928e+02 1.696262421459204575e+02 5.069136364255651728e+01
6.641502998187409048e+02 1.698274011487076791e+02 5.075467320979643659e+01
6.601779226036670707e+02 1.698920281819113143e+02 5.084727821418376692e+01
6.562341623846947414e+02 1.696924058751647806e+02 5.093993306078225203e+01
6.530796519785233158e+02 1.693691286807357699e+02 5.102051429082376899e+01
6.491958209928310453e+02 1.687398310786642526e+02 5.112687900898495741e+01
6.454542751138955055e+02 1.678740330377860062e+02 5.122442930296868013e+01
6.425590396707378886e+02 1.670347856046885511e+02 5.127449103236777006e+01
6.389949538700809626e+02 1.657545834864402821e+02 5.132379751987144090e+01
6.354421245346043179e+02 1.642671873113584127e+02 5.138448309089506694e+01
6.325878461766139935e+02 1.629241810141787141e+02 5.141693041028307221e+01
6.289845949261997475e+02 1.610805615561900765e+02 5.146681578379077848e+01
6.253587605258500162e+02 1.590980410711005959e+02 5.150587013187730889e+01
6.224960480000769394e+02 1.574706878643808636e+02 5.154471470326973304e+01
6.189244116588333782e+02 1.553573874642557655e+02 5.157566451794955498e+01
6.154113803095279991e+02 1.531486396506167296e+02 5.157389751082753548e+01
6.126599697134585085e+02 1.513425089394539498e+02 5.156279168351046849e+01
6.092869365673734592e+02 1.490797097767410264e+02 5.155934608026345956e+01
6.060587450267724989e+02 1.469055473916337178e+02 5.154355367241799968e+01
6.036656890035561673e+02 1.452745441230697452e+02 5.151176681338821339e+01
6.009680103699466827e+02 1.434738097172641460e+02 5.146415320995981801e+01
5.983396298694443658e+02 1.417421180584555600e+02 5.141839551316300572e+01
5.962124668829266056e+02 1.403758430829089434e+02 5.138210360119835229e+01
5.935222741021153752e+02 1.386602871854827868e+02 5.132223714229105838e+01
5.907018508028895667e+02 1.368253276291514169e+02 5.124976896769997126e+01
5.883188393770232096e+02 1.353376875496994671e+02 5.120584557001838988e+01
5.851366672123527906e+02 1.334231647775496299e+02 5.111368605960977618e+01
5.818063518788184183e+02 1.314743135671430423e+02 5.103324355544478408e+01
5.790333047310033407e+02 1.298801237455850242e+02 5.096071054315074633e+01
5.755080680705316354e+02 1.278200539533353322e+02 5.085151302441990140e+01
5.718218004337754792e+02 1.257243409429869274e+02 5.074222567456957478e+01
5.687250213799812855e+02 1.240287211278075006e+02 5.061704298626432319e+01
5.647061053040839624e+02 1.219435792264128224e+02 5.043171416049441547e+01
5.605805988071798538e+02 1.198545794827305855e+02 5.026546898397086238e+01
5.571443830826646035e+02 1.181822626653286505e+02 5.012677344113574662e+01
5.528141678946531101e+02 1.161185441293053344e+02 4.996190357751127920e+01
5.483933631390807477e+02 1.140660142228467606e+02 4.979752522214445065e+01
5.448149670405285860e+02 1.124450188009216163e+02 4.965540126049872782e+01
5.402268779511277899e+02 1.104942762091710762e+02 4.949431759121520713e+01
5.355506618853761438e+02 1.085936402106647876e+02 4.929925255341431267e+01
5.317563687871967204e+02 1.071129305594396897e+02 4.914362221466522840e+01
5.269557384955427324e+02 1.053294720804168065e+02 4.897743623173258243e+01
5.220683803940892176e+02 1.035406003427035841e+02 4.877344371233071740e+01
5.181699090016189757e+02 1.021522689901160277e+02 4.859470033504578623e+01
5.134491039182763643e+02 1.005797955781227984e+02 4.839905968777959089e+01
5.089003650256386777e+02 9.916054716390074475e+01 4.823408447925235976e+01
5.053057523656089529e+02 9.806892195406184953e+01 4.810432987497746637e+01
5.009077228094949419e+02 9.677763394138186470e+01 4.795809747566642756e+01
4.968064473522613866e+02 9.552294652079254433e+01 4.780626522125340472e+01
4.937683335305630976e+02 9.459107316322450743e+01 4.767426588841897228e+01
4.903585240011249766e+02 9.367697491503639640e+01 4.753962778131486289e+01
4.872131143946010070e+02 9.302932389243204625e+01 4.741889890035267285e+01
4.848645626622393365e+02 9.279891805404035665e+01 4.730067418662818568e+01
4.820854318559552780e+02 9.296898883880587050e+01 4.715596639856156713e+01
4.795226899357803063e+02 9.382611745110216361e+01 4.700519966124005578e+01
4.776538939887041124e+02 9.506463922470979355e+01 4.688754371476827032e+01
4.758113893369616108e+02 9.725525137060348868e+01 4.679583616889735964e+01
4.745935809143994106e+02 9.996764086624942536e+01 4.678981797536260245e+01
4.738943055978877510e+02 1.024298076454450808e+02 4.681882938094532420e+01
4.730378110781703640e+02 1.058161165235926262e+02 4.691514569060259987e+01
4.720332707960581615e+02 1.094829009784161116e+02 4.701790130280159019e+01
4.709194627230247647e+02 1.124334033532135351e+02 4.707526257324664698e+01
4.690805876701455190e+02 1.160377926901530259e+02 4.719449652561623054e+01
4.667491053285630755e+02 1.194177866240870287e+02 4.729715076825505093e+01
4.645409917835526699e+02 1.219521482091651166e+02 4.735371315165888007e+01
4.613843702804674081e+02 1.248706972497568870e+02 4.743672415472986614e+01
4.578314359323996428e+02 1.275290688816684508e+02 4.752580834821893063e+01
4.547812680993711183e+02 1.295273220629036359e+02 4.761622876786169911e+01
4.507952813136070631e+02 1.319903039903001627e+02 4.775154579262601828e+01
4.467430305518874434e+02 1.343747526492326756e+02 4.791686123014159193e+01
4.435329987495344426e+02 1.362453382623254754e+02 4.805223563053277758e+01
4.396167710903498573e+02 1.386160871053165522e+02 4.825394974366264478e+01
4.358256216751888701e+02 1.410947683295414663e+02 4.848024431958940283e+01
4.328934010143936462e+02 1.432235279065058080e+02 4.866890318049208730e+01
4.294283565210959637e+02 1.461254035455961002e+02 4.890735336472884853e+01
4.262008708890189155e+02 1.492675387729717329e+02 4.915589707453045065e+01
4.237758191941560995e+02 1.519754410406951877e+02 4.937428203099551638e+01
4.209993183537975483e+02 1.556076910188281488e+02 4.965996727434881564e+01
4.185348534915901269e+02 1.595884318875756662e+02 4.995361792606693285e+01
4.168347369633005428e+02 1.630055106400961620e+02 5.019765699549658677e+01
4.151012039525826935e+02 1.674899463368070656e+02 5.048556616906395789e+01
4.138846328699229389e+02 1.721180493729017940e+02 5.077272308669569156e+01
4.132020941516543644e+02 1.758923590721066148e+02 5.098653580066750379e+01
4.127769064763810434e+02 1.806665240094107503e+02 5.124228960347580397e+01
4.127999619109232299e+02 1.854828026800809369e+02 5.146955435530460221e+01
4.131928224094638722e+02 1.893407510366339181e+02 5.161889119567801743e+01
4.141469827179374192e+02 1.941366565911714872e+02 5.179175347824259745e+01
4.156543936597491893e+02 1.989595865776835524e+02 5.193740916727630719e+01
4.172497369319893323e+02 2.027626322596864554e+02 5.204502496328717598e+01
4.198081137308584516e+02 2.075470340714250881e+02 5.217186341133183447e+01
4.228892421431796151e+02 2.121980408014210866e+02 5.227587316273758233e+01
4.257214360231019441e+02 2.157884754450389551e+02 5.235546316985728055e+01
4.295267727636847326e+02 2.200561559292436016e+02 5.241559929067005186e+01
4.335121753857119415e+02 2.242119321963729419e+02 5.245793690436432399e+01
4.368301976087000185e+02 2.274684721782577697e+02 5.246807218087974434e+01
4.410471190781705673e+02 2.315794059180800843e+02 5.249122504022368929e+01
4.453614697881797611e+02 2.357279538567249801e+02 5.248894423585476687e+01
4.488538487147058618e+02 2.391072708363233801e+02 5.249950507485275608e+01
4.533056331764592528e+02 2.433641142105559254e+02 5.251500930346081475e+01
4.577887814433726703e+02 2.476360289174034222e+02 5.251097649146822022e+01
4.614550508470940713e+02 2.510115337074077502e+02 5.252238403517786480e+01
4.660563878272549800e+02 2.552131861173392906e+02 5.252705542656825344e+01
4.706692099818860129e+02 2.594095097495771824e+02 5.251161056295564578e+01
4.743204666235600371e+02 2.627771544811894273e+02 5.252855166708202006e+01
4.789177121826180041e+02 2.669756251565406728e+02 5.254680354944435550e+01
4.835015958966550897e+02 2.711466753174158839e+02 5.255294774271962410e+01
4.871572200542243536e+02 2.744660354902047175e+02 5.256153733334966205e+01
4.917314114350959358e+02 2.785577680627442305e+02 5.257432371158886752e+01
4.954036042408282015e+02 2.818278646136253656e+02 5.259157872629562291e+01
4.999104451958372692e+02 2.858658995068093418e+02 5.258959647493190204e+01
5.043467693844202699e+02 2.898528127450280181e+02 5.259216931508527182e+01
5.078258211049288207e+02 2.930716665441028681e+02 5.259585128314375169e+01
5.121257433907379664e+02 2.970852234315545957e+02 5.260520585102979396e+01
5.163251421990250947e+02 3.010342066167779649e+02 5.263570270013981656e+01
5.196491158145635154e+02 3.041561787559062395e+02 5.265549392505367621e+01
5.238558201966058050e+02 3.079844257788168989e+02 5.268526450350948664e+01
5.280277162450634023e+02 3.116938169899535751e+02 5.269893324513656552e+01
5.313626839041287440e+02 3.145830604040284015e+02 5.269217505262789558e+01
5.355513807080199058e+02 3.180756199704670735e+02 5.270019969291747230e+01
5.397431423614060577e+02 3.213801317457770210e+02 5.269486645327796026e+01
5.431685990656218337e+02 3.238739395297815236e+02 5.269827715689078218e+01
5.474415655319501184e+02 3.268171738246561517e+02 5.268314847523381417e+01
5.517649232027124526e+02 3.296425538575798555e+02 5.266054236702768065e+01
5.552210450394460395e+02 3.319194478057504512e+02 5.261781185464691646e+01
5.594764570936470136e+02 3.348460351427501109e+02 5.259523324923191012e+01
5.636945470017042226e+02 3.377866589542154543e+02 5.256514408169798003e+01
5.670675940868446787e+02 3.401984260906244799e+02 5.254893830166555801e+01
5.712558232221788330e+02 3.431084875606213700e+02 5.250120211541121051e+01
5.755734433392581195e+02 3.457703594217690579e+02 5.244653766464801237e+01
5.791475463758957858e+02 3.476405909948898625e+02 5.237594003640274565e+01
5.838144242047702619e+02 3.495782473401717425e+02 5.229788646512318451e+01
5.887363559947564227e+02 3.511162208296482277e+02 5.217581801626132432e+01
5.927623513352269811e+02 3.520411555527452947e+02 5.206902714262584198e+01
5.978842806224745345e+02 3.528076954697900192e+02 5.189835039904706093e+01
6.029900281728662321e+02 3.530926707775636260e+02 5.172256110394657469e+01
6.071347273109410025e+02 3.529057594845133963e+02 5.157994175212389365e+01
6.123666610001032495e+02 3.523175641805835312e+02 5.133614127330241672e+01
6.176755302869282787e+02 3.513293153272056770e+02 5.107885918893087052e+01
6.220837193087472770e+02 3.503445365673786682e+02 5.086147462672045805e+01
6.276811518830890009e+02 3.489490714546055870e+02 5.055508495668620839e+01
6.333320596510559426e+02 3.474800926872705986e+02 5.027890595214916658e+01
6.378379521753809058e+02 3.462507366822009089e+02 5.006544698867390508e+01
6.434637652239870249e+02 3.446934610814772668e+02 4.976713643200224624e+01
6.490772484099402391e+02 3.433172032564629035e+02 4.947887786898796492e+01
6.536226010651312208e+02 3.423819891169459879e+02 4.925167141099046830e+01
6.591569103872421920e+02 3.413860547942980475e+02 4.900618222403493718e+01
6.643785962905267297e+02 3.405621986775059895e+02 4.877379703101362907e+01
6.683306968359356688e+02 3.399927524932575125e+02 4.860599198396776899e+01
6.728983615066201764e+02 3.393746954898482500e+02 4.843267673787104144e+01
6.770815968225193728e+02 3.388224744408147444e+02 4.828084568894180251e+01
6.801411404979641020e+02 3.383661363686446748e+02 4.818672311619523896e+01
6.834134552326006542e+02 3.378384062814919844e+02 4.814465495386357219e+01
6.860554009835776696e+02 3.373785904026705111e+02 4.816693462813957183e+01
6.876821893301203090e+02 3.370606211844904010e+02 4.818638438508722288e+01
6.892378487507274940e+02 3.367814305358324418e+02 4.818783509700041634e+01
6.905794279876870405e+02 3.365898309229048664e+02 4.818244720392176106e+01
6.916584044394409148e+02 3.365837870939701588e+02 4.814871905908317018e+01
6.932959947841146686e+02 3.368920899873839971e+02 4.812597298528825718e+01
6.951230655199035482e+02 3.380037519546813201e+02 4.799498537452709712e+01
6.964920753251466294e+02 3.394410479341185010e+02 4.792960327180495028e+01
6.979400331428570325e+02 3.420174937011170186e+02 4.772428328251457685e+01
6.990440874369232915e+02 3.452148701142079972e+02 4.746942239976343103e+01
6.996775341776508412e+02 3.480707110134090954e+02 4.727232467209596223e+01
7.001765322708725989e+02 3.520931171954081265e+02 4.700492857747191522e+01
7.005939719111771637e+02 3.565489578631021459e+02 4.671022008212555932e+01
7.009277641622538795e+02 3.604303980202789717e+02 4.647398091947696486e+01
7.013671271515911485e+02 3.655996540212456694e+02 4.612227559609841165e+01
7.018190571524670531e+02 3.711112902663622890e+02 4.574082642181049607e+01
7.021977342501620569e+02 3.757233349734719923e+02 4.542459714635858603e+01
7.026626676582866367e+02 3.816169741783170366e+02 4.506627315951554635e+01
7.031559479514692157e+02 3.877682671240429499e+02 4.467077659471279105e+01
7.035488342594251208e+02 3.927748151492014586e+02 4.433034324956826566e+01
7.040966744682554008e+02 3.992322315744769412e+02 4.385808201937271633e+01
7.046636449189807081e+02 4.059112040626945372e+02 4.330359436594213207e+01
7.051466641253516627e+02 4.113637104793060644e+02 4.284369149522655107e+01
7.057758726625517056e+02 4.181842571529786028e+02 4.226444194077053140e+01
7.063458960890521894e+02 4.247904962224836254e+02 4.171383525422031369e+01
7.068106355162003638e+02 4.300625184389034530e+02 4.127868135496749602e+01
7.073589107202043351e+02 4.366787818287010623e+02 4.073258767606483843e+01
7.079035184425835041e+02 4.432403025226965383e+02 4.018615713120543376e+01
7.083306134082226890e+02 4.484907460087725894e+02 3.974899284016611034e+01
7.087758278825405114e+02 4.550731282695386426e+02 3.917316057101754723e+01
7.090386499975227252e+02 4.617889287657797013e+02 3.858320055324730902e+01
7.090123589995067732e+02 4.672218138009399127e+02 3.809190083938507598e+01
7.086345346573876895e+02 4.740586592273195947e+02 3.747650242573891433e+01
7.078458416018437447e+02 4.808653112334026218e+02 3.681027369464933940e+01
7.070848501595950211e+02 4.862842680356143319e+02 3.630671646023313315e+01
7.059268165872547343e+02 4.930991028849933855e+02 3.570734915544190358e+01
7.044414894169644867e+02 4.998420048480065816e+02 3.509250739970948985e+01
7.030170765778462965e+02 5.051459802698200292e+02 3.460429704075615120e+01
7.009499780896418315e+02 5.115861538822324519e+02 3.398206625325892105e+01
6.986134396599745742e+02 5.177639591493546050e+02 3.337270328536463637e+01
6.966308416658906708e+02 5.225062088767899695e+02 3.288948470572957206e+01
6.940863653073024579e+02 5.282622207596713224e+02 3.225916539390622262e+01
6.915164184771656437e+02 5.337184841332605174e+02 3.165118382221611881e+01
6.894590668617548772e+02 5.378529038827130080e+02 3.117493435198655405e+01
6.869513224960202251e+02 5.426964967198522345e+02 3.062347436654866328e+01
6.846107874949848338e+02 5.471474612609081305e+02 3.010229252171330572e+01
6.829060584890755763e+02 5.504017692552195058e+02 2.973263495469731055e+01
6.810245718218415050e+02 5.541076001784024356e+02 2.931522882009532083e+01
6.793594302865619738e+02 5.572633715203120346e+02 2.898162038745085312e+01
6.779686113766539393e+02 5.594379466915559078e+02 2.874279353449789198e+01
6.760857308855651127e+02 5.616180544070624592e+02 2.848033664557048183e+01
6.737936499814055651e+02 5.632501752469980829e+02 2.822840278925625768e+01
6.716176158897901587e+02 5.640214894001962875e+02 2.804025261460165552e+01
6.686137952728983009e+02 5.642039097808275301e+02 2.782383412991109850e+01
6.655169294502045432e+02 5.634714832733158119e+02 2.772057910752122467e+01
6.630864262758796031e+02 5.624103540110592121e+02 2.776147290927421096e+01
6.599860095510292695e+02 5.604545559180411374e+02 2.782931225426857935e+01
6.567836099076599794e+02 5.580032888910666315e+02 2.798408168407145524e+01
6.541080863839875974e+02 5.557619725615202242e+02 2.819023525969419097e+01
6.506574563835488334e+02 5.527724050621030756e+02 2.844185245393337880e+01
6.469327431558275521e+02 5.495893519572566674e+02 2.871616081501706219e+01
6.438372006657332349e+02 5.469262346098828402e+02 2.892934170194450871e+01
6.398591783234054446e+02 5.434560808270487087e+02 2.921456725085023365e+01
6.356827965303484689e+02 5.398463778553214070e+02 2.951987678207863297e+01
6.322505642866402695e+02 5.368885462837099567e+02 2.974688402270386689e+01
6.278759464421100347e+02 5.331044233840016204e+02 2.999582659422454611e+01
6.234452595068070195e+02 5.292629071184252325e+02 3.022925453854226419e+01
6.198691969312628771e+02 5.261920283258449444e+02 3.041882893222393847e+01
6.152460273265655815e+02 5.223411147062550981e+02 3.063436686663186848e+01
6.104629139074696695e+02 5.185400603828920794e+02 3.082310452912432908e+01
6.065275352368432777e+02 5.155364812966171257e+02 3.095574968652045200e+01
6.014740119067707838e+02 5.117162097613704645e+02 3.110991290642558482e+01
5.964562200317473071e+02 5.077296231539639848e+02 3.123027107506223032e+01
5.925058452783437133e+02 5.044193194555759874e+02 3.127874809064165262e+01
5.876596562776162500e+02 5.001186023674102898e+02 3.133544599059259639e+01
5.828573847227911529e+02 4.956640747576349213e+02 3.138788519340324257e+01
5.790585726459412399e+02 4.920247432495928024e+02 3.144288732856204405e+01
5.743664411649388057e+02 4.874478705331022184e+02 3.153387589981707606e+01
5.696565083695859357e+02 4.827918094090989598e+02 3.162416436835523825e+01
5.659344838236448822e+02 4.790250249181611935e+02 3.169863823616381637e+01
5.612614752973053101e+02 4.742126117335022855e+02 3.179577468731345391e+01
5.566324533984385425e+02 4.693655242828991732e+02 3.191764997303494056e+01
5.530042910948948247e+02 4.654917308175440667e+02 3.200405704519231165e+01
5.486153760743956127e+02 4.607199040696420980e+02 3.209039290188899685e+01
5.443043865827975196e+02 4.560451681324988158e+02 3.218267901207501325e+01
5.409133114606640902e+02 4.523617918593395189e+02 3.223125785977899227e+01
5.367478524492155429e+02 4.478071644080191618e+02 3.227826890142685556e+01
5.325912380597309266e+02 4.432991079660284868e+02 3.230173171883178895e+01
5.292773528962501359e+02 4.397038987404395129e+02 3.232316260606992131e+01
5.250735360483665772e+02 4.352115031810180881e+02 3.235588877407080588e+01
5.208422482827535305e+02 4.306501208596995411e+02 3.237758659621385959e+01
5.174898879387103534e+02 4.269794593397409699e+02 3.238577297655881893e+01
5.132576231456018832e+02 4.223446397259823470e+02 3.237632493085101970e+01
5.089993121653428148e+02 4.176998474984299037e+02 3.235325354048131175e+01
5.055133405721396684e+02 4.139606330124865963e+02 3.234524920664635772e+01
5.011407524151137522e+02 4.092742012629410056e+02 3.229035974943879950e+01
4.967002686715969730e+02 4.045403557087239506e+02 3.224936262739041837e+01
4.931404503910126778e+02 4.007209690503140109e+02 3.220272103588293078e+01
4.887277188941152417e+02 3.959622299282242466e+02 3.215221601562844000e+01
4.842823358895895467e+02 3.911630941055118456e+02 3.210462845767241902e+01
4.806879587262933455e+02 3.872790891442781458e+02 3.206001957660213719e+01
4.761727393923762861e+02 3.823730036764455917e+02 3.200876980208138889e+01
4.716028266503131476e+02 3.774558795751968319e+02 3.198239648680957714e+01
4.679816947604609254e+02 3.735350827276246264e+02 3.194363099835446462e+01
4.634546099140112574e+02 3.685979962418325613e+02 3.191175320538034299e+01
4.589131786567148197e+02 3.636662170799249907e+02 3.185444670265477640e+01
4.552562996634266597e+02 3.597194903843909515e+02 3.179962861051526346e+01
4.507103691397192620e+02 3.548062138284421962e+02 3.174960303326395206e+01
4.461340670568321229e+02 3.499025659244100552e+02 3.170059368813560496e+01
4.424999005170585065e+02 3.459608424077175641e+02 3.166025464907269082e+01
4.379548658501099112e+02 3.410183576819695190e+02 3.162753418316933818e+01
4.334276978350220020e+02 3.360437169167526008e+02 3.160149462126692299e+01
4.298444828795886679e+02 3.320677914461925866e+02 3.157274144824807394e+01
4.253377591174076429e+02 3.271218077516597305e+02 3.153627161268313728e+01
4.208160818034249360e+02 3.222423789009237680e+02 3.150666043162062024e+01
4.171859788182642887e+02 3.183118004193081561e+02 3.146101206353554147e+01
4.126084138165410877e+02 3.134432525644905354e+02 3.146923641427396490e+01
4.080283684907421389e+02 3.085780717072228754e+02 3.148032754768173902e+01
4.043556201141581141e+02 3.046597122114246758e+02 3.151408943948415597e+01
3.998118612737955004e+02 2.997374595619895672e+02 3.157312168681612974e+01
3.952898554390534969e+02 2.947983581978245411e+02 3.164796805088523257e+01
3.917369925820142385e+02 2.909012925989079577e+02 3.172982834497769744e+01
3.873420953491739738e+02 2.860878656456158069e+02 3.185510638172950593e+01
3.838812801276948790e+02 2.822777719630828415e+02 3.196805156286839633e+01
3.796232116580981710e+02 2.775219683639910500e+02 3.211047542718326042e+01
3.753886721783233043e+02 2.727088508091127323e+02 3.225654220917819259e+01
3.720618587527266072e+02 2.688153970285218861e+02 3.234698510231088164e+01
3.679595454344337213e+02 2.639117601172554828e+02 3.249783662829048581e+01
3.639467909225099334e+02 2.589121092632204864e+02 3.265005083722819990e+01
3.608125631635193713e+02 2.548721625194270928e+02 3.280064777430445133e+01
3.569533648842894991e+02 2.497215426275782022e+02 3.295643278117985631e+01
3.533005776206414339e+02 2.445997302233505764e+02 3.314579190949577736e+01
3.504778572221929380e+02 2.405816846175488593e+02 3.331895910292536200e+01
3.470690739103222882e+02 2.355744185924947374e+02 3.353495397036495973e+01
3.438336252039786700e+02 2.306879618081885042e+02 3.373889492698549475e+01
3.413318820223300918e+02 2.268214126069865415e+02 3.388831584298020516e+01
3.383551123948706731e+02 2.221380525000122077e+02 3.408021056512376390e+01
3.355990956261841234e+02 2.175813605174460861e+02 3.427226667777293301e+01
3.335593044412819381e+02 2.140146952121546065e+02 3.441924565524042379e+01
3.313473438562420483e+02 2.096029859738918901e+02 3.457472382074940498e+01
3.295309959825821124e+02 2.051543034923639652e+02 3.474341012342458157e+01
3.282826436832262402e+02 2.015003636312430046e+02 3.486911604373296569e+01
3.269539998410488693e+02 1.969139200172425888e+02 3.502635184023193915e+01
3.259142556309813585e+02 1.923896660443800499e+02 3.514605221908784927e+01
3.253142189674605333e+02 1.888063455657264456e+02 3.521353048765507765e+01
3.248838471953439466e+02 1.843442850212465203e+02 3.528941032522359933e+01
3.249361739781758729e+02 1.798093662285903918e+02 3.534607131536566271e+01
3.253759242490961583e+02 1.761092328981349056e+02 3.537564992057998836e+01
3.264392400666189360e+02 1.714632198816801179e+02 3.540593633082872316e+01
3.281016582050033890e+02 1.668879772033198492e+02 3.544658853132477816e+01
3.299001745121461227e+02 1.634279134815107852e+02 3.543088806873861074e+01
3.327714119925165619e+02 1.593408442043223374e+02 3.536725689634857872e+01
3.362303511946812478e+02 1.554735822244576298e+02 3.528009870822489091e+01
3.392729422126487862e+02 1.524568751514644305e+02 3.520670842403558254e+01
3.433260283191541475e+02 1.486264415317585872e+02 3.507324213782094091e+01
3.476014713535089982e+02 1.447034923024752402e+02 3.487834111321085828e+01
3.510850852811844334e+02 1.414924395656963156e+02 3.467419445049834792e+01
3.554381170412518713e+02 1.373516002997585019e+02 3.435810268139098866e+01
3.596967056639232965e+02 1.331027627531734083e+02 3.394022232290976859e+01
3.630035680532375864e+02 1.295781102750656260e+02 3.353750158938682091e+01
3.669325980567347756e+02 1.250251659445482630e+02 3.299147193173034509e+01
3.705203252873922679e+02 1.203872878866155531e+02 3.248943255538745234e+01
3.730395634905760289e+02 1.166061083028929346e+02 3.210708374505333751e+01
3.757892974143684910e+02 1.118128275729290380e+02 3.163485326236324369e+01
3.780613559952527680e+02 1.068917685335865855e+02 3.119965382219519512e+01
3.795599385585084065e+02 1.030261342442410353e+02 3.089636196549934510e+01
3.810198065433544912e+02 9.828693443792272433e+01 3.056243847449675144e+01
3.820408850559508096e+02 9.388329661807529192e+01 3.028268958253931942e+01
3.825527181600426161e+02 9.066949128391556201e+01 3.008894174871923610e+01
3.827428817258034996e+02 8.714130036725254058e+01 2.986970138994578150e+01
3.824966728922910306e+02 8.407128985481470806e+01 2.968323561918251130e+01
3.819394855445571011e+02 8.191664494876135905e+01 2.955881884312507424e+01
3.807274132282414030e+02 7.944526274797080134e+01 2.939611989993613861e+01
3.788823196857987341e+02 7.731609776447631077e+01 2.924749011544678723e+01
3.767736972072244725e+02 7.598911826113020140e+01 2.904583333107944298e+01
3.735263453466020565e+02 7.499244297190703890e+01 2.872529902710543936e+01
3.696871718849481567e+02 7.464236628238731441e+01 2.835957117396735327e+01
3.662373186703497367e+02 7.452166920036913211e+01 2.805117940497604678e+01
3.615503414640795086e+02 7.426926304924180045e+01 2.760263387108745903e+01
3.564932010783694523e+02 7.381082904946472922e+01 2.709662459877582918e+01
3.522905859801322777e+02 7.323233507030016654e+01 2.669372787869183838e+01
3.468322534326370601e+02 7.230143182552501457e+01 2.616721896878887321e+01
3.412871733443443532e+02 7.111887355298880209e+01 2.564069479191644518e+01
3.368341455332377450e+02 7.002502672340682466e+01 2.520359724120525158e+01
3.315211531246100094e+02 6.860487545382380858e+01 2.469042836841550326e+01
3.266647925713701852e+02 6.711482299350937808e+01 2.418663680373177272e+01
3.231289431166069903e+02 6.590321437960136564e+01 2.381156196935427616e+01
3.191057738531026757e+02 6.462957137295457244e+01 2.341100581425972749e+01
3.155362902331485202e+02 6.392359457057037275e+01 2.307892157658745091e+01
3.128994255152529718e+02 6.386049542907141330e+01 2.285840246944808740e+01
3.096904956184866364e+02 6.452949187415640608e+01 2.262941383974910181e+01
3.067255107515753139e+02 6.614902303187292887e+01 2.242593017409874179e+01
3.047367056493308723e+02 6.803666255486996306e+01 2.231939367440237731e+01
3.028748904587662878e+02 7.104812180961016566e+01 2.228203158266602202e+01
3.013571610368235270e+02 7.456849175619584003e+01 2.229038174621341994e+01
3.000405724270304972e+02 7.760966068924182082e+01 2.235976935154026890e+01
2.980764546854819059e+02 8.167030206376189483e+01 2.248518767736846158e+01
2.957034917346051088e+02 8.583867538842419265e+01 2.261406466595393994e+01
2.934458490228707319e+02 8.919571743242194373e+01 2.272414705485039832e+01
2.902626296351820088e+02 9.342363183250564873e+01 2.284438658177763060e+01
2.867546800401761402e+02 9.754758716185733647e+01 2.297653023067722700e+01
2.838145408923756463e+02 1.008189738943255520e+02 2.303721998709026053e+01
2.800013790760341408e+02 1.048864254669226170e+02 2.315029239055867549e+01
2.760778798618737824e+02 1.088760388401672827e+02 2.321157815174468908e+01
2.729247766680989002e+02 1.120317836521999624e+02 2.324998603229967387e+01
2.689856854501799717e+02 1.159012059721909793e+02 2.331408571739004998e+01
2.651320038180905385e+02 1.197375278221752666e+02 2.338558185075128648e+01
2.621088808080304489e+02 1.228046063524646172e+02 2.341474178156229513e+01
2.584957621189152519e+02 1.266764513187181223e+02 2.341911235077592934e+01
2.551120782435610863e+02 1.306331997072874174e+02 2.343134461111442235e+01
2.525802464940991001e+02 1.338851562899811256e+02 2.342539258542016967e+01
2.497137686954632159e+02 1.382028875819315772e+02 2.344771055965441064e+01
2.472742340850973619e+02 1.428502635839840309e+02 2.343211406284154208e+01
2.456614275292350840e+02 1.467561163837631284e+02 2.339331897448682795e+01
2.440573504369335751e+02 1.517864874043091561e+02 2.334092639062885866e+01
2.429182067836614181e+02 1.570123580029545280e+02 2.329369322785183982e+01
2.423270956528356237e+02 1.613448194069590613e+02 2.324425620268825909e+01
2.420615793971309699e+02 1.668985202110918351e+02 2.318426085408120230e+01
2.422877083217028087e+02 1.725830733422363323e+02 2.315550803608186925e+01
2.428100687345978201e+02 1.771769598815731399e+02 2.313528102902479588e+01
2.438803980181054385e+02 1.829787679708379358e+02 2.311019408783003470e+01
2.454277800163074232e+02 1.887453957067819772e+02 2.315614439722037332e+01
2.468997474124486757e+02 1.932966444065012865e+02 2.314299003016440537e+01
2.490965204710379624e+02 1.988729957781606856e+02 2.308396893824289720e+01
2.517063753725076367e+02 2.043524219508722979e+02 2.301477148489192004e+01
2.540616007761830133e+02 2.085969713982159419e+02 2.297165084120160472e+01
2.572349184431446361e+02 2.137726793677242654e+02 2.294559136259141496e+01
2.605828927985274959e+02 2.188584989198283495e+02 2.292534649110208633e+01
2.633364533690609051e+02 2.228305316636898965e+02 2.291300480000365525e+01
2.668404506136450323e+02 2.277370518320778956e+02 2.292058691419667937e+01
2.704314656023957468e+02 2.325845279823326166e+02 2.292645382168075230e+01
2.732415831572628235e+02 2.364697139988374772e+02 2.295063449877703121e+01
2.766653123798521960e+02 2.413315135453817959e+02 2.297708562544223199e+01
2.800559203784064835e+02 2.461950724120733582e+02 2.301174293220496381e+01
2.827296851672023195e+02 2.501111097664381191e+02 2.303873098846505485e+01
2.859704537794501107e+02 2.550866222042150184e+02 2.306549517880326405e+01
2.890855095517770224e+02 2.601987640319646289e+02 2.307711200213388025e+01
2.914514812229590461e+02 2.643039446372456496e+02 2.309037467280609235e+01
2.943203912849679114e+02 2.695018048678066975e+02 2.308282910599141502e+01
2.969785757448157710e+02 2.747973064204212506e+02 2.310242342089689416e+01
2.990527415615071050e+02 2.790863844155081779e+02 2.310005414218532849e+01
3.014839719828535181e+02 2.845190604571577069e+02 2.309200051862422498e+01
3.038711708934715716e+02 2.899788364206597180e+02 2.310864994283839380e+01
3.057130803420119491e+02 2.943190274040515533e+02 2.313632029054668848e+01
3.080634957663780824e+02 2.997636027089704385e+02 2.313574519473815982e+01
3.104681587437950725e+02 3.052109197143895472e+02 2.313624037214408702e+01
3.124292868563483125e+02 3.095797554380950487e+02 2.317664008446211810e+01
3.150712430272171787e+02 3.150198483261781348e+02 2.319119137279684395e+01
3.178772919060723439e+02 3.203710473731350703e+02 2.319042859405485402e+01
3.202494431568308073e+02 3.245564560868626813e+02 2.320826606904885381e+01
3.233835542672491101e+02 3.296600640610540722e+02 2.322441841318748246e+01
3.265908343114327295e+02 3.346863036355321128e+02 2.323327548009891785e+01
3.292018713985393106e+02 3.386565502163440442e+02 2.326376724025883647e+01
3.325043851629318965e+02 3.436107991936770532e+02 2.332111026218194638e+01
3.359140796933652382e+02 3.484785575776293172e+02 2.340907332940739849e+01
3.387128524017501832e+02 3.523345812268105419e+02 2.349860650948263441e+01
3.422571587197865028e+02 3.571690532925539401e+02 2.360087171054123800e+01
3.458490984251996565e+02 3.620140785386540756e+02 2.376658949015662614e+01
3.487052134737659799e+02 3.659493435063327524e+02 2.386377097504371747e+01
3.523167924407913461e+02 3.708827555798104640e+02 2.399766268369823408e+01
3.561748040846263734e+02 3.758064898257284767e+02 2.414154503959189668e+01
3.593490530935517313e+02 3.797164354099852517e+02 2.422704972406228308e+01
3.633210898638997719e+02 3.845601834009919457e+02 2.434741497961605461e+01
3.672220160150846482e+02 3.894423902105182833e+02 2.448089595822560227e+01
3.703364743332529088e+02 3.933515860552133745e+02 2.456291977646564106e+01
3.741158062475436736e+02 3.982918676041333583e+02 2.466815144457522990e+01
3.778484450731096445e+02 4.031787811516215925e+02 2.480169023843792431e+01
3.807821520968747109e+02 4.071399960914827716e+02 2.490027314481127263e+01
3.845204070720251366e+02 4.120311128978677289e+02 2.506460838846387418e+01
3.882941175658308453e+02 4.168165568421164835e+02 2.519548778945718936e+01
3.912790909218971365e+02 4.206106073717693334e+02 2.529237614181746352e+01
3.950246711163928239e+02 4.253647900456926436e+02 2.537798871050991778e+01
3.987630470547948676e+02 4.300921128456726592e+02 2.553958611625404274e+01
4.017278483980923056e+02 4.339053304071310322e+02 2.564079143380398307e+01
4.053378103526752056e+02 4.386941812655264812e+02 2.576445489898013719e+01
4.089148851047777953e+02 4.435003464586981181e+02 2.590607178157468127e+01
4.118191945266163430e+02 4.473102348536882573e+02 2.600643231981305803e+01
4.154027941223616267e+02 4.520230625338780328e+02 2.616117989214800588e+01
4.190162226816002544e+02 4.566496766586635658e+02 2.629206657187707918e+01
4.219543384616670210e+02 4.602973817436966328e+02 2.639932652724358064e+01
4.256776726756945664e+02 4.647451888288928785e+02 2.651683183304943725e+01
4.295027382411985855e+02 4.690622558289931021e+02 2.661194299970829036e+01
4.325292105464184260e+02 4.724250139346171409e+02 2.672593536296729866e+01
4.363792914406211594e+02 4.765445346327645666e+02 2.684368524032243997e+01
4.401282763167089342e+02 4.807089333869504344e+02 2.695083115615142333e+01
4.429818913760677219e+02 4.839850006713143102e+02 2.705405641728983568e+01
4.465433082049214022e+02 4.880906536532803557e+02 2.718000733946004033e+01
4.499820832448849615e+02 4.922436634942322371e+02 2.729630904923953238e+01
4.527135181837808204e+02 4.955886217539822383e+02 2.740183958127872188e+01
4.561668726549109465e+02 4.997536936375875030e+02 2.751657963872570889e+01
4.590014690135587898e+02 5.030353989776981507e+02 2.759492304619344338e+01
4.627066245668650595e+02 5.070515707514643964e+02 2.770140999321213116e+01
4.665010713056385043e+02 5.111037394229917936e+02 2.779175534449559137e+01
4.696522132332870569e+02 5.143547733071596895e+02 2.788535517649317796e+01
4.737244605348178084e+02 5.184480888560890435e+02 2.797898348607957075e+01
4.778842098398071130e+02 5.227171039385026461e+02 2.807259685932351090e+01
4.812568256340234143e+02 5.261926029723176725e+02 2.811479699325833792e+01
4.855445846716176561e+02 5.306336026673716333e+02 2.825243446060325070e+01
4.899596193712400805e+02 5.351289930343065180e+02 2.837442323663611177e+01
4.935211957651175112e+02 5.386842686106426754e+02 2.846252789502148062e+01
4.980354465685846890e+02 5.430405948140770533e+02 2.857885828584484500e+01
5.026679006230307323e+02 5.473316125646443879e+02 2.866125103049445499e+01
5.063882304418359581e+02 5.506903084968357689e+02 2.869709525312010001e+01
5.110646781848682281e+02 5.548028477011149562e+02 2.873845370909099373e+01
5.157752021909094537e+02 5.588982343683661611e+02 2.871269717484577200e+01
5.195921117710636281e+02 5.621102010373416533e+02 2.879003830800368036e+01
5.244140696693273185e+02 5.660803493360068614e+02 2.883064360172762264e+01
5.292262402994250579e+02 5.699753359311404211e+02 2.891809199377686923e+01
5.331735244773009299e+02 5.730502959735842978e+02 2.899131213258500850e+01
5.380255708149767315e+02 5.767922831918992870e+02 2.909930352310082924e+01
5.429111203511304211e+02 5.804575560522756632e+02 2.917921584050192507e+01
5.468287566758755247e+02 5.833383502014354463e+02 2.928312350121821339e+01
5.517513595266140101e+02 5.868526211035680262e+02 2.937769499095581338e+01
5.566415427125355109e+02 5.902932603421577369e+02 2.947766008456712683e+01
5.605589306638769358e+02 5.930021471494442267e+02 2.957477164463139374e+01
5.654661184179205975e+02 5.963121860698905721e+02 2.967534416356291871e+01
5.703944254459967169e+02 5.995556849879794754e+02 2.974981065477399156e+01
5.742196284093960230e+02 6.021129152394315724e+02 2.979566820367632829e+01
5.789193506210534679e+02 6.051194544578486330e+02 2.974539805514273638e+01
5.835083519611901011e+02 6.079907081770842296e+02 2.962530801891271892e+01
5.873059748243326794e+02 6.101044087773032061e+02 2.949208263670479369e+01
5.922109420952600658e+02 6.125051150385716028e+02 2.917303981708408855e+01
5.971669638462115017e+02 6.146464368675852938e+02 2.877512857390980372e+01
6.012431817924882580e+02 6.161254453737029735e+02 2.844288101159541071e+01
6.062795530330616884e+02 6.177475931819772086e+02 2.802787325982195199e+01
6.111088767474187762e+02 6.191393418057740519e+02 2.765937035141470446e+01
6.148059669017937949e+02 6.200888098209104555e+02 2.736152994110313585e+01
6.191788407075193845e+02 6.210829384924913938e+02 2.700824280364007279e+01
6.232529965001293704e+02 6.219751067141826297e+02 2.670672333339918580e+01
6.263242515850728296e+02 6.226904589388690283e+02 2.656563833657388329e+01
6.297970339885947624e+02 6.234995766627246212e+02 2.645873595754324015e+01
6.327264871901273864e+02 6.240168410414963773e+02 2.639575212332769283e+01
6.345741641185735489e+02 6.241773531521910172e+02 2.636239825729364838e+01
6.365400422068954640e+02 6.241529111233946878e+02 2.636976649308940424e+01
6.384276666428332874e+02 6.237792166762262696e+02 2.640141517926284109e+01
6.399330455956318247e+02 6.231862026233933420e+02 2.645764890790852775e+01
6.418400051019103785e+02 6.219773884156254553e+02 2.658955185930079779e+01
6.437051087175284465e+02 6.201482138677914691e+02 2.676271603345698935e+01
6.450888530362765323e+02 6.182598959056250578e+02 2.694308744211457451e+01
6.466904249698346803e+02 6.154126243321032916e+02 2.717897150940433448e+01
6.483236543473918800e+02 6.121519024125044552e+02 2.742892890714976062e+01
6.497563041295055655e+02 6.093346600149590131e+02 2.763961711209959660e+01
6.516724328933262314e+02 6.055673514009168912e+02 2.791991983569873526e+01
6.537543878152407615e+02 6.015440410850271746e+02 2.825253118632996774e+01
6.555162263214057248e+02 5.981565572429710755e+02 2.853488808425129974e+01
6.576902406464373598e+02 5.939196791461814655e+02 2.888538510886900923e+01
6.597707751030148984e+02 5.896716696431149103e+02 2.924654021178541541e+01
6.613571156751813760e+02 5.863921721186371769e+02 2.954360196542170058e+01
6.631821429348938182e+02 5.825309691936970466e+02 2.992387418653190423e+01
6.649758787161160853e+02 5.790122151571633822e+02 3.029410374878128920e+01
6.664329949250150094e+02 5.764977117181794029e+02 3.058677549944203378e+01
6.684576189133321122e+02 5.739261002462246779e+02 3.094621851977285587e+01
6.707639481830512977e+02 5.720747199970722932e+02 3.129636977301188949e+01
6.730067420277912333e+02 5.710719795373794341e+02 3.151933456451009974e+01
6.761669464589580230e+02 5.707037232150590853e+02 3.180657320334434246e+01
6.795911830901418398e+02 5.712560715436519558e+02 3.207965944586006657e+01
6.824693235521112911e+02 5.722775847510514495e+02 3.228571305157608862e+01
6.861753334644383813e+02 5.740650707736347158e+02 3.256057780741756602e+01
6.899784033864729054e+02 5.764444627850922416e+02 3.291713456208351829e+01
6.932088984429129823e+02 5.785205748777234476e+02 3.320975630823134139e+01
6.974103670368690473e+02 5.812486784774737316e+02 3.358508347092620738e+01
7.016503400034362130e+02 5.841156165324031235e+02 3.394496398182869967e+01
7.050434145120759695e+02 5.865115256118164098e+02 3.418525405862986588e+01
7.091657690635069002e+02 5.894874877576251038e+02 3.449321605379274303e+01
7.132823652002455219e+02 5.923791541900142192e+02 3.481772438648506807e+01
7.165471183835089732e+02 5.945678958674470778e+02 3.502468271540932676e+01
7.206551204014079985e+02 5.969646574177631919e+02 3.528132651879377590e+01
7.248578591008465537e+02 5.987852187069913725e+02 3.554720098569589481e+01
7.282706506562238928e+02 5.998108306722759835e+02 3.576470957767534742e+01
7.325988589040457555e+02 6.005500868226633884e+02 3.604113489538566739e+01
7.368591933021933755e+02 6.006104279179783134e+02 3.631731736002130617e+01
7.402971192778322802e+02 6.001634857718901230e+02 3.653609719492826002e+01
7.445947710360983365e+02 5.989577115040101489e+02 3.679944398699254293e+01
7.488088565008579280e+02 5.969537536801727811e+02 3.709333559842193750e+01
7.521901789607417186e+02 5.948909243855463274e+02 3.731091826659758937e+01
7.563570961025503721e+02 5.918770548198319830e+02 3.758535846989828855e+01
7.605491983805147811e+02 5.884649799548981264e+02 3.788765224779255192e+01
7.639231772145360537e+02 5.855761887385140199e+02 3.810568905926966465e+01
7.680837141932314580e+02 5.817583895147619160e+02 3.838197416527904693e+01
7.722679012396803273e+02 5.776689402307838463e+02 3.867361554425716008e+01
7.755835918452888791e+02 5.742031007106721745e+02 3.892522503160532210e+01
7.796007164916128431e+02 5.697455523357057245e+02 3.922068041174301811e+01
7.833950737285604191e+02 5.651829779254472896e+02 3.949619469514571790e+01
7.862768181181689897e+02 5.614797884889646866e+02 3.972358713133002084e+01
7.897752708611833441e+02 5.567788508781187602e+02 4.006155410311130538e+01
7.933043219954691949e+02 5.519997236683499295e+02 4.036447605575722264e+01
7.960881809185757447e+02 5.481316270269984443e+02 4.062745551220367446e+01
7.996081581121470663e+02 5.432722697228882680e+02 4.096260620331958080e+01
8.032313444112539855e+02 5.382061898881362367e+02 4.133441031883504024e+01
8.061976510468133483e+02 5.340187750818042787e+02 4.164138653171229976e+01
8.099130992107947122e+02 5.286472674902764766e+02 4.200776754799942125e+01
8.135138157810921484e+02 5.233484833224073327e+02 4.234712716119680920e+01
8.163110504922480004e+02 5.191539794885402443e+02 4.257974627176396609e+01
8.197023675939888108e+02 5.140274321686104031e+02 4.281911792924829285e+01
8.229261639195949556e+02 5.090662871216508165e+02 4.302902435201671238e+01
8.253187418749715789e+02 5.054065839700519973e+02 4.319272993767845037e+01
8.279907036472990285e+02 5.013110820354106636e+02 4.337613491007326161e+01
8.303173962615591108e+02 4.977867999244510884e+02 4.352678103974996304e+01
8.319715720764185107e+02 4.952564431223789825e+02 4.365510430048995261e+01
8.339755177924482723e+02 4.922543296411204210e+02 4.379680014291704993e+01
8.359335875710942219e+02 4.893171485010416291e+02 4.393012329368978897e+01
8.375655221331396660e+02 4.868397298961752995e+02 4.403831147552624259e+01
8.397502114175457564e+02 4.835037474898913388e+02 4.420433605152713596e+01
8.421631141233472135e+02 4.798560161118265341e+02 4.434355335304454115e+01
8.442491323662461582e+02 4.767518444147178798e+02 4.448312360886365013e+01
8.470117617823322007e+02 4.726521786843328528e+02 4.466598981209908459e+01
8.499167467129232136e+02 4.683339262851282001e+02 4.484066155814583965e+01
8.523526001122497746e+02 4.647009919804664833e+02 4.500977461048625372e+01
8.554608040108488467e+02 4.599059339426612496e+02 4.523058213326067545e+01
8.586228161352678399e+02 4.547698597735258090e+02 4.544446459866425414e+01
8.610747605467943231e+02 4.505470865061972745e+02 4.559251462019552292e+01
8.639590815255348843e+02 4.452647954125101251e+02 4.579776122147035977e+01
8.666464552059097741e+02 4.400741275951614853e+02 4.599756369927759891e+01
8.687044507995173035e+02 4.360422694754331587e+02 4.615260345666386144e+01
8.712097904968107969e+02 4.312166617292664341e+02 4.633829607293517938e+01
8.736710523889586284e+02 4.268274125909492795e+02 4.652501417601864375e+01
8.755160704080838059e+02 4.236430352620820941e+02 4.670423262960431288e+01
8.777109304057040617e+02 4.199018666702759219e+02 4.695517109290244662e+01
8.798513881780539805e+02 4.163289024101924269e+02 4.723227212916108186e+01
8.816199952728975404e+02 4.134322509530124989e+02 4.747036588622356135e+01
8.838629322923783320e+02 4.096839971801332467e+02 4.779921055552716780e+01
8.862435610015019165e+02 4.056755279832212864e+02 4.820488924792097407e+01
8.882198680846654497e+02 4.023577969515865789e+02 4.857846152612855661e+01
8.907308377066973435e+02 3.980958948880635262e+02 4.916323801015891348e+01
8.933308371699309873e+02 3.937399515752393881e+02 4.981167014633390977e+01
8.954680520830535215e+02 3.901870383489806500e+02 5.035602340212660266e+01
8.981675395571652416e+02 3.856705293712154798e+02 5.104681492488010264e+01
9.009152263714049695e+02 3.811052445146098080e+02 5.174557825245260290e+01
9.031558618348580012e+02 3.774128501716942310e+02 5.231993649919336065e+01
9.059905792656022641e+02 3.727371457752874448e+02 5.302967213759006881e+01
9.088548481582836303e+02 3.680934870384530768e+02 5.374535831076066472e+01
9.110762313247247448e+02 3.644919067822758052e+02 5.430034489350715177e+01
9.137019365884441413e+02 3.602817766176268606e+02 5.496410982540329115e+01
9.161835721865882078e+02 3.564456486195753087e+02 5.556173794778937491e+01
9.180740536313857092e+02 3.535426069708968271e+02 5.597029666971950235e+01
9.202394966567159145e+02 3.498911670710440376e+02 5.643133741840470918e+01
9.220875944381022009e+02 3.461215176873436121e+02 5.680259542055271282e+01
9.232591452036173223e+02 3.430044125041488314e+02 5.702611947858120089e+01
9.240771961763667832e+02 3.389197058330721575e+02 5.731192263242219553e+01
9.241255551396183137e+02 3.346214979523094826e+02 5.758520949914765907e+01
9.235254907653759346e+02 3.310716137622065389e+02 5.780659540289434517e+01
9.219869502202898275e+02 3.265497740268963298e+02 5.804860011921447693e+01
9.200280926818012404e+02 3.219162991863109937e+02 5.833052862345393663e+01
9.183016147545616832e+02 3.180413442298373639e+02 5.858777674616901265e+01
9.160708520992500326e+02 3.130249608560685601e+02 5.890161594396967359e+01
9.137966871397666182e+02 3.077772788758161369e+02 5.921888758240958595e+01
9.119651974755719266e+02 3.034572039695631247e+02 5.948996052680385560e+01
9.096045626999991782e+02 2.978444784094662054e+02 5.987646435804798273e+01
9.071753857058706672e+02 2.920266783982932566e+02 6.023603882439212498e+01
9.052101374743342603e+02 2.873173929838911818e+02 6.051745751636784831e+01
9.027601107045044273e+02 2.814738339884609104e+02 6.088626054541684596e+01
9.003233888968615020e+02 2.755789862509021759e+02 6.126207129901240478e+01
8.984130533229697448e+02 2.708357370352299540e+02 6.152269276914285712e+01
8.959011128483085713e+02 2.648900569699112566e+02 6.192546834711189518e+01
8.934462331459643565e+02 2.589222244564804782e+02 6.225548747765958524e+01
8.914801113929240728e+02 2.542392878151281366e+02 6.254644011395628667e+01
8.890088120234627240e+02 2.483752558757818178e+02 6.290951096480977611e+01
8.870016734062062369e+02 2.436731268088908280e+02 6.315552129034828255e+01
8.842989710111279464e+02 2.378382311907390942e+02 6.347961473730507009e+01
8.814756043039491260e+02 2.320450386541450882e+02 6.386138606282827368e+01
8.791327213508347995e+02 2.273844471838924051e+02 6.417413675254920236e+01
8.761038466749614599e+02 2.215391690205193811e+02 6.454307226825218891e+01
8.729619489213160932e+02 2.157147191346963950e+02 6.488729121399074984e+01
8.703851771911665764e+02 2.110642934515178410e+02 6.515215140873053201e+01
8.671055585509136563e+02 2.053491169957496254e+02 6.546732440983760171e+01
8.637706548708291621e+02 1.998020767746779995e+02 6.571457716953494810e+01
8.610354399547547928e+02 1.954528978503853409e+02 6.590511646987927463e+01
8.575580751315957286e+02 1.900579284118960288e+02 6.611556550502213270e+01
8.540048754194704088e+02 1.846750374244340946e+02 6.628602262141552615e+01
8.510555866192245276e+02 1.803973657311670991e+02 6.646324977530790079e+01
8.473676988671992376e+02 1.749589514185178700e+02 6.663454659027739524e+01
8.436896827967460695e+02 1.694583482369806973e+02 6.677628433111553363e+01
8.407908946755693478e+02 1.650602365703645091e+02 6.684469203109196656e+01
8.372013455858453881e+02 1.595638028014600138e+02 6.695844248298629964e+01
8.336205848245404013e+02 1.539994768445563693e+02 6.707586420120324533e+01
8.307469688387106999e+02 1.495833780469324665e+02 6.715299739182563599e+01
8.271908440910799527e+02 1.441001478542061705e+02 6.723343887323648005e+01
8.236672728098009202e+02 1.386793000915714913e+02 6.731157557836490923e+01
8.209097713834962633e+02 1.343247639524419128e+02 6.738125314154896728e+01
8.177074412350061721e+02 1.287961411884908784e+02 6.747298115654754724e+01
8.148381957433711023e+02 1.231856328282772353e+02 6.755921901474383162e+01
8.127488571327959335e+02 1.186006000111176633e+02 6.759388964351417428e+01
8.102424081274800756e+02 1.128395528968777199e+02 6.762398575251178556e+01
8.077965412485953038e+02 1.070776741934161436e+02 6.768646306931006507e+01
8.058588841385411570e+02 1.024717621188393792e+02 6.775216944495907967e+01
8.034902048303042648e+02 9.683458524679126356e+01 6.780128484487084961e+01
8.010085515030275474e+02 9.138267707286080110e+01 6.790521987121653069e+01
7.989891925028434798e+02 8.716809305455957713e+01 6.795613532715833571e+01
7.966395081646438712e+02 8.234939519653026707e+01 6.799516763529038599e+01
7.945835914094343480e+02 7.793709024971185784e+01 6.800219847042393440e+01
7.931367651946347905e+02 7.467504557687001920e+01 6.800455268620916627e+01
7.915368907689959315e+02 7.097622022737755287e+01 6.801722699061525645e+01
7.899204419395346122e+02 6.778575018085172132e+01 6.802552858619009157e+01
7.884038127743262976e+02 6.554613386040281853e+01 6.801850757050301866e+01
7.861181912096002407e+02 6.316215223948957913e+01 6.798242588613628357e+01
7.834152274293016944e+02 6.133926141322194070e+01 6.791001208293062064e+01
7.808210197987712036e+02 6.026407350984895572e+01 6.780832555831815966e+01
7.771522277232322722e+02 5.965975898083666351e+01 6.760959814972692072e+01
7.731681258490820028e+02 5.992387877391342244e+01 6.738572991426582348e+01
7.698029829021883188e+02 6.060338686102621608e+01 6.717947916786982887e+01
7.653607641195134192e+02 6.162733191287209422e+01 6.691771156908988871e+01
7.605437591437600986e+02 6.267990288185640679e+01 6.661249758714107827e+01
7.565126430363893633e+02 6.343049889282959697e+01 6.637450345837228838e+01
7.512556586563925975e+02 6.432471368419231794e+01 6.604978803678557142e+01
7.458750589579227608e+02 6.510736567390372898e+01 6.572173639383906618e+01
7.415103696768027248e+02 6.574163668601718769e+01 6.544924016921197563e+01
7.359955278896958362e+02 6.655864799947750043e+01 6.514947847576277695e+01
7.303618378201920223e+02 6.734867886569294626e+01 6.483626565540608055e+01
7.258613304032643327e+02 6.793805394404925835e+01 6.457547523087677632e+01
7.201310708680400694e+02 6.870748415356848682e+01 6.424728841825674408e+01
7.144417032024134642e+02 6.945995620170970142e+01 6.391749942926801253e+01
7.099197738368649198e+02 7.006161285614368239e+01 6.366606232927651376e+01
7.045373850260643849e+02 7.073445144771466175e+01 6.338291912220473989e+01
6.993880043532265063e+02 7.130152625317273873e+01 6.308275846656033536e+01
6.955675097695135491e+02 7.165135579729434312e+01 6.285687612881547892e+01
6.911776078532154770e+02 7.200551833637246091e+01 6.260660611239792672e+01
6.871943730108624777e+02 7.228547006103728734e+01 6.241237163620114359e+01
6.843262724362368772e+02 7.263523848252678761e+01 6.229360465728936447e+01
6.811957462798309280e+02 7.348915800426826195e+01 6.220192047000342228e+01
6.783524934469346590e+02 7.499487241810210492e+01 6.211169968414245091e+01
6.764177604716205678e+02 7.662684125637187549e+01 6.204956425414359700e+01
6.745317568894789702e+02 7.927624754776977056e+01 6.202213469754585873e+01
6.734169160600285977e+02 8.253792076161761315e+01 6.201468879451384453e+01
6.731428375012858396e+02 8.555102014654599429e+01 6.198669537353375603e+01
6.735003242411831934e+02 8.979173057180419448e+01 6.189781050253285599e+01
6.741633177435734297e+02 9.449030211581694516e+01 6.179194998648446813e+01
6.747257014752954092e+02 9.861680519993703342e+01 6.168643096087889433e+01
6.754632063479792805e+02 1.041790852703172874e+02 6.151841654971568119e+01
6.761823734487658157e+02 1.100715339574828135e+02 6.133591940241789331e+01
6.767740437883319373e+02 1.149939663633581688e+02 6.117839305545847850e+01
6.774367261221059380e+02 1.212028266257069475e+02 6.103223362867910140e+01
6.781078815160694830e+02 1.274942318624949138e+02 6.084195480242647136e+01
6.786299952628949086e+02 1.325806295219804269e+02 6.069800855570603204e+01
6.792652413403782248e+02 1.389972947238986762e+02 6.051529336629115363e+01
6.799045764043285089e+02 1.454948857679557364e+02 6.034005713423137962e+01
6.804918107474957196e+02 1.507238590925295796e+02 6.019622337198804018e+01
6.812381010572833020e+02 1.572735740246424712e+02 6.000743536287638591e+01
6.819792479511562533e+02 1.638672578273890679e+02 5.984062266732235713e+01
6.825452296730251192e+02 1.691581028571939385e+02 5.970030406709495452e+01
6.832954469038015759e+02 1.758074789631104125e+02 5.953981929673877005e+01
6.841086855944936360e+02 1.825126045753537483e+02 5.932124808244849845e+01
6.847428584000999763e+02 1.878634614170780424e+02 5.915606953650796385e+01
6.855585183970284788e+02 1.946349322312544814e+02 5.893201186229401856e+01
6.863029149981406363e+02 2.014475746920541894e+02 5.873769917538086105e+01
6.868972395358848644e+02 2.069430018876818167e+02 5.855347697378262950e+01
6.876483138229725682e+02 2.138138736388836776e+02 5.834785539854692615e+01
6.883716413109382302e+02 2.207333889989654097e+02 5.815967399417386474e+01
6.889689027559350052e+02 2.262471267993829258e+02 5.799712749033391646e+01
6.897021475581973391e+02 2.332098036458384058e+02 5.779989123222447489e+01
6.904732247787188726e+02 2.401811891758516708e+02 5.758271496656168154e+01
6.910919475838742301e+02 2.457446224718291887e+02 5.742186391241865095e+01
6.918506664099951422e+02 2.527391938604969255e+02 5.722142794900138796e+01
6.925737033086825249e+02 2.597371245759698581e+02 5.699155935802939865e+01
6.931645854538260210e+02 2.653868866593239773e+02 5.680749047192897905e+01
6.939144055157574940e+02 2.723189900678224831e+02 5.660231912504054463e+01
6.946276187098284254e+02 2.790334950735598341e+02 5.636694579324598919e+01
6.952088164177421277e+02 2.843334837305110341e+02 5.621950734129838878e+01
6.959153537601754351e+02 2.909304382999141581e+02 5.594355654176963810e+01
6.966044601313221847e+02 2.974552060086465417e+02 5.568818245193652672e+01
6.971724927198351907e+02 3.026391630514928011e+02 5.546985464497893048e+01
6.978579217102877692e+02 3.090236110688226745e+02 5.517656159450974229e+01
6.984772126197026409e+02 3.153864710926402495e+02 5.490814249537076108e+01
6.989878019711543402e+02 3.205283199449696667e+02 5.468102056958780111e+01
6.996082004933399503e+02 3.270378154761657470e+02 5.438169115863941983e+01
7.002638301605765037e+02 3.335989253896876789e+02 5.398273718854916581e+01
7.007823841463301733e+02 3.389255490317245858e+02 5.369590981054687262e+01
7.014613347694676122e+02 3.456409961787524026e+02 5.324112934830713328e+01
7.021575922205219058e+02 3.524407101101273838e+02 5.281751763154890256e+01
7.027273175058193146e+02 3.578780655498944725e+02 5.248370407509926139e+01
7.034169263444189255e+02 3.645393322589975469e+02 5.203628288099589128e+01
7.041103666599258304e+02 3.712144147295216499e+02 5.157715768388275990e+01
7.046686365811019641e+02 3.765421405461437416e+02 5.123811035019573978e+01
7.053033036684450963e+02 3.831860429754444795e+02 5.083594027737123611e+01
7.059536155025499511e+02 3.897636739959311853e+02 5.040302846358304834e+01
7.064860275620454786e+02 3.950279722252873853e+02 5.003601856994455233e+01
7.072047872279625835e+02 4.016994190780252438e+02 4.950855477523921877e+01
7.079591906509125465e+02 4.084951190688124143e+02 4.894705375622204713e+01
7.086067719163074798e+02 4.140205238698567882e+02 4.847599395174993475e+01
7.093812771565440016e+02 4.209777668276913118e+02 4.790164434006053540e+01
7.101795017308626257e+02 4.279757452859258819e+02 4.732456271517331459e+01
7.107497382303363338e+02 4.335469306100545737e+02 4.688319512386826915e+01
7.113939457743337016e+02 4.404773558646422771e+02 4.629757938851378896e+01
7.119855366097341403e+02 4.473878789203049564e+02 4.571490968916423014e+01
7.123653491353843492e+02 4.528217901784622654e+02 4.524003405997751059e+01
7.126637902088327792e+02 4.596361638006978865e+02 4.464683774255559712e+01
7.127134729040745924e+02 4.664714521106665188e+02 4.403466807991187437e+01
7.125672022062689166e+02 4.719666998311284942e+02 4.352177652033557820e+01
7.121163970127533958e+02 4.788305305596342123e+02 4.285173204015557502e+01
7.113435346270073296e+02 4.857699258555353481e+02 4.221894975324269694e+01
7.104683249630934370e+02 4.913026667560276337e+02 4.172423123574412784e+01
7.091090852519772625e+02 4.980854770268898619e+02 4.108097058092471343e+01
7.074664649289408089e+02 5.046310312255050121e+02 4.045691623963239891e+01
7.059176363533592848e+02 5.097980491954884883e+02 3.995163483034860263e+01
7.036788135923134178e+02 5.161202642005335974e+02 3.931146481751765975e+01
7.012210931498848367e+02 5.222762625397722331e+02 3.864689765949870548e+01
6.990970519883252337e+02 5.271267240026847958e+02 3.808147056286541243e+01
6.963509733887881339e+02 5.330679896449913713e+02 3.738652569075213705e+01
6.935753878016275848e+02 5.388572441545769607e+02 3.669321415098998784e+01
6.913453014053224024e+02 5.434283309310208097e+02 3.614052396696753533e+01
6.885052330077031684e+02 5.491491166292579464e+02 3.547399878975795673e+01
6.857085282960108543e+02 5.548784355393931946e+02 3.483206110291829560e+01
6.834376030585107173e+02 5.594003400257612384e+02 3.436697174796742615e+01
6.805658914859959623e+02 5.649992743571910978e+02 3.385152231931017752e+01
6.776639187676602205e+02 5.705921631156005560e+02 3.334013081752637220e+01
6.753167250167281281e+02 5.751133253887312549e+02 3.281650554937247932e+01
6.723498391581158558e+02 5.808142154721656425e+02 3.204081155520493951e+01
6.693278074242466573e+02 5.866083412155154519e+02 3.132445165450318214e+01
6.669863777862583447e+02 5.912485074660016835e+02 3.078585773538889470e+01
6.640946720077241707e+02 5.971441952628001673e+02 3.017872221036987312e+01
6.612122796580341628e+02 6.029851962330366177e+02 2.964854349767079711e+01
6.589271258978792503e+02 6.076950798124581752e+02 2.921491901903219102e+01
6.561741190050526029e+02 6.136096192256122777e+02 2.868900720751555156e+01
6.536197544156700587e+02 6.196362345191125769e+02 2.817125945615195093e+01
6.517956506372878493e+02 6.245619713157486785e+02 2.775188797210032732e+01
6.498785964475140418e+02 6.308994465494630504e+02 2.733688500220761597e+01
6.483498006770141728e+02 6.373125500449441461e+02 2.692067349792193198e+01
6.472997590588132653e+02 6.425252593437480755e+02 2.656584247103558738e+01
6.460709791910354625e+02 6.491342689721095667e+02 2.604577513611733508e+01
6.447465589528158034e+02 6.557107756690069209e+02 2.554726952844680099e+01
6.436498712290820094e+02 6.609822354790755981e+02 2.516103411352824892e+01
6.422075810143891204e+02 6.675524939210650928e+02 2.467582506131414632e+01
6.409031930140153008e+02 6.740948460383492602e+02 2.422775864350876418e+01


==> 02p_rinsw.txt <==
x y z
2.486079384665760017e+01 4.621399296207584939e+00 7.421307269259969530e+00
2.776500815632861219e+01 8.633522093763808414e+00 7.363510149587682463e+00
3.223964516626792687e+01 1.486854272730832172e+01 7.296982088933325450e+00
3.568141087190216609e+01 1.973212788333685808e+01 7.235962094357762275e+00
3.995090678506686999e+01 2.585000665263851261e+01 7.158632858566300605e+00
4.412754685097392127e+01 3.188104918665306542e+01 7.070334204640370324e+00
4.744715862848489962e+01 3.664767719049265082e+01 7.004623607078176661e+00
5.132791845845832768e+01 4.222793958050402807e+01 6.928603965607766035e+00
5.507387689709209866e+01 4.755413326324688938e+01 6.867344417494891218e+00
5.799048291163057200e+01 5.158077492209695691e+01 6.816167831695461032e+00
6.158204863384875694e+01 5.627089814519535338e+01 6.756889405473544663e+00
6.528063460931369377e+01 6.048276410406735693e+01 6.688184745392841357e+00
6.835254632885667547e+01 6.337252975516885556e+01 6.635213675561060676e+00
7.243799041818721207e+01 6.641679140044578844e+01 6.557047959268158088e+00
7.675938135103700688e+01 6.872145663772717228e+01 6.483242107669402898e+00
8.039801441925651204e+01 6.999841921071157458e+01 6.412204171014768583e+00
8.490084384659633088e+01 7.078871171149864949e+01 6.369591680199176764e+00
8.959066295441452610e+01 7.077688438710337948e+01 6.392497272663339558e+00
9.340414384224411037e+01 7.015047433136835764e+01 6.462883753112003582e+00
9.800751617182982045e+01 6.854594745935190758e+01 6.550638513713073152e+00
1.021136157975335124e+02 6.597935774121012287e+01 6.691877181973486799e+00
1.048991577729955793e+02 6.291932675186529877e+01 6.846058707952917821e+00
1.088318137490498714e+02 5.942653721246915666e+01 7.125756783410847284e+00
1.127462264531727101e+02 5.607050438853345753e+01 7.479287226022191426e+00
1.159496923303675828e+02 5.347316673519705432e+01 7.802988025631278468e+00
1.199862580380839887e+02 5.000700050086416582e+01 8.295390716413200138e+00
1.240123370051840084e+02 4.637043887168037060e+01 8.768963208564489520e+00
1.272940909885401624e+02 4.343690000933619189e+01 9.181154307839253903e+00
1.313201015360145902e+02 3.967668724784583389e+01 9.635339834480143750e+00
1.355422967530489871e+02 3.580823061487254932e+01 1.007210545916917255e+01
1.390003401572348025e+02 3.267063777591957319e+01 1.042366472960210189e+01
1.433874398493994136e+02 2.868378218638898858e+01 1.088898246514175483e+01
1.478165751404064849e+02 2.467176837943322099e+01 1.135248538927988626e+01
1.514972308422005085e+02 2.137009247662827249e+01 1.172378438571838721e+01
1.561011607278272493e+02 1.729696201556295421e+01 1.218573012804511713e+01
1.609489147157868842e+02 1.302058641682022611e+01 1.266564446777348607e+01
1.647835634733761481e+02 9.594951780383517814e+00 1.300508757145624017e+01
1.692243400925161438e+02 5.399355034112263141e+00 1.346627046620751145e+01
1.734361819220623886e+02 8.817892541491110237e-01 1.391199185853558262e+01
1.764813526911291319e+02 -2.855885829053339542e+00 1.427108153078679109e+01
1.799402049874800582e+02 -7.804121232088384374e+00 1.474232488015947595e+01
1.829034514647712228e+02 -1.292407070673125702e+01 1.526968591641161410e+01
1.850159993814008033e+02 -1.723430905379373712e+01 1.572896014883336413e+01
1.872771985497678884e+02 -2.300031623584248663e+01 1.633223606450860643e+01
1.890086584269872390e+02 -2.905214140480224927e+01 1.694112560730745898e+01
1.899495046204825428e+02 -3.400363557221849220e+01 1.743534425364597951e+01
1.904278894473492016e+02 -4.041774574732726677e+01 1.808312048747323075e+01
1.900974009374324680e+02 -4.682154270331444224e+01 1.877571141047903680e+01
1.893589321903313305e+02 -5.182131704744547562e+01 1.935379428287161829e+01
1.881000457192853901e+02 -5.822665726705324829e+01 2.004244821971106916e+01
1.867306435058762588e+02 -6.475844977452689477e+01 2.070395367430353417e+01
1.852941419551902982e+02 -6.980359746948791155e+01 2.126892087624241157e+01
1.832975528579208060e+02 -7.567446542749708271e+01 2.193053935162775403e+01
1.813417546455003162e+02 -8.144824902863228999e+01 2.256908150509535460e+01
1.800885155480128503e+02 -8.640247778832934955e+01 2.312234970797355516e+01
1.789054920271233016e+02 -9.251771021699514108e+01 2.380971163659043199e+01
1.781746246873334769e+02 -9.873914583779105669e+01 2.447992857758861263e+01
1.779998603905602579e+02 -1.037083359992183063e+02 2.497069716000505579e+01
1.783839365618103727e+02 -1.097551146318745339e+02 2.554096767270371160e+01
1.795358385358033217e+02 -1.155498148496201765e+02 2.607745838850523867e+01
1.809935569256750512e+02 -1.199321342685484524e+02 2.648253569465038382e+01
1.835847433633576884e+02 -1.251584780640412760e+02 2.696622378268873632e+01
1.870248656432640360e+02 -1.298865356164033642e+02 2.743169767982901774e+01
1.902821936437259183e+02 -1.331260391239933938e+02 2.776112503625288142e+01
1.950157393329824913e+02 -1.365266508867038056e+02 2.814980057444819650e+01
2.002895504526869672e+02 -1.391514714888531614e+02 2.852367089374361697e+01
2.048591530643972760e+02 -1.406805482469831077e+02 2.882605250182290391e+01
2.106678592325935142e+02 -1.417688311550410845e+02 2.920624888973404509e+01
2.167764310278963080e+02 -1.419752997142221318e+02 2.961304542018821095e+01
2.217709572261872211e+02 -1.415823532771701139e+02 2.992236694402490116e+01
2.279764424407161982e+02 -1.404859277244066504e+02 3.028925721919395642e+01
2.340461644641148666e+02 -1.387884053335388899e+02 3.064713991796264736e+01
2.390280343880040732e+02 -1.369768110707942981e+02 3.094948071923339228e+01
2.453071977206048189e+02 -1.337506792035906358e+02 3.132935350478184233e+01
2.514952119265086594e+02 -1.308592219898445137e+02 3.164966881493174711e+01
2.563703544130885348e+02 -1.284957024723057941e+02 3.187571058244545341e+01
2.625600647413785396e+02 -1.254393372947488956e+02 3.217240821850090526e+01
2.685811814408214104e+02 -1.225255031900216380e+02 3.248003720002829198e+01
2.734173301901615787e+02 -1.201448205030766729e+02 3.275270961685578186e+01
2.796292481676721309e+02 -1.170741318372087818e+02 3.307474429208355104e+01
2.859552450830729526e+02 -1.138884729931508417e+02 3.333554304884713559e+01
2.908711461787508483e+02 -1.114323959234607884e+02 3.348845914616124730e+01
2.968546710965635498e+02 -1.084353800183348397e+02 3.364865676073065970e+01
3.026472067721397821e+02 -1.053933499099183706e+02 3.377866747792521096e+01
3.071065779832787257e+02 -1.029553295282295124e+02 3.389434092360065165e+01
3.126871514628905970e+02 -9.989926424576457009e+01 3.410495590141567135e+01
3.183079128110417741e+02 -9.712017202867454557e+01 3.431866328268623079e+01
3.229628243471046289e+02 -9.517950723856257866e+01 3.450665327720406594e+01
3.288575516058957078e+02 -9.333863169619515077e+01 3.474860720551687621e+01
3.346700529379004934e+02 -9.232463553825603242e+01 3.499215408538184136e+01
3.393765731601321818e+02 -9.219631320025884236e+01 3.518817591358101993e+01
3.449841627589120208e+02 -9.294253203680752051e+01 3.543340133502783829e+01
3.502406500359826396e+02 -9.465283418801867299e+01 3.569836367779311104e+01
3.540377193668343807e+02 -9.663632492339537805e+01 3.592391351821687095e+01
3.583031643905175088e+02 -9.987510233807084603e+01 3.622813869910064710e+01
3.618435903279736863e+02 -1.038404014824711510e+02 3.654855567282850615e+01
3.640720787022016793e+02 -1.073963864111460111e+02 3.678512019840820813e+01
3.661773546999683617e+02 -1.124231271473212246e+02 3.710572066968001792e+01
3.673440236096165563e+02 -1.179282013753000626e+02 3.749315150602490121e+01
3.675139298060954616e+02 -1.224518511313113152e+02 3.784285522791470413e+01
3.667718593469799657e+02 -1.280568808122146436e+02 3.828346437830202831e+01
3.650125434051103639e+02 -1.334101571324972610e+02 3.872777862983362240e+01
3.613096048580627553e+02 -1.385366029210764793e+02 3.915220840436992944e+01
3.588976380603155008e+02 -1.434744823122694868e+02 3.956993063353563400e+01
3.562353944261251399e+02 -1.484830895440459813e+02 3.994332108191053976e+01
3.539969428157427274e+02 -1.524026353105422515e+02 4.025773090124221909e+01
3.517142348493699728e+02 -1.567221865914042098e+02 4.065624114461809313e+01
3.499353690339730178e+02 -1.607291552238700660e+02 4.101132865536779093e+01
3.490288621797179758e+02 -1.638012776348582520e+02 4.129161692195122413e+01
3.497881867442236512e+02 -1.661374918696178611e+02 4.147615141254274818e+01
3.505243445140573613e+02 -1.696089296094848748e+02 4.162093532870959223e+01
3.520981933699117690e+02 -1.721848761178944187e+02 4.166985437368166600e+01
3.551178089981852395e+02 -1.750481306989001382e+02 4.158897341002623449e+01
3.590633692107033426e+02 -1.774198838032361323e+02 4.157307709293805686e+01
3.625747965535642265e+02 -1.788691470056982951e+02 4.158758086162889356e+01
3.673117747504020372e+02 -1.801088403867634042e+02 4.161635379965509429e+01
3.722412730198331019e+02 -1.805706103225387835e+02 4.165823218294367081e+01
3.761764882775092929e+02 -1.802681398596371878e+02 4.170781822769672686e+01
3.810615327863752668e+02 -1.791032463302584006e+02 4.179195019670206790e+01
3.857262840004300983e+02 -1.773837201064074804e+02 4.191755965367885750e+01
3.893223519380595121e+02 -1.756652626521135403e+02 4.201564781109408386e+01
3.934801220166406210e+02 -1.731775131227281008e+02 4.213563627860964544e+01
3.974147194256461262e+02 -1.701243135566259355e+02 4.226663641527067483e+01
4.003030783612840651e+02 -1.672398481729878768e+02 4.238190124707032425e+01
4.037028186311669629e+02 -1.620274663569513791e+02 4.266444285412249116e+01
4.067686636880980586e+02 -1.572358783031962162e+02 4.291054456475132639e+01
4.091792484751204597e+02 -1.533757388083505759e+02 4.310946745084063991e+01
4.122635628134503918e+02 -1.482750520117409678e+02 4.336573143783607520e+01
4.153975317093662056e+02 -1.429593817775439675e+02 4.364300940367935056e+01
4.179128698726966604e+02 -1.386184473461705977e+02 4.387393910064391633e+01
4.211410157550346867e+02 -1.329565251057103126e+02 4.416338936418780037e+01
4.242360241360413511e+02 -1.273189224324855502e+02 4.448019158649408666e+01
4.265142105314278638e+02 -1.229535463408688116e+02 4.467182458201971684e+01
4.293817261624091657e+02 -1.172647004561474375e+02 4.497651955530515977e+01
4.322164469320464377e+02 -1.115101570653492900e+02 4.537038894954737600e+01
4.344798681586935913e+02 -1.068981678305277967e+02 4.569019905320070762e+01
4.372339814063406607e+02 -1.013336339953993672e+02 4.608273975397722921e+01
4.400727398040086200e+02 -9.573096865878885353e+01 4.645888617249173080e+01
4.424227964721812896e+02 -9.116204095319650946e+01 4.680818819977413625e+01
4.453926811866588196e+02 -8.541927017614995066e+01 4.725175555059627186e+01
4.482981132759473439e+02 -7.983563231908426872e+01 4.769588714177744038e+01
4.507134704122555036e+02 -7.521205969405357905e+01 4.805776827240973148e+01
4.537194761845722724e+02 -6.949421277319044066e+01 4.852568410435259239e+01
4.567071437093194959e+02 -6.385710646462847251e+01 4.898552249943196557e+01
4.590469386041193047e+02 -5.960992958046612955e+01 4.936473025047082075e+01
4.620567980379692585e+02 -5.453163819718161420e+01 4.977696924172002468e+01
4.652703838255520736e+02 -4.943000178586592597e+01 5.023750964399854979e+01
4.679765473062183219e+02 -4.533079875661409375e+01 5.056263689807457951e+01
4.717334153202000948e+02 -3.984241019592802502e+01 5.103370162882269057e+01
4.755463026694016548e+02 -3.463334084145224523e+01 5.148311623524164560e+01
4.787305703528326717e+02 -3.049405596678624164e+01 5.184548367206316755e+01
4.827487492846804571e+02 -2.555787774026511983e+01 5.224787983485029486e+01
4.870399880759256916e+02 -2.063750039972052264e+01 5.263781783255601709e+01
4.906508982839590089e+02 -1.668403395495548480e+01 5.292819437011860373e+01
4.953382678233402885e+02 -1.174636010622955240e+01 5.326086996470596091e+01
5.000657343859538173e+02 -7.140649325741268427e+00 5.359235527628353424e+01
5.041417490393661751e+02 -3.462902609938986132e+00 5.381814265689032339e+01
5.093919662853295449e+02 9.121641100050443818e-01 5.403171337553411036e+01
5.147070700741445535e+02 5.042220239480806221e+00 5.415529192725428231e+01
5.189146191808185904e+02 8.130999060846399118e+00 5.422592957210183329e+01
5.244206668774677382e+02 1.206572433607130002e+01 5.431977190237537201e+01
5.298581638819950967e+02 1.572747924677275577e+01 5.437567733962941929e+01
5.340391253563332157e+02 1.845797166877667195e+01 5.438556683873106579e+01
5.392020485574023496e+02 2.176519611540090438e+01 5.436771418882032947e+01
5.443345041939876410e+02 2.508423060838219598e+01 5.437116899312583485e+01
5.482698490681161729e+02 2.756945459634162532e+01 5.436443760625468258e+01
5.528945237960851955e+02 3.033368595187183203e+01 5.432256511417149625e+01
5.571975328441567399e+02 3.315482333909484680e+01 5.435064382047755061e+01
5.625028427283757537e+02 3.638109290010494590e+01 5.436328458999054902e+01
5.680073031060755966e+02 3.942479482900545662e+01 5.436466384210594782e+01
5.726451597704451615e+02 4.172585898008029659e+01 5.437128620117668731e+01
5.780210172289157526e+02 4.393434281334548785e+01 5.441140509979151574e+01
5.841153065570060789e+02 4.666957736478403262e+01 5.427327628143401483e+01
5.889704833019143280e+02 4.872639398659411825e+01 5.414675129693880251e+01
5.950013874894702894e+02 5.122056806626944336e+01 5.395193108941683136e+01
6.009618204906141727e+02 5.362040089532229814e+01 5.378732610475305620e+01
6.057810104583470547e+02 5.567248675807186231e+01 5.360933884160147045e+01
6.116615691738174974e+02 5.812100866608390959e+01 5.334582853411376391e+01
6.176767088340866394e+02 6.071197395709613431e+01 5.304466892520967036e+01
6.225290436922682602e+02 6.281030387746859844e+01 5.279684863386682991e+01
6.285515791183909187e+02 6.531353053671801945e+01 5.248830638965914375e+01
6.345479008420641094e+02 6.772369355278254943e+01 5.218862778926315826e+01
6.391812580565404005e+02 6.946269926186950272e+01 5.198483116044297248e+01
6.449266522933946817e+02 7.157080853594152359e+01 5.170046179978037770e+01
6.503944966300930446e+02 7.350892139949607440e+01 5.141717049323346345e+01
6.546926625282915211e+02 7.498845773849294005e+01 5.121458118763635525e+01
6.599015751066351640e+02 7.679287819231048218e+01 5.096061384695232732e+01
6.648718769948588942e+02 7.849048753536804668e+01 5.074053828998606264e+01
6.687460899018251439e+02 7.977047624009325943e+01 5.057678005638205576e+01
6.732486591300125838e+02 8.117996319235118108e+01 5.038419401486531513e+01
6.772773591769812356e+02 8.235743740311416161e+01 5.021124472769752600e+01
6.805771342815401113e+02 8.336275023704381226e+01 5.007299985643988549e+01
6.840317828856896085e+02 8.438680453506722756e+01 4.993558912661179505e+01
6.870019743207669762e+02 8.530935102893765531e+01 4.980801374491208833e+01
6.892848092841477410e+02 8.603541366992457995e+01 4.974629130819049294e+01
6.919010116983706666e+02 8.699922345495696163e+01 4.968057920241797376e+01
6.963127799227252126e+02 8.928238604437646586e+01 4.929181515972401684e+01
6.976349424351190009e+02 9.059156339171543948e+01 4.930619841717225427e+01
6.992130108915205255e+02 9.293396078607295863e+01 4.929652245606638417e+01
7.004163672011782182e+02 9.579386687600550943e+01 4.919987487991526365e+01
7.005044889004443576e+02 9.782146518514529987e+01 4.899870977976196684e+01
7.010948124605058638e+02 1.014877759133615172e+02 4.888558133262997529e+01
7.017267214592341134e+02 1.054478405613195520e+02 4.876433846866222410e+01
7.022937171833173124e+02 1.088517928348292827e+02 4.866922891731971390e+01
7.029439750315063975e+02 1.132238773207132425e+02 4.852788007976824503e+01
7.035732405094333899e+02 1.177312135630840402e+02 4.836190596468470204e+01
7.039347317756203211e+02 1.214544632171525933e+02 4.816459881189841497e+01
7.044412074165534250e+02 1.261812779677591294e+02 4.794219300750872037e+01
7.049875294190671866e+02 1.309909200361861963e+02 4.767506526724742599e+01
7.053783550757161720e+02 1.347903384812848913e+02 4.751560878647453734e+01
7.057617468085593373e+02 1.395481955887059655e+02 4.730061137709505203e+01
7.062720034278945604e+02 1.444367725502410451e+02 4.705837390374909290e+01
7.066505315853742104e+02 1.481981519825683620e+02 4.686834721178718155e+01
7.071211337080840167e+02 1.527752728829432272e+02 4.665114019908579479e+01
7.075445753819433321e+02 1.570540962051629492e+02 4.646264367617908420e+01
7.078496733714375750e+02 1.601727043320968278e+02 4.632226163417870879e+01
7.081964203263676154e+02 1.635779402128047195e+02 4.616758863693448234e+01
7.085458121596038836e+02 1.669112421549338876e+02 4.601494650314077006e+01
7.088067074019777465e+02 1.693781801261924613e+02 4.589404638837623907e+01
7.091068494680994263e+02 1.720864193527304735e+02 4.577828060120599929e+01
7.093422818866940815e+02 1.744237819015003481e+02 4.569718383693859209e+01
7.094056935460548630e+02 1.763327528514232654e+02 4.563330599282825517e+01
7.091072914822509574e+02 1.785537523329113299e+02 4.559693100091030260e+01
7.082089789826309243e+02 1.807342883487115159e+02 4.558595989145504745e+01
7.069067665673555894e+02 1.823713941382947610e+02 4.561156411034103542e+01
7.045640258274759162e+02 1.840134982961965875e+02 4.567685085261950917e+01
7.014792498308513586e+02 1.850188645283383835e+02 4.580869276262783529e+01
6.986475680717571777e+02 1.854166612127536098e+02 4.595530199936199978e+01
6.947557065782648351e+02 1.857139538508083945e+02 4.611883965838473642e+01
6.907804756243785960e+02 1.858145872102834630e+02 4.626367355258293657e+01
6.875783485086035398e+02 1.857299065004503404e+02 4.637557335709417572e+01
6.837133461798532608e+02 1.854220733083235189e+02 4.652822362888073116e+01
6.798435285012460554e+02 1.849114823210028646e+02 4.668038784938021024e+01
6.768194299188821788e+02 1.842708184316339270e+02 4.680575550136371277e+01
6.731817248129057134e+02 1.832573010153126631e+02 4.690800989996928649e+01
6.696909962731795076e+02 1.820407394884049097e+02 4.700777215654531460e+01
6.668383427930173184e+02 1.808693874924863110e+02 4.708849708036910187e+01
6.633012796536913811e+02 1.792238532820010732e+02 4.719159805269759289e+01
6.597399247659498087e+02 1.773797073852443873e+02 4.729179414782080215e+01
6.569223150190994147e+02 1.758096415349714619e+02 4.734931499767298391e+01
6.533798045854202883e+02 1.737379272187967558e+02 4.745962417194417071e+01
6.498732350751465674e+02 1.715977617154215125e+02 4.756047269302496971e+01
6.471450020516181212e+02 1.698494009353036631e+02 4.759674269717640982e+01
6.437635311873559658e+02 1.675765542507956525e+02 4.762629529665381511e+01
6.404487743067350038e+02 1.652729568788388121e+02 4.763827565177776791e+01
6.378728923210273933e+02 1.634389578948019448e+02 4.764747960642936420e+01
6.349751701284010323e+02 1.613692566669541577e+02 4.764935647902873228e+01
6.323421255249766091e+02 1.595168896044919791e+02 4.764361376425672745e+01
6.302089846515189038e+02 1.581146700742190205e+02 4.764071147832999031e+01
6.275914598992715128e+02 1.563635712211852820e+02 4.765102483217397378e+01
6.250132363954223820e+02 1.546360964051488338e+02 4.762998942693512561e+01
6.228828645107357715e+02 1.531818460185048423e+02 4.762368509113670001e+01
6.198814831592655992e+02 1.511854378075157115e+02 4.763724959650035373e+01
6.169215986669019003e+02 1.492905239991286805e+02 4.762020842952184552e+01
6.143660160894853561e+02 1.476966511338216890e+02 4.761947459772832048e+01
6.110213780176184173e+02 1.456471383032914844e+02 4.759918146530468874e+01
6.076763690751656668e+02 1.436168538794097742e+02 4.752856021700678468e+01
6.049090630173388945e+02 1.419584442191728897e+02 4.750172879158423456e+01
6.012943523409678619e+02 1.398410072426526938e+02 4.742239123597457962e+01
5.972453042985512184e+02 1.375805491773927258e+02 4.730931706663582048e+01
5.940481891213496510e+02 1.358631633065131723e+02 4.722821471068743193e+01
5.899803983722074463e+02 1.337397402110799476e+02 4.714282636843542917e+01
5.857147163036577240e+02 1.315612335450628052e+02 4.702544047128910165e+01
5.822617579429124817e+02 1.298475020867281842e+02 4.694164811184847963e+01
5.779181462907374680e+02 1.277485856067728491e+02 4.682687100666930746e+01
5.735130259469549401e+02 1.257134823149803537e+02 4.673010367249300145e+01
5.698228519345800578e+02 1.240896094653234911e+02 4.662919664588941515e+01
5.652239339075572389e+02 1.221581679294431808e+02 4.650025206499894637e+01
5.602636541246681645e+02 1.201369412244785337e+02 4.640047289013972431e+01
5.565937789127033284e+02 1.187100570976191136e+02 4.631557735849476387e+01
5.519039067742619409e+02 1.169205484204784682e+02 4.615549915480666243e+01
5.473285341376381439e+02 1.152632914606596017e+02 4.603310647481547591e+01
5.439092744038268847e+02 1.140962921700530757e+02 4.595752885537979893e+01
5.395849900552273084e+02 1.126847822390286780e+02 4.586204467660819262e+01
5.353847158500202568e+02 1.113225590745465610e+02 4.576572231707763194e+01
5.321605115620166089e+02 1.102547455705718846e+02 4.570368275237654387e+01
5.285516582906179792e+02 1.090580559831552847e+02 4.561158538384768235e+01
5.253728866440847014e+02 1.080747892767519573e+02 4.552972580442684603e+01
5.230370235816694731e+02 1.074658139328989392e+02 4.547197479104430329e+01
5.203265332209380176e+02 1.069867457228656917e+02 4.538451999290823125e+01
5.176930763816691297e+02 1.068955660318669771e+02 4.528120127194447520e+01
5.156372056264299317e+02 1.072076928747661668e+02 4.518913440492755029e+01
5.122888514645610485e+02 1.079592754142935860e+02 4.500620837431143428e+01
5.097465996576284510e+02 1.096815180155698499e+02 4.486873233426949525e+01
5.051233438809182985e+02 1.104325675923453076e+02 4.462883772347922928e+01
5.036762416736533510e+02 1.132496008944799968e+02 4.463621933641584150e+01
5.028811042280989341e+02 1.166631322598196334e+02 4.469568459297040164e+01
5.021095406513178432e+02 1.195773870349988073e+02 4.480589160930157533e+01
5.011509320952665689e+02 1.232113641447441097e+02 4.484612075398037234e+01
4.994258899244993017e+02 1.268041655716847345e+02 4.497640421832026902e+01
4.977079491011540995e+02 1.295596983030757201e+02 4.507052446415873703e+01
4.951453336185372791e+02 1.327045470938805067e+02 4.518260982569933759e+01
4.920434187829678194e+02 1.356612410078836035e+02 4.529789341689065907e+01
4.892125353482088030e+02 1.378423645832529871e+02 4.539957677891202792e+01
4.851281403436897790e+02 1.404412146553643481e+02 4.560672402581283791e+01
4.810585633229242717e+02 1.428481031208259822e+02 4.578378897001386605e+01
4.778291899311355451e+02 1.446833630907695181e+02 4.595385841115980696e+01
4.737092363568237374e+02 1.468988256896396081e+02 4.613129693366781225e+01
4.696855735569549211e+02 1.491054935889282262e+02 4.635748873354883415e+01
4.665984225568430475e+02 1.508638628020621582e+02 4.655330406289365897e+01
4.627951809661406628e+02 1.533072792535974145e+02 4.682043044947812405e+01
4.591779559530953065e+02 1.560061562810650742e+02 4.708208436013256204e+01
4.564308198919659958e+02 1.584050330375434044e+02 4.730836886153037568e+01
4.532785802916930038e+02 1.615449587438059780e+02 4.759411057739742290e+01
4.503336822593078637e+02 1.650469756078181831e+02 4.790622676444628070e+01
4.481668237440805456e+02 1.681159012615528923e+02 4.816169174767545513e+01
4.458166951509022624e+02 1.722250488229365146e+02 4.847623278391223067e+01
4.438763946481272455e+02 1.766229762570062292e+02 4.876601501012081741e+01
4.424963969141372218e+02 1.804273466751191677e+02 4.892228265877526638e+01
4.413812325278076401e+02 1.851003017138632742e+02 4.917481111368519464e+01
4.407112877564496785e+02 1.898796770143024446e+02 4.939870721670757092e+01
4.404998526795392877e+02 1.936925719587460719e+02 4.955631074574034756e+01
4.406890169214195225e+02 1.985416024258200594e+02 4.971009342769111328e+01
4.414047849397526306e+02 2.034235882750276403e+02 4.983460524169040440e+01
4.423910379048481332e+02 2.073853043818695312e+02 4.991015022394558542e+01
4.440991580355536712e+02 2.121793227577333312e+02 4.998051954323934609e+01
4.464487777143031622e+02 2.170644385654652240e+02 5.004699748658184433e+01
4.487657631306509529e+02 2.209491563673275891e+02 5.006206497198892436e+01
4.519913395621356358e+02 2.256573475627436949e+02 5.003171598691185551e+01
4.554248355763165819e+02 2.302143211814828589e+02 4.996722001086200038e+01
4.585563711086833791e+02 2.337068651237425456e+02 4.991425804566867441e+01
4.626247663751190089e+02 2.379301008395795236e+02 4.982375129993206997e+01
4.667999009239347856e+02 2.421720281277313234e+02 4.971485679461212470e+01
4.701611143359353946e+02 2.455295424606024426e+02 4.961549689191102885e+01
4.745217032086871995e+02 2.498799149184906696e+02 4.950910875905576347e+01
4.789584196968959304e+02 2.543158795032803425e+02 4.938904959079471979e+01
4.825207558482039190e+02 2.578720357097806186e+02 4.929952403390076654e+01
4.870934219546481927e+02 2.623179237495115785e+02 4.919691749815768844e+01
4.916682561900885275e+02 2.667048630093063366e+02 4.904335638762064775e+01
4.952787034865280589e+02 2.701391504745446355e+02 4.890175257365612538e+01
4.998553888207587761e+02 2.745161564722878325e+02 4.876441572167635030e+01
5.043861325058188072e+02 2.788566845616057890e+02 4.862013158087314935e+01
5.080705108326059758e+02 2.823690788233493549e+02 4.850120532976751520e+01
5.125298531585285673e+02 2.865794107859761652e+02 4.836728925204371876e+01
5.162005585677943600e+02 2.900178224102435252e+02 4.824993613977154894e+01
5.207180380459590197e+02 2.942260883094437531e+02 4.811598746773007917e+01
5.251991752231012924e+02 2.984078962891512674e+02 4.796072743771449609e+01
5.286742217683787430e+02 3.016581156793548644e+02 4.783924165267443840e+01
5.330497997055954329e+02 3.058153941522216996e+02 4.768305110712585559e+01
5.372706927529477525e+02 3.098941030563066192e+02 4.755243954849063925e+01
5.405417414451565037e+02 3.130926363188058303e+02 4.746852407864665935e+01
5.447123088162857130e+02 3.171868479419385949e+02 4.732916480757852895e+01
5.488339321037797163e+02 3.211552065486610559e+02 4.720595026401741023e+01
5.522129859333379045e+02 3.243399531671009299e+02 4.709630497812702288e+01
5.561744032953702117e+02 3.279532790350626215e+02 4.695648502421703796e+01
5.601445391544571066e+02 3.314070099313482842e+02 4.686054500186801164e+01
5.633186200323380035e+02 3.340264642463166638e+02 4.677473516424139177e+01
5.673298105790167938e+02 3.371183141194794075e+02 4.667401995429460726e+01
5.718787693902213505e+02 3.405732967146897749e+02 4.645515496420662771e+01
5.754985164387715031e+02 3.431805417759986199e+02 4.630174149281513252e+01
5.798125988399485777e+02 3.461457329194308272e+02 4.613599455597249488e+01
5.841834860223329997e+02 3.492447831566856280e+02 4.595718409153515438e+01
5.872366005749092892e+02 3.513964241785399736e+02 4.585752959384448957e+01
5.914948316229470038e+02 3.545940613859970085e+02 4.569348602563960071e+01
5.957629344059216692e+02 3.577787389459338101e+02 4.548934798928209489e+01
5.990984871353043673e+02 3.600842597058067440e+02 4.533707525807974292e+01
6.035021138683396202e+02 3.627166842277148362e+02 4.512108084079339676e+01
6.081311930143440350e+02 3.649543209705800564e+02 4.490615252570952975e+01
6.120586213584674624e+02 3.664625561217543463e+02 4.470284304031103062e+01
6.168562838710538472e+02 3.677356570993121068e+02 4.448204213364176951e+01
6.217969556475215995e+02 3.686950506102160716e+02 4.419734841693222904e+01
6.259284565239868243e+02 3.691645132410989163e+02 4.394462112768998452e+01
6.304603989771446777e+02 3.687263560098317043e+02 4.377512239649379922e+01
6.356995663398015495e+02 3.683220663903784953e+02 4.342800329286251326e+01
6.399565934181380271e+02 3.677219975283790063e+02 4.313387771914391067e+01
6.453939235908517276e+02 3.665724338355964846e+02 4.273796897628847802e+01
6.510045410533805352e+02 3.652745964621636858e+02 4.231280797952354078e+01
6.553721207266548845e+02 3.641016886537722144e+02 4.195922985353041668e+01
6.606595227651826008e+02 3.623562561723059048e+02 4.148616157688839223e+01
6.661957175823154103e+02 3.607964219798965360e+02 4.104599021300453643e+01
6.706169862012427529e+02 3.596765183810031203e+02 4.071299186601897446e+01
6.762263391951912581e+02 3.584690296580599806e+02 4.028230555672087121e+01
6.819492834550314910e+02 3.575566017905165381e+02 3.988024903652725328e+01
6.861827401999664744e+02 3.569012561951681732e+02 3.957107527297523575e+01
6.912562426104216229e+02 3.562490062464967764e+02 3.921336549599698174e+01
6.958568179571143446e+02 3.556987537515997246e+02 3.889637932239305940e+01
6.993076550452105948e+02 3.553018477219281408e+02 3.866288300598236560e+01
7.032262425547378371e+02 3.548399220303036259e+02 3.843369256892887620e+01
7.065940677495827913e+02 3.543855155991129209e+02 3.827593606722724928e+01
7.087730090419759108e+02 3.540623833753667782e+02 3.821109900803064363e+01
7.109621874163206030e+02 3.537023925499290158e+02 3.815998579043549910e+01
7.125401076639266194e+02 3.534244385712911480e+02 3.811815292266009436e+01
7.135789041817638463e+02 3.532524399834732662e+02 3.805785501478035826e+01
7.147295263875748788e+02 3.531804672745013249e+02 3.803112957680044559e+01
7.162361121915071180e+02 3.533142821018822133e+02 3.796410732405254862e+01
7.177465591958639379e+02 3.537610781517713576e+02 3.786313608086268800e+01
7.196165787840573103e+02 3.550671816400514444e+02 3.772696633341958261e+01
7.212380771559865025e+02 3.573122262245489651e+02 3.750496509123571798e+01
7.223063848971667085e+02 3.596878243483773758e+02 3.727483618252871622e+01
7.233076717731653389e+02 3.631490950714430710e+02 3.696420481821012061e+01
7.240048180991223035e+02 3.671878453512831584e+02 3.665919288263238229e+01
7.244058919040508044e+02 3.706655178344669821e+02 3.639469754261331502e+01
7.248644731419763048e+02 3.754167233253344875e+02 3.607928297061516787e+01
7.254243400729242239e+02 3.805266155437357156e+02 3.572243387126235348e+01
7.257776329916800933e+02 3.848061968527085241e+02 3.538991000274882026e+01
7.263026238248264690e+02 3.904655940308687718e+02 3.495953710997504515e+01
7.268315155320042322e+02 3.963776413845500883e+02 3.455288092373632480e+01
7.272530505479840031e+02 4.013146263809217089e+02 3.420073255472240703e+01
7.277710289993083279e+02 4.076032223285124587e+02 3.370088765183770363e+01
7.283372391329387483e+02 4.139260729330026720e+02 3.317987390575153483e+01
7.288088355551142286e+02 4.192530176550772580e+02 3.267930773847896120e+01
7.294169525100430747e+02 4.259988201980347071e+02 3.202340943638471060e+01
7.300716707169469828e+02 4.328263795413145658e+02 3.135343586898666146e+01
7.305531470277817334e+02 4.381170701222521870e+02 3.081945794921379544e+01
7.311514352823376157e+02 4.447072313157472649e+02 3.015755177899151462e+01
7.317287064673835175e+02 4.513224693463400854e+02 2.953037570132635636e+01
7.321751702288731849e+02 4.564983324282256945e+02 2.900310193359011279e+01
7.327312434806974579e+02 4.630159530521686975e+02 2.835996476424797663e+01
7.331927014468676589e+02 4.695326720057649368e+02 2.770398385121613316e+01
7.334554171257377675e+02 4.747430923131451550e+02 2.717545581331941307e+01
7.334128297292327261e+02 4.811506051159834101e+02 2.652162968826194955e+01
7.330253187606274423e+02 4.876520076117425901e+02 2.585845620633330455e+01
7.325379260648721811e+02 4.930292160708683582e+02 2.530218857949994415e+01
7.317610124529016957e+02 5.001408624787626991e+02 2.460630978656472578e+01
7.307266037094809690e+02 5.071529519582641115e+02 2.394414690234097520e+01
7.296240811748559736e+02 5.126763863685284832e+02 2.342475322253226366e+01
7.279391183894542792e+02 5.193409330755769133e+02 2.280393646932311214e+01
7.259692532272317749e+02 5.256677071432839057e+02 2.220163153519175836e+01
7.241939867184887589e+02 5.309934727156232839e+02 2.167094371036343148e+01
7.217615633830773731e+02 5.371307470744695820e+02 2.103914281636733818e+01
7.192335895164037538e+02 5.430427838387217889e+02 2.040609987617349574e+01
7.171993999420360524e+02 5.474004916968954149e+02 1.994425631299336032e+01
7.146216973018656518e+02 5.526282687332561636e+02 1.937889951570810965e+01
7.120940097122181669e+02 5.574738792859050136e+02 1.884165988400402725e+01
7.102059807842595092e+02 5.610255002309866086e+02 1.844127816874774339e+01
7.080107963295695299e+02 5.651372365291292681e+02 1.798913968577790357e+01
7.060867943250323151e+02 5.688203029087273990e+02 1.759398541162374840e+01
7.047026766960900659e+02 5.717355034404099570e+02 1.735322673414745509e+01
7.030938530637795338e+02 5.745724285002997931e+02 1.708096453888862953e+01
7.014105295700678653e+02 5.768783174665911702e+02 1.684329368972931817e+01
6.997860486398265039e+02 5.784534806012800345e+02 1.669653969162597207e+01
6.973150325965023058e+02 5.797665501480896637e+02 1.655414377495809219e+01
6.944771445065914577e+02 5.803219714430765634e+02 1.645849760078151292e+01
6.919679724991519834e+02 5.801159051418937906e+02 1.645941538833731954e+01
6.889155268094152689e+02 5.787413658743880660e+02 1.662417440646828126e+01
6.857110156155858931e+02 5.770543396016573752e+02 1.690367123360925916e+01
6.830951020285856430e+02 5.753142950832484530e+02 1.710822023985711837e+01
6.797067129120323443e+02 5.727415456095286572e+02 1.754989219789749910e+01
6.762553101723053715e+02 5.696769866032302616e+02 1.810160810014923527e+01
6.733055645615741014e+02 5.671278675507826392e+02 1.857265953919899459e+01
6.694869963573269160e+02 5.638503820729306426e+02 1.914472475244093630e+01
6.655596524566822154e+02 5.603516861002958649e+02 1.971392573616141064e+01
6.623215818816654519e+02 5.575356720817831047e+02 2.020166450643420575e+01
6.580680820005864007e+02 5.538899341956141598e+02 2.081824266348414199e+01
6.536813118723698608e+02 5.501856727931722162e+02 2.142706749239755837e+01
6.501843069176552490e+02 5.472150973572997827e+02 2.190245018903993213e+01
6.457289175036171400e+02 5.433877013275612171e+02 2.244769762363564780e+01
6.411506326346250262e+02 5.395637080020319445e+02 2.299909345760822532e+01
6.373450400193103178e+02 5.365030524104079177e+02 2.343257147617081415e+01
6.324865323078433903e+02 5.327827250742202523e+02 2.395768090763779767e+01
6.274158355140182266e+02 5.289735953325332503e+02 2.446683526919663265e+01
6.233277631550206479e+02 5.258337348080458469e+02 2.483162435589503048e+01
6.184326941714234636e+02 5.217990282486348406e+02 2.528077303847956614e+01
6.136830337041949406e+02 5.176441978335490148e+02 2.568012532925445157e+01
6.098168245846866284e+02 5.140970752271109632e+02 2.598391109064370497e+01
6.050220770500459366e+02 5.095738573703826546e+02 2.637238400993111398e+01
6.002092821860851473e+02 5.049431570360414412e+02 2.679487500530108335e+01
5.963172694872546344e+02 5.011768930668014832e+02 2.714367914982333474e+01
5.916132158239586261e+02 4.964873738385322781e+02 2.756629546576359857e+01
5.868871582919794037e+02 4.916643360193619401e+02 2.801292744246539357e+01
5.832644312263737447e+02 4.878740745368159537e+02 2.832834890687466611e+01
5.787095846452709793e+02 4.830492199536040516e+02 2.875382390015089840e+01
5.742726513641730435e+02 4.782495018421125224e+02 2.912442427874586670e+01
5.707898453184461687e+02 4.744592824594774925e+02 2.943068375937927783e+01
5.666415603798031952e+02 4.699436639246812888e+02 2.977890069155613162e+01
5.625504710559221166e+02 4.654698907752523382e+02 3.010494451759891277e+01
5.592796297724869419e+02 4.619153711596580365e+02 3.035856791477113958e+01
5.551292703801298103e+02 4.574436089034897464e+02 3.066917903351058072e+01
5.510452366300185076e+02 4.530589152364356096e+02 3.098480238646801510e+01
5.476411361676971410e+02 4.493961844000448878e+02 3.125206941745823386e+01
5.434526701855509145e+02 4.448344202614935057e+02 3.155136678755521018e+01
5.392714329314740098e+02 4.402432090514375318e+02 3.183401842263801740e+01
5.359558526706130124e+02 4.366179103057020257e+02 3.204771335941590849e+01
5.316982514351980171e+02 4.320100734796728830e+02 3.234258562600466291e+01
5.273131131001293852e+02 4.272984859183690105e+02 3.258979849538107487e+01
5.238554088974499336e+02 4.235898236151796823e+02 3.278453664439437887e+01
5.194767903714313206e+02 4.188704062711740903e+02 3.303870268795073883e+01
5.151307806873735444e+02 4.141911808436449860e+02 3.328037358948142810e+01
5.115935715554687135e+02 4.103832047043307512e+02 3.348779746191908657e+01
5.072543505463888209e+02 4.057131038801537670e+02 3.375516079074772335e+01
5.028064154020680689e+02 4.008996843258279341e+02 3.401199885453283400e+01
4.991979163747026860e+02 3.969904271258059225e+02 3.424238329820171600e+01
4.947053753139817900e+02 3.921249239758444105e+02 3.451436298823793436e+01
4.902918153114579809e+02 3.873275510271492408e+02 3.476965950621617196e+01
4.866611990069961280e+02 3.833819702427282436e+02 3.498529763340802390e+01
4.821792315649571492e+02 3.785356973946948074e+02 3.522862801394475696e+01
4.777694330187609353e+02 3.737674197469759747e+02 3.549841678581010740e+01
4.742149113832837770e+02 3.699458189883362706e+02 3.570083757578035488e+01
4.697710732815703523e+02 3.651390450289518981e+02 3.596134506145058651e+01
4.653444832013819337e+02 3.603250837038608552e+02 3.623628931293021083e+01
4.619077705466115731e+02 3.565470862203775368e+02 3.646553836447463937e+01
4.573328521303431557e+02 3.515027510697860862e+02 3.673048477567280656e+01
4.527771391463025452e+02 3.464933603354714933e+02 3.700828637551477129e+01
4.492494780419444282e+02 3.426486235170038412e+02 3.722383253718307117e+01
4.449528589837608479e+02 3.379881722960568595e+02 3.749015669346908908e+01
4.405132162480738316e+02 3.332265404607979917e+02 3.781038509247181878e+01
4.368180281988219917e+02 3.292929905183751771e+02 3.807750378616222520e+01
4.324304352679951080e+02 3.245973453512561377e+02 3.843836884918155050e+01
4.278901207230384216e+02 3.197097334974173464e+02 3.881119375160531604e+01
4.240591454312655060e+02 3.155635405541044065e+02 3.912068230251179557e+01
4.195248409645861898e+02 3.106277037212086043e+02 3.952097815382409607e+01
4.159195185938670534e+02 3.066903218989514812e+02 3.984733922117305127e+01
4.116643175180680032e+02 3.020161711697268743e+02 4.027786306905385061e+01
4.076341317033417795e+02 2.975329465693586144e+02 4.073571042888763571e+01
4.037826026292713664e+02 2.932261191303249461e+02 4.105943391733733705e+01
3.982074936146540836e+02 2.869423304456066717e+02 4.142053513495033457e+01
3.940980182853017482e+02 2.820896297515859033e+02 4.187456127200996292e+01
3.893280336714900614e+02 2.764932578448890013e+02 4.217121027301083558e+01
3.854770457060362787e+02 2.715650909825050690e+02 4.264418633493455957e+01
3.814362392901043677e+02 2.662507063736067039e+02 4.308724294243737774e+01
3.780514521305041740e+02 2.616928295460789400e+02 4.343922132463595176e+01
3.741672626648455662e+02 2.562990626209050902e+02 4.388876483606960477e+01
3.702769016349349727e+02 2.507716045028663530e+02 4.433126107884521616e+01
3.674982286905559477e+02 2.466458371545552950e+02 4.468385735560868710e+01
3.640578421747973152e+02 2.414685663402076727e+02 4.508963190726217363e+01
3.610739610395776822e+02 2.367694489963436411e+02 4.552980730146272492e+01
3.586549574457197309e+02 2.328727344413941012e+02 4.583723596011054013e+01
3.559184624616659107e+02 2.282400785027758161e+02 4.622733979319093578e+01
3.536088157525433644e+02 2.238101628236331635e+02 4.658863292485641949e+01
3.524394975167548409e+02 2.207473520961601707e+02 4.688054880194026453e+01
3.511040511122477028e+02 2.165545563614986122e+02 4.723597356362263611e+01
3.497521766895528117e+02 2.119918284547044323e+02 4.755382885910631785e+01
3.488817777394820041e+02 2.084447457489080762e+02 4.777103800715691051e+01
3.479805086687931066e+02 2.039137396560644220e+02 4.800327312544708747e+01
3.474428715149968525e+02 1.994024359580407975e+02 4.822846791588850124e+01
3.473395304422617187e+02 1.958013230454419613e+02 4.838326333890825026e+01
3.476709421388151213e+02 1.911413422772654940e+02 4.853404045095578567e+01
3.485716776401675929e+02 1.864120207204620954e+02 4.865038253548751612e+01
3.497688023566706761e+02 1.826994446236579677e+02 4.872703590005902896e+01
3.518529058804027727e+02 1.783524830113438497e+02 4.877393962065761457e+01
3.545892189863996009e+02 1.741627202809772825e+02 4.871252849079576919e+01
3.572322388378324831e+02 1.711011852237392645e+02 4.861734082549633484e+01
3.610095644512994113e+02 1.673624782847669223e+02 4.846386002951452809e+01
3.650313673599612798e+02 1.634669497976142623e+02 4.825575423058892000e+01
3.684197561174990483e+02 1.602777578193955037e+02 4.799965501125564771e+01
3.730404401933438407e+02 1.565655308796366114e+02 4.759366686554771775e+01
3.775022095608697441e+02 1.525983291601662302e+02 4.713520865848153107e+01
3.809789942379538843e+02 1.494197427447030861e+02 4.670011694174998240e+01
3.852290367399489810e+02 1.451238855756244845e+02 4.607258672036005009e+01
3.892766609102985740e+02 1.406747514358159776e+02 4.541403388928277707e+01
3.929206523217475819e+02 1.382692231673895549e+02 4.485474008709999794e+01
3.961544212933717404e+02 1.336853707428452083e+02 4.431823102217807531e+01
3.989764957790578137e+02 1.289096379590347965e+02 4.380299743887320574e+01
4.008990319234811182e+02 1.249161107173152914e+02 4.342489624639346601e+01
4.028633423836013776e+02 1.199615378414421798e+02 4.300913617021706159e+01
4.043924093591854785e+02 1.150654484704792964e+02 4.268647226470233846e+01
4.052879924720940039e+02 1.115244927921928877e+02 4.246691568596475008e+01
4.060290714463795894e+02 1.073933798712378973e+02 4.225078402898245145e+01
4.065599791163011218e+02 1.031762744998988950e+02 4.204762684128780847e+01
4.064773756543369814e+02 1.005498076010859592e+02 4.195374974539439705e+01
4.060873080845260574e+02 9.768383621430656660e+01 4.191503314233246158e+01
4.049755083131851165e+02 9.498867800333161426e+01 4.189676395921230068e+01
4.037493308662284335e+02 9.303203136848422616e+01 4.187926583734451924e+01
4.014836548096757838e+02 9.095280352289046277e+01 4.181491464608952668e+01
3.983555260648251419e+02 8.953795159649322954e+01 4.166319675831108782e+01
3.953952253500458482e+02 8.898550200693021850e+01 4.152984487267782754e+01
3.911960562342824232e+02 8.878490421495096996e+01 4.141454376131143533e+01
3.866475496096651909e+02 8.855642465720482903e+01 4.120571590098899861e+01
3.826046735066917677e+02 8.823915605105052862e+01 4.100022543622378635e+01
3.773285832511020317e+02 8.762009318508033573e+01 4.072701585122639756e+01
3.718829527581268621e+02 8.671662340593620399e+01 4.045155720311831971e+01
3.674980894798960094e+02 8.587203329399949325e+01 4.020635716829928441e+01
3.619273229283228943e+02 8.453633106867707170e+01 3.991768074373878505e+01
3.566164987598000380e+02 8.300982238788904510e+01 3.972385426229237737e+01
3.527300547292933288e+02 8.187753526687679084e+01 3.950179007558075739e+01
3.482351248410353151e+02 8.037446719732483302e+01 3.921370979049157768e+01
3.442440324519049000e+02 7.902361141673766554e+01 3.898097905171854904e+01
3.413541381457317243e+02 7.824360947142073996e+01 3.882553696637596374e+01
3.380345041511075692e+02 7.782354979649242921e+01 3.867163261826510734e+01
3.348068282909009667e+02 7.816935648452627561e+01 3.856156751779148095e+01
3.323536453332022802e+02 7.908531368726679034e+01 3.847193710168542680e+01
3.296018195769888166e+02 8.105847616982472914e+01 3.837482982126633146e+01
3.264955202685342215e+02 8.350167195227741956e+01 3.869840050753823846e+01
3.249246389639074550e+02 8.591290480250296469e+01 3.949543628142626517e+01
3.232778032110120989e+02 8.965772864695300370e+01 3.958369462903372948e+01
3.213681039717965859e+02 9.374052632151672526e+01 3.974330627534161664e+01
3.195169555132064829e+02 9.719039165257284196e+01 3.988787416450917789e+01
3.168429808197477655e+02 1.014873463048267155e+02 4.007186359920485330e+01
3.135693822088186948e+02 1.059763806915286182e+02 4.039041285651153856e+01
3.107417502334753294e+02 1.094555335110855481e+02 4.055332328400453434e+01
3.070457045538349234e+02 1.136476538791525712e+02 4.068532187729126548e+01
3.031675951242173142e+02 1.178273830651408218e+02 4.087381132288869878e+01
3.000063775484012467e+02 1.210748649997813402e+02 4.097091918364339591e+01
2.959333497042854333e+02 1.251261732542276235e+02 4.106844505772119902e+01
2.918433112749622751e+02 1.291045135803220774e+02 4.117582579152931288e+01
2.886475844493596696e+02 1.321993134969219454e+02 4.126478082509434842e+01
2.846789407685509445e+02 1.360795990295593185e+02 4.133548220616733460e+01
2.809549620019363374e+02 1.399323410642514887e+02 4.144961075025658204e+01
2.780606937472081199e+02 1.431250954674882507e+02 4.152505973411641804e+01
2.747347636915035309e+02 1.471266192397006023e+02 4.157122575391314001e+01
2.716063566561878133e+02 1.514858303217041282e+02 4.162553954704413428e+01
2.694675294674443649e+02 1.551403876145419360e+02 4.169837790536573152e+01
2.672290798309937827e+02 1.599197937568756061e+02 4.171429858795769974e+01
2.661623108167336795e+02 1.642433684288924667e+02 4.202765277701526259e+01
2.650564090226555436e+02 1.684921737313531764e+02 4.195455879876491423e+01
2.641006157685700373e+02 1.739301967018295159e+02 4.182858922276038527e+01
2.636751515598903097e+02 1.795237202864041706e+02 4.168849147998263760e+01
2.639043076861587451e+02 1.838526003202231038e+02 4.167654311345086171e+01
2.643888647640518457e+02 1.896696553211678236e+02 4.152800025496085823e+01
2.654091417860953470e+02 1.954883249779989853e+02 4.137196622799957169e+01
2.665314064839183175e+02 2.001392487884804439e+02 4.134071762423378260e+01
2.682631778178703144e+02 2.059508021320926332e+02 4.112152011770186277e+01
2.704029303383742899e+02 2.116654058044832709e+02 4.084674604180266755e+01
2.724300921896078762e+02 2.161925328754384168e+02 4.060958037638913254e+01
2.752423318919858275e+02 2.215598903181126786e+02 4.032259738913732150e+01
2.784458548805124565e+02 2.270333829704725019e+02 3.998849178902892021e+01
2.811749252787600994e+02 2.312579478203614940e+02 3.974629006066561487e+01
2.846718667163958685e+02 2.363659703233017524e+02 3.944009064469710779e+01
2.881855039877549416e+02 2.412929103672551321e+02 3.914059967270075191e+01
2.911403811544490736e+02 2.453152073271360507e+02 3.889415974096234407e+01
2.947750700592712860e+02 2.502872848518329079e+02 3.865320200065205114e+01
2.983203549180681762e+02 2.552914207171801877e+02 3.839431910753424404e+01
3.010961066350492388e+02 2.592021278570530285e+02 3.819545438301784657e+01
3.045623182869055086e+02 2.641261767199138717e+02 3.796204696076767249e+01
3.078956227680553184e+02 2.690512356630789554e+02 3.774050367114217153e+01
3.103143530413841518e+02 2.727632082112996841e+02 3.757011188536885982e+01
3.133693204040673095e+02 2.778767218315042555e+02 3.735844250552352719e+01
3.164002111966353255e+02 2.832779414788736858e+02 3.714285422623396471e+01
3.186093876229681428e+02 2.874786076464600342e+02 3.697130361657256969e+01
3.211224394421447528e+02 2.925148333241112368e+02 3.684512981977599821e+01
3.235575380774546943e+02 2.978161792411434021e+02 3.664915136542260399e+01
3.254871780825640144e+02 3.022267928934839460e+02 3.649635797567221118e+01
3.278662487261262299e+02 3.077597213518658918e+02 3.629699078601804274e+01
3.301855437340083199e+02 3.131702312048863632e+02 3.606003942040666743e+01
3.321245275027804382e+02 3.176303928687992766e+02 3.588923760620984638e+01
3.344432208343299067e+02 3.226435500589044523e+02 3.575381741188584783e+01
3.370672283053781371e+02 3.281406709491091647e+02 3.555175678093557678e+01
3.392394558313215498e+02 3.323960712045559944e+02 3.538040877935438289e+01
3.421689982004636477e+02 3.376891249916950528e+02 3.514760119390950166e+01
3.452792833344592509e+02 3.428216895449784829e+02 3.491577968206427585e+01
3.478111138204899362e+02 3.468058797660564210e+02 3.472199167411410770e+01
3.512901619102863719e+02 3.523861792707985501e+02 3.438773732445470444e+01
3.546479389334855341e+02 3.574274356621794482e+02 3.418482035512431594e+01
3.574500326711807361e+02 3.614785787480531098e+02 3.403878586826404273e+01
3.609694205843665031e+02 3.663948681920430204e+02 3.389912219445371022e+01
3.645111245995854574e+02 3.711957725029585617e+02 3.376868168759245492e+01
3.674439784096638277e+02 3.750976966465433406e+02 3.372921231365872075e+01
3.710605676549985219e+02 3.800346844381556934e+02 3.362627118125179493e+01
3.747672819408053329e+02 3.850846407635659148e+02 3.352987909114251863e+01
3.779220435329953034e+02 3.892531239970407455e+02 3.349404182150112774e+01
3.819665644075246291e+02 3.942719504264463239e+02 3.334798287102361769e+01
3.861247019854302494e+02 3.993180893879427344e+02 3.334108020779171255e+01
3.893155861262397366e+02 4.032825364881535961e+02 3.323205692259674038e+01
3.932972688085080790e+02 4.082893903759002683e+02 3.305098311383169118e+01
3.972192187580153018e+02 4.133612700688172481e+02 3.286810615435896921e+01
4.003527339411414800e+02 4.174936962777553049e+02 3.275404060217910285e+01
4.041024968272180899e+02 4.224889431281380325e+02 3.261367690105310402e+01
4.082139540866591005e+02 4.279166009534210957e+02 3.246290150510922956e+01
4.113461452350041441e+02 4.319552785810735713e+02 3.233196239722208531e+01
4.152362123617032239e+02 4.368766075213317208e+02 3.219589690486540690e+01
4.191217213682483589e+02 4.418174411947234717e+02 3.199046390232154380e+01
4.221875156829560183e+02 4.457187187703867721e+02 3.189050191114803923e+01
4.260568675371914082e+02 4.506738418315705985e+02 3.174704024739493491e+01
4.298533116036472848e+02 4.556595355499929383e+02 3.159997378111163258e+01
4.328223671391804714e+02 4.596166931395050597e+02 3.148475070340057158e+01
4.366422602517450287e+02 4.646350943427942752e+02 3.133674011599105569e+01
4.404025823712943293e+02 4.695378405391466572e+02 3.121145045691908848e+01
4.433473895479308453e+02 4.733251157954945825e+02 3.113356302446983292e+01
4.470974605953451260e+02 4.780178303764306520e+02 3.099392258399779010e+01
4.509426045227616555e+02 4.826384876621032163e+02 3.084467695696217859e+01
4.527410535931682602e+02 4.843483553333133500e+02 3.116983814378061268e+01
4.567397329822306347e+02 4.887909401543212766e+02 3.102429053147342231e+01
4.606069877960530903e+02 4.929550847379992433e+02 3.094718936846547308e+01
4.636936409666100189e+02 4.962913385024721151e+02 3.088490320455627369e+01
4.675135300826575531e+02 5.006153958760381784e+02 3.069911360504424636e+01
4.701752564216541828e+02 5.035236411077347611e+02 3.080593641139340022e+01
4.725388244240546669e+02 5.062950917300063907e+02 3.078846504451811228e+01
4.761355395717762349e+02 5.106889350200131616e+02 3.064439032642899008e+01
4.791809327383633104e+02 5.143990973008552601e+02 3.047348644949668994e+01
4.827759710120093359e+02 5.185880596534202596e+02 3.034341204290511840e+01
4.867210880077591924e+02 5.229651670503012610e+02 3.017409300297592623e+01
4.898368312574625634e+02 5.263126136998478160e+02 3.003701673138844441e+01
4.942137696504492510e+02 5.309387403710977651e+02 2.981668041234796362e+01
4.984744974622745985e+02 5.352796231988413638e+02 2.964477604846431547e+01
5.018331336962954765e+02 5.386971250565559330e+02 2.950541655822199871e+01
5.061359531093535224e+02 5.430924468709042685e+02 2.926907084435629258e+01
5.105800683557214370e+02 5.476858855778425550e+02 2.909836166723382789e+01
5.140734621337974204e+02 5.512536432656486340e+02 2.897085542366262345e+01
5.308221801278943985e+02 5.674485104257096282e+02 2.822140600438608615e+01
5.308221801278943985e+02 5.674485104257096282e+02 2.822140600438608615e+01
5.308221801278943985e+02 5.674485104257096282e+02 2.822140600438608615e+01
5.316007687245185025e+02 5.681716925134949179e+02 2.816271503220981032e+01
5.361145174113979692e+02 5.722480888068098466e+02 2.784664200156078095e+01
5.397071905720335963e+02 5.753968878079801925e+02 2.756901420240482992e+01
5.443346099824443627e+02 5.794354968855491279e+02 2.733665513018446092e+01
5.489263452664017677e+02 5.833482004490438158e+02 2.711672547385616383e+01
5.527025329277200854e+02 5.864836309837244244e+02 2.694185302363516143e+01
5.574187627156654798e+02 5.903098000534250787e+02 2.678300255192419854e+01
5.621370180500332481e+02 5.940539762060618614e+02 2.658537051829384978e+01
5.658986360299561511e+02 5.970684240170098747e+02 2.640437726042042854e+01
5.705638959820732907e+02 6.006460623820607907e+02 2.623419844146649993e+01
5.753481911118983589e+02 6.042286076152142869e+02 2.602072573290251611e+01
5.790313868400614865e+02 6.068929070439821771e+02 2.588414385525862471e+01
5.836685286843799076e+02 6.101986335798355867e+02 2.571437506931111727e+01
5.882413809953980035e+02 6.133704603578619299e+02 2.553687605871968458e+01
5.919998599889054276e+02 6.159345486177846851e+02 2.538507509648608362e+01
5.963648916292434023e+02 6.188923579515540041e+02 2.517789680356151294e+01
6.005276764882341922e+02 6.216293008283171275e+02 2.492085063627744290e+01
6.038657244830997115e+02 6.237784483704347167e+02 2.463177311936998848e+01
6.079973335859272083e+02 6.262143729011843334e+02 2.428721534042217201e+01
6.153825166800304487e+02 6.310128876462219978e+02 2.309969241555645425e+01
6.318386560942085453e+02 6.373572450294111604e+02 2.020574160023726051e+01
6.318386560942085453e+02 6.373572450294111604e+02 2.020574160023726051e+01
6.318386560942085453e+02 6.373572450294111604e+02 2.020574160023726051e+01
6.318386560942085453e+02 6.373572450294111604e+02 2.020574160023726051e+01
6.368892270793623993e+02 6.399356227850346386e+02 1.926716445082752571e+01
6.408536547802880250e+02 6.410755963452488686e+02 1.852430514291190988e+01
6.436389370203296494e+02 6.417348085120195265e+02 1.796853569916692095e+01
6.477593082290179609e+02 6.430696083177385844e+02 1.731370330218459230e+01
6.513562521592398298e+02 6.441193257470572462e+02 1.684290819296039743e+01
6.538567543857470810e+02 6.447830646232657728e+02 1.651716145429027804e+01
6.655533357356423494e+02 6.449771045007105386e+02 1.522037982180933824e+01
6.655533357356423494e+02 6.449771045007105386e+02 1.522037982180933824e+01
6.655533357356423494e+02 6.449771045007105386e+02 1.522037982180933824e+01
6.462658891225034949e+02 6.341814571212416922e+02 1.781816172349440919e+01
6.451085022664576627e+02 6.303588000714628379e+02 1.857290054881765684e+01
6.425269895808185083e+02 6.277478539997389362e+02 1.939863187049800075e+01
6.413377390080599980e+02 6.235761583164273816e+02 2.059007246579008665e+01
6.395669876478309561e+02 6.188954982807304077e+02 2.184505024964502340e+01
6.321112064360895602e+02 6.123191639712038068e+02 2.367393893392682713e+01
6.289103420611954789e+02 6.073229919377899932e+02 2.505005492187354221e+01
6.303222318650009584e+02 6.036272639885196440e+02 2.565885484381995596e+01
6.311454077526575475e+02 6.004292165688725618e+02 2.616183218039636316e+01
6.325548162311044962e+02 5.962977168802576671e+02 2.674135664563440429e+01
6.335986305352653289e+02 5.921371227208371693e+02 2.755092699147911262e+01
6.343270652887597407e+02 5.890559524288182729e+02 2.805625404575748050e+01
6.352024832158481331e+02 5.854269475640764995e+02 2.867455219518353360e+01
6.359798739095458586e+02 5.821947425162311447e+02 2.924878540317968145e+01
6.366994460540499858e+02 5.799963962358538083e+02 2.955642674246221802e+01
6.376559641410756285e+02 5.776441956420273982e+02 2.988181477806804054e+01
6.387666024956758974e+02 5.756768613889669268e+02 3.012963499363224074e+01
6.403681677172910440e+02 5.674092476201990394e+02 3.002446639580071519e+01
6.427178840638314341e+02 5.620332914890141183e+02 3.005345985472136405e+01
6.454958722032185960e+02 5.608298035411778528e+02 3.016158126535940909e+01
6.481139959634563183e+02 5.605046374356320484e+02 3.019468458387311216e+01
6.516465049102030207e+02 5.608013186958892220e+02 3.025220674175286462e+01
6.554638377901960666e+02 5.618585333466805878e+02 3.014620180460882537e+01
6.587052554439062533e+02 5.629989692151514191e+02 3.019472055047530290e+01
6.627115110396964610e+02 5.646423238614290767e+02 3.052834779303028867e+01
6.670036279110470332e+02 5.665351927295889709e+02 3.074882968528459770e+01
6.705765442703077497e+02 5.681776170212642683e+02 3.089449471771581202e+01
6.748937996869030940e+02 5.702742474941460387e+02 3.104486176140932940e+01
6.792009565846149144e+02 5.724724818125937418e+02 3.117675004152763307e+01
6.827028938468799879e+02 5.742630532378680073e+02 3.123551851916229438e+01
6.869956240633002835e+02 5.763724897514921395e+02 3.126722625612745077e+01
6.912931660573660793e+02 5.782278768364658390e+02 3.123971337086405597e+01
6.946826657790743411e+02 5.793231583160370519e+02 3.118671109339592817e+01
6.990495950610636555e+02 5.802377257309115066e+02 3.117232750252856732e+01
7.033757386034440060e+02 5.805152271173942609e+02 3.122933277526623641e+01
7.067633438126943020e+02 5.802936646325201764e+02 3.128217238362213948e+01
7.110222163431315039e+02 5.794211846822786356e+02 3.134013816534836394e+01
7.151755089583150493e+02 5.778261606521557496e+02 3.139195761942649909e+01
7.175353868702613909e+02 5.754569937409955855e+02 3.134924655563279217e+01
7.212879917389709590e+02 5.724958561108703634e+02 3.158248672296797110e+01
7.248850964499561087e+02 5.689356057111026530e+02 3.184948210840980565e+01
7.278130147809542905e+02 5.655844505003660743e+02 3.204736891024259648e+01
7.313477594581906942e+02 5.613530946042228607e+02 3.240930859327588820e+01
7.347950032595967969e+02 5.569533073414536375e+02 3.272515776708020496e+01
7.376220356767034900e+02 5.531342215263366597e+02 3.300959045923799806e+01
7.410768485192456865e+02 5.482701660107954922e+02 3.362653631995453907e+01
7.444141910499931782e+02 5.432742869770829657e+02 3.390739708998394519e+01
7.468932518634937878e+02 5.392626685518071099e+02 3.410577023370035477e+01
7.498405058190473937e+02 5.340764164264180636e+02 3.435839227551741715e+01
7.526582898393173764e+02 5.288351483746355370e+02 3.468241271796429714e+01
7.548576746352639475e+02 5.246374535705863309e+02 3.494977111198041086e+01
7.576407568572924447e+02 5.192659128200903069e+02 3.527227179799805867e+01
7.604077786673137780e+02 5.138465257296281834e+02 3.559765252794343837e+01
7.626789512086465948e+02 5.094153478196697620e+02 3.589257223445007838e+01
7.656578173202387916e+02 5.035832166070849780e+02 3.633526080798590385e+01
7.686014709979522195e+02 4.976303407586415233e+02 3.671585931327679475e+01
7.709252120911219208e+02 4.928709107455150615e+02 3.697319634553963397e+01
7.736301703628992072e+02 4.871977150247126360e+02 3.724994969182423432e+01
7.762821100441726685e+02 4.815418479046429070e+02 3.746947345211476232e+01
7.783240366498869207e+02 4.771007285620639777e+02 3.763015634757658745e+01
7.806948585777963672e+02 4.719796018505377333e+02 3.778200292312723718e+01
7.827724002566235413e+02 4.675039496711137872e+02 3.790398480216553168e+01
7.842828295653152963e+02 4.642694888676521714e+02 3.798062870075170139e+01
7.859754410959642428e+02 4.606397905290219796e+02 3.808468183805783269e+01
7.875713274208735584e+02 4.572404465361327084e+02 3.819849148873053224e+01
7.888349491187539115e+02 4.545396416190033051e+02 3.830965984715761152e+01
7.904656047486680563e+02 4.510516433657526818e+02 3.849253126587010598e+01
7.921681166155753999e+02 4.473220237203188390e+02 3.868145612374530629e+01
7.936664617350197659e+02 4.441567098016503792e+02 3.882361309314776321e+01
7.955833384517331979e+02 4.399578601357751495e+02 3.901421686290861146e+01
7.977971823294678870e+02 4.353633856925414420e+02 3.921945404865027029e+01
7.995815963187965281e+02 4.315698224869515229e+02 3.937086904565499879e+01
8.018889101460322308e+02 4.267035497009954383e+02 3.959373207203795175e+01
8.041197887432192601e+02 4.218083291333008447e+02 3.986062934550783865e+01
8.050635264255024595e+02 4.191268701767480138e+02 4.021001100150042618e+01
8.073829937114630866e+02 4.135132153730234563e+02 4.038434706777479732e+01
8.098194913128663757e+02 4.074099422708653719e+02 4.056284435700022328e+01
8.115128264930672231e+02 4.027909704219550235e+02 4.071174039754899354e+01
8.135625144081557210e+02 3.970238589195449208e+02 4.091281220674897412e+01
8.153898233721204178e+02 3.917878229557850887e+02 4.109411477293788550e+01
8.167571955980222356e+02 3.880926985507070412e+02 4.122735515019784458e+01
8.184651896976918124e+02 3.837666940571882037e+02 4.138954540051854281e+01
8.201501937667235325e+02 3.796638800148621158e+02 4.160245374066142432e+01
8.214894661397609070e+02 3.764719815728205390e+02 4.177688713561259704e+01
8.232707845779948457e+02 3.722676504187626847e+02 4.210238618272146738e+01
8.250718655359746663e+02 3.679500130313084583e+02 4.250638458222773863e+01
8.265233232353957646e+02 3.644845572265459737e+02 4.289448306293194690e+01
8.284762122963975344e+02 3.596022513283736544e+02 4.312460074697289514e+01
8.304677977058368015e+02 3.549057701934975739e+02 4.368877057573067191e+01
8.321213910680819481e+02 3.510332829295036277e+02 4.418933376208916997e+01
8.341551718423206694e+02 3.462046540573987841e+02 4.478423148027605549e+01
8.361270018759780669e+02 3.414552392492079207e+02 4.544373564371825580e+01
8.378230615393449625e+02 3.374524961918336317e+02 4.603445241964043788e+01
8.400158940606527267e+02 3.323669187560977321e+02 4.678522161456469064e+01
8.421625407790897953e+02 3.274214979727245804e+02 4.751880595905338112e+01
8.439638389759791153e+02 3.233007529218057243e+02 4.807404251373812798e+01
8.462437297664014295e+02 3.181581122454634851e+02 4.874418677911854303e+01
8.484190372053292322e+02 3.133402431201761829e+02 4.934051426362690052e+01
8.500304481228870372e+02 3.098886648259546064e+02 4.975337839365026582e+01
8.520793159621055111e+02 3.055128536277685498e+02 5.017953101518300940e+01
8.539349715018479401e+02 3.013174976868748445e+02 5.058322785530703669e+01
8.552229325888754374e+02 2.978868570139459848e+02 5.086069278731601173e+01
8.564506268920158618e+02 2.936015042763795009e+02 5.113147158614967225e+01
8.570426522663155993e+02 2.893220665783504728e+02 5.145384574176126335e+01
8.569450568067086351e+02 2.857606920924202996e+02 5.174499954861659745e+01
8.559889228468464353e+02 2.813293897887681965e+02 5.214228637439750003e+01
8.517578135251810636e+02 2.814187711375429899e+02 5.270494827187525289e+01
8.497544659073878393e+02 2.780677728106347786e+02 5.307357733425167368e+01
8.466469129166637231e+02 2.741671460627996453e+02 5.351995071612127219e+01
8.438023355963098311e+02 2.693876260930626358e+02 5.409180154890059100e+01
8.418013488370006598e+02 2.648157370939279076e+02 5.467213082864961393e+01
8.387700665239221962e+02 2.596605554043459279e+02 5.529381148754779218e+01
8.357888480113224432e+02 2.539475681178657567e+02 5.612565044453128849e+01
8.332721488545123520e+02 2.495452035803604360e+02 5.665594821289012373e+01
8.299967030284117300e+02 2.440295505110008207e+02 5.723384000828109208e+01
8.267344089433847785e+02 2.385203307165192257e+02 5.782805532101201607e+01
8.240968472235913396e+02 2.340381913515272174e+02 5.832339564816319921e+01
8.209105952459701712e+02 2.285016255873941873e+02 5.893263185419205996e+01
8.176177097694815075e+02 2.228557232314370253e+02 5.964641608161568342e+01
8.149698128839256697e+02 2.183215941298896894e+02 6.008366785275782007e+01
8.116942151686148463e+02 2.127637108598222540e+02 6.066641500113509977e+01
8.091003475529155367e+02 2.083876042175788541e+02 6.111702520749331313e+01
8.057784544590540463e+02 2.028440441464455262e+02 6.166010925077066673e+01
8.023793639407356295e+02 1.973747454506985832e+02 6.230153163520969173e+01
7.991877606077705423e+02 1.927862460268540303e+02 6.291170314326581803e+01
7.954547903321099511e+02 1.873191572208914693e+02 6.357201438313752817e+01
7.916794707019007546e+02 1.819207488382673148e+02 6.421054591403503764e+01
7.885737010697409914e+02 1.776330252420544014e+02 6.469251787271349485e+01
7.845892258631588447e+02 1.722427768583784200e+02 6.530121743275269353e+01
7.805330430363721916e+02 1.669443872364016386e+02 6.588885469150764607e+01
7.771914206997919337e+02 1.627636033248688818e+02 6.629025816530045745e+01
7.731879830473217226e+02 1.578991446207374167e+02 6.681369012072894975e+01
7.689396622892011237e+02 1.529436063418361584e+02 6.729713010208772062e+01
7.654537396040018393e+02 1.489619260344320253e+02 6.764456895328373776e+01
7.611163988124717434e+02 1.440974933122262769e+02 6.824097781661318152e+01
7.568680222750776920e+02 1.393766309514538477e+02 6.875180451119523184e+01
7.534302533084373863e+02 1.355185441214337345e+02 6.913065168779704095e+01
7.493105455860054462e+02 1.308018546431781033e+02 6.954307162077512317e+01
7.450933948664351192e+02 1.259426433682323534e+02 6.994964356359091084e+01
7.416134787154651349e+02 1.219410643333702069e+02 7.024496172017819617e+01
7.371832550421645465e+02 1.168630117698209148e+02 7.062978070918040885e+01
7.328474060989894951e+02 1.118737281980590126e+02 7.097618540591916769e+01
7.295301661127223269e+02 1.080298226927043856e+02 7.125396659846829550e+01
7.253273220923579174e+02 1.031233155695529149e+02 7.165481780647880328e+01
7.214600796369729778e+02 9.825307686694821996e+01 7.203280656515931923e+01
7.185635489509998024e+02 9.426663410866031256e+01 7.232241181339959724e+01
7.151803282908890651e+02 8.910054394419063328e+01 7.262764665430493949e+01
7.115178150302519953e+02 8.340729551199925140e+01 7.285456462142423106e+01
7.088842675499122379e+02 7.906109043470691233e+01 7.308021189527070760e+01
7.056826388840252093e+02 7.375147160612733899e+01 7.334508557425456843e+01
7.025367978317071902e+02 6.846260943511448716e+01 7.358197590771253260e+01
7.003951924000978124e+02 6.476280017024069480e+01 7.386099879489550801e+01
6.970758671111173044e+02 5.972806053276259775e+01 7.416164265207756046e+01
6.937025283729419698e+02 5.484260497921291488e+01 7.446827996558160123e+01
6.914852566367519557e+02 5.146751870031503984e+01 7.467064421844573019e+01
6.891024764619144207e+02 4.766355350122812240e+01 7.484548028747893511e+01
6.869832708509195527e+02 4.419485754296835722e+01 7.495462965308460923e+01
6.854459117956539558e+02 4.180161560798490683e+01 7.502411907605136321e+01
6.833652806965801574e+02 3.913958964066257096e+01 7.512274896082844577e+01
6.809096472900507706e+02 3.689820489148454641e+01 7.522383386939856109e+01
6.786826335174253018e+02 3.548393949285517124e+01 7.528868231726295335e+01
6.753374838477391222e+02 3.413881233609102850e+01 7.536187151630372227e+01
6.717180747588563463e+02 3.371080887670435544e+01 7.538920793718844493e+01
6.685289742458669480e+02 3.405655938670159344e+01 7.537033893863296896e+01
6.636561997296159916e+02 3.424543901093423415e+01 7.519116946216024644e+01
6.593757446193073974e+02 3.571466400167481225e+01 7.512102197557328509e+01
6.555933085523445243e+02 3.694789126878265506e+01 7.502496294668739552e+01
6.506166333093885896e+02 3.844771517153517948e+01 7.492820140533397932e+01
6.455251363635416055e+02 4.005517365060694601e+01 7.475159790175996477e+01
6.413663736238856927e+02 4.118243115677987731e+01 7.462411389269132655e+01
6.360149881625554826e+02 4.263154053893399720e+01 7.450106074725800909e+01
6.306327262080826586e+02 4.417645893148319658e+01 7.447622306656131741e+01
6.263227213325178582e+02 4.535444601429554723e+01 7.444154057682811754e+01
6.207546723947973533e+02 4.675583719364323798e+01 7.429602733249127766e+01
6.151443399441529891e+02 4.815770278056253062e+01 7.417286264522275019e+01
6.107241579431959053e+02 4.929030956100562832e+01 7.408439189726976792e+01
6.052606680809146837e+02 5.067484513486202502e+01 7.400021413400860126e+01
6.000075655357204596e+02 5.200751962559284891e+01 7.396793149665431599e+01
5.959503931863498565e+02 5.298082078796023353e+01 7.391175420083835945e+01
5.913431912477176411e+02 5.400913237063066674e+01 7.382813986484822522e+01
5.871134679500169113e+02 5.488494461397800706e+01 7.378463128320105113e+01
5.839774005037825191e+02 5.547771527117836143e+01 7.374852766121458103e+01
5.804953039925878784e+02 5.620670441948849572e+01 7.372617220530888460e+01
5.768244298980166604e+02 5.758452920144463150e+01 7.370089369358434794e+01
5.744251872944328170e+02 5.886823900366317730e+01 7.374464062767425787e+01
5.719857122416221955e+02 6.091095701204481827e+01 7.378797247699384343e+01
5.701367756779711726e+02 6.358045492051528669e+01 7.385527178359330946e+01
5.691883463176786790e+02 6.619327660118020162e+01 7.390493720940085609e+01
5.688590583206132578e+02 6.994337313688271252e+01 7.390916941681474839e+01
5.692350972952460779e+02 7.414907233183313906e+01 7.380696603340270201e+01
5.698026612043427122e+02 7.794052819792946707e+01 7.366585879669206349e+01
5.710765742529356430e+02 8.284898269545259097e+01 7.347417362039212207e+01
5.724376908748999995e+02 8.810958098237749425e+01 7.325291121913888048e+01
5.735788707711044481e+02 9.274971538942452298e+01 7.307079069204675648e+01
5.750092869637428521e+02 9.870688939652657723e+01 7.280092168151628584e+01
5.765100554739053678e+02 1.048610803167222940e+02 7.267744756923464422e+01
5.776256249324933378e+02 1.097289043382268687e+02 7.246008485808602018e+01
5.789836594934631648e+02 1.159531715317692857e+02 7.215719322343828424e+01
5.803441066090917957e+02 1.222586287107731380e+02 7.184924799966917419e+01
5.814209695507151991e+02 1.272694956433480229e+02 7.162401358780795135e+01
5.828604260983670429e+02 1.336677047594206726e+02 7.135693301020785384e+01
5.843732041124171701e+02 1.400867133531115201e+02 7.107629237060837113e+01
5.855959353631835711e+02 1.451941712324567106e+02 7.092217490497199606e+01
5.870793015141641717e+02 1.516716822429460763e+02 7.067169059979819679e+01
5.886221225095478076e+02 1.581621936459435460e+02 7.040777772621127895e+01
5.898926491198028543e+02 1.634283874429081891e+02 7.018809610686629696e+01
5.914305895660857004e+02 1.698413979322026250e+02 6.992148802371585248e+01
5.930414128323320710e+02 1.764210096058232864e+02 6.965618738121105480e+01
5.943141632562762879e+02 1.817553014846712642e+02 6.944247553321233113e+01
5.958438982394482082e+02 1.883651748911427148e+02 6.915242611316139687e+01
5.973710395118487213e+02 1.948955024340405373e+02 6.888512515971513039e+01
5.986306550359649918e+02 2.002933391486910466e+02 6.868872752213789568e+01
6.001994272263011680e+02 2.069855549123570881e+02 6.842495621412837181e+01
6.017439452156654625e+02 2.136589958985964586e+02 6.815689167320320507e+01
6.029876778275142897e+02 2.189526972638363134e+02 6.794114695519662916e+01
6.045777960022969637e+02 2.256697976870757429e+02 6.767635918126816819e+01
6.061830303495034968e+02 2.323975590084833414e+02 6.741158125983736227e+01
6.074515072700642122e+02 2.377410122346392711e+02 6.716427122402160421e+01
6.090118481153065204e+02 2.444832676610391786e+02 6.687152246319897131e+01
6.105690923233316880e+02 2.511039591361301291e+02 6.661351378061573314e+01
6.117575392218120669e+02 2.562305903242491354e+02 6.636485871425871608e+01
6.132091669535795972e+02 2.623795987521478423e+02 6.611190516631735647e+01
6.146331177270858461e+02 2.684896181463345783e+02 6.576997307882066934e+01
6.157978112399930524e+02 2.734192950508631839e+02 6.553087713685849280e+01
6.172148861772118380e+02 2.794638998972771446e+02 6.520044344644443868e+01
6.185914054295226379e+02 2.852911657849568314e+02 6.488308316230092032e+01
6.196686527138904239e+02 2.900011105657528674e+02 6.464255763105097685e+01
6.210113577911481570e+02 2.959919613012405648e+02 6.431481253666876796e+01
6.223400818071947924e+02 3.019858469523393865e+02 6.395800886591533185e+01
6.234272128184557005e+02 3.067796657557292974e+02 6.364437623031064106e+01
6.247999885134738633e+02 3.129249556469555387e+02 6.323475943065204774e+01
6.262043588040655777e+02 3.191174918964877065e+02 6.274347604954675717e+01
6.272915758380027000e+02 3.238425060609720276e+02 6.238644214432352442e+01
6.287558861332602191e+02 3.300672535231585130e+02 6.190501819316209975e+01
6.301502263193608542e+02 3.360578202810299899e+02 6.143478403500479601e+01
6.312104251027660666e+02 3.407001984365356293e+02 6.105209168864373481e+01
6.326022426126353366e+02 3.467484661420734824e+02 6.057181182059850499e+01
6.339406840089895923e+02 3.527418891938633010e+02 6.011503268176922887e+01
6.350045595224719364e+02 3.574573828800316733e+02 5.974473390232909509e+01
6.362978353107159819e+02 3.631516585645637178e+02 5.926566028378580597e+01
6.376620130374276414e+02 3.690079403824076394e+02 5.870905608673652409e+01
6.388118482691829740e+02 3.738333781141126906e+02 5.822998579875713432e+01
6.403933039587061558e+02 3.803508910059140931e+02 5.757373222826921477e+01
6.419163597326232775e+02 3.866181824670212563e+02 5.694661394685739708e+01
6.430999212287817954e+02 3.914597171375370976e+02 5.646615905325699458e+01
6.445016265211966129e+02 3.974224995492392623e+02 5.591215958584287904e+01
6.460321201759570613e+02 4.044986978055584927e+02 5.518360582806830905e+01
6.471470248549539974e+02 4.097998404738761451e+02 5.465061532734423366e+01
6.485371790511342169e+02 4.168285178229601229e+02 5.391770553357770268e+01
6.498524753155763847e+02 4.243121321281216751e+02 5.311650784880738030e+01
6.511914372495414227e+02 4.325560963299335526e+02 5.220890762019239872e+01
6.523324245997600883e+02 4.414020288946093729e+02 5.125249378175131909e+01
6.527904327238013593e+02 4.482226154583198081e+02 5.054176251627390570e+01
6.529006419240859032e+02 4.536749397993383468e+02 5.000911378846986821e+01
6.530431728629125701e+02 4.620084287695098055e+02 4.917498913167155905e+01
6.527684290125514508e+02 4.699873518089364666e+02 4.837643936790752264e+01
6.522121938000339014e+02 4.756121942210097586e+02 4.786357250196572011e+01
6.511674839460094972e+02 4.821638581346173851e+02 4.727550298861510214e+01
6.500002439735210373e+02 4.899510740943494511e+02 4.646201406970753567e+01
6.486914779176054253e+02 4.951599690849579360e+02 4.596898720237396674e+01
6.468408617362222230e+02 5.015888896331646265e+02 4.531849103718989369e+01
6.447527598450753885e+02 5.076298022462432300e+02 4.469346788358454603e+01
6.431329013001181920e+02 5.123887595238345511e+02 4.421090157737830850e+01
6.410100409725273494e+02 5.182644390412310713e+02 4.361003970422159881e+01
6.388760225678838651e+02 5.242111047793125636e+02 4.300970645943250759e+01
6.373811848160196405e+02 5.295132946257413096e+02 4.255767892510174022e+01
6.352829986568222012e+02 5.354426414536303582e+02 4.201407112559304835e+01
6.331648819755675959e+02 5.413255310688202826e+02 4.155774570293507253e+01
6.315874881077968439e+02 5.466770181837250675e+02 4.116686392122566929e+01
6.296127232113894934e+02 5.533644307356280478e+02 4.059638338572880656e+01
6.274996026504873043e+02 5.595639224268236376e+02 4.002109288830281741e+01
6.256483744083900547e+02 5.644365529115184472e+02 3.951322348037470533e+01
6.234161478417886428e+02 5.704599671464757193e+02 3.893201698828114132e+01
6.212971946006080088e+02 5.768150777602352264e+02 3.842783877389560132e+01
6.196330397188146435e+02 5.816565005180154913e+02 3.807823561511307275e+01
6.175287691235498642e+02 5.877193719825279459e+02 3.761411688245306095e+01
6.155059312070413853e+02 5.940192067699076688e+02 3.714909629572390770e+01
6.140157478539974818e+02 5.989146998604162491e+02 3.680050035183948864e+01
6.124207264907417994e+02 6.052226963811913265e+02 3.634626117947853174e+01
6.112742434580470672e+02 6.113640674842597491e+02 3.598344041223275269e+01
6.105285917675721521e+02 6.169769116679726721e+02 3.561096729445098674e+01
6.098170421534316574e+02 6.242588676004447734e+02 3.505195876649410280e+01
6.092717933297128639e+02 6.311471573919914135e+02 3.441753935386631724e+01
6.088962679191949974e+02 6.365709182830737518e+02 3.398773971943042227e+01
6.084233522334272948e+02 6.430938568168548954e+02 3.350341287204727792e+01
6.077896137906072909e+02 6.498973000489245351e+02 3.298857728544540180e+01


==> 07gt.txt <==
x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.919262975454330444e-02 -3.401355817914009094e-02 3.814697265625000000e-04
1.124502122402191162e-01 -7.804820686578750610e-02 8.010864257812500000e-04
1.845539063215255737e-01 -1.278850585222244263e-01 7.171630859375000000e-04
2.507967948913574219e-01 -1.745816916227340698e-01 4.653930664062500000e-04
3.200072646141052246e-01 -2.215165346860885620e-01 5.187988281250000000e-04
3.982232809066772461e-01 -2.747268080711364746e-01 8.926391601562500000e-04
4.724224507808685303e-01 -3.239304721355438232e-01 1.098632812500000000e-03
5.578619837760925293e-01 -3.791214525699615479e-01 3.814697265625000000e-04
6.423217058181762695e-01 -4.312957823276519775e-01 -3.143310546875000000e-03
8.474525213241577148e-01 -5.558876395225524902e-01 -9.536743164062500000e-03
9.608082771301269531e-01 -6.220068335533142090e-01 -1.120758056640625000e-02
1.084641575813293457e+00 -6.930351257324218750e-01 -1.232147216796875000e-02
1.232904672622680664e+00 -7.730349898338317871e-01 -1.319122314453125000e-02
1.376355528831481934e+00 -8.461260199546813965e-01 -1.251220703125000000e-02
1.542388558387756348e+00 -9.245276451110839844e-01 -1.150512695312500000e-02
1.702062010765075684e+00 -9.931476712226867676e-01 -9.246826171875000000e-03
1.869624376296997070e+00 -1.059169411659240723e+00 -6.370544433593750000e-03
2.062453985214233398e+00 -1.130647182464599609e+00 -6.973266601562500000e-03
2.245107889175415039e+00 -1.190681219100952148e+00 -6.690979003906250000e-03
2.648100852966308594e+00 -1.301348567008972168e+00 -5.622863769531250000e-03
2.846798658370971680e+00 -1.343528389930725098e+00 -6.462097167968750000e-03
3.072116136550903320e+00 -1.378948569297790527e+00 -1.225280761718750000e-02
3.280892848968505859e+00 -1.407317996025085449e+00 -1.820373535156250000e-02
3.494201421737670898e+00 -1.431491851806640625e+00 -2.438354492187500000e-02
3.733263015747070312e+00 -1.451434135437011719e+00 -2.603149414062500000e-02
3.956641912460327148e+00 -1.453779220581054688e+00 -2.208709716796875000e-02
4.184977054595947266e+00 -1.441825985908508301e+00 -1.634979248046875000e-02
4.443020343780517578e+00 -1.416419148445129395e+00 -1.377868652343750000e-02
4.684581279754638672e+00 -1.385113954544067383e+00 -1.215362548828125000e-02
5.213432788848876953e+00 -1.279265999794006348e+00 -9.117126464843750000e-03
5.472274303436279297e+00 -1.199818015098571777e+00 -5.928039550781250000e-03
5.762086391448974609e+00 -1.091627120971679688e+00 -3.059387207031250000e-03
6.027921676635742188e+00 -9.746437072753906250e-01 -2.296447753906250000e-03
6.295885562896728516e+00 -8.348326683044433594e-01 -1.586914062500000000e-03
6.593481540679931641e+00 -6.559208035469055176e-01 -2.189636230468750000e-03
6.865441799163818359e+00 -4.668965339660644531e-01 -2.418518066406250000e-03
7.137159347534179688e+00 -2.562490105628967285e-01 2.136230468750000000e-03
7.436577796936035156e+00 -1.748161390423774719e-03 8.735656738281250000e-03
7.703948020935058594e+00 2.565913200378417969e-01 1.021575927734375000e-02
8.248723983764648438e+00 8.847154974937438965e-01 2.479553222656250000e-03
8.503419876098632812e+00 1.219369769096374512e+00 -5.027770996093750000e-03
8.780453681945800781e+00 1.612328886985778809e+00 -1.106262207031250000e-02
9.030609130859375000e+00 1.987528800964355469e+00 -1.318359375000000000e-02
9.299341201782226562e+00 2.427509069442749023e+00 -1.509094238281250000e-02
9.541408538818359375e+00 2.848642587661743164e+00 -1.940155029296875000e-02
9.808992385864257812e+00 3.334020376205444336e+00 -2.365112304687500000e-02
1.005224418640136719e+01 3.792328119277954102e+00 -2.236175537109375000e-02
1.029606533050537109e+01 4.266332149505615234e+00 -1.538848876953125000e-02
1.056550502777099609e+01 4.807324409484863281e+00 -6.591796875000000000e-03
1.110026073455810547e+01 5.887845993041992188e+00 -6.355285644531250000e-03
1.136217594146728516e+01 6.425808906555175781e+00 -3.547668457031250000e-03
1.163054752349853516e+01 6.977292537689208984e+00 3.799438476562500000e-03
1.193183898925781250e+01 7.597181320190429688e+00 6.889343261718750000e-03
1.221242046356201172e+01 8.174116134643554688e+00 3.517150878906250000e-03
1.253164958953857422e+01 8.822264671325683594e+00 -4.653930664062500000e-04
1.283049869537353516e+01 9.425342559814453125e+00 -2.090454101562500000e-03
1.316646766662597656e+01 1.010269451141357422e+01 -3.280639648437500000e-04
1.348013973236083984e+01 1.073043823242187500e+01 2.006530761718750000e-03
1.380083560943603516e+01 1.136876773834228516e+01 -5.004882812500000000e-03
1.449547767639160156e+01 1.274413681030273438e+01 -2.452850341796875000e-02
1.487553882598876953e+01 1.348247718811035156e+01 -2.760314941406250000e-02
1.522509479522705078e+01 1.415930652618408203e+01 -2.845001220703125000e-02
1.561284637451171875e+01 1.491280555725097656e+01 -3.005981445312500000e-02
1.596844863891601562e+01 1.560192489624023438e+01 -3.617095947265625000e-02
1.632981491088867188e+01 1.629646682739257812e+01 -4.296875000000000000e-02
1.673418617248535156e+01 1.706897735595703125e+01 -4.887390136718750000e-02
1.710538673400878906e+01 1.777919960021972656e+01 -4.586791992187500000e-02
1.751279449462890625e+01 1.856883430480957031e+01 -3.092956542968750000e-02
1.788440513610839844e+01 1.929166603088378906e+01 -2.369689941406250000e-02
1.865910911560058594e+01 2.081490898132324219e+01 -2.120971679687500000e-02
1.902766799926757812e+01 2.153800773620605469e+01 -2.809143066406250000e-02
1.939669036865234375e+01 2.226032447814941406e+01 -3.649902343750000000e-02
1.980227470397949219e+01 2.305558204650878906e+01 -4.051208496093750000e-02
2.017076492309570312e+01 2.377765464782714844e+01 -3.818511962890625000e-02
2.057433509826660156e+01 2.457200050354003906e+01 -4.122924804687500000e-02
2.094090843200683594e+01 2.529123687744140625e+01 -4.907226562500000000e-02
2.130914688110351562e+01 2.600914192199707031e+01 -5.431365966796875000e-02
2.171449470520019531e+01 2.679834175109863281e+01 -5.031585693359375000e-02
2.208480834960937500e+01 2.751601982116699219e+01 -4.013824462890625000e-02
2.286206054687500000e+01 2.902289581298828125e+01 -2.892303466796875000e-02
2.323172569274902344e+01 2.973805618286132812e+01 -2.760314941406250000e-02
2.363817024230957031e+01 3.052337265014648438e+01 -3.324890136718750000e-02
2.400620269775390625e+01 3.123605537414550781e+01 -4.439544677734375000e-02
2.440920829772949219e+01 3.201942825317382812e+01 -5.357360839843750000e-02
2.477397727966308594e+01 3.273224258422851562e+01 -5.936431884765625000e-02
2.513881111145019531e+01 3.344387054443359375e+01 -6.487274169921875000e-02
2.554220962524414062e+01 3.422293853759765625e+01 -6.324768066406250000e-02
2.590986824035644531e+01 3.492786407470703125e+01 -6.371307373046875000e-02
2.631105422973632812e+01 3.570296859741210938e+01 -6.311798095703125000e-02
2.703639030456542969e+01 3.710881805419921875e+01 -4.271697998046875000e-02
2.743222045898437500e+01 3.787788772583007812e+01 -3.423309326171875000e-02
2.778816413879394531e+01 3.857336425781250000e+01 -3.364562988281250000e-02
2.817058563232421875e+01 3.933763885498046875e+01 -3.478240966796875000e-02
2.851572036743164062e+01 4.003001785278320312e+01 -3.762817382812500000e-02
2.885617446899414062e+01 4.072037506103515625e+01 -3.997039794921875000e-02
2.923093414306640625e+01 4.147787857055664062e+01 -3.340911865234375000e-02
2.957221412658691406e+01 4.216180801391601562e+01 -2.780151367187500000e-02
2.994402694702148438e+01 4.291057968139648438e+01 -2.399444580078125000e-02
3.061483764648437500e+01 4.425959396362304688e+01 -1.358032226562500000e-02
3.098198890686035156e+01 4.499617004394531250e+01 -5.798339843750000000e-03
3.131070518493652344e+01 4.566304016113281250e+01 3.280639648437500000e-04
3.167028808593750000e+01 4.638917541503906250e+01 2.761840820312500000e-03
3.199565505981445312e+01 4.704253387451171875e+01 1.075744628906250000e-03
3.231727981567382812e+01 4.769030380249023438e+01 -6.103514897404238582e-05
3.266330718994140625e+01 4.839313125610351562e+01 -1.930236816406250000e-03
3.297325515747070312e+01 4.902248764038085938e+01 -8.773803710937500000e-04
3.330707550048828125e+01 4.970019531250000000e+01 9.155273437500000000e-04
3.360483551025390625e+01 5.030220031738281250e+01 7.301330566406250000e-03
3.421558761596679688e+01 5.151832580566406250e+01 2.478027343750000000e-02
3.450128936767578125e+01 5.207598114013671875e+01 3.300476074218750000e-02
3.481055450439453125e+01 5.267373657226562500e+01 4.136657714843750000e-02
3.508845901489257812e+01 5.320205307006835938e+01 4.663848876953125000e-02
3.536545181274414062e+01 5.371399307250976562e+01 4.933166503906250000e-02
3.566884231567382812e+01 5.425394821166992188e+01 5.129241943359375000e-02
3.594509506225585938e+01 5.472306060791015625e+01 5.342864990234375000e-02
3.625046920776367188e+01 5.521070861816406250e+01 5.655670166015625000e-02
3.653170013427734375e+01 5.562780380249023438e+01 5.904388427734375000e-02
3.681305313110351562e+01 5.602105331420898438e+01 6.301116943359375000e-02
3.741463851928710938e+01 5.678115081787109375e+01 6.916809082031250000e-02
3.774545288085937500e+01 5.715116882324218750e+01 7.312774658203125000e-02
3.805880355834960938e+01 5.746840286254882812e+01 7.763671875000000000e-02
3.841983795166015625e+01 5.779249191284179688e+01 8.089447021484375000e-02
3.876113510131835938e+01 5.806649398803710938e+01 8.026885986328125000e-02
3.915010452270507812e+01 5.834819030761718750e+01 7.484436035156250000e-02
3.951509094238281250e+01 5.858604431152343750e+01 6.948852539062500000e-02
3.989030456542968750e+01 5.880286026000976562e+01 6.662750244140625000e-02
4.031383895874023438e+01 5.901203536987304688e+01 6.691741943359375000e-02
4.070678710937500000e+01 5.917424392700195312e+01 7.064819335937500000e-02
4.154535675048828125e+01 5.946891403198242188e+01 5.836486816406250000e-02
4.200578689575195312e+01 5.959456634521484375e+01 3.871917724609375000e-02
4.244412612915039062e+01 5.968814086914062500e+01 2.370452880859375000e-02
4.289886856079101562e+01 5.975759887695312500e+01 1.892852783203125000e-02
4.341953659057617188e+01 5.980264282226562500e+01 1.429748535156250000e-02
4.390882873535156250e+01 5.981978988647460938e+01 1.020812988281250000e-02
4.446456909179687500e+01 5.980550384521484375e+01 1.657104492187500000e-02
4.498286056518554688e+01 5.976509857177734375e+01 1.594543457031250000e-02
4.556674194335937500e+01 5.969178771972656250e+01 8.651733398437500000e-03
4.611004638671875000e+01 5.959696578979492188e+01 6.896972656250000000e-03
4.728162765502929688e+01 5.931776809692382812e+01 1.525115966796875000e-02
4.785346221923828125e+01 5.915499877929687500e+01 1.467132568359375000e-02
4.843665313720703125e+01 5.897668075561523438e+01 1.579284667968750000e-02
4.908852767944335938e+01 5.876548767089843750e+01 1.338195800781250000e-02
4.969163131713867188e+01 5.855801391601562500e+01 1.162719726562500000e-02
5.030258560180664062e+01 5.833326721191406250e+01 5.546569824218750000e-03
5.098518371582031250e+01 5.806994247436523438e+01 -3.089904785156250000e-03
5.161756515502929688e+01 5.781809997558593750e+01 -1.128387451171875000e-02
5.232312774658203125e+01 5.752317047119140625e+01 -1.792144775390625000e-02
5.297063827514648438e+01 5.724189758300781250e+01 -2.322387695312500000e-02
5.434972000122070312e+01 5.661085510253906250e+01 -4.331207275390625000e-02
5.501584243774414062e+01 5.629209899902343750e+01 -4.879760742187500000e-02
5.575442123413085938e+01 5.593632125854492188e+01 -4.142761230468750000e-02
5.642638015747070312e+01 5.560939025878906250e+01 -3.144073486328125000e-02
5.709542083740234375e+01 5.527922439575195312e+01 -2.900695800781250000e-02
5.782574844360351562e+01 5.491071701049804688e+01 -3.583526611328125000e-02
5.848918151855468750e+01 5.457466888427734375e+01 -4.154968261718750000e-02
5.915183639526367188e+01 5.423533248901367188e+01 -4.507446289062500000e-02
5.987863159179687500e+01 5.385837554931640625e+01 -4.717254638671875000e-02
6.053573989868164062e+01 5.351251220703125000e+01 -4.785919189453125000e-02
6.190791702270507812e+01 5.278400421142578125e+01 -6.811523437500000000e-02
6.256331253051757812e+01 5.244129943847656250e+01 -7.627868652343750000e-02
6.328091049194335938e+01 5.206365203857421875e+01 -8.223724365234375000e-02
6.393417358398437500e+01 5.172059249877929688e+01 -7.739257812500000000e-02
6.458460235595703125e+01 5.138561630249023438e+01 -6.531524658203125000e-02
6.529635620117187500e+01 5.101671218872070312e+01 -5.136871337890625000e-02
6.593861389160156250e+01 5.067618942260742188e+01 -4.819488525390625000e-02
6.663977050781250000e+01 5.029931259155273438e+01 -4.492187500000000000e-02
6.727695465087890625e+01 4.995352554321289062e+01 -4.083251953125000000e-02
6.791701507568359375e+01 4.960704803466796875e+01 -4.165649414062500000e-02
6.927023315429687500e+01 4.887004089355468750e+01 -3.632354736328125000e-02
6.998741912841796875e+01 4.848529052734375000e+01 -3.625488281250000000e-02
7.064297485351562500e+01 4.813342666625976562e+01 -3.567504882812500000e-02
7.130367279052734375e+01 4.777935028076171875e+01 -2.976989746093750000e-02
7.203552246093750000e+01 4.738366317749023438e+01 -2.846527099609375000e-02
7.270587921142578125e+01 4.702616500854492188e+01 -2.686309814453125000e-02
7.338385772705078125e+01 4.666807937622070312e+01 -2.368164062500000000e-02
7.413259124755859375e+01 4.627647018432617188e+01 -2.634429931640625000e-02
7.481935882568359375e+01 4.591616439819335938e+01 -2.978515625000000000e-02
7.558305358886718750e+01 4.551570892333984375e+01 -3.483581542968750000e-02
7.699215698242187500e+01 4.477980804443359375e+01 -2.502441406250000000e-02
7.777738189697265625e+01 4.436829757690429688e+01 -2.600860595703125000e-02
7.849877929687500000e+01 4.399485397338867188e+01 -2.410125732421875000e-02
7.929853820800781250e+01 4.358287048339843750e+01 -1.706695556640625000e-02
8.003222656250000000e+01 4.320547485351562500e+01 -1.490783691406250000e-02
8.077157592773437500e+01 4.282925033569335938e+01 -1.869964599609375000e-02
8.158712768554687500e+01 4.241201400756835938e+01 -2.512359619140625000e-02
8.232949829101562500e+01 4.202695846557617188e+01 -2.811431884765625000e-02
8.314707946777343750e+01 4.159749984741210938e+01 -3.044891357421875000e-02
8.464157867431640625e+01 4.081582260131835938e+01 -2.676391601562500000e-02
8.546315002441406250e+01 4.038201904296875000e+01 -2.287292480468750000e-02
8.620806121826171875e+01 3.998992538452148438e+01 -2.386474609375000000e-02
8.702573394775390625e+01 3.956363296508789062e+01 -2.954864501953125000e-02
8.776486206054687500e+01 3.917731094360351562e+01 -3.577423095703125000e-02
8.850181579589843750e+01 3.879296493530273438e+01 -3.727722167968750000e-02
8.930868530273437500e+01 3.837134170532226562e+01 -3.354644775390625000e-02
9.003820037841796875e+01 3.798758697509765625e+01 -2.330017089843750000e-02
9.076383209228515625e+01 3.760546493530273438e+01 -8.689880371093750000e-03
9.155936431884765625e+01 3.718525314331054688e+01 1.406097412109375000e-02
9.306400299072265625e+01 3.639099884033203125e+01 2.890014648437500000e-02
9.377402496337890625e+01 3.601562500000000000e+01 2.797698974609375000e-02
9.448242187500000000e+01 3.564273071289062500e+01 3.082275390625000000e-02
9.525969696044921875e+01 3.524123382568359375e+01 3.433990478515625000e-02
9.596360015869140625e+01 3.488026809692382812e+01 3.652954101562500000e-02
9.673352050781250000e+01 3.448124694824218750e+01 4.028320312500000000e-02
9.743143463134765625e+01 3.412587738037109375e+01 4.808044433593750000e-02
9.812969207763671875e+01 3.377379608154296875e+01 6.128692626953125000e-02
9.889468383789062500e+01 3.338978958129882812e+01 7.292938232421875000e-02
9.958906555175781250e+01 3.304448318481445312e+01 9.035491943359375000e-02
1.010422439575195312e+02 3.233599853515625000e+01 1.127243041992187500e-01
1.017314910888671875e+02 3.200580215454101562e+01 1.150894165039062500e-01
1.024877014160156250e+02 3.164797019958496094e+01 1.190490722656250000e-01
1.031743469238281250e+02 3.133032608032226562e+01 1.183242797851562500e-01
1.039291687011718750e+02 3.099619674682617188e+01 1.156387329101562500e-01
1.046138916015625000e+02 3.069818878173828125e+01 1.093063354492187500e-01
1.052956619262695312e+02 3.039978981018066406e+01 1.057434082031250000e-01
1.060468978881835938e+02 3.008250999450683594e+01 1.064376831054687500e-01
1.067307205200195312e+02 2.980247306823730469e+01 1.112670898437500000e-01
1.074797821044921875e+02 2.949774360656738281e+01 1.189193725585937500e-01
1.088334655761718750e+02 2.895293617248535156e+01 1.222763061523437500e-01
1.095766143798828125e+02 2.866188812255859375e+01 1.114730834960937500e-01
1.102524642944335938e+02 2.840242195129394531e+01 1.144409179687500000e-01
1.109295883178710938e+02 2.815061569213867188e+01 1.275939941406250000e-01
1.116763610839843750e+02 2.788104629516601562e+01 1.328964233398437500e-01
1.123579559326171875e+02 2.764562606811523438e+01 1.432876586914062500e-01
1.131040039062500000e+02 2.739000892639160156e+01 1.467361450195312500e-01
1.137804794311523438e+02 2.716683578491210938e+01 1.375808715820312500e-01
1.144559020996093750e+02 2.695443725585937500e+01 1.230697631835937500e-01
1.152021789550781250e+02 2.672033882141113281e+01 1.072769165039062500e-01
1.166505432128906250e+02 2.630255508422851562e+01 1.118927001953125000e-01
1.173462219238281250e+02 2.611824226379394531e+01 1.127166748046875000e-01
1.180418319702148438e+02 2.593948745727539062e+01 1.036300659179687500e-01
1.188097381591796875e+02 2.575362396240234375e+01 9.038543701171875000e-02
1.195108871459960938e+02 2.559581947326660156e+01 8.224487304687500000e-02
1.202858963012695312e+02 2.542640495300292969e+01 7.315063476562500000e-02
1.209940261840820312e+02 2.527994155883789062e+01 7.007598876953125000e-02
1.217050399780273438e+02 2.514263343811035156e+01 7.381439208984375000e-02
1.224862670898437500e+02 2.500219535827636719e+01 7.099914550781250000e-02
1.231993026733398438e+02 2.487610816955566406e+01 6.133270263671875000e-02
1.247101516723632812e+02 2.463937759399414062e+01 5.676269531250000000e-02
1.254321670532226562e+02 2.454272079467773438e+01 3.900909423828125000e-02
1.262254714965820312e+02 2.443585968017578125e+01 9.429931640625000000e-03
1.269489517211914062e+02 2.433394813537597656e+01 -9.353637695312500000e-03
1.276769638061523438e+02 2.423789596557617188e+01 -1.855468750000000000e-02
1.284849090576171875e+02 2.413893508911132812e+01 -1.827239990234375000e-02
1.292203216552734375e+02 2.404649353027343750e+01 -1.525878906250000000e-02
1.300283660888671875e+02 2.394875526428222656e+01 -1.851654052734375000e-02
1.307632141113281250e+02 2.386809349060058594e+01 -2.902984619140625000e-02
1.314988403320312500e+02 2.379156303405761719e+01 -4.238128662109375000e-02
1.330478973388671875e+02 2.364597129821777344e+01 -3.699493408203125000e-02
1.338583374023437500e+02 2.357502555847167969e+01 -3.145599365234375000e-02
1.345933990478515625e+02 2.350944519042968750e+01 -3.017425537109375000e-02
1.353259277343750000e+02 2.345046234130859375e+01 -2.914428710937500000e-02
1.361288604736328125e+02 2.338934516906738281e+01 -2.939605712890625000e-02
1.368580780029296875e+02 2.333908653259277344e+01 -2.750396728515625000e-02
1.376571960449218750e+02 2.329226875305175781e+01 -2.799987792968750000e-02
1.383790740966796875e+02 2.324948310852050781e+01 -2.673339843750000000e-02
1.390957336425781250e+02 2.321122169494628906e+01 -2.751159667968750000e-02
1.398791961669921875e+02 2.317464828491210938e+01 -2.712249755859375000e-02
1.413669128417968750e+02 2.311697387695312500e+01 -2.283477783203125000e-02
1.420684051513671875e+02 2.309369277954101562e+01 -1.101684570312500000e-02
1.427615966796875000e+02 2.307225036621093750e+01 7.705688476562500000e-04
1.435100097656250000e+02 2.304765319824218750e+01 6.240844726562500000e-03
1.441765747070312500e+02 2.302758979797363281e+01 -7.476806640625000000e-04
1.448925628662109375e+02 2.300957107543945312e+01 -9.864807128906250000e-03
1.455293884277343750e+02 2.299891090393066406e+01 -1.798248291015625000e-02
1.461501007080078125e+02 2.298963546752929688e+01 -2.368927001953125000e-02
1.468130950927734375e+02 2.297669601440429688e+01 -2.889251708984375000e-02
1.473964538574218750e+02 2.296818733215332031e+01 -2.777099609375000000e-02
1.485549926757812500e+02 2.295421791076660156e+01 -2.957916259765625000e-02
1.490727233886718750e+02 2.294814682006835938e+01 -3.216552734375000000e-02
1.496164550781250000e+02 2.294577026367187500e+01 -3.550720214843750000e-02
1.500909423828125000e+02 2.294824600219726562e+01 -3.559875488281250000e-02
1.505456695556640625e+02 2.295072937011718750e+01 -3.646087646484375000e-02
1.510245208740234375e+02 2.295295143127441406e+01 -3.933715820312500000e-02
1.514417724609375000e+02 2.295808601379394531e+01 -4.077911376953125000e-02
1.518788299560546875e+02 2.296793365478515625e+01 -4.038238525390625000e-02
1.522567443847656250e+02 2.298310852050781250e+01 -3.761291503906250000e-02
1.529917755126953125e+02 2.302004051208496094e+01 -2.482604980468750000e-02
1.533113403320312500e+02 2.303440666198730469e+01 -2.173614501953125000e-02
1.536136627197265625e+02 2.304854393005371094e+01 -2.129364013671875000e-02
1.539270172119140625e+02 2.306406974792480469e+01 -2.045440673828125000e-02
1.541958923339843750e+02 2.308136940002441406e+01 -1.929473876953125000e-02
1.544726562500000000e+02 2.310662460327148438e+01 -1.793670654296875000e-02
1.547102050781250000e+02 2.313471794128417969e+01 -1.846313476562500000e-02
1.549351348876953125e+02 2.316120910644531250e+01 -1.659393310546875000e-02
1.551681671142578125e+02 2.319455146789550781e+01 -2.035522460937500000e-02
1.553695526123046875e+02 2.322801780700683594e+01 -2.548980712890625000e-02
1.557769012451171875e+02 2.332327651977539062e+01 -4.127502441406250000e-02
1.559699401855468750e+02 2.337306785583496094e+01 -4.358673095703125000e-02
1.561832733154296875e+02 2.342950248718261719e+01 -4.612731933593750000e-02
1.563744201660156250e+02 2.348234748840332031e+01 -4.824066162109375000e-02
1.565609588623046875e+02 2.354278945922851562e+01 -4.975128173828125000e-02
1.567623291015625000e+02 2.361781501770019531e+01 -5.288696289062500000e-02
1.569433288574218750e+02 2.368891906738281250e+01 -5.271911621093750000e-02
1.571214447021484375e+02 2.376309204101562500e+01 -5.196380615234375000e-02
1.573134307861328125e+02 2.385442924499511719e+01 -5.240631103515625000e-02
1.574835357666015625e+02 2.394309043884277344e+01 -5.052947998046875000e-02
1.578387298583984375e+02 2.414126014709472656e+01 -4.409027099609375000e-02
1.580175628662109375e+02 2.425092124938964844e+01 -4.624938964843750000e-02
1.582243041992187500e+02 2.439171981811523438e+01 -5.307769775390625000e-02
1.584215850830078125e+02 2.453553009033203125e+01 -5.910491943359375000e-02
1.586254730224609375e+02 2.469541931152343750e+01 -6.438446044921875000e-02
1.588542633056640625e+02 2.488974952697753906e+01 -6.929016113281250000e-02
1.590653686523437500e+02 2.508508872985839844e+01 -7.746887207031250000e-02
1.592959442138671875e+02 2.532260704040527344e+01 -8.504486083984375000e-02
1.595018463134765625e+02 2.555953788757324219e+01 -9.047698974609375000e-02
1.597035675048828125e+02 2.581099319458007812e+01 -9.054565429687500000e-02
1.601091156005859375e+02 2.639554405212402344e+01 -8.281707763671875000e-02
1.602887115478515625e+02 2.670585632324218750e+01 -7.981872558593750000e-02
1.604738464355468750e+02 2.706792640686035156e+01 -7.597351074218750000e-02
1.606290283203125000e+02 2.741888618469238281e+01 -7.489776611328125000e-02
1.607865905761718750e+02 2.782830619812011719e+01 -7.481384277343750000e-02
1.609174804687500000e+02 2.822620391845703125e+01 -7.625579833984375000e-02
1.610332641601562500e+02 2.864658164978027344e+01 -7.798767089843750000e-02
1.611394042968750000e+02 2.913573074340820312e+01 -8.084869384765625000e-02
1.612175140380859375e+02 2.959877967834472656e+01 -8.319091796875000000e-02
1.612746734619140625e+02 3.008398056030273438e+01 -8.698272705078125000e-02
1.613268432617187500e+02 3.117839241027832031e+01 -9.921264648437500000e-02
1.613219757080078125e+02 3.178820419311523438e+01 -1.064987182617187500e-01
1.613008575439453125e+02 3.235581588745117188e+01 -1.073837280273437500e-01
1.612654418945312500e+02 3.300550079345703125e+01 -1.091232299804687500e-01
1.612245178222656250e+02 3.361319351196289062e+01 -1.084899902343750000e-01
1.611762390136718750e+02 3.423958969116210938e+01 -1.088562011718750000e-01
1.611114501953125000e+02 3.494568634033203125e+01 -1.082992553710937500e-01
1.610424957275390625e+02 3.560388183593750000e+01 -1.103973388671875000e-01
1.609596252441406250e+02 3.634177398681640625e+01 -1.132812500000000000e-01
1.608786163330078125e+02 3.703094863891601562e+01 -1.160659790039062500e-01
1.606913909912109375e+02 3.852409744262695312e+01 -1.227798461914062500e-01
1.605942230224609375e+02 3.925792694091796875e+01 -1.270828247070312500e-01
1.604839477539062500e+02 4.008156967163085938e+01 -1.313247680664062500e-01
1.603817291259765625e+02 4.084738922119140625e+01 -1.363067626953125000e-01
1.602658081054687500e+02 4.170721435546875000e+01 -1.427383422851562500e-01
1.601561279296875000e+02 4.250219726562500000e+01 -1.480026245117187500e-01
1.600378875732421875e+02 4.330303955078125000e+01 -1.542587280273437500e-01
1.599073944091796875e+02 4.420272064208984375e+01 -1.586456298828125000e-01
1.597842102050781250e+02 4.502831268310546875e+01 -1.657028198242187500e-01
1.596498718261718750e+02 4.595255279541015625e+01 -1.763381958007812500e-01
1.593996124267578125e+02 4.766919708251953125e+01 -1.923980712890625000e-01
1.592591247558593750e+02 4.863483810424804688e+01 -1.970214843750000000e-01
1.591285552978515625e+02 4.952484512329101562e+01 -2.023620605468750000e-01
1.589826202392578125e+02 5.051306915283203125e+01 -2.065124511718750000e-01
1.588481597900390625e+02 5.142345046997070312e+01 -2.069320678710937500e-01
1.587087249755859375e+02 5.234375000000000000e+01 -2.014617919921875000e-01
1.585553436279296875e+02 5.336662292480468750e+01 -1.896362304687500000e-01
1.584165344238281250e+02 5.430345916748046875e+01 -1.788330078125000000e-01
1.582665252685546875e+02 5.533534622192382812e+01 -1.681747436523437500e-01
1.581351776123046875e+02 5.627473068237304688e+01 -1.604843139648437500e-01
1.578527984619140625e+02 5.825074768066406250e+01 -1.481857299804687500e-01
1.577165374755859375e+02 5.919245147705078125e+01 -1.446380615234375000e-01
1.575667419433593750e+02 6.023151016235351562e+01 -1.380386352539062500e-01
1.574336242675781250e+02 6.117848587036132812e+01 -1.296615600585937500e-01
1.572984619140625000e+02 6.212398910522460938e+01 -1.240997314453125000e-01
1.571492156982421875e+02 6.316625595092773438e+01 -1.213912963867187500e-01
1.570116729736328125e+02 6.411348724365234375e+01 -1.223220825195312500e-01
1.568663787841796875e+02 6.515845489501953125e+01 -1.164855957031250000e-01
1.567306518554687500e+02 6.610454559326171875e+01 -1.113357543945312500e-01
1.565935058593750000e+02 6.704893493652343750e+01 -1.067123413085937500e-01
1.563012847900390625e+02 6.902830505371093750e+01 -9.835815429687500000e-02
1.561502227783203125e+02 7.006971740722656250e+01 -9.046936035156250000e-02
1.560107574462890625e+02 7.101448059082031250e+01 -8.363342285156250000e-02
1.558721008300781250e+02 7.196009826660156250e+01 -7.572174072265625000e-02
1.557196655273437500e+02 7.299514007568359375e+01 -6.980895996093750000e-02
1.555837554931640625e+02 7.393928527832031250e+01 -6.353759765625000000e-02
1.554505462646484375e+02 7.488137054443359375e+01 -5.429840087890625000e-02
1.553065032958984375e+02 7.591987609863281250e+01 -4.149627685546875000e-02
1.551759338378906250e+02 7.686280059814453125e+01 -3.313446044921875000e-02
1.549054870605468750e+02 7.884289550781250000e+01 -2.251434326171875000e-02
1.547758483886718750e+02 7.978253936767578125e+01 -3.226470947265625000e-02
1.546335449218750000e+02 8.081653594970703125e+01 -4.253387451171875000e-02
1.545027923583984375e+02 8.175595855712890625e+01 -4.445648193359375000e-02
1.543595886230468750e+02 8.278929138183593750e+01 -3.948211669921875000e-02
1.542305297851562500e+02 8.372448730468750000e+01 -3.745269775390625000e-02
1.541027526855468750e+02 8.465760803222656250e+01 -4.019165039062500000e-02
1.539600372314453125e+02 8.568013000488281250e+01 -4.441070556640625000e-02
1.538291931152343750e+02 8.660971069335937500e+01 -4.477691650390625000e-02
1.536972503662109375e+02 8.753656005859375000e+01 -4.257965087890625000e-02
1.534228515625000000e+02 8.947634124755859375e+01 -4.907226562500000000e-02
1.532760009765625000e+02 9.048273468017578125e+01 -5.643463134765625000e-02
1.531399841308593750e+02 9.139202880859375000e+01 -6.309509277343750000e-02
1.530023803710937500e+02 9.229908752441406250e+01 -6.866455078125000000e-02
1.528503112792968750e+02 9.329548645019531250e+01 -7.185363769531250000e-02
1.527148132324218750e+02 9.419967651367187500e+01 -7.486724853515625000e-02
1.525664978027343750e+02 9.519132232666015625e+01 -7.781219482421875000e-02
1.524333343505859375e+02 9.609027862548828125e+01 -8.000946044921875000e-02
1.523022460937500000e+02 9.698635864257812500e+01 -8.174133300781250000e-02
1.521607208251953125e+02 9.797103118896484375e+01 -8.625793457031250000e-02
1.519072723388671875e+02 9.975537872314453125e+01 -9.125518798828125000e-02
1.517721862792968750e+02 1.007341079711914062e+02 -8.980560302734375000e-02
1.516503295898437500e+02 1.016190948486328125e+02 -8.939361572265625000e-02
1.515243377685546875e+02 1.025911331176757812e+02 -9.065246582031250000e-02
1.514111175537109375e+02 1.034682540893554688e+02 -9.483337402343750000e-02
1.512973785400390625e+02 1.043389816284179688e+02 -9.677124023437500000e-02
1.511799468994140625e+02 1.052853546142578125e+02 -8.341217041015625000e-02
1.510738220214843750e+02 1.061354293823242188e+02 -7.032775878906250000e-02
1.509618835449218750e+02 1.070589218139648438e+02 -5.804443359375000000e-02
1.508591613769531250e+02 1.078860168457031250e+02 -4.917907714843750000e-02
1.506480865478515625e+02 1.095829467773437500e+02 -3.049468994140625000e-02
1.505487518310546875e+02 1.103743438720703125e+02 -2.033233642578125000e-02
1.504497070312500000e+02 1.111546096801757812e+02 -1.279449462890625000e-02
1.503437957763671875e+02 1.120027084350585938e+02 -4.585266113281250000e-03
1.502474670410156250e+02 1.127633438110351562e+02 2.754211425781250000e-03
1.501432647705078125e+02 1.135894317626953125e+02 1.095581054687500000e-02
1.500400238037109375e+02 1.143249435424804688e+02 1.877593994140625000e-02
1.499307861328125000e+02 1.150450973510742188e+02 2.732849121093750000e-02
1.498117523193359375e+02 1.158207092285156250e+02 3.561401367187500000e-02
1.497070922851562500e+02 1.165136871337890625e+02 4.087829589843750000e-02
1.494833068847656250e+02 1.179231033325195312e+02 5.171966552734375000e-02
1.493793945312500000e+02 1.185731201171875000e+02 5.610656738281250000e-02
1.492722625732421875e+02 1.192759246826171875e+02 6.053924560546875000e-02
1.491698913574218750e+02 1.199018096923828125e+02 6.547546386718750000e-02
1.490690612792968750e+02 1.205149917602539062e+02 6.858062744140625000e-02
1.489504241943359375e+02 1.211742095947265625e+02 7.217407226562500000e-02
1.488387756347656250e+02 1.217624359130859375e+02 7.675933837890625000e-02
1.487084808349609375e+02 1.223976669311523438e+02 8.160400390625000000e-02
1.485934600830078125e+02 1.229683303833007812e+02 8.451843261718750000e-02
1.484669952392578125e+02 1.235269699096679688e+02 8.420562744140625000e-02
1.481571655273437500e+02 1.246440200805664062e+02 7.735443115234375000e-02
1.479871368408203125e+02 1.251478729248046875e+02 7.239532470703125000e-02
1.477864685058593750e+02 1.256843643188476562e+02 6.871032714843750000e-02
1.475865936279296875e+02 1.261548461914062500e+02 5.784606933593750000e-02
1.473789062500000000e+02 1.266090850830078125e+02 5.299377441406250000e-02
1.471362457275390625e+02 1.270864944458007812e+02 4.553985595703125000e-02
1.469001617431640625e+02 1.274987716674804688e+02 3.990936279296875000e-02
1.466174163818359375e+02 1.279283905029296875e+02 2.803802490234375000e-02
1.463474273681640625e+02 1.283033142089843750e+02 2.341461181640625000e-02
1.460695495605468750e+02 1.286661224365234375e+02 2.241516113281250000e-02
1.454459533691406250e+02 1.293822326660156250e+02 2.781677246093750000e-02
1.451263427734375000e+02 1.296962432861328125e+02 3.784942626953125000e-02
1.447581939697265625e+02 1.300183258056640625e+02 4.924011230468750000e-02
1.444078979492187500e+02 1.302876281738281250e+02 6.150817871093750000e-02
1.440153350830078125e+02 1.305652465820312500e+02 7.194519042968750000e-02
1.436542510986328125e+02 1.308056640625000000e+02 7.553100585937500000e-02
1.432838134765625000e+02 1.310250396728515625e+02 7.961273193359375000e-02
1.428653564453125000e+02 1.312388916015625000e+02 8.390808105468750000e-02
1.424789733886718750e+02 1.314090881347656250e+02 8.873748779296875000e-02
1.420866088867187500e+02 1.315532684326171875e+02 8.903503417968750000e-02
1.412537994384765625e+02 1.318108673095703125e+02 9.367370605468750000e-02
1.408000183105468750e+02 1.319119720458984375e+02 1.007385253906250000e-01
1.403754882812500000e+02 1.319830627441406250e+02 1.117248535156250000e-01
1.399423675537109375e+02 1.320391998291015625e+02 1.267242431640625000e-01
1.394595031738281250e+02 1.320865783691406250e+02 1.399993896484375000e-01
1.390189971923828125e+02 1.321195983886718750e+02 1.509475708007812500e-01
1.385266571044921875e+02 1.321327209472656250e+02 1.570053100585937500e-01
1.380729370117187500e+02 1.321299591064453125e+02 1.603164672851562500e-01
1.375652618408203125e+02 1.321119537353515625e+02 1.597824096679687500e-01
1.370967559814453125e+02 1.320865478515625000e+02 1.604919433593750000e-01
1.360890502929687500e+02 1.320039672851562500e+02 1.626129150390625000e-01
1.355966033935546875e+02 1.319547576904296875e+02 1.599273681640625000e-01
1.350453338623046875e+02 1.318975677490234375e+02 1.574859619140625000e-01
1.345329437255859375e+02 1.318372802734375000e+02 1.536026000976562500e-01
1.339583892822265625e+02 1.317643127441406250e+02 1.486434936523437500e-01
1.334262695312500000e+02 1.316917877197265625e+02 1.460571289062500000e-01
1.328821716308593750e+02 1.316129302978515625e+02 1.421737670898437500e-01
1.322643280029296875e+02 1.315241546630859375e+02 1.355209350585937500e-01
1.316909790039062500e+02 1.314456939697265625e+02 1.324844360351562500e-01
1.304401397705078125e+02 1.312829895019531250e+02 1.427917480468750000e-01
1.297598266601562500e+02 1.311912536621093750e+02 1.418228149414062500e-01
1.291278533935546875e+02 1.311068115234375000e+02 1.338348388671875000e-01
1.284789581298828125e+02 1.310222930908203125e+02 1.331176757812500000e-01
1.277466888427734375e+02 1.309297637939453125e+02 1.418380737304687500e-01
1.270685272216796875e+02 1.308304748535156250e+02 1.519012451171875000e-01
1.263053359985351562e+02 1.307165527343750000e+02 1.613235473632812500e-01
1.255948410034179688e+02 1.306136932373046875e+02 1.737899780273437500e-01
1.248676071166992188e+02 1.305137481689453125e+02 1.838455200195312500e-01
1.240488204956054688e+02 1.304012756347656250e+02 1.929855346679687500e-01
1.224329681396484375e+02 1.301796264648437500e+02 2.081680297851562500e-01
1.216436386108398438e+02 1.300699157714843750e+02 2.081909179687500000e-01
1.208427505493164062e+02 1.299617614746093750e+02 2.030639648437500000e-01
1.199481430053710938e+02 1.298409271240234375e+02 2.033233642578125000e-01
1.191235427856445312e+02 1.297249450683593750e+02 2.092514038085937500e-01
1.182063446044921875e+02 1.295942687988281250e+02 2.102584838867187500e-01
1.173630142211914062e+02 1.294732055664062500e+02 2.090835571289062500e-01
1.165056381225585938e+02 1.293475341796875000e+02 2.053756713867187500e-01
1.155518493652343750e+02 1.292167358398437500e+02 2.031555175781250000e-01
1.146761856079101562e+02 1.290955657958984375e+02 2.136230468750000000e-01
1.128103866577148438e+02 1.288444824218750000e+02 2.399749755859375000e-01
1.119157180786132812e+02 1.287266540527343750e+02 2.541427612304687500e-01
1.109320526123046875e+02 1.286018371582031250e+02 2.727279663085937500e-01
1.100397186279296875e+02 1.284918823242187500e+02 2.867126464843750000e-01
1.090609970092773438e+02 1.283778381347656250e+02 3.030929565429687500e-01
1.081707077026367188e+02 1.282696380615234375e+02 3.116378784179687500e-01
1.072802963256835938e+02 1.281619262695312500e+02 3.181076049804687500e-01
1.063025970458984375e+02 1.280512695312500000e+02 3.213348388671875000e-01
1.054176025390625000e+02 1.279463348388671875e+02 3.158035278320312500e-01
1.044481964111328125e+02 1.278254013061523438e+02 3.039855957031250000e-01
1.026925125122070312e+02 1.276071472167968750e+02 2.977905273437500000e-01
1.017277450561523438e+02 1.274887008666992188e+02 3.105926513671875000e-01
1.008548126220703125e+02 1.273848800659179688e+02 3.208236694335937500e-01
9.989790344238281250e+01 1.272706527709960938e+02 3.286132812500000000e-01
9.903240203857421875e+01 1.271676940917968750e+02 3.317794799804687500e-01
9.816773223876953125e+01 1.270676727294921875e+02 3.363265991210937500e-01
9.722046661376953125e+01 1.269668197631835938e+02 3.419876098632812500e-01
9.636408996582031250e+01 1.268852310180664062e+02 3.437118530273437500e-01
9.551011657714843750e+01 1.268156890869140625e+02 3.446960449218750000e-01
9.457453155517578125e+01 1.267557678222656250e+02 3.496246337890625000e-01
9.279442596435546875e+01 1.266905899047851562e+02 3.544692993164062500e-01
9.195034790039062500e+01 1.266885299682617188e+02 3.503265380859375000e-01
9.102386474609375000e+01 1.267162475585937500e+02 3.405609130859375000e-01
9.018381500244140625e+01 1.267656707763671875e+02 3.350143432617187500e-01
8.934927368164062500e+01 1.268426055908203125e+02 3.251876831054687500e-01
8.843978118896484375e+01 1.269554443359375000e+02 3.098754882812500000e-01
8.761991882324218750e+01 1.270833511352539062e+02 2.965774536132812500e-01
8.672467803955078125e+01 1.272522659301757812e+02 2.933197021484375000e-01
8.591383361816406250e+01 1.274312973022460938e+02 2.995071411132812500e-01
8.510813140869140625e+01 1.276360397338867188e+02 3.117828369140625000e-01
8.342774200439453125e+01 1.281425170898437500e+02 3.284530639648437500e-01
8.254810333251953125e+01 1.284388885498046875e+02 3.388824462890625000e-01
8.174684143066406250e+01 1.287248077392578125e+02 3.544540405273437500e-01
8.094672393798828125e+01 1.290288391113281250e+02 3.629760742187500000e-01
8.006679534912109375e+01 1.293839721679687500e+02 3.648910522460937500e-01
7.926734924316406250e+01 1.297220153808593750e+02 3.662185668945312500e-01
7.838341522216796875e+01 1.301113891601562500e+02 3.647003173828125000e-01
7.757563018798828125e+01 1.304865264892578125e+02 3.665084838867187500e-01
7.676229858398437500e+01 1.308757934570312500e+02 3.774032592773437500e-01
7.586320495605468750e+01 1.313121490478515625e+02 3.837814331054687500e-01
7.420751953125000000e+01 1.321136474609375000e+02 3.562850952148437500e-01
7.328256988525390625e+01 1.325576324462890625e+02 3.398590087890625000e-01
7.242787170410156250e+01 1.329659118652343750e+02 3.277435302734375000e-01
7.147427368164062500e+01 1.334223480224609375e+02 3.174209594726562500e-01
7.060497283935546875e+01 1.338439941406250000e+02 3.126144409179687500e-01
6.972775268554687500e+01 1.342683563232421875e+02 3.076171875000000000e-01
6.874969482421875000e+01 1.347398529052734375e+02 2.970962524414062500e-01
6.785566711425781250e+01 1.351700592041015625e+02 2.872085571289062500e-01
6.695228576660156250e+01 1.356008300781250000e+02 2.775955200195312500e-01
6.595584869384765625e+01 1.360773162841796875e+02 2.693634033203125000e-01
6.403494262695312500e+01 1.369940338134765625e+02 2.688903808593750000e-01
6.311631011962890625e+01 1.374343719482421875e+02 2.729339599609375000e-01
6.219919204711914062e+01 1.378782348632812500e+02 2.756195068359375000e-01
6.119041824340820312e+01 1.383681793212890625e+02 2.774658203125000000e-01
6.027352142333984375e+01 1.388177642822265625e+02 2.761001586914062500e-01
5.935678863525390625e+01 1.392660675048828125e+02 2.755508422851562500e-01
5.835386276245117188e+01 1.397608947753906250e+02 2.690429687500000000e-01
5.744552612304687500e+01 1.402097930908203125e+02 2.609939575195312500e-01
5.644939041137695312e+01 1.407042388916015625e+02 2.505645751953125000e-01
5.554644393920898438e+01 1.411528320312500000e+02 2.443313598632812500e-01
5.365620803833007812e+01 1.420947265625000000e+02 2.388610839843750000e-01
5.275948715209960938e+01 1.425440216064453125e+02 2.322540283203125000e-01
5.186753845214843750e+01 1.429930877685546875e+02 2.271804809570312500e-01
5.089115142822265625e+01 1.434888763427734375e+02 2.179794311523437500e-01
5.000690841674804688e+01 1.439396209716796875e+02 2.129364013671875000e-01
4.903715515136718750e+01 1.444347381591796875e+02 2.113342285156250000e-01
4.816048812866210938e+01 1.448873138427734375e+02 2.107238769531250000e-01
4.728856658935546875e+01 1.453422393798828125e+02 2.094802856445312500e-01
4.633549499511718750e+01 1.458448944091796875e+02 2.064819335937500000e-01
4.547069168090820312e+01 1.462973022460937500e+02 2.027282714843750000e-01
4.366727828979492188e+01 1.472503662109375000e+02 1.925659179687500000e-01
4.280937576293945312e+01 1.477002716064453125e+02 1.837844848632812500e-01
4.187079620361328125e+01 1.481951599121093750e+02 1.762695312500000000e-01
4.101988601684570312e+01 1.486405792236328125e+02 1.669998168945312500e-01
4.017316818237304688e+01 1.490873565673828125e+02 1.611480712890625000e-01
3.924466705322265625e+01 1.495792541503906250e+02 1.574859619140625000e-01
3.840522003173828125e+01 1.500249786376953125e+02 1.604003906250000000e-01
3.748479843139648438e+01 1.505104675292968750e+02 1.656570434570312500e-01
3.665016937255859375e+01 1.509516296386718750e+02 1.715545654296875000e-01
3.490851211547851562e+01 1.518704071044921875e+02 1.793899536132812500e-01
3.408234024047851562e+01 1.523064880371093750e+02 1.855926513671875000e-01
3.317615509033203125e+01 1.527826538085937500e+02 1.902236938476562500e-01
3.235625076293945312e+01 1.532149505615234375e+02 1.937026977539062500e-01
3.153797721862792969e+01 1.536452636718750000e+02 1.976547241210937500e-01
3.063996505737304688e+01 1.541119537353515625e+02 2.021942138671875000e-01
2.982720756530761719e+01 1.545328063964843750e+02 2.090225219726562500e-01
2.901867866516113281e+01 1.549505157470703125e+02 2.158584594726562500e-01
2.813338851928710938e+01 1.554042663574218750e+02 2.240829467773437500e-01
2.733554649353027344e+01 1.558115997314453125e+02 2.360534667968750000e-01
2.568795585632324219e+01 1.566542205810546875e+02 2.579421997070312500e-01
2.491900634765625000e+01 1.570481109619140625e+02 2.650299072265625000e-01
2.408726882934570312e+01 1.574750823974609375e+02 2.711944580078125000e-01
2.334385299682617188e+01 1.578576812744140625e+02 2.753524780273437500e-01
2.254244422912597656e+01 1.582715454101562500e+02 2.784729003906250000e-01
2.183232498168945312e+01 1.586416625976562500e+02 2.822647094726562500e-01
2.114147949218750000e+01 1.590078125000000000e+02 2.853546142578125000e-01
2.040810966491699219e+01 1.594087219238281250e+02 2.938766479492187500e-01
1.976546669006347656e+01 1.597675323486328125e+02 3.039169311523437500e-01
1.908322143554687500e+01 1.601522064208984375e+02 3.140640258789062500e-01
1.791356468200683594e+01 1.608215484619140625e+02 3.326644897460937500e-01
1.731057167053222656e+01 1.611760253906250000e+02 3.406524658203125000e-01
1.678634452819824219e+01 1.614878692626953125e+02 3.456497192382812500e-01
1.623562240600585938e+01 1.618186035156250000e+02 3.497238159179687500e-01
1.576173210144042969e+01 1.621127624511718750e+02 3.575668334960937500e-01
1.530903244018554688e+01 1.623983764648437500e+02 3.670196533203125000e-01
1.484207916259765625e+01 1.626974334716796875e+02 3.778686523437500000e-01
1.444200992584228516e+01 1.629548797607421875e+02 3.847885131835937500e-01
1.403261661529541016e+01 1.632236328125000000e+02 3.910980224609375000e-01
1.368600940704345703e+01 1.634557800292968750e+02 3.951721191406250000e-01
1.304180812835693359e+01 1.638925781250000000e+02 4.006881713867187500e-01
1.277847766876220703e+01 1.640767211914062500e+02 4.068222045898437500e-01
1.251476573944091797e+01 1.642567291259765625e+02 4.107589721679687500e-01
1.230263710021972656e+01 1.644050292968750000e+02 4.145736694335937500e-01
1.210887432098388672e+01 1.645375671386718750e+02 4.141082763671875000e-01
1.191636085510253906e+01 1.646717681884765625e+02 4.117660522460937500e-01
1.175484275817871094e+01 1.647832183837890625e+02 4.087753295898437500e-01
1.158303546905517578e+01 1.649000549316406250e+02 4.013061523437500000e-01
1.142954158782958984e+01 1.650006103515625000e+02 3.951873779296875000e-01
1.128006935119628906e+01 1.650961456298828125e+02 3.902206420898437500e-01
1.098447895050048828e+01 1.652680053710937500e+02 3.759002685546875000e-01
1.084536075592041016e+01 1.653441925048828125e+02 3.687591552734375000e-01
1.073062038421630859e+01 1.654144439697265625e+02 3.645401000976562500e-01
1.062490463256835938e+01 1.654828643798828125e+02 3.601303100585937500e-01
1.051240539550781250e+01 1.655522308349609375e+02 3.567047119140625000e-01
1.041660118103027344e+01 1.656098327636718750e+02 3.519439697265625000e-01
1.031531810760498047e+01 1.656666107177734375e+02 3.479690551757812500e-01
1.022978782653808594e+01 1.657117614746093750e+02 3.445053100585937500e-01
1.015220069885253906e+01 1.657490692138671875e+02 3.442153930664062500e-01
1.008142852783203125e+01 1.657816009521484375e+02 3.421249389648437500e-01
9.983156204223632812e+00 1.658239898681640625e+02 3.368530273437500000e-01
9.951986312866210938e+00 1.658359680175781250e+02 3.346481323242187500e-01
9.929075241088867188e+00 1.658426055908203125e+02 3.335266113281250000e-01
9.912925720214843750e+00 1.658456573486328125e+02 3.304290771484375000e-01
9.905496597290039062e+00 1.658442840576171875e+02 3.287658691406250000e-01
9.905847549438476562e+00 1.658380737304687500e+02 3.267211914062500000e-01
9.909749984741210938e+00 1.658321075439453125e+02 3.260498046875000000e-01
9.909544944763183594e+00 1.658314971923828125e+02 3.255004882812500000e-01
9.907793998718261719e+00 1.658346405029296875e+02 3.235168457031250000e-01
9.909144401550292969e+00 1.658413391113281250e+02 3.217315673828125000e-01
9.914122581481933594e+00 1.658473205566406250e+02 3.154602050781250000e-01
9.916323661804199219e+00 1.658482055664062500e+02 3.123474121093750000e-01
9.918417930603027344e+00 1.658500976562500000e+02 3.059310913085937500e-01
9.919500350952148438e+00 1.658493194580078125e+02 3.007507324218750000e-01
9.919082641601562500e+00 1.658526000976562500e+02 2.957534790039062500e-01
9.918990135192871094e+00 1.658537902832031250e+02 2.926101684570312500e-01
9.918633460998535156e+00 1.658554382324218750e+02 2.901916503906250000e-01
9.916990280151367188e+00 1.658594970703125000e+02 2.827682495117187500e-01
9.915999412536621094e+00 1.658613891601562500e+02 2.773590087890625000e-01
9.915164947509765625e+00 1.658636016845703125e+02 2.710800170898437500e-01
9.914153099060058594e+00 1.658663635253906250e+02 2.608718872070312500e-01
9.913877487182617188e+00 1.658646545410156250e+02 2.574157714843750000e-01
9.913551330566406250e+00 1.658653411865234375e+02 2.511596679687500000e-01
9.914120674133300781e+00 1.658636322021484375e+02 2.460937500000000000e-01
9.916225433349609375e+00 1.658599548339843750e+02 2.383728027343750000e-01
9.917797088623046875e+00 1.658569641113281250e+02 2.322463989257812500e-01
9.919879913330078125e+00 1.658543243408203125e+02 2.253570556640625000e-01
9.921817779541015625e+00 1.658534088134765625e+02 2.220230102539062500e-01
9.924533843994140625e+00 1.658532867431640625e+02 2.171173095703125000e-01
9.926424026489257812e+00 1.658521881103515625e+02 2.132949829101562500e-01
9.928613662719726562e+00 1.658493804931640625e+02 2.071609497070312500e-01
9.929715156555175781e+00 1.658485870361328125e+02 2.063751220703125000e-01
9.930993080139160156e+00 1.658496093750000000e+02 2.054214477539062500e-01
9.931809425354003906e+00 1.658499603271484375e+02 2.036209106445312500e-01
9.931775093078613281e+00 1.658508148193359375e+02 1.996307373046875000e-01
9.931729316711425781e+00 1.658507843017578125e+02 1.968688964843750000e-01
9.931681632995605469e+00 1.658515472412109375e+02 1.939773559570312500e-01
9.931823730468750000e+00 1.658510131835937500e+02 1.917724609375000000e-01
9.930385589599609375e+00 1.658497467041015625e+02 1.868438720703125000e-01
9.929778099060058594e+00 1.658497314453125000e+02 1.807708740234375000e-01
9.929979324340820312e+00 1.658495178222656250e+02 1.806411743164062500e-01
9.929981231689453125e+00 1.658493194580078125e+02 1.806030273437500000e-01
9.930195808410644531e+00 1.658490447998046875e+02 1.794967651367187500e-01
9.930433273315429688e+00 1.658487854003906250e+02 1.781463623046875000e-01
9.927369117736816406e+00 1.658450317382812500e+02 1.741561889648437500e-01
9.926241874694824219e+00 1.658415985107421875e+02 1.712112426757812500e-01
9.925001144409179688e+00 1.658386688232421875e+02 1.699066162109375000e-01
9.924742698669433594e+00 1.658377990722656250e+02 1.690521240234375000e-01
9.925635337829589844e+00 1.658409423828125000e+02 1.687545776367187500e-01
9.926346778869628906e+00 1.658428344726562500e+02 1.678466796875000000e-01
9.925769805908203125e+00 1.658412475585937500e+02 1.661758422851562500e-01
9.926918983459472656e+00 1.658778076171875000e+02 1.260375976562500000e-01
9.927007675170898438e+00 1.659007110595703125e+02 1.001358032226562500e-01
9.925434112548828125e+00 1.659308776855468750e+02 7.160949707031250000e-02
9.918006896972656250e+00 1.659513549804687500e+02 5.284118652343750000e-02
9.906248092651367188e+00 1.659789428710937500e+02 3.235626220703125000e-02
9.893165588378906250e+00 1.660053558349609375e+02 1.853942871093750000e-02
9.874701499938964844e+00 1.660364532470703125e+02 3.295898437500000000e-03
9.853322029113769531e+00 1.660593109130859375e+02 -7.232666015625000000e-03
9.801293373107910156e+00 1.661129608154296875e+02 -2.529144287109375000e-02
9.771224021911621094e+00 1.661391143798828125e+02 -3.144073486328125000e-02
9.738718986511230469e+00 1.661693572998046875e+02 -3.784942626953125000e-02
9.698527336120605469e+00 1.661978912353515625e+02 -4.241180419921875000e-02
9.657445907592773438e+00 1.662248382568359375e+02 -4.911041259765625000e-02
9.605109214782714844e+00 1.662542114257812500e+02 -5.519866943359375000e-02
9.547705650329589844e+00 1.662847442626953125e+02 -6.369781494140625000e-02
9.476825714111328125e+00 1.663165893554687500e+02 -7.099914550781250000e-02
9.362853050231933594e+00 1.663654174804687500e+02 -7.737731933593750000e-02
9.279743194580078125e+00 1.663991241455078125e+02 -7.910919189453125000e-02
9.021289825439453125e+00 1.664974365234375000e+02 -7.957458496093750000e-02
8.878287315368652344e+00 1.665438232421875000e+02 -7.937622070312500000e-02
8.705636024475097656e+00 1.665939788818359375e+02 -7.928466796875000000e-02
8.538343429565429688e+00 1.666380310058593750e+02 -8.084106445312500000e-02
8.361343383789062500e+00 1.666793975830078125e+02 -8.309173583984375000e-02
8.155146598815917969e+00 1.667207336425781250e+02 -8.321380615234375000e-02
7.958145141601562500e+00 1.667537841796875000e+02 -8.362579345703125000e-02
7.730087280273437500e+00 1.667837524414062500e+02 -8.593750000000000000e-02
7.508374691009521484e+00 1.668039550781250000e+02 -9.242248535156250000e-02
7.268431186676025391e+00 1.668159179687500000e+02 -1.001968383789062500e-01
6.689835548400878906e+00 1.668086700439453125e+02 -1.138534545898437500e-01
6.376090049743652344e+00 1.667909698486328125e+02 -1.234359741210937500e-01
6.002552032470703125e+00 1.667503967285156250e+02 -1.373443603515625000e-01
5.640049934387207031e+00 1.666867828369140625e+02 -1.491699218750000000e-01
5.214964866638183594e+00 1.665875854492187500e+02 -1.561203002929687500e-01
4.806750774383544922e+00 1.664698791503906250e+02 -1.595535278320312500e-01
4.382097721099853516e+00 1.663227996826171875e+02 -1.624908447265625000e-01
3.901351213455200195e+00 1.661205596923828125e+02 -1.639556884765625000e-01
3.455044269561767578e+00 1.659067077636718750e+02 -1.647720336914062500e-01
3.002153635025024414e+00 1.656649322509765625e+02 -1.680450439453125000e-01
2.039855480194091797e+00 1.650393371582031250e+02 -1.742706298828125000e-01
1.535043954849243164e+00 1.646495666503906250e+02 -1.779632568359375000e-01
1.078150272369384766e+00 1.642538299560546875e+02 -1.864852905273437500e-01
6.248449087142944336e-01 1.638220672607421875e+02 -1.991424560546875000e-01
1.317856907844543457e-01 1.633014221191406250e+02 -2.149429321289062500e-01
-3.115386366844177246e-01 1.627890777587890625e+02 -2.300949096679687500e-01
-7.974576950073242188e-01 1.621873931884765625e+02 -2.461166381835937500e-01
-1.239528059959411621e+00 1.616099395751953125e+02 -2.581481933593750000e-01
-1.728500485420227051e+00 1.609397583007812500e+02 -2.702102661132812500e-01
-2.175724506378173828e+00 1.603059387207031250e+02 -2.798461914062500000e-01
-3.123052358627319336e+00 1.589010162353515625e+02 -2.954025268554687500e-01
-3.576052904129028320e+00 1.581952514648437500e+02 -3.026123046875000000e-01
-4.073302745819091797e+00 1.573900451660156250e+02 -3.056640625000000000e-01
-4.526164531707763672e+00 1.566328582763671875e+02 -3.037261962890625000e-01
-5.027770042419433594e+00 1.557740020751953125e+02 -3.013839721679687500e-01
-5.492574214935302734e+00 1.549723663330078125e+02 -3.006286621093750000e-01
-5.966876506805419922e+00 1.541521148681640625e+02 -2.985534667968750000e-01
-6.502620697021484375e+00 1.532241668701171875e+02 -2.965087890625000000e-01
-6.999357223510742188e+00 1.523608703613281250e+02 -2.958374023437500000e-01
-7.554161071777343750e+00 1.513911590576171875e+02 -2.964477539062500000e-01
-8.562381744384765625e+00 1.495682067871093750e+02 -2.973175048828125000e-01
-9.114970207214355469e+00 1.485329895019531250e+02 -2.967987060546875000e-01
-9.624224662780761719e+00 1.475797882080078125e+02 -2.932128906250000000e-01
-1.018723201751708984e+01 1.465113372802734375e+02 -2.896652221679687500e-01
-1.070216178894042969e+01 1.455273742675781250e+02 -2.888183593750000000e-01
-1.127015018463134766e+01 1.444251098632812500e+02 -2.948913574218750000e-01
-1.178922271728515625e+01 1.434078674316406250e+02 -2.999572753906250000e-01
-1.231098365783691406e+01 1.423760528564453125e+02 -3.025054931640625000e-01
-1.289415836334228516e+01 1.412426452636718750e+02 -3.012924194335937500e-01
-1.342341995239257812e+01 1.402084350585937500e+02 -2.991561889648437500e-01
-1.453642845153808594e+01 1.380523223876953125e+02 -2.961883544921875000e-01
-1.506373310089111328e+01 1.370295715332031250e+02 -2.934188842773437500e-01
-1.564171123504638672e+01 1.359059295654296875e+02 -2.903671264648437500e-01
-1.616961860656738281e+01 1.348876953125000000e+02 -2.895965576171875000e-01
-1.675043487548828125e+01 1.337670288085937500e+02 -2.861709594726562500e-01
-1.728021240234375000e+01 1.327500457763671875e+02 -2.803878784179687500e-01
-1.780840301513671875e+01 1.317349700927734375e+02 -2.771072387695312500e-01
-1.838249969482421875e+01 1.306187744140625000e+02 -2.811660766601562500e-01
-1.890673255920410156e+01 1.296096038818359375e+02 -2.844467163085937500e-01
-2.000494956970214844e+01 1.274973831176757812e+02 -2.818756103515625000e-01
-2.052611351013183594e+01 1.264945220947265625e+02 -2.792739868164062500e-01
-2.109939002990722656e+01 1.253970947265625000e+02 -2.809753417968750000e-01
-2.161773872375488281e+01 1.244012298583984375e+02 -2.870407104492187500e-01
-2.219038772583007812e+01 1.233116378784179688e+02 -2.925262451171875000e-01
-2.270903205871582031e+01 1.223228454589843750e+02 -2.957382202148437500e-01
-2.322765159606933594e+01 1.213374176025390625e+02 -2.958068847656250000e-01
-2.379728126525878906e+01 1.202560882568359375e+02 -2.954940795898437500e-01
-2.431497955322265625e+01 1.192775573730468750e+02 -2.967376708984375000e-01
-2.488237571716308594e+01 1.182044143676757812e+02 -3.002319335937500000e-01
-2.591366004943847656e+01 1.162631683349609375e+02 -3.001708984375000000e-01
-2.647490310668945312e+01 1.151984252929687500e+02 -2.972106933593750000e-01
-2.698145294189453125e+01 1.142317962646484375e+02 -2.952957153320312500e-01
-2.748136138916015625e+01 1.132652435302734375e+02 -2.955322265625000000e-01
-2.802598953247070312e+01 1.122038269042968750e+02 -2.962341308593750000e-01
-2.851766204833984375e+01 1.112411956787109375e+02 -2.946624755859375000e-01
-2.905971145629882812e+01 1.101834716796875000e+02 -2.853317260742187500e-01
-2.954961967468261719e+01 1.092228622436523438e+02 -2.715225219726562500e-01
-3.003535270690917969e+01 1.082641906738281250e+02 -2.635879516601562500e-01
-3.056625938415527344e+01 1.072115707397460938e+02 -2.555313110351562500e-01
-3.151989746093750000e+01 1.053023910522460938e+02 -2.459793090820312500e-01
-3.203977966308593750e+01 1.042548294067382812e+02 -2.425689697265625000e-01
-3.251105117797851562e+01 1.033045349121093750e+02 -2.419281005859375000e-01
-3.302947998046875000e+01 1.022618637084960938e+02 -2.407913208007812500e-01
-3.350139999389648438e+01 1.013171691894531250e+02 -2.386474609375000000e-01
-3.397665023803710938e+01 1.003651275634765625e+02 -2.437667846679687500e-01
-3.450217056274414062e+01 9.932374572753906250e+01 -2.495346069335937500e-01
-3.498073196411132812e+01 9.837761688232421875e+01 -2.544326782226562500e-01
-3.546045684814453125e+01 9.743708038330078125e+01 -2.564926147460937500e-01
-3.598782348632812500e+01 9.640231323242187500e+01 -2.518692016601562500e-01
-3.699011993408203125e+01 9.444827270507812500e+01 -2.450408935546875000e-01
-3.746602630615234375e+01 9.352823638916015625e+01 -2.418136596679687500e-01
-3.794216918945312500e+01 9.261082458496093750e+01 -2.390975952148437500e-01
-3.846274948120117188e+01 9.158889007568359375e+01 -2.393646240234375000e-01
-3.894063949584960938e+01 9.066509246826171875e+01 -2.368392944335937500e-01
-3.946674728393554688e+01 8.965014648437500000e+01 -2.307434082031250000e-01
-3.994712448120117188e+01 8.873104095458984375e+01 -2.229766845703125000e-01
-4.042518234252929688e+01 8.781352233886718750e+01 -2.160110473632812500e-01
-4.094825363159179688e+01 8.681240081787109375e+01 -2.115859985351562500e-01
-4.141352844238281250e+01 8.591567993164062500e+01 -2.120285034179687500e-01
-4.239361190795898438e+01 8.402602386474609375e+01 -2.168502807617187500e-01
-4.285937881469726562e+01 8.312597656250000000e+01 -2.194824218750000000e-01
-4.337113571166992188e+01 8.213861846923828125e+01 -2.206878662109375000e-01
-4.384705734252929688e+01 8.123012542724609375e+01 -2.300949096679687500e-01
-4.432260894775390625e+01 8.032264709472656250e+01 -2.348556518554687500e-01
-4.484783935546875000e+01 7.932472991943359375e+01 -2.396545410156250000e-01
-4.532171249389648438e+01 7.841965484619140625e+01 -2.391891479492187500e-01
-4.583969879150390625e+01 7.741899108886718750e+01 -2.450561523437500000e-01
-4.631681060791015625e+01 7.651580047607421875e+01 -2.550277709960937500e-01
-4.679108047485351562e+01 7.561074829101562500e+01 -2.612457275390625000e-01
-4.777076721191406250e+01 7.372175598144531250e+01 -2.613677978515625000e-01
-4.823262405395507812e+01 7.282959747314453125e+01 -2.603149414062500000e-01
-4.873907089233398438e+01 7.185180664062500000e+01 -2.600097656250000000e-01
-4.919875717163085938e+01 7.096638488769531250e+01 -2.579727172851562500e-01
-4.970260238647460938e+01 6.999542236328125000e+01 -2.528228759765625000e-01
-5.015988159179687500e+01 6.911548614501953125e+01 -2.440567016601562500e-01
-5.062010574340820312e+01 6.823799133300781250e+01 -2.355728149414062500e-01
-5.112630081176757812e+01 6.727777862548828125e+01 -2.322158813476562500e-01
-5.158770751953125000e+01 6.641146850585937500e+01 -2.368850708007812500e-01
-5.209376144409179688e+01 6.546257019042968750e+01 -2.438354492187500000e-01
-5.301036071777343750e+01 6.374380111694335938e+01 -2.457122802734375000e-01
-5.351198196411132812e+01 6.280255508422851562e+01 -2.423934936523437500e-01
-5.396848297119140625e+01 6.195074844360351562e+01 -2.356414794921875000e-01
-5.446681213378906250e+01 6.101765823364257812e+01 -2.313537597656250000e-01
-5.491718292236328125e+01 6.017493438720703125e+01 -2.261657714843750000e-01
-5.536108779907226562e+01 5.934447860717773438e+01 -2.211990356445312500e-01
-5.583940887451171875e+01 5.845356369018554688e+01 -2.153472900390625000e-01
-5.626623916625976562e+01 5.765491104125976562e+01 -2.108612060546875000e-01
-5.672545242309570312e+01 5.679308700561523438e+01 -2.068557739257812500e-01
-5.713373565673828125e+01 5.602788925170898438e+01 -2.016601562500000000e-01
-5.795238113403320312e+01 5.447082519531250000e+01 -1.977844238281250000e-01
-5.832728195190429688e+01 5.375448608398437500e+01 -1.985015869140625000e-01
-5.872254562377929688e+01 5.298816299438476562e+01 -1.897354125976562500e-01
-5.907006835937500000e+01 5.230379486083984375e+01 -1.788024902343750000e-01
-5.941020584106445312e+01 5.163148498535156250e+01 -1.695709228515625000e-01
-5.977181625366210938e+01 5.091413497924804688e+01 -1.605453491210937500e-01
-6.008551406860351562e+01 5.027838516235351562e+01 -1.500396728515625000e-01
-6.041461944580078125e+01 4.959791946411132812e+01 -1.376724243164062500e-01
-6.069117736816406250e+01 4.899441909790039062e+01 -1.190414428710937500e-01
-6.095348358154296875e+01 4.840806579589843750e+01 -1.036300659179687500e-01
-6.145524215698242188e+01 4.723190307617187500e+01 -6.354522705078125000e-02
-6.166852951049804688e+01 4.669687652587890625e+01 -4.685974121093750000e-02
-6.188343429565429688e+01 4.611947250366210938e+01 -2.915191650390625000e-02
-6.206693267822265625e+01 4.560197448730468750e+01 -1.563262939453125000e-02
-6.225445938110351562e+01 4.504048538208007812e+01 -1.281738281250000000e-03
-6.240956878662109375e+01 4.453862762451171875e+01 9.155273437500000000e-03
-6.254300689697265625e+01 4.404531478881835938e+01 1.484680175781250000e-02
-6.267818832397460938e+01 4.350915908813476562e+01 2.035522460937500000e-02
-6.278467178344726562e+01 4.302829360961914062e+01 2.360534667968750000e-02
-6.296350097656250000e+01 4.203224563598632812e+01 2.957153320312500000e-02
-6.302704238891601562e+01 4.156297683715820312e+01 3.269958496093750000e-02
-6.307727813720703125e+01 4.105152130126953125e+01 3.682708740234375000e-02
-6.309255218505859375e+01 4.059208297729492188e+01 4.457092285156250000e-02
-6.307970809936523438e+01 4.013805770874023438e+01 4.835510253906250000e-02
-6.304290390014648438e+01 3.964307022094726562e+01 4.891967773437500000e-02
-6.299295425415039062e+01 3.919745254516601562e+01 5.118560791015625000e-02
-6.292391586303710938e+01 3.875807189941406250e+01 6.092071533203125000e-02
-6.281545639038085938e+01 3.828708648681640625e+01 7.595062255859375000e-02
-6.269042587280273438e+01 3.787255477905273438e+01 8.745574951171875000e-02
-6.237337875366210938e+01 3.701728820800781250e+01 9.911346435546875000e-02
-6.219558334350585938e+01 3.661543655395507812e+01 1.086120605468750000e-01
-6.197411727905273438e+01 3.618401718139648438e+01 1.158065795898437500e-01
-6.174074935913085938e+01 3.580979156494140625e+01 1.189270019531250000e-01
-6.149199676513671875e+01 3.544460296630859375e+01 1.139221191406250000e-01
-6.120698928833007812e+01 3.504459762573242188e+01 9.558868408203125000e-02
-6.092648315429687500e+01 3.469056701660156250e+01 8.266448974609375000e-02
-6.059469223022460938e+01 3.431290817260742188e+01 6.489562988281250000e-02
-6.027250289916992188e+01 3.397939300537109375e+01 4.837799072265625000e-02
-5.993539428710937500e+01 3.365291213989257812e+01 2.984619140625000000e-02
-5.917625427246093750e+01 3.297953033447265625e+01 1.432800292968750000e-02
-5.875563049316406250e+01 3.263188934326171875e+01 9.544372558593750000e-03
-5.836077499389648438e+01 3.231833267211914062e+01 1.205444335937500000e-03
-5.790637207031250000e+01 3.197513389587402344e+01 -5.409240722656250000e-03
-5.747794342041015625e+01 3.166171264648437500e+01 -8.453369140625000000e-03
-5.703280639648437500e+01 3.134638404846191406e+01 -1.214599609375000000e-02
-5.652421569824218750e+01 3.099744606018066406e+01 -1.689910888671875000e-02
-5.604402923583984375e+01 3.067639350891113281e+01 -2.029418945312500000e-02
-5.549799346923828125e+01 3.031916236877441406e+01 -2.204132080078125000e-02
-5.498133087158203125e+01 2.999415397644042969e+01 -2.535247802734375000e-02
-5.383873367309570312e+01 2.930805969238281250e+01 -3.366088867187500000e-02
-5.327029418945312500e+01 2.897453689575195312e+01 -3.704833984375000000e-02
-5.262222671508789062e+01 2.860597229003906250e+01 -3.559112548828125000e-02
-5.202175903320312500e+01 2.826818275451660156e+01 -3.632354736328125000e-02
-5.134680557250976562e+01 2.788555717468261719e+01 -3.802490234375000000e-02
-5.072302627563476562e+01 2.753227615356445312e+01 -3.833770751953125000e-02
-5.009203338623046875e+01 2.717580795288085938e+01 -3.874969482421875000e-02
-4.939134597778320312e+01 2.678375625610351562e+01 -3.814697265625000000e-02
-4.875075149536132812e+01 2.642882728576660156e+01 -3.927612304687500000e-02
-4.804436492919921875e+01 2.603896522521972656e+01 -4.112243652343750000e-02
-4.675410842895507812e+01 2.533660507202148438e+01 -4.929351806640625000e-02
-4.603687667846679688e+01 2.495928382873535156e+01 -5.760192871093750000e-02
-4.538418579101562500e+01 2.461706161499023438e+01 -6.440734863281250000e-02
-4.466331863403320312e+01 2.424380493164062500e+01 -7.159423828125000000e-02
-4.400692749023437500e+01 2.390558815002441406e+01 -7.722473144531250000e-02
-4.334989929199218750e+01 2.356853485107421875e+01 -8.271789550781250000e-02
-4.262618637084960938e+01 2.319924163818359375e+01 -8.849334716796875000e-02
-4.197268295288085938e+01 2.285949707031250000e+01 -9.005737304687500000e-02
-4.125775909423828125e+01 2.247894668579101562e+01 -8.737182617187500000e-02
-4.060767364501953125e+01 2.213776969909667969e+01 -8.527374267578125000e-02
-3.924691009521484375e+01 2.142827606201171875e+01 -8.329772949218750000e-02
-3.860203170776367188e+01 2.109192466735839844e+01 -8.392333984375000000e-02
-3.789355850219726562e+01 2.072485351562500000e+01 -8.686065673828125000e-02
-3.725325393676757812e+01 2.039198112487792969e+01 -8.911132812500000000e-02
-3.661688232421875000e+01 2.005928039550781250e+01 -9.207916259765625000e-02
-3.592336654663085938e+01 1.969160842895507812e+01 -9.009552001953125000e-02
-3.530022048950195312e+01 1.936478042602539062e+01 -8.560943603515625000e-02
-3.462514495849609375e+01 1.900602531433105469e+01 -7.847595214843750000e-02
-3.402008819580078125e+01 1.868525695800781250e+01 -7.495117187500000000e-02
-3.342182922363281250e+01 1.837527084350585938e+01 -7.281494140625000000e-02
-3.220320892333984375e+01 1.772546386718750000e+01 -6.995391845703125000e-02
-3.158268547058105469e+01 1.738675498962402344e+01 -6.544494628906250000e-02
-3.102307128906250000e+01 1.708701515197753906e+01 -6.603240966796875000e-02
-3.047012901306152344e+01 1.678772735595703125e+01 -5.957031250000000000e-02
-2.986449241638183594e+01 1.646083068847656250e+01 -5.177307128906250000e-02
-2.931930732727050781e+01 1.616487503051757812e+01 -4.409027099609375000e-02
-2.872409820556640625e+01 1.584301567077636719e+01 -4.016876220703125000e-02
-2.818729019165039062e+01 1.555389118194580078e+01 -3.814697265625000000e-02
-2.765317153930664062e+01 1.526771259307861328e+01 -3.625488281250000000e-02
-2.707198143005371094e+01 1.495363998413085938e+01 -3.356170654296875000e-02
-2.602792167663574219e+01 1.438456249237060547e+01 -2.140045166015625000e-02
-2.545991516113281250e+01 1.407643890380859375e+01 -8.338928222656250000e-03
-2.494462394714355469e+01 1.379515266418457031e+01 -7.629394531250000000e-04
-2.438144111633300781e+01 1.348467063903808594e+01 9.086608886718750000e-03
-2.387001991271972656e+01 1.320484828948974609e+01 1.901245117187500000e-02
-2.336352920532226562e+01 1.292501926422119141e+01 2.717590332031250000e-02
-2.280615615844726562e+01 1.262219715118408203e+01 3.494262695312500000e-02
-2.230158805847167969e+01 1.234785366058349609e+01 4.234313964843750000e-02
-2.174715042114257812e+01 1.204834651947021484e+01 4.735565185546875000e-02
-2.124615669250488281e+01 1.177693939208984375e+01 5.065917968750000000e-02
-2.020311164855957031e+01 1.121995830535888672e+01 5.059051513671875000e-02
-1.971060752868652344e+01 1.096072673797607422e+01 5.242156982421875000e-02
-1.917419242858886719e+01 1.067940521240234375e+01 5.321502685546875000e-02
-1.869456481933593750e+01 1.042849636077880859e+01 5.306243896484375000e-02
-1.822065353393554688e+01 1.018574428558349609e+01 5.328369140625000000e-02
-1.771105194091796875e+01 9.920144081115722656e+00 5.133819580078125000e-02
-1.725697517395019531e+01 9.684297561645507812e+00 5.052947998046875000e-02
-1.676905632019042969e+01 9.426526069641113281e+00 4.588317871093750000e-02
-1.633626747131347656e+01 9.196931838989257812e+00 4.261779785156250000e-02
-1.546041488647460938e+01 8.731371879577636719e+00 3.443145751953125000e-02
-1.505725860595703125e+01 8.516595840454101562e+00 2.957916259765625000e-02
-1.462266159057617188e+01 8.288537025451660156e+00 3.069305419921875000e-02
-1.423842239379882812e+01 8.087903976440429688e+00 3.195953369140625000e-02
-1.386543846130371094e+01 7.891875743865966797e+00 3.560638427734375000e-02
-1.347051620483398438e+01 7.684167385101318359e+00 3.875732421875000000e-02
-1.309198665618896484e+01 7.486270427703857422e+00 4.353332519531250000e-02
-1.276347351074218750e+01 7.317081451416015625e+00 4.671478271484375000e-02
-1.245192432403564453e+01 7.154676437377929688e+00 4.901123046875000000e-02
-1.215752506256103516e+01 7.000450134277343750e+00 5.081176757812500000e-02
-1.159900093078613281e+01 6.702815055847167969e+00 6.291961669921875000e-02
-1.133038425445556641e+01 6.560217857360839844e+00 6.836700439453125000e-02
-1.109655189514160156e+01 6.434823513031005859e+00 7.209777832031250000e-02
-1.087063312530517578e+01 6.310287475585937500e+00 7.428741455078125000e-02
-1.062599086761474609e+01 6.175502300262451172e+00 7.498168945312500000e-02
-1.040831279754638672e+01 6.051815509796142578e+00 7.479858398437500000e-02
-1.016907501220703125e+01 5.917729377746582031e+00 7.602691650390625000e-02
-9.958734512329101562e+00 5.792739868164062500e+00 7.704925537109375000e-02
-9.747945785522460938e+00 5.669827938079833984e+00 7.923126220703125000e-02
-9.514737129211425781e+00 5.539280891418457031e+00 8.065032958984375000e-02
-9.074356079101562500e+00 5.296074867248535156e+00 8.315277099609375000e-02
-8.864871978759765625e+00 5.180690288543701172e+00 8.232116699218750000e-02
-8.656498908996582031e+00 5.066163539886474609e+00 8.390808105468750000e-02
-8.429449081420898438e+00 4.939767837524414062e+00 8.631134033203125000e-02
-8.224022865295410156e+00 4.826264858245849609e+00 8.850860595703125000e-02
-8.001109123229980469e+00 4.701292514801025391e+00 8.873748779296875000e-02
-7.800484180450439453e+00 4.588019847869873047e+00 8.819580078125000000e-02
-7.600249767303466797e+00 4.476290225982666016e+00 8.699035644531250000e-02
-7.378105163574218750e+00 4.359750270843505859e+00 8.807373046875000000e-02
-7.178273677825927734e+00 4.254889965057373047e+00 9.131622314453125000e-02
-6.755829334259033203e+00 4.037164211273193359e+00 9.114837646484375000e-02
-6.553528308868408203e+00 3.937936067581176758e+00 9.009552001953125000e-02
-6.330091476440429688e+00 3.835212945938110352e+00 8.896636962890625000e-02
-6.126980781555175781e+00 3.744595050811767578e+00 9.188842773437500000e-02
-5.926318168640136719e+00 3.651370286941528320e+00 9.307098388671875000e-02
-5.707188129425048828e+00 3.547909021377563477e+00 9.368133544921875000e-02
-5.509214878082275391e+00 3.453797578811645508e+00 9.520721435546875000e-02
-5.287833213806152344e+00 3.350920438766479492e+00 1.009750366210937500e-01
-5.088351726531982422e+00 3.259722232818603516e+00 1.064987182617187500e-01
-4.890158176422119141e+00 3.169003009796142578e+00 1.119918823242187500e-01
-4.478103160858154297e+00 2.975752830505371094e+00 1.231536865234375000e-01
-4.263947963714599609e+00 2.871999263763427734e+00 1.279449462890625000e-01
-4.069673061370849609e+00 2.774926185607910156e+00 1.302261352539062500e-01
-3.873015880584716797e+00 2.675601243972778320e+00 1.309814453125000000e-01
-3.648298978805541992e+00 2.560197591781616211e+00 1.301651000976562500e-01
-3.435361623764038086e+00 2.448172330856323242e+00 1.285934448242187500e-01
-3.191352367401123047e+00 2.318273782730102539e+00 1.270904541015625000e-01
-2.960377454757690430e+00 2.194221735000610352e+00 1.265869140625000000e-01
-2.720942258834838867e+00 2.064321517944335938e+00 1.268157958984375000e-01
-2.449365377426147461e+00 1.912735939025878906e+00 1.290969848632812500e-01
-1.904914855957031250e+00 1.615713596343994141e+00 1.339187622070312500e-01
-1.637714743614196777e+00 1.467285513877868652e+00 1.336059570312500000e-01
-1.365728974342346191e+00 1.311970233917236328e+00 1.307678222656250000e-01
-1.058098912239074707e+00 1.135802030563354492e+00 1.298065185546875000e-01
-7.727747559547424316e-01 9.719340205192565918e-01 1.305923461914062500e-01
-4.520581364631652832e-01 7.843902707099914551e-01 1.316146850585937500e-01
-1.564081162214279175e-01 6.069754362106323242e-01 1.281127929687500000e-01
1.479250043630599976e-01 4.254853725433349609e-01 1.243820190429687500e-01
4.927573800086975098e-01 2.219145148992538452e-01 1.184158325195312500e-01
8.171655535697937012e-01 3.342267498373985291e-02 1.141662597656250000e-01
1.494938373565673828e+00 -4.281834959983825684e-01 7.271575927734375000e-02
1.812328815460205078e+00 -6.573795080184936523e-01 6.173706054687500000e-02
2.153495311737060547e+00 -9.113605618476867676e-01 5.300140380859375000e-02
2.463520288467407227e+00 -1.128563642501831055e+00 4.876708984375000000e-02
2.771469593048095703e+00 -1.339638233184814453e+00 3.970336914062500000e-02
3.110686063766479492e+00 -1.554232597351074219e+00 2.748870849609375000e-02
3.418332815170288086e+00 -1.745799064636230469e+00 1.599121093750000000e-02
3.756072998046875000e+00 -1.948371767997741699e+00 1.174926757812500000e-02
4.058072090148925781e+00 -2.133141040802001953e+00 1.406097412109375000e-02
4.364498615264892578e+00 -2.299134254455566406e+00 2.628326416015625000e-02
5.010473251342773438e+00 -2.607842922210693359e+00 4.451751708984375000e-02
5.316793441772460938e+00 -2.740395069122314453e+00 4.747009277343750000e-02
5.653508663177490234e+00 -2.880817413330078125e+00 5.132293701171875000e-02
5.962237834930419922e+00 -2.998456001281738281e+00 5.441284179687500000e-02
6.306581974029541016e+00 -3.110878467559814453e+00 5.830383300781250000e-02
6.621244430541992188e+00 -3.207113504409790039e+00 6.104278564453125000e-02
6.934653759002685547e+00 -3.303704023361206055e+00 5.897521972656250000e-02
7.278694152832031250e+00 -3.408872127532958984e+00 5.450439453125000000e-02
7.583792686462402344e+00 -3.508142948150634766e+00 5.191040039062500000e-02
7.892187118530273438e+00 -3.616177797317504883e+00 5.399322509765625000e-02
8.375819206237792969e+00 -3.780643463134765625e+00 5.047607421875000000e-02
8.556326866149902344e+00 -3.841984510421752930e+00 5.128479003906250000e-02
8.703529357910156250e+00 -3.894667387008666992e+00 5.007171630859375000e-02
8.830314636230468750e+00 -3.941148281097412109e+00 4.705810546875000000e-02
8.914119720458984375e+00 -3.972593069076538086e+00 4.528808593750000000e-02
8.972561836242675781e+00 -3.989158630371093750e+00 4.331970214843750000e-02
8.997022628784179688e+00 -3.995423078536987305e+00 4.132843017578125000e-02
8.996051788330078125e+00 -3.993779659271240234e+00 4.123687744140625000e-02
8.982028961181640625e+00 -3.985116243362426758e+00 4.230499267578125000e-02
8.980376243591308594e+00 -3.979166269302368164e+00 3.991699218750000000e-02


==> 07p_imls.txt <==
 x y z
-1.178744735550480982e+00 1.924624274800947887e-01 -2.767954922597760659e-01
-1.091714561045250109e+00 1.438601047467266136e-01 -2.777061970113476330e-01
-1.010126393075386764e+00 1.035648096300530729e-01 -2.772772725210663758e-01
-9.206279747473122832e-01 5.381310417925144751e-02 -2.761207181947420986e-01
-8.219699894628429426e-01 7.303849681097013269e-03 -2.779962851531125323e-01
-7.229279208056016426e-01 -4.361005995389774514e-02 -2.783183541945657424e-01
-6.049297576071258620e-01 -1.007612120639239661e-01 -2.792469808440392054e-01
-4.775037559971329060e-01 -1.513001508859135869e-01 -2.817187418938267851e-01
-3.341098215041486963e-01 -2.124361405143457282e-01 -2.840534022887449273e-01
-1.838018108402535988e-01 -2.740570110926324743e-01 -2.797991186572343913e-01
1.552053171169500700e-01 -3.775329175114342517e-01 -2.709652409183631594e-01
3.449650478515924323e-01 -4.231534423292480085e-01 -2.711917525146679830e-01
5.322164392062456173e-01 -4.620686758440876174e-01 -2.662051957144279113e-01
7.361904817400648504e-01 -5.061511476616845639e-01 -2.600279339665002021e-01
9.213205142661511360e-01 -5.443522595145686704e-01 -2.586645420551915708e-01
1.167189938757485557e+00 -5.563524250687933437e-01 -2.576998317043314723e-01
1.382844727622182912e+00 -5.766689378951178613e-01 -2.497133289584080595e-01
1.572855239822633422e+00 -6.084996072305103310e-01 -2.524487824991078488e-01
1.836466646369883993e+00 -5.868725012411800668e-01 -2.536024335323325829e-01
2.073348938630857674e+00 -5.760536274926444378e-01 -2.574376875004122378e-01
2.550659057951150110e+00 -5.454720865421414100e-01 -2.557506051369226596e-01
2.756796933598939958e+00 -5.281260616586095358e-01 -2.470375181319540703e-01
3.048503378021475640e+00 -4.464842081174136279e-01 -2.392028403459734720e-01
3.298284815895298649e+00 -3.686474293043970896e-01 -2.331813874366662209e-01
3.497191679677430720e+00 -2.979466164915600124e-01 -2.486280316482823993e-01
3.815482189979875649e+00 -1.812588486963083723e-01 -2.339506907988464501e-01
4.061514423936205986e+00 -6.892815283401132476e-02 -2.295234451133345843e-01
4.285449713101597169e+00 4.933060101589700763e-02 -2.299381762185255251e-01
4.614488898558878560e+00 2.303007786698137160e-01 -2.331786647261418766e-01
4.869903747036817165e+00 4.069533735620913806e-01 -2.213034601339265162e-01
5.401157556086805478e+00 8.334658822079672458e-01 -2.263572640320290486e-01
5.575719452714857027e+00 1.053192961409595618e+00 -2.269805225246666058e-01
5.906405713496493348e+00 1.345511923365606766e+00 -2.250717221608582730e-01
6.159350223021393234e+00 1.621232855833482089e+00 -2.237279111831934064e-01
6.363924341469259005e+00 1.889275509650080398e+00 -2.065871195668715354e-01
6.656451577787309226e+00 2.257340127937969676e+00 -2.112100773163399503e-01
6.861309973072836854e+00 2.578888541184058969e+00 -2.252022797505915663e-01
7.137200476728862597e+00 2.989917867234464843e+00 -2.277521949380584554e-01
7.386170738810639236e+00 3.386282547180076818e+00 -2.240967500904257614e-01
7.606260860451154571e+00 3.759896326467597749e+00 -2.142059357029184041e-01
8.110805848065307799e+00 4.634987850401854459e+00 -2.070329824923375084e-01
8.372735572956516492e+00 5.123167674765192636e+00 -2.140909327404060813e-01
8.627725195192573082e+00 5.597924625862224168e+00 -2.060433351750963205e-01
8.885026075130751266e+00 6.082113990109187185e+00 -1.998476930637319571e-01
9.152801548788895403e+00 6.611535139150892526e+00 -1.919633001792462879e-01
9.414994428835646190e+00 7.123601910913843760e+00 -1.879477163526926398e-01
9.705693475602190645e+00 7.663252754234120445e+00 -1.821647056326120839e-01
9.997938518963410459e+00 8.208393053723449739e+00 -1.775550859374232515e-01
1.030718830440278033e+01 8.800323390743448826e+00 -1.751648995987437618e-01
1.061895525265199147e+01 9.381119037876707978e+00 -1.750567521543285876e-01
1.124431124760018896e+01 1.057028040841756322e+01 -1.657762005443517705e-01
1.157475911260966051e+01 1.116894536795273396e+01 -1.620817364255172643e-01
1.192379318212343264e+01 1.181948403417252536e+01 -1.661696078309302937e-01
1.226678171181284149e+01 1.244935587395499255e+01 -1.682306091759907807e-01
1.263022185889403026e+01 1.311812103888716941e+01 -1.698968576113135676e-01
1.298898207198756261e+01 1.378451949785372754e+01 -1.626435923410851636e-01
1.335363624104729219e+01 1.444982803365413204e+01 -1.643730126136328518e-01
1.375016788325033978e+01 1.514338404943607941e+01 -1.656408219143496174e-01
1.411659873316468783e+01 1.582383873026951804e+01 -1.608323058321147192e-01
1.451772269679564431e+01 1.652770795786018354e+01 -1.687195875507277454e-01
1.530037863381410546e+01 1.794256281732883096e+01 -1.541504416346145545e-01
1.570410377785780298e+01 1.866288839964788338e+01 -1.473589507371722840e-01
1.610735671646740030e+01 1.938676085778425318e+01 -1.344929499858787125e-01
1.651793196124761565e+01 2.012054972523866425e+01 -1.328761662553698819e-01
1.693006661032475790e+01 2.086248833559161397e+01 -1.281070700519985617e-01
1.733603763858188174e+01 2.160130879986539654e+01 -1.384475798135760272e-01
1.773819747673187663e+01 2.234127176349115373e+01 -1.345239816746218731e-01
1.814716781318016814e+01 2.307491519458074336e+01 -1.269106874163213050e-01
1.853990880253626017e+01 2.380308482485516919e+01 -1.210608325805379859e-01
1.895045258525036047e+01 2.453969736303601223e+01 -1.263528732628472762e-01
1.975393933509754163e+01 2.600737548623791184e+01 -1.268321681118472211e-01
2.016533716213018224e+01 2.674945375543074988e+01 -1.117664261593409036e-01
2.056298009129974957e+01 2.748048859667803256e+01 -1.061910456323755247e-01
2.096216675724000211e+01 2.820606852996144198e+01 -1.071848242516486582e-01
2.138560101439405514e+01 2.896221506935616574e+01 -9.646012911517934385e-02
2.178303507507828130e+01 2.966746641331253187e+01 -9.895690699877207619e-02
2.219736328297671690e+01 3.041151283036778352e+01 -1.032880278589230483e-01
2.259656135132134835e+01 3.113688625264525101e+01 -1.061289946628707070e-01
2.300810977794197143e+01 3.186581955712288305e+01 -1.047529894280707086e-01
2.341235632287255441e+01 3.259692564148306815e+01 -1.006749746879856966e-01
2.421231198182720235e+01 3.405133231599407395e+01 -1.014914575463129465e-01
2.460996515040622512e+01 3.478335133773425980e+01 -1.025105677435699802e-01
2.501633085205453355e+01 3.550750297420723456e+01 -9.824710654296689438e-02
2.541704703119959419e+01 3.622390764166900823e+01 -8.447736364944391507e-02
2.582704039297085430e+01 3.695698736011365781e+01 -7.152583969933501429e-02
2.621399280594421199e+01 3.766395941928443136e+01 -6.373361858320653051e-02
2.662638598921079947e+01 3.839386744749700853e+01 -6.126931704240934362e-02
2.701759056213097310e+01 3.911811663877561074e+01 -6.008284848866166095e-02
2.739802637404608987e+01 3.980479092525828833e+01 -5.266420407145505633e-02
2.778420940025835861e+01 4.052479682268534589e+01 -4.523777021734159964e-02
2.851981253762252067e+01 4.193538677154933936e+01 -3.135379816709604750e-02
2.890202264601435189e+01 4.265731616849223684e+01 -2.347976001831303394e-02
2.927214703316724709e+01 4.333660264039187382e+01 -1.765978975791965278e-02
2.964747511644417344e+01 4.404852037176269874e+01 -7.349774845944290202e-03
3.001826737958625557e+01 4.474174040517125661e+01 9.589865548151887964e-04
3.037660171065948944e+01 4.541567510989560930e+01 6.728018223838228007e-03
3.075216440044937727e+01 4.610842835267109763e+01 1.171401569938351761e-02
3.110745434180345370e+01 4.677916868238803971e+01 9.318153887782065770e-03
3.147492799643717376e+01 4.747332846259154593e+01 1.030799224415807069e-02
3.217540591726184829e+01 4.879049232794966429e+01 1.754362248543700487e-02
3.252648433824766272e+01 4.945441030706550123e+01 2.105692148255777774e-02
3.286481377455144326e+01 5.008637624327165128e+01 2.154370937372862560e-02
3.319979201753736930e+01 5.072645603223676858e+01 2.827802555634034709e-02
3.352524730278781817e+01 5.134313145551796964e+01 3.744296982709216515e-02
3.384546902407775093e+01 5.193390205686343819e+01 4.346403659569703093e-02
3.416811669165697651e+01 5.252038815287591689e+01 5.021245379778266349e-02
3.448706326759992180e+01 5.308379712609706047e+01 5.371382797985702062e-02
3.480772407547569003e+01 5.363651792927689144e+01 5.892498578807053855e-02
3.512687285170905938e+01 5.416716334936101873e+01 6.361103076007063040e-02
3.576152823869886532e+01 5.517171892893978935e+01 6.683046782256391039e-02
3.607807832077464383e+01 5.563041352887059077e+01 6.899369830688739658e-02
3.639981860877374231e+01 5.607041577439885316e+01 6.872413320516951307e-02
3.672568687735365955e+01 5.647263676781406616e+01 7.975209991770554341e-02
3.705162542255636993e+01 5.685721659780052306e+01 8.146273100913570264e-02
3.738363757099529039e+01 5.721059392206506544e+01 7.585060658073711215e-02
3.773081479195642629e+01 5.751549863175984711e+01 8.979787787836973623e-02
3.807326421813539952e+01 5.783170770336285926e+01 7.870632597390991858e-02
3.845404859149830656e+01 5.805906608267776647e+01 6.539740573533892043e-02
3.881931601694262923e+01 5.833429160465126984e+01 8.573851867643172975e-02
3.961055940764040173e+01 5.874428456237245655e+01 1.065143147175319216e-01
4.005520872038783864e+01 5.887393442883836769e+01 8.986311408227964925e-02
4.043824006080193101e+01 5.905464785426804042e+01 6.723404121001202993e-02
4.084418420505973302e+01 5.918052820895166377e+01 5.790800365221954182e-02
4.130250025764546251e+01 5.924760458226137416e+01 8.498945320445605578e-02
4.169428474742496604e+01 5.934502975520808121e+01 8.739361740856355087e-02
4.214485959911376511e+01 5.938552100316911009e+01 6.118527161620507249e-02
4.252719033494649636e+01 5.944972386894680483e+01 7.788290508712225613e-02
4.302453140249819086e+01 5.943892638350069291e+01 7.036491229723224050e-02
4.345289739677396312e+01 5.944653977472339790e+01 6.379089136470517118e-02
4.448140004016678972e+01 5.931462061941894603e+01 5.495070733283552444e-02
4.495893814411554956e+01 5.923141373494823370e+01 7.898744075689068112e-02
4.552451174839087145e+01 5.911149577135552846e+01 6.597329419203168399e-02
4.602431549907761621e+01 5.899386968848445889e+01 6.552068744906897058e-02
4.657925052971994262e+01 5.883247044006829185e+01 6.272534029756898777e-02
4.715361595750334089e+01 5.864248725114435246e+01 6.339301797828084117e-02
4.769055736656721223e+01 5.846407753561918241e+01 7.321910340097464998e-02
4.828241016287960008e+01 5.825700610081663200e+01 7.328878131337457358e-02
4.885653117035360538e+01 5.803914290033134193e+01 6.921239132473128164e-02
4.945475056765139499e+01 5.780611649536962204e+01 6.596658059594284751e-02
5.067625883844472412e+01 5.732103149867153746e+01 5.905643943079297298e-02
5.130728252640798104e+01 5.704835338204053841e+01 5.233070045108761947e-02
5.193916441328124733e+01 5.675541382731617546e+01 4.376370591614664463e-02
5.259136181833518719e+01 5.644986966048305987e+01 3.468991887985850564e-02
5.324409797140112488e+01 5.613402787393948756e+01 3.416842714240470036e-02
5.390795875001969506e+01 5.580828674878000584e+01 3.088118030342834608e-02
5.457881618050028294e+01 5.545174295606280879e+01 3.384540833447824415e-02
5.525251228153840088e+01 5.511389247854164353e+01 3.063648316411060613e-02
5.593783044093061818e+01 5.475604716131982741e+01 3.081379276996371042e-02
5.661159224568358894e+01 5.440878162293530096e+01 1.640295200620989213e-02
5.797647110645397106e+01 5.369233066956431344e+01 2.372491621765610015e-02
5.865579190433464163e+01 5.332403405744395997e+01 1.962210212853326974e-02
5.932060910247101049e+01 5.294998148364856405e+01 7.136137041577395035e-03
5.999196046869142407e+01 5.257644264190432182e+01 2.250196153869066240e-03
6.067856813431372132e+01 5.221390182960114146e+01 -8.936909782805646518e-03
6.133104929202342248e+01 5.183229387538618482e+01 -1.427722463290576060e-02
6.200482430022896807e+01 5.146505604550459623e+01 -1.832341672800619214e-02
6.268341131685734524e+01 5.109685215671478886e+01 -1.014111610631923677e-02
6.334978615971920135e+01 5.072371349786451589e+01 -2.654575031497741211e-03
6.401567371225722525e+01 5.035300557914284525e+01 -3.149016074663224529e-03
6.533785574384116046e+01 4.960000991144600135e+01 -6.509579479274940628e-03
6.599757232672436658e+01 4.922771128904226856e+01 -4.298781842594856517e-03
6.664729940028352928e+01 4.885345034526088881e+01 2.238838909968843272e-03
6.729242036924514991e+01 4.847622788503892366e+01 -7.678759250627775756e-04
6.794459223288403393e+01 4.808965212639202491e+01 -6.038496417248517822e-03
6.859897012025611218e+01 4.771229471287855972e+01 -5.361277193242419692e-03
6.926654425429879325e+01 4.733021320949900002e+01 -4.939153531637485717e-03
6.992661859832001880e+01 4.694050688753125655e+01 -1.491121647274135098e-02
7.060056983570088107e+01 4.655174074398930628e+01 -1.376763947664505494e-02
7.127422736643002565e+01 4.617241262179134509e+01 -1.699991834129305213e-02
7.264654904980278616e+01 4.538772674501163351e+01 -2.113829392058647061e-02
7.335719272185767181e+01 4.499245280703308936e+01 -2.405841108897865954e-02
7.405693845356995553e+01 4.460449233146497505e+01 -2.295784922764071423e-02
7.475985243183590967e+01 4.421509452189126677e+01 -2.534457638953796499e-02
7.547633151472031443e+01 4.381080270994128512e+01 -2.006099235143365966e-02
7.619340747437051675e+01 4.342234247374114631e+01 -1.965481001943530925e-02
7.691928569008773309e+01 4.301285591524364804e+01 -9.253105300995212446e-03
7.766437548157209392e+01 4.260680672692758009e+01 -5.830913945251203767e-03
7.838962664233510225e+01 4.220695044533561457e+01 -1.443442179618248389e-02
7.914251438490011026e+01 4.179320499956651247e+01 -2.352941084020926388e-02
8.065396622779562108e+01 4.096330504995796673e+01 -2.846453631755760383e-02
8.140703507766112068e+01 4.054178445359019634e+01 -2.890558508481974598e-02
8.216512547719362658e+01 4.012580223498140697e+01 -3.966390925503704423e-02
8.292906630091810882e+01 3.969277492625050030e+01 -3.346826042474942975e-02
8.369393964353692184e+01 3.925431154188099470e+01 -3.789426170937171268e-02
8.444506888962492042e+01 3.882838750383430693e+01 -4.696758796097014188e-02
8.521334468768935722e+01 3.839022398047229245e+01 -4.817692803918824374e-02
8.597510601096929861e+01 3.796559363180466562e+01 -5.098652965003286353e-02
8.674252572560371277e+01 3.752811044816458264e+01 -5.165783253288586119e-02
8.824992563409342949e+01 3.668491350306174326e+01 -4.038281419852396414e-02
8.901358176913717557e+01 3.626927377744073766e+01 -2.860365867884601121e-02
8.974849044657173636e+01 3.585135917779820147e+01 -1.881114081976009711e-02
9.050354838316692963e+01 3.541444197284204165e+01 -3.629155216038126852e-03
9.123847735930296210e+01 3.499024228247402846e+01 -3.789240611129063296e-03
9.198366778919256603e+01 3.456509840292245883e+01 -4.743567837853121527e-02
9.270315627727516983e+01 3.414901935237607944e+01 -8.796971854291235626e-03
9.343336354041002778e+01 3.373661961444730650e+01 2.478660262254628321e-03
9.416737910115877241e+01 3.332749207012768977e+01 -9.464562960523392743e-03
9.489740464959548660e+01 3.291744805070905500e+01 -1.237439074172175246e-03
9.633694100526069803e+01 3.215188385264985982e+01 3.230302469621360029e-03
9.706234352996507653e+01 3.175968137683050685e+01 2.945220489211780590e-02
9.777517980422905453e+01 3.138418122050458692e+01 2.359871675037439331e-02
9.849673915469641372e+01 3.100910782206118199e+01 4.431957845015188635e-02
9.921446734266939416e+01 3.063837437146327858e+01 3.952133708811039758e-02
9.992478541031952943e+01 3.026938170062425471e+01 3.844979655146368858e-02
1.006517319919176998e+02 2.988603576714431753e+01 4.230604817058142286e-02
1.013419579061256144e+02 2.955283976234251142e+01 5.759532640695452788e-02
1.020439499711047233e+02 2.920028690958267248e+01 3.842605625315004270e-02
1.027636148474925761e+02 2.886114843191616330e+01 4.219425007791000048e-02
1.041666802265693264e+02 2.818501553194913711e+01 3.725370209358813689e-02
1.048868666475885760e+02 2.785845687660949821e+01 3.320704195803148018e-02
1.055864384019950677e+02 2.753878596617511221e+01 4.129825834865152867e-02
1.062920476872042315e+02 2.721191584833286470e+01 2.967483744852200678e-02
1.069934890792860074e+02 2.689443621311713528e+01 3.455703640709945068e-02
1.076871029251466467e+02 2.658729178643720559e+01 3.186289946514742066e-02
1.083937820847893931e+02 2.628766428249627296e+01 2.345045435460846317e-02
1.091024648077516446e+02 2.599030001718291061e+01 2.066034585258097467e-02
1.098068700778041347e+02 2.570428156677216336e+01 1.495800353424869833e-02
1.105102767650040363e+02 2.542222686752898042e+01 2.310401122477789837e-02
1.118852951954478954e+02 2.490262407936038613e+01 1.110372693151923107e-02
1.126088376671052202e+02 2.465163846491441291e+01 2.387135545777097079e-02
1.133172857030962888e+02 2.441739986445961108e+01 1.348565888163766324e-02
1.140359897047262336e+02 2.419211167376869298e+01 -4.256075681933924049e-03
1.147415676088262728e+02 2.397412111882494656e+01 -9.927893918650565475e-03
1.154377266038087129e+02 2.376105449903328548e+01 -2.412210751420451604e-02
1.161640454238133913e+02 2.353560376591207870e+01 -1.499180789578463679e-02
1.168917777208145878e+02 2.333744021786209544e+01 -2.012168719173024201e-02
1.175969056994113799e+02 2.315505471902489276e+01 -2.294830759854393776e-02
1.183325115676937713e+02 2.296693435537562777e+01 -3.994843197926045697e-02
1.198068890412611864e+02 2.262702848835795066e+01 -4.529045527916661373e-02
1.205437673952510522e+02 2.246083405185352433e+01 -3.740216141032709496e-02
1.212684610569483681e+02 2.231889579458560391e+01 -3.980595414142332200e-02
1.220295474386451815e+02 2.216364881658303432e+01 -3.456593346272279765e-02
1.227560168328571422e+02 2.201749818929638991e+01 -3.617373507480570183e-02
1.235128486836108124e+02 2.186948430542830124e+01 -3.885643745671180094e-02
1.242660673426796336e+02 2.173711848586210138e+01 -3.088168566545826388e-02
1.250031303941627954e+02 2.162867283333975976e+01 -3.397149930322318490e-02
1.257806952857627749e+02 2.149959963516105432e+01 -6.134073493469893723e-02
1.265153399020478844e+02 2.137323768687656766e+01 -6.248583102055155214e-02
1.280586246063225531e+02 2.114067544139455990e+01 -6.851877534621911292e-02
1.288094596529501814e+02 2.102935271496848202e+01 -5.882247575542101647e-02
1.295788174835598738e+02 2.090864080148043413e+01 -4.839643040865912460e-02
1.303420701960272652e+02 2.081312270470916914e+01 -6.196143038531057301e-02
1.311173716781187295e+02 2.071577710564478636e+01 -6.354207410413509338e-02
1.318798914599730097e+02 2.062034780020061220e+01 -6.467301368940189810e-02
1.326447623137788412e+02 2.053052399243190607e+01 -5.332590144400262133e-02
1.334214202590905245e+02 2.044051134812499271e+01 -4.686884754117670582e-02
1.341809988276920365e+02 2.035480979922218125e+01 -4.011841400536608759e-02
1.349357408135833225e+02 2.027094578096942001e+01 -3.551465995123620489e-02
1.364403436082234293e+02 2.011397710640924430e+01 -2.799897016452831955e-02
1.372124693260178958e+02 2.004710391696125882e+01 -2.242272927476107736e-02
1.379440952769435285e+02 1.998267055817652960e+01 -1.828141343786443551e-02
1.387028790174823030e+02 1.991365520627207530e+01 -7.734721470021577172e-03
1.394424656916942240e+02 1.985741327755481223e+01 3.063385471940849314e-05
1.401589342252158872e+02 1.980974497683575208e+01 8.720559335960387237e-03
1.409150188503494974e+02 1.975500020065912565e+01 1.059608965007524661e-02
1.416439506063813099e+02 1.970266360551462625e+01 1.694681701649936034e-02
1.423566821912978071e+02 1.964949303715297191e+01 2.296990356157269098e-02
1.430751608378433275e+02 1.959605531034420167e+01 2.521475268742612297e-02
1.444378981302041325e+02 1.951687230254881200e+01 2.525433352668104980e-02
1.450960177635617185e+02 1.948125167267616575e+01 2.346748217445321361e-02
1.457323472339575687e+02 1.944716913443431849e+01 2.316215984200764577e-02
1.463698071485280536e+02 1.942190452860367600e+01 2.509789974860360262e-02
1.469625571660296544e+02 1.939632752062079390e+01 2.703064275249378312e-02
1.475655675877326871e+02 1.936991145981700413e+01 2.879860715793003401e-02
1.481295132532260936e+02 1.934814046060402148e+01 2.751405881144658450e-02
1.486512387235441395e+02 1.932226148383328379e+01 3.537947416646025633e-02
1.491778354733446008e+02 1.931102468114800175e+01 3.910696742754388167e-02
1.496612751324459225e+02 1.929457157705727965e+01 4.355745310583042373e-02
1.506037923228230682e+02 1.927394391918438998e+01 4.866514683821465681e-02
1.510292507049075539e+02 1.925176754569000082e+01 5.157705303198845126e-02
1.514461257447695743e+02 1.925098763026002402e+01 5.358726992788231946e-02
1.518436111889164124e+02 1.926432245549804989e+01 5.771743254861511074e-02
1.522097184607996780e+02 1.926866766707988887e+01 5.683467578927614561e-02
1.525700319168699366e+02 1.928040072416417772e+01 6.009946784296915645e-02
1.529006768320148240e+02 1.928543974890256507e+01 6.591391601276963552e-02
1.532318085857357346e+02 1.928438329561081943e+01 6.087977456063536907e-02
1.535288748913728227e+02 1.930236221702921284e+01 6.134644763851010429e-02
1.540722898520888293e+02 1.936494705357848645e+01 6.465087196541130510e-02
1.543222189316265656e+02 1.940604323776684836e+01 6.366416908270045028e-02
1.545588958421867574e+02 1.945216657874177457e+01 7.247635802684015971e-02
1.547885577883603219e+02 1.949727910576473633e+01 6.731282567264607053e-02
1.549839211764939648e+02 1.956623822004878832e+01 7.458693201648908255e-02
1.551930864601910400e+02 1.962740626032324798e+01 7.163991642417616434e-02
1.554063752588886587e+02 1.968595358194952638e+01 6.269901571389852046e-02
1.555891218869929276e+02 1.976029070408422683e+01 4.542812464648271487e-02
1.558009039592145086e+02 1.984096031984040920e+01 6.035631905430877131e-02
1.560087276639834784e+02 1.990526457184496323e+01 6.478241284432390001e-02
1.563824253890655598e+02 2.009971711145324491e+01 5.094639646123455545e-02
1.565600330558618225e+02 2.019268123747229993e+01 5.346761238034980490e-02
1.567534765693389431e+02 2.030751734398580766e+01 5.709701156456148397e-02
1.569313719086130732e+02 2.042077383207016794e+01 5.813854665434842195e-02
1.570953518905908197e+02 2.053510135086250443e+01 5.070469829933177408e-02
1.572771293906555456e+02 2.067956448115622692e+01 4.656370180580732265e-02
1.574487215412736987e+02 2.081727522039619060e+01 5.689994039735180031e-02
1.576077853153790613e+02 2.092735512762114070e+01 6.343415937923374548e-02
1.578059829794090660e+02 2.113785574375260268e+01 5.842778690846434086e-02
1.579816656624800544e+02 2.124774243823164710e+01 6.109161900692738900e-02
1.583822724269279547e+02 2.174540615306196756e+01 4.760463254241997788e-02
1.585591009903259305e+02 2.192199550768490113e+01 4.584854699421891944e-02
1.587624319674257265e+02 2.225165234598993536e+01 4.616125510667457021e-02
1.589526429071862026e+02 2.253128032178878115e+01 3.984822397357790091e-02
1.591119931683824689e+02 2.275221444536751392e+01 3.006422192089908130e-02
1.593039809301662331e+02 2.315336183448059160e+01 2.376586268697084003e-02
1.594456865269657726e+02 2.339778761903729176e+01 2.867487842584881541e-02
1.596199607524317514e+02 2.382998953340757353e+01 2.383968567849142906e-02
1.597576320514993995e+02 2.420340256270319301e+01 2.988102711062429195e-02
1.598557711074827239e+02 2.453268148751345379e+01 1.727259122502222688e-02
1.600992755219687069e+02 2.545397989908479275e+01 1.121162405688713726e-02
1.601495933606674384e+02 2.586058362760489970e+01 1.420843423333456590e-02
1.602496402936648963e+02 2.638684353072992650e+01 1.227218408738328659e-02
1.602708169857131963e+02 2.683842636375361224e+01 4.707476808743060737e-03
1.603223496231059926e+02 2.738748153839382127e+01 3.061851048949459919e-03
1.603325079628632750e+02 2.792705311932126833e+01 -5.496354653061974460e-03
1.603316339480250292e+02 2.848585532759338079e+01 -6.380296546144026415e-03
1.603124462186490859e+02 2.907146467650789035e+01 -1.304237087191406630e-02
1.602980747589652140e+02 2.968725080492622936e+01 -6.928940157580776305e-03
1.602680842607205136e+02 3.030902938905504485e+01 -1.698209761125274442e-02
1.601880042025185560e+02 3.161378208396180867e+01 -2.119996874924612307e-02
1.601389937533009515e+02 3.228407788136794210e+01 -1.860059436965161295e-02
1.600885802502986337e+02 3.298677209250216436e+01 -2.407418208460593290e-02
1.600195938854762119e+02 3.368136020706234746e+01 -2.651054439752004166e-02
1.599570154318318203e+02 3.441258833495385261e+01 -2.985391631024236769e-02
1.598844575950765261e+02 3.514686734818492653e+01 -3.275064253481746457e-02
1.598124726444870589e+02 3.590000892109642905e+01 -3.552582559047171018e-02
1.597382700361456500e+02 3.667878185959551018e+01 -4.223638934084697483e-02
1.596610658264421261e+02 3.746178837079794022e+01 -4.103521172612073498e-02
1.595818967526410290e+02 3.827639081389894926e+01 -4.901536982780710372e-02
1.594164738841779752e+02 3.993037454185355983e+01 -4.692306227132908569e-02
1.593281772638724192e+02 4.076911183388680371e+01 -5.441573220037945746e-02
1.592357236555576776e+02 4.163235810053788555e+01 -6.528702733549610060e-02
1.591425075365414159e+02 4.252119681757514513e+01 -6.816643932439733766e-02
1.590537329045403112e+02 4.338772231616091801e+01 -6.677638110743031041e-02
1.589596918902621212e+02 4.429519734062963465e+01 -7.141687697558044001e-02
1.588620474446250341e+02 4.519542167838158520e+01 -7.450567564801288678e-02
1.587713611245371794e+02 4.611503083750727683e+01 -7.649734663404028634e-02
1.586598794342834822e+02 4.706667670707251006e+01 -8.257746171159374704e-02
1.585592720877043007e+02 4.798544474829482454e+01 -7.331908886295918082e-02
1.583409252037467070e+02 4.991270361805241151e+01 -5.817404469696624281e-02
1.582234477876757239e+02 5.089089334668042142e+01 -5.004767767869872097e-02
1.581107072556204969e+02 5.190324906298572927e+01 -4.363136091045521914e-02
1.580054237395771111e+02 5.286363782390925081e+01 -3.432193222879753591e-02
1.578998882716585115e+02 5.387963646243471771e+01 -2.956822109157686285e-02
1.577934740936070455e+02 5.484207506285572720e+01 -2.429371464681612247e-02
1.576857114520045968e+02 5.582579297354777026e+01 -1.577778236722704452e-02
1.575676761265843595e+02 5.682851797347574063e+01 -1.217341052757997533e-02
1.574596077470661726e+02 5.779564928296795756e+01 -5.926268446665550194e-03
1.573454403618231652e+02 5.880066861863434724e+01 -5.312523013751513368e-03
1.571260221171868068e+02 6.075176553999381923e+01 -1.890567097914797046e-03
1.570113414589669105e+02 6.176190472507353491e+01 2.847870683719833096e-04
1.569043546582582849e+02 6.271744413202831936e+01 8.386528524219061254e-03
1.567874866938727223e+02 6.369906935744092635e+01 6.159301988249044069e-03
1.566683100583556723e+02 6.471333356523017244e+01 1.201052010595415886e-02
1.565579537123456078e+02 6.566767425045156870e+01 1.310731112175750335e-02
1.564373818040400579e+02 6.667193166430472218e+01 2.392923481974912336e-02
1.563180355511752566e+02 6.763341511018650465e+01 2.807795406048890774e-02
1.561962664813249262e+02 6.860852727597338685e+01 3.314649263413638192e-02
1.560766623340072954e+02 6.961950137776052827e+01 3.752779199379657760e-02
1.558412880102974611e+02 7.156058907194800156e+01 5.081230011586668205e-02
1.557367481716055408e+02 7.250491258648611392e+01 5.697838685401718228e-02
1.556364319330132275e+02 7.348237529795125056e+01 6.882295096113699717e-02
1.555244403920065395e+02 7.449565466150511384e+01 6.544179437297453772e-02
1.554272056449094919e+02 7.544129188896739890e+01 6.358291879699540239e-02
1.553190599810423009e+02 7.645334531767696262e+01 5.393316932163372268e-02
1.552162504967668610e+02 7.738461058089474420e+01 5.441270648652318798e-02
1.551066616147194281e+02 7.835680297969712171e+01 4.136205242245533098e-02
1.549990763572983781e+02 7.936209207228981199e+01 4.830564686906635430e-02
1.547868504967168235e+02 8.127594790417025195e+01 4.962400894952118113e-02
1.546821383375946368e+02 8.227002411076051658e+01 4.188594852817217884e-02
1.545814714072045035e+02 8.320103215706951971e+01 4.361392123823626399e-02
1.544687800540233127e+02 8.419428025138043381e+01 4.234892046602645177e-02
1.543660380951118896e+02 8.513280669184820226e+01 3.892126499805687034e-02
1.542577807087427288e+02 8.609181174491324384e+01 3.770631964379400625e-02
1.541461256291518964e+02 8.708092186599832019e+01 2.919256203826919860e-02
1.540383758932951537e+02 8.800113494474240383e+01 2.604031979463311552e-02
1.539270298294643453e+02 8.895028705198744490e+01 1.983117478426721370e-02
1.538185257123237477e+02 8.992755747932655197e+01 1.616875592584210430e-02
1.535955509997876334e+02 9.181751039901983802e+01 9.023616861331518191e-03
1.534903217097734114e+02 9.273121678441013671e+01 6.315440327581856028e-03
1.533810872128124458e+02 9.366324145372614396e+01 3.513501701154553292e-03
1.532752730086968711e+02 9.461576816025483083e+01 3.774187273218265748e-03
1.531750149537673451e+02 9.553094336312267387e+01 1.976723070681474237e-03
1.530663109950709497e+02 9.646501288577569255e+01 -5.341760738604706127e-04
1.529681294239758529e+02 9.737880965815931233e+01 -2.750023217639507855e-03
1.528767906412767275e+02 9.830023100611414577e+01 -1.240644119482559038e-02
1.527783114847727575e+02 9.924163957510548073e+01 -3.267794469676954527e-03
1.526835652703350377e+02 1.001338283100730990e+02 -2.662446181327104977e-03
1.524818886861988574e+02 1.019649397433831979e+02 -5.610430629631901756e-03
1.523904745415414084e+02 1.028331446423386524e+02 -4.653663677158248468e-04
1.522884044015612517e+02 1.037469380718699057e+02 6.014068016503060221e-03
1.522008989135790671e+02 1.045944177489474072e+02 1.415098473185427697e-02
1.521078244979056251e+02 1.054553788286624609e+02 1.630327720733393271e-02
1.520195161444682697e+02 1.063322597473567726e+02 2.478077937388240004e-02
1.519321378393925670e+02 1.071352442480044260e+02 2.843113850189860070e-02
1.518391014253557216e+02 1.079876873392977217e+02 3.374958465684313458e-02
1.517563235957171628e+02 1.087766236354193836e+02 4.387531831830904228e-02
1.516805965080822602e+02 1.095754052903239568e+02 4.860864550097382386e-02
1.515060335719827265e+02 1.111550118380158239e+02 4.557880567102273739e-02
1.514265843032316354e+02 1.119177848791353398e+02 5.031314154404442629e-02
1.513484984928668950e+02 1.126918095926805421e+02 4.916447232999077155e-02
1.512668388988946049e+02 1.134080638026657795e+02 4.839182061300578708e-02
1.511887659732989846e+02 1.141639176825317747e+02 5.242545179399760169e-02
1.511112772793362637e+02 1.148497807173940117e+02 4.873592370788409900e-02
1.510369808887429031e+02 1.155442486745362913e+02 4.896667772292589982e-02
1.509582394256312057e+02 1.162476552230723712e+02 5.129945795136958697e-02
1.508850725209877908e+02 1.168944160784352846e+02 5.306536710538084511e-02
1.507977596513534593e+02 1.175724033955613379e+02 4.963418474303643579e-02
1.506159899178697401e+02 1.188222606553489555e+02 5.229571540872995916e-02
1.505202733084293527e+02 1.194587956746331656e+02 5.558106197891515832e-02
1.503970722825258974e+02 1.200475734613530392e+02 5.716241633053681381e-02
1.502734835623331264e+02 1.206426460349199203e+02 5.783176646679383248e-02
1.501498988551456080e+02 1.212424201329933879e+02 6.327690462281271300e-02
1.499806339865181428e+02 1.217873295183736957e+02 6.794470635155697158e-02
1.498183689287742766e+02 1.223564799098679714e+02 7.052148675647296194e-02
1.496123513620298127e+02 1.228683197043082203e+02 7.030464559408100556e-02
1.494015437545394605e+02 1.233723640303445848e+02 7.761217696480837702e-02
1.491922640056535840e+02 1.238839354429298822e+02 7.928756698703820494e-02
1.486708943876010949e+02 1.247864604195791571e+02 1.030497111683934541e-01
1.484125940170633271e+02 1.252226248602629965e+02 1.003034112964640290e-01
1.480745135389588825e+02 1.256061059713538270e+02 1.038245845703726911e-01
1.477474662107896961e+02 1.259942819472319968e+02 1.056160332610524000e-01
1.474437035819427138e+02 1.263690853411952304e+02 1.169551377060321085e-01
1.470721007774446036e+02 1.266956543182901243e+02 1.168845095951781543e-01
1.467495002626807548e+02 1.270325144149736332e+02 1.285599854516644713e-01
1.463468998295912229e+02 1.273326364824603019e+02 1.394524040835545264e-01
1.459566320721964416e+02 1.276196937728180956e+02 1.507798040720849664e-01
1.455819460357092225e+02 1.278787573501194146e+02 1.414719913679552965e-01
1.447202353522889382e+02 1.283422110639218090e+02 1.154522134650566856e-01
1.443345010954859049e+02 1.285529650084160949e+02 1.751577777678935410e-01
1.438967120959233625e+02 1.287135489535726833e+02 1.615898589906213934e-01
1.434863114202222221e+02 1.288615249978398083e+02 1.620679877436149718e-01
1.430403060918014262e+02 1.289804479492392488e+02 1.589113676009735743e-01
1.426004937468270271e+02 1.290831107980530987e+02 1.597717637562461879e-01
1.421774810706608037e+02 1.291654243660218526e+02 1.383411214201056283e-01
1.417100458623950772e+02 1.292396328678549935e+02 1.924477377369296915e-01
1.412762180095814983e+02 1.292690432664049922e+02 1.701824580333661796e-01
1.407998625922802773e+02 1.293027601866659211e+02 1.504745460204179319e-01
1.398576832958716238e+02 1.293340747703373950e+02 1.735382137326087482e-01
1.393815480899781960e+02 1.293152931910623806e+02 1.813636842471455513e-01
1.389054639915737255e+02 1.292911150728672283e+02 1.602859152251074337e-01
1.384160583316410396e+02 1.292680050229103585e+02 1.665623566411092993e-01
1.379212114214085148e+02 1.292403325176990734e+02 1.630158811163023302e-01
1.374090024303386883e+02 1.291915957658404182e+02 1.677656795851716898e-01
1.368997869382066312e+02 1.291556763497316069e+02 1.556004619918039400e-01
1.363870077884965326e+02 1.291050778861724098e+02 1.531217510244883284e-01
1.358506318717205090e+02 1.290556859394560547e+02 1.563516739692629720e-01
1.353211750565550062e+02 1.290008322109881078e+02 1.433820576304755678e-01
1.342076810448956223e+02 1.289028111533512515e+02 1.499346646279289819e-01
1.336458509729807247e+02 1.288342442650471753e+02 1.574854672601932459e-01
1.330617887893554325e+02 1.287798854467931164e+02 1.406092284352540855e-01
1.324575760626209444e+02 1.287134172041098736e+02 1.376535446423344800e-01
1.318457575509241337e+02 1.286554789335806390e+02 1.418990072970274241e-01
1.312225242939232714e+02 1.286016368291284948e+02 1.427865073086334036e-01
1.305817802703791699e+02 1.285368579129097384e+02 1.340818645226681260e-01
1.299362611391453584e+02 1.284602634493760434e+02 1.506618967039774493e-01
1.292516307143283996e+02 1.283982869652325007e+02 1.447927887501602728e-01
1.278491182847249945e+02 1.282683085482976253e+02 1.587747749825479948e-01
1.271249688205419943e+02 1.281977018822432797e+02 1.598360629605660721e-01
1.263828609530721678e+02 1.281209748562283721e+02 1.643596255292271713e-01
1.256312840455147182e+02 1.280335212831269018e+02 1.783276238893690135e-01
1.248450161865178814e+02 1.279623993797564765e+02 1.762187925861006810e-01
1.240620378222866833e+02 1.278819794595548984e+02 1.688538974329111819e-01
1.232284259964983306e+02 1.278005747506348087e+02 1.588211076192730942e-01
1.224114386477914280e+02 1.277186222936532261e+02 1.604532067390808669e-01
1.215920031317072159e+02 1.276330734835694045e+02 1.807111674727059913e-01
1.207340845076590199e+02 1.275542959915379697e+02 1.877627035098347608e-01
1.189954499400784442e+02 1.273963308745615706e+02 1.489558132392874157e-01
1.181166151245708704e+02 1.273114015928642004e+02 1.418592604040317395e-01
1.172175749930983102e+02 1.272240562178835432e+02 1.472388487992070116e-01
1.163235807746099226e+02 1.271548479242041907e+02 1.590205887099241933e-01
1.154116462879544116e+02 1.270630795812742520e+02 1.559039744865832744e-01
1.144766551197122624e+02 1.269756162966454411e+02 1.651170929139615939e-01
1.135399250405204157e+02 1.268870905923533883e+02 1.662991744737766786e-01
1.126078472953586385e+02 1.267846057690352666e+02 1.684766876421507353e-01
1.116732495215269978e+02 1.267067369857165886e+02 1.673569852810290470e-01
1.107323323042392076e+02 1.266233217306625534e+02 1.727093525806714380e-01
1.088654063762301405e+02 1.264572994484572064e+02 1.858211807831866014e-01
1.079367544422391774e+02 1.263803400258500886e+02 1.815403786632345251e-01
1.069940845569314263e+02 1.263013036106195841e+02 1.514053690999474511e-01
1.060810900415870606e+02 1.262137830467294748e+02 1.513780286436613998e-01
1.051499300704108322e+02 1.261302105560443039e+02 1.412649045099442779e-01
1.042342325396289198e+02 1.260465297697731444e+02 1.577503444186209025e-01
1.033308782276061777e+02 1.259681755441904301e+02 1.590303378723004202e-01
1.023930168109585566e+02 1.258806049823261617e+02 1.514008714123933896e-01
1.014945455697734786e+02 1.258074205633515703e+02 1.521292138630487845e-01
1.005642583359448849e+02 1.257216752780040565e+02 1.591300078335329271e-01
9.875811031011974706e+01 1.255646770921911894e+02 1.579277768485599642e-01
9.784798038675455700e+01 1.255102190440391752e+02 1.539251293777002538e-01
9.696291636488585652e+01 1.254555487276978738e+02 1.632486375559691893e-01
9.606042617914549453e+01 1.254224796235000809e+02 1.579663473428031817e-01
9.517167897895258477e+01 1.254138344521444282e+02 1.560013380592197851e-01
9.429524025622744432e+01 1.254235744349097530e+02 1.475888804142263533e-01
9.340740854298509532e+01 1.254516346455907581e+02 1.445668880730994754e-01
9.252869651170368570e+01 1.255084049298282594e+02 1.451717921069093364e-01
9.165581058401333792e+01 1.255954188065246058e+02 1.257042241422667850e-01
9.078868168716141440e+01 1.257080909942154818e+02 1.314400819929993913e-01
8.908973201423350474e+01 1.260188633626775356e+02 1.094324024555647923e-01
8.823665590605861553e+01 1.262035694529581491e+02 1.319250651356689286e-01
8.742233107529817460e+01 1.264192618708901819e+02 1.391286304770564808e-01
8.659175546888667441e+01 1.266678873976027262e+02 1.278573172860638096e-01
8.578149398315136409e+01 1.269256048281260547e+02 1.249029919061176996e-01
8.497226079586093306e+01 1.272268493288171101e+02 1.351062409576734291e-01
8.414727757783120410e+01 1.275453806359532365e+02 1.656029913986254432e-01
8.335604437252256105e+01 1.278596005344892177e+02 1.871900403176712246e-01
8.254603189676639374e+01 1.282021811532421225e+02 1.479805550078985288e-01
8.170520053476209910e+01 1.285679437500742779e+02 1.541953300306550534e-01
8.008041358396992848e+01 1.293455439495887163e+02 1.719980222611799947e-01
7.928706521775585259e+01 1.297598909669098930e+02 1.906483590537059181e-01
7.847703247459111253e+01 1.301976966850038480e+02 1.970285318773631889e-01
7.763315063597984533e+01 1.306454127473970175e+02 1.804050894781678016e-01
7.682355116468779954e+01 1.310814860455435564e+02 1.441315215911888603e-01
7.596317472065607035e+01 1.315192161915557563e+02 1.522777555333730271e-01
7.512279931536586730e+01 1.319644349233180378e+02 1.424608735786944691e-01
7.425976520246523194e+01 1.324112386646008872e+02 1.471004474221990765e-01
7.338342199266053001e+01 1.328504347019837724e+02 1.367297687372651671e-01
7.251418434868632801e+01 1.333173339549111347e+02 1.276400594980826586e-01
7.072576266895663366e+01 1.342459798761684056e+02 1.112004456042502420e-01
6.982626865045928355e+01 1.347258098187439828e+02 1.053858952829410112e-01
6.891406784847036704e+01 1.351901405894390109e+02 9.655377568867090643e-02
6.800323435629987046e+01 1.356679008681925893e+02 9.182974289574141746e-02
6.708071940844578762e+01 1.361449548947940116e+02 9.121526007934510627e-02
6.614648365677670938e+01 1.366203867331886954e+02 8.316217098541034414e-02
6.520450867316738197e+01 1.371187968160277251e+02 8.572351410560719032e-02
6.427219446538954628e+01 1.376132157390651400e+02 8.563341351123432421e-02
6.333686645566045570e+01 1.380952399724123438e+02 8.434299409133383385e-02
6.239741352693631882e+01 1.385980026892352157e+02 8.587442626439417692e-02
6.053942149729202526e+01 1.395897127220102902e+02 8.172068438832102988e-02
5.961225706371406829e+01 1.400868593923268577e+02 7.478066989147408306e-02
5.866863009413848573e+01 1.405852318690207881e+02 7.462946289321192861e-02
5.776258554053161021e+01 1.410740861687156098e+02 7.616313469446595041e-02
5.684342717940618428e+01 1.415657900176166208e+02 7.328526235697541136e-02
5.591115672964627947e+01 1.420541887796068750e+02 7.212565430471179484e-02
5.500267510591150710e+01 1.425531154280824353e+02 7.266868024046396757e-02
5.409112957202599148e+01 1.430445990817942743e+02 6.731063139829296382e-02
5.318080515239459771e+01 1.435459081700645925e+02 7.016789239297455127e-02
5.228202705862260302e+01 1.440467927223268134e+02 6.971682626857256260e-02
5.047850988921503301e+01 1.450466246395175176e+02 6.466609179055682333e-02
4.958718518226683614e+01 1.455437461462312854e+02 6.352291797595061018e-02
4.869139497514991888e+01 1.460607674343157782e+02 5.914920091893521858e-02
4.781008589850618051e+01 1.465680617070104859e+02 5.690689931327530537e-02
4.693161722271869962e+01 1.470650632567685534e+02 5.347633110241817311e-02
4.604916452383810110e+01 1.475839074249849432e+02 5.307602342157485831e-02
4.517916518673720816e+01 1.480908843691231596e+02 4.978039657646687877e-02
4.431284028517209350e+01 1.485811834182130724e+02 3.700021701378036765e-02
4.343936346444152719e+01 1.490904252364679792e+02 3.633517049265017063e-02
4.258165643890082919e+01 1.495791463144104227e+02 5.145432102739205815e-02
4.086525220345542664e+01 1.505796110667878906e+02 5.040441847852844548e-02
4.001999179071334112e+01 1.510687894986710944e+02 4.978884444580483626e-02
3.915466159930669221e+01 1.515773164526291907e+02 5.274974603459353650e-02
3.831045764500128570e+01 1.520644592471756482e+02 5.773646405110000046e-02
3.745127929546107026e+01 1.525652586010765503e+02 6.099842876628197574e-02
3.660500843521570857e+01 1.530526377338819657e+02 6.342224919162492425e-02
3.577436100842548683e+01 1.535248927446428979e+02 6.007565720034296897e-02
3.492194932115154415e+01 1.540163263074067004e+02 6.471233575877127775e-02
3.408380835938701381e+01 1.544994456577406368e+02 6.841779731462183101e-02
3.241807630735310397e+01 1.554358444177744900e+02 7.278992882499141226e-02
3.159500976923902726e+01 1.558906846135736828e+02 8.351562331206308087e-02
3.076358256330748375e+01 1.563560116015568724e+02 9.040438890522334292e-02
2.993948508593240732e+01 1.568127694745897998e+02 9.999616176031528303e-02
2.912909758906876334e+01 1.572654546005038014e+02 9.724768886086915254e-02
2.831385368584938433e+01 1.577164689206288131e+02 9.913453960963475309e-02
2.751775268450667866e+01 1.581618647579137473e+02 1.028745115940641885e-01
2.673990105569037468e+01 1.586010577832593640e+02 1.075169393608537693e-01
2.595973410648667112e+01 1.590297822637976992e+02 1.115361006353575157e-01
2.521378945479757405e+01 1.594549907808417402e+02 1.107153390253335923e-01
2.375444609803396290e+01 1.603110782213427683e+02 1.199616186174559673e-01
2.305438994876735492e+01 1.607343165444562487e+02 1.267396583140818489e-01
2.238516062940043128e+01 1.611493377509158904e+02 1.177191046481608772e-01
2.173182462915729118e+01 1.615617073109343664e+02 1.286251055860729853e-01
2.111051120761848310e+01 1.619576911633864711e+02 1.304325659446596286e-01
2.051355666351380691e+01 1.623519048868993764e+02 1.289330437379748173e-01
1.993501898119480131e+01 1.627300302430512033e+02 1.349565619818239304e-01
1.938117828239633766e+01 1.630988932839762242e+02 1.398042309049216669e-01
1.886128847264911457e+01 1.634547395853853118e+02 1.423837452905360457e-01
1.835046669540271935e+01 1.638034107945344431e+02 1.410307111862286189e-01
1.741842172758805063e+01 1.644562931970666000e+02 1.477733023191313833e-01
1.699149883848865983e+01 1.647597724523866987e+02 1.438877838994981895e-01
1.658569896579499670e+01 1.650513225841993403e+02 1.496103761301067481e-01
1.620917821651157453e+01 1.653221713864156754e+02 1.521783708788299605e-01
1.585427286563714588e+01 1.655749699630989653e+02 1.544765326681972750e-01
1.552645341447259497e+01 1.658144743565711678e+02 1.568892791713293322e-01
1.522591096458538118e+01 1.660321164820967965e+02 1.602697247747849052e-01
1.494980969627545520e+01 1.662312521738322744e+02 1.532184614350022289e-01
1.470141987395503769e+01 1.664081614018631399e+02 1.504039978733948679e-01
1.447093251838622585e+01 1.665657649692930704e+02 1.529898355041460767e-01
1.408478679908239073e+01 1.668299014543639487e+02 1.516742300361161866e-01
1.391430714623113829e+01 1.669438941157141585e+02 1.495649121350463573e-01
1.375126259045931931e+01 1.670538794770214963e+02 1.581212858564560175e-01
1.359402359959748452e+01 1.671564226836782723e+02 1.645873605005612750e-01
1.343750897650643417e+01 1.672647234307426629e+02 1.610175784404764276e-01
1.328984605330144397e+01 1.673647648528108789e+02 1.546582875106888855e-01
1.314794037247726166e+01 1.674536364345929087e+02 1.528930392614320510e-01
1.302152474491661671e+01 1.675393074221759093e+02 1.540259536483281622e-01
1.289471079382314755e+01 1.676204555643382150e+02 1.541414164815227972e-01
1.277973487999704538e+01 1.676888525679855775e+02 1.554432351758487374e-01
1.255848175678342038e+01 1.678199612993644791e+02 1.523451027646484657e-01
1.245031917482533679e+01 1.678729588922924449e+02 1.544619419187814868e-01
1.235538850071243822e+01 1.679195963672371477e+02 1.531341455310174515e-01
1.226850279824264156e+01 1.679609400099427603e+02 1.481193759286932865e-01
1.219025278192113504e+01 1.680023787694634620e+02 1.496602052722723064e-01
1.213193975512497325e+01 1.680233273991423175e+02 1.488356323822280780e-01
1.208666910595216493e+01 1.680522946256992896e+02 1.527199224160216140e-01
1.204857652661781486e+01 1.680658204589461207e+02 1.484827848638389791e-01
1.202665891143353960e+01 1.680828546463804400e+02 1.494177731453011360e-01
1.201069094356836331e+01 1.680826693198099520e+02 1.507845417132199772e-01
1.200583008152306341e+01 1.680907880557736576e+02 1.482256070661270853e-01
1.200501320097811053e+01 1.680912760409052567e+02 1.507940845697458565e-01
1.200854312998366602e+01 1.680804264134762889e+02 1.538587355886902874e-01
1.200935746170657836e+01 1.680882925393078722e+02 1.543318404886330208e-01
1.200440237686978051e+01 1.680928957594857707e+02 1.504201786609638547e-01
1.200747571647803724e+01 1.680763659989084431e+02 1.521670612864076122e-01
1.200266611495594304e+01 1.680903944784261057e+02 1.527549350994795163e-01
1.200659018672811840e+01 1.680829892023688217e+02 1.514466357290775167e-01
1.201009462028917163e+01 1.680842220096070605e+02 1.529497098222941109e-01
1.200889059613115251e+01 1.680826599068721521e+02 1.512147283029506850e-01
1.201202935889084245e+01 1.680889878800912243e+02 1.510037229078177168e-01
1.200576205947708708e+01 1.680835291743915150e+02 1.520458314156980517e-01
1.200348989986753345e+01 1.680862523234807782e+02 1.519806413384665600e-01
1.200407516091539684e+01 1.680858485871229959e+02 1.525368485473710400e-01
1.200459570494251338e+01 1.680843173829292141e+02 1.516631508691629326e-01
1.200734699124631000e+01 1.680860723710865727e+02 1.523340012565188584e-01
1.200947677412573888e+01 1.680858741870078461e+02 1.513462523221877909e-01
1.200572313387634438e+01 1.680811846687615230e+02 1.504736106460674572e-01
1.200467941968769381e+01 1.680842592162199480e+02 1.517611737000367222e-01
1.200600389806245261e+01 1.680833976887979020e+02 1.507104941409548315e-01
1.200844331940145082e+01 1.680841812367477814e+02 1.503571159566480797e-01
1.200566852527281192e+01 1.680836327306706153e+02 1.502284356278504873e-01
1.200428675156152103e+01 1.680833324841864851e+02 1.511487363719508648e-01
1.200576012192993502e+01 1.680871603855274543e+02 1.511213305059802559e-01
1.200398921966494470e+01 1.680859170456533320e+02 1.520489678948576118e-01
1.200332006909356330e+01 1.680827575016198239e+02 1.519493736519596516e-01
1.200351397508247153e+01 1.680814209636930059e+02 1.521230596840016935e-01
1.200579241808736519e+01 1.680822910251695816e+02 1.527032238852605861e-01
1.200106987588212526e+01 1.680842812937358417e+02 1.510721119473423801e-01
1.200550914545531356e+01 1.680837118551975777e+02 1.514418759366449874e-01
1.200298521011283626e+01 1.680829901684568313e+02 1.515572823284639381e-01
1.200449014148762750e+01 1.680891966176051824e+02 1.518125675143932596e-01
1.200312502130710079e+01 1.680840993174035702e+02 1.515757605318976409e-01
1.200490425869435107e+01 1.680853041289219050e+02 1.521075908855680225e-01
1.200198902538278034e+01 1.680836493767193360e+02 1.518504724549251117e-01
1.200226744888386143e+01 1.680858732163625291e+02 1.516775054193714722e-01
1.200210018715444527e+01 1.680823665193234433e+02 1.520960736809106595e-01
1.200257183507456560e+01 1.680868792265331422e+02 1.513922115645027766e-01
1.200096190763498782e+01 1.680819271343531796e+02 1.519709314278977486e-01
1.200472906147180474e+01 1.680818341129886448e+02 1.511366658853660616e-01
1.200340698438065523e+01 1.680863067956901773e+02 1.520225674692063378e-01
1.200481254785747254e+01 1.680817770018507531e+02 1.511947032986359907e-01
1.200392855251689461e+01 1.680811486026460670e+02 1.519134290303006396e-01
1.200318100006773925e+01 1.680816449220661184e+02 1.520608480557393283e-01
1.200198811194472270e+01 1.680836535990049470e+02 1.516905307845087814e-01
1.200451673216594806e+01 1.680879758853112662e+02 1.518102005934890975e-01
1.200315286796271685e+01 1.680828727794669248e+02 1.517933134078155444e-01
1.200213277577866222e+01 1.680847403170595271e+02 1.525586991120287395e-01
1.199939662881876323e+01 1.680937821136348589e+02 1.527830080606890073e-01
1.199200200144584194e+01 1.680903578360903339e+02 1.503739814286924603e-01
1.197049973922312560e+01 1.680951514934136526e+02 1.483324945265451222e-01
1.195458403927643865e+01 1.680925289245408294e+02 1.495345875822396975e-01
1.193372223782636787e+01 1.681028103804537750e+02 1.518858648028300617e-01
1.190379294485537898e+01 1.681144465344654009e+02 1.495329427738873451e-01
1.187448160521017826e+01 1.681171855057323228e+02 1.499727206740207319e-01
1.183614256919801733e+01 1.681247174805619693e+02 1.520911334820404526e-01
1.180230784560529145e+01 1.681280859043262694e+02 1.519931500811902425e-01
1.175395159831555603e+01 1.681435636960703164e+02 1.520076684566180614e-01
1.170640362069555174e+01 1.681560688699505022e+02 1.531895527457319273e-01
1.159611845179282241e+01 1.681780577058788140e+02 1.529193405802434236e-01
1.153706406108700655e+01 1.681766426997557460e+02 1.521788704340757969e-01
1.144119479884521340e+01 1.681950239050522669e+02 1.513509519230546441e-01
1.131698619580224374e+01 1.682239389997057515e+02 1.499225852712849916e-01
1.126634900668919137e+01 1.682182513670164212e+02 1.425288843630787006e-01
1.109165964245964986e+01 1.682675381563566930e+02 1.470984928376521395e-01
1.095971581339547818e+01 1.682954838099340122e+02 1.511807125794367157e-01
1.078080294742755818e+01 1.683188754576768815e+02 1.489185881319153859e-01
1.060603494236574740e+01 1.683395477172356891e+02 1.444002154769663537e-01
1.044147150326917561e+01 1.683654569247473205e+02 1.386713430902009603e-01
1.000294564911991380e+01 1.683975131759600004e+02 1.382906846339347906e-01
9.817928013195439618e+00 1.684128279988171926e+02 1.416523208094119246e-01
9.556152629779269603e+00 1.684073525140654510e+02 1.411521168123566761e-01
9.306091619175402840e+00 1.683904665407283687e+02 1.394034658366272161e-01
9.090303649291753274e+00 1.683723544837075679e+02 1.364563581070094567e-01
8.763763210145009808e+00 1.683129733571691418e+02 1.248493165857447185e-01
8.503621371765767378e+00 1.682728247865937874e+02 1.197831241872255870e-01
8.127216299662563870e+00 1.681803617290992747e+02 1.190117009841757389e-01
7.777950284963516481e+00 1.680816032817106134e+02 1.264922187220628991e-01
7.466493099005580447e+00 1.679989510583506558e+02 1.129642592004588830e-01
6.563657106183010015e+00 1.676247928080846918e+02 9.282742921108938505e-02
6.207723834933882578e+00 1.674798378107841472e+02 1.058989545807637045e-01
5.680856508224028545e+00 1.671901735503424220e+02 7.943315271535117406e-02
5.283684249158859814e+00 1.669553084641937630e+02 7.382063657288423508e-02
4.748130264925591426e+00 1.666133177139183204e+02 6.452982940167711901e-02
4.292895161622009681e+00 1.662691588198708246e+02 6.472672578777449726e-02
3.903937544213722077e+00 1.659292054851735543e+02 4.794003498063653668e-02
3.370941840511652465e+00 1.654750475342835330e+02 2.891106027022177782e-02
2.983561700711560682e+00 1.650702756239808764e+02 1.232492092412912355e-02
2.497430311043575824e+00 1.645628708738439059e+02 5.227603268315839102e-03
1.621013357111451558e+00 1.635025658766393235e+02 -3.202321368067742591e-02
1.156837317240348995e+00 1.629083606471783696e+02 -4.154736145567997085e-02
6.767460569742029808e-01 1.622886992829073733e+02 -5.093236789665106512e-02
2.062191530927941496e-01 1.616459545576337860e+02 -6.702357533144762125e-02
-2.622699114439260848e-01 1.609824721411129644e+02 -7.747161233291660620e-02
-7.497231963717438941e-01 1.602834972384327443e+02 -8.582724134775995828e-02
-1.215929732822825571e+00 1.595821190147598827e+02 -8.388383509840513508e-02
-1.700043953984874179e+00 1.588301499070142313e+02 -8.179319766768747280e-02
-2.163821316323624622e+00 1.580792198254092114e+02 -8.836440172025575301e-02
-2.664475962519590624e+00 1.572759293506313156e+02 -9.424657594190863352e-02
-3.644724252909352202e+00 1.556512304456637708e+02 -8.687230410152083082e-02
-4.162426278096228671e+00 1.547883180434391193e+02 -9.105991729786977462e-02
-4.692645197230859822e+00 1.539216509005904072e+02 -9.123369333431183281e-02
-5.238359043320856223e+00 1.530364733501580758e+02 -9.164757297049069829e-02
-5.768515680975618842e+00 1.521444913289642500e+02 -9.137958505585241920e-02
-6.330778553278370246e+00 1.512029832982152016e+02 -9.078513999523751821e-02
-6.868363402019049602e+00 1.502798520164652700e+02 -8.946636814794575732e-02
-7.426168481286673284e+00 1.493184798298800047e+02 -8.699088768905688385e-02
-7.990216905950240367e+00 1.483395736280347137e+02 -8.218162336538706314e-02
-8.552813969767537827e+00 1.473587791710439774e+02 -8.998507263554286761e-02
-9.691392318174155918e+00 1.453445429342740454e+02 -9.499102133547474014e-02
-1.026801143389305793e+01 1.443092234556132212e+02 -9.671107744562754127e-02
-1.086363865891455305e+01 1.432397121826198827e+02 -9.936525403175386351e-02
-1.144565893380381993e+01 1.422141339510419016e+02 -1.062292857335406515e-01
-1.204889264908867297e+01 1.411448135811315296e+02 -1.052936904764752712e-01
-1.263303698466448211e+01 1.401205049025743392e+02 -1.055096697320546395e-01
-1.321918477917156487e+01 1.390830768806381457e+02 -1.047400620481739875e-01
-1.381883131935716236e+01 1.380247045955456997e+02 -1.087878505438600596e-01
-1.439752004088521176e+01 1.370063185935706542e+02 -1.065677925532091119e-01
-1.499744748309895925e+01 1.359551740741322305e+02 -1.027303671836039822e-01
-1.616392884886554526e+01 1.338992894574698767e+02 -1.012037073274049959e-01
-1.676814634283335437e+01 1.328486822249696502e+02 -1.007288373392760117e-01
-1.734695045078407816e+01 1.318315986084612632e+02 -9.949411080028588983e-02
-1.794586501505935061e+01 1.307923844676254816e+02 -9.990918407037829851e-02
-1.852237383246067637e+01 1.297808242533596967e+02 -8.623726858210001289e-02
-1.910451762053158120e+01 1.287587704682290450e+02 -9.102683125938157427e-02
-1.969144553451889124e+01 1.277299694076576202e+02 -9.226584280454222520e-02
-2.026894736114786610e+01 1.267226425498761557e+02 -9.283173352194926120e-02
-2.085644487936414748e+01 1.256977839656510980e+02 -9.730463301826064448e-02
-2.200374916408139470e+01 1.236893588816854788e+02 -1.013770729676212179e-01
-2.257970137505813568e+01 1.226836629324527337e+02 -1.028290949597271686e-01
-2.316083317626815230e+01 1.216833460188786518e+02 -1.039394732806290245e-01
-2.373258719249545123e+01 1.206877131257750904e+02 -1.052498542248384017e-01
-2.430916084996399107e+01 1.196909416489010596e+02 -1.052722967764419537e-01
-2.488325509249891709e+01 1.186925732146368375e+02 -1.079620092207938808e-01
-2.544939977233674000e+01 1.177191324577869267e+02 -1.020061302075648546e-01
-2.602374728425417416e+01 1.167194994449527599e+02 -1.051279255842230420e-01
-2.657079488165658177e+01 1.157526165857837839e+02 -1.024392044278164549e-01
-2.713817479570537117e+01 1.147382642696298660e+02 -1.021379617208901802e-01
-2.822398271004286130e+01 1.127784130635679816e+02 -1.031985558059761721e-01
-2.876729571940007091e+01 1.117862319305039449e+02 -1.029496481800916130e-01
-2.930811482772767818e+01 1.108000047576313136e+02 -9.922659091811544818e-02
-2.983982301014151517e+01 1.098266777067613731e+02 -1.000367754662905284e-01
-3.037863078311518450e+01 1.088411955166837970e+02 -1.035981969591106000e-01
-3.090341241910649472e+01 1.078714724796478066e+02 -1.014317325623672328e-01
-3.142870134694096151e+01 1.068887080842479094e+02 -1.033980308021253403e-01
-3.195446044645816386e+01 1.059166376288536924e+02 -1.068599846651613061e-01
-3.247433982086712945e+01 1.049505245033953429e+02 -1.113186594956274700e-01
-3.300091877891572523e+01 1.039811291516068650e+02 -1.130847204708274323e-01
-3.405538464443150559e+01 1.020630348315538640e+02 -1.207247101587521076e-01
-3.460033868095105447e+01 1.010910612070097869e+02 -1.197128941056407325e-01
-3.512427390568212360e+01 1.001482428197396928e+02 -1.193919401947098891e-01
-3.566878640820214486e+01 9.918709007756805818e+01 -1.205178688432017864e-01
-3.620640503970638235e+01 9.823187688413565866e+01 -1.199057804630430935e-01
-3.672894191169751821e+01 9.730194885800045768e+01 -1.244844285182518662e-01
-3.727125177298258052e+01 9.634276330072799510e+01 -1.287521647933231872e-01
-3.780402514012753556e+01 9.540232367672351188e+01 -1.319992809487149088e-01
-3.834678553768579690e+01 9.445011904153794546e+01 -1.337393020730328064e-01
-3.887923281341910808e+01 9.351022287176535031e+01 -1.334126356540211722e-01
-3.996475092189115941e+01 9.164170607816598135e+01 -1.228804081375997892e-01
-4.050425772499308863e+01 9.071047865966109214e+01 -1.216843598748492405e-01
-4.103928882098718844e+01 8.978212448560987013e+01 -1.191575553630755402e-01
-4.157630683534829075e+01 8.884889455463125785e+01 -1.189289131144198874e-01
-4.210551605071891146e+01 8.792496510673151988e+01 -1.224007671602174718e-01
-4.263413261601775872e+01 8.699045545337934016e+01 -1.223839368585063203e-01
-4.316549303311472841e+01 8.605560534853267995e+01 -1.219702815451725875e-01
-4.368435607009265453e+01 8.513511586749518756e+01 -1.258505724322141750e-01
-4.421537341657914766e+01 8.420216849128742354e+01 -1.239581249485701420e-01
-4.474017542452784113e+01 8.328762018329835826e+01 -1.245865415119391251e-01
-4.579946536830614434e+01 8.144161076846305036e+01 -1.290355582018674341e-01
-4.632685493498124174e+01 8.052338598039344220e+01 -1.353282870849079889e-01
-4.685120928366849569e+01 7.960294558277909971e+01 -1.439976787777864919e-01
-4.737632518716175412e+01 7.868781973178917610e+01 -1.363965440976643018e-01
-4.790018914962728758e+01 7.777325432726351551e+01 -1.427228443365716470e-01
-4.841592248601938309e+01 7.685116574753674001e+01 -1.471133877345630891e-01
-4.893161025591668789e+01 7.593792217826512569e+01 -1.449884024707580321e-01
-4.944703195005682517e+01 7.502188836797964200e+01 -1.443791212598877494e-01
-4.996315178879932262e+01 7.412024928826075154e+01 -1.372536121501510553e-01
-5.047045065460557112e+01 7.321957083914610109e+01 -1.300930987519907378e-01
-5.150134421665187290e+01 7.141533113689689571e+01 -1.131041417736160515e-01
-5.201765351318974950e+01 7.052331693468987339e+01 -1.163873520195541356e-01
-5.252472669486567014e+01 6.963491962502850186e+01 -1.057127554689475946e-01
-5.303016544006954547e+01 6.874806765894204830e+01 -1.053004506046254229e-01
-5.353411457168688514e+01 6.786025957987914126e+01 -1.013105768256384320e-01
-5.403988262006878074e+01 6.698049688392522683e+01 -1.014295048711924274e-01
-5.454590340326076614e+01 6.609658047715700491e+01 -9.658479397069655303e-02
-5.504803188474870979e+01 6.522280361538065563e+01 -9.658649564056681625e-02
-5.555295741587888614e+01 6.435693459367313096e+01 -9.229198051598200281e-02
-5.606164802194795982e+01 6.348170883528285913e+01 -9.494542115941023708e-02
-5.704940073433566994e+01 6.177223020563783962e+01 -9.597864800099087379e-02
-5.753553713688925342e+01 6.092932752942293462e+01 -9.326591100422454428e-02
-5.801297638835389137e+01 6.011409378902453682e+01 -9.224327865458956111e-02
-5.849093408083290058e+01 5.930255488483054194e+01 -9.032985770083920563e-02
-5.894625401372568518e+01 5.851420370653293901e+01 -9.118477716509318376e-02
-5.939971240906895389e+01 5.773933252158629870e+01 -8.881342057019273040e-02
-5.981760907061713795e+01 5.700603962814965797e+01 -8.747824185458133450e-02
-6.025133161615084276e+01 5.626314436954417175e+01 -8.749660635625458593e-02
-6.064024884593045073e+01 5.555559626221268132e+01 -8.620750116867240131e-02
-6.103227840853500652e+01 5.485136695738404455e+01 -8.649362115031472564e-02
-6.177488093418863002e+01 5.348930959189895162e+01 -7.660422679730596873e-02
-6.213130356372339946e+01 5.282948342896759897e+01 -7.437094069565175491e-02
-6.245391709235349254e+01 5.219183048813293624e+01 -6.709369604264348030e-02
-6.275865054306689927e+01 5.156454189207578054e+01 -5.924481249460994414e-02
-6.305790143598893138e+01 5.095282037328713187e+01 -5.065615507509460547e-02
-6.332538356394650236e+01 5.036114482211532106e+01 -4.811207000913078624e-02
-6.358677188141842862e+01 4.979235659557312488e+01 -3.228395147951884647e-02
-6.381624537182672441e+01 4.923011529782876750e+01 -2.676902531770491978e-02
-6.401766566740271003e+01 4.868366579999194954e+01 -2.353835294657535826e-02
-6.421798710920769793e+01 4.812921193941759412e+01 -1.215221016866807613e-02
-6.455421888506455730e+01 4.706970927351161293e+01 1.362742376066650163e-03
-6.470417236723811527e+01 4.654918334588937512e+01 4.423633916664726495e-03
-6.482206684882052627e+01 4.601397076082146498e+01 1.316600186484201407e-02
-6.493349778769268710e+01 4.551474538351169485e+01 1.629910128624595389e-02
-6.500007233548090824e+01 4.499188311307970167e+01 2.563461656378157594e-02
-6.506049282830741731e+01 4.448354873822506050e+01 2.722555582827551612e-02
-6.511570545796573128e+01 4.399602812109893080e+01 3.255738742483416104e-02
-6.511027079671950446e+01 4.348047918723477778e+01 5.272874703858027035e-02
-6.510179286637941232e+01 4.300058831220624711e+01 7.445428992868913243e-02
-6.495663742597511714e+01 4.201688099474893079e+01 8.056849572455232478e-02
-6.486040128807185567e+01 4.157257498261615325e+01 7.684280865723369658e-02
-6.477701685769817175e+01 4.115366429537593262e+01 1.150159309187510082e-01
-6.459724100533259161e+01 4.065550032236459543e+01 1.249070076945477115e-01
-6.445989168817337145e+01 4.026496518641241806e+01 1.276379347739749481e-01
-6.420776194894099831e+01 3.978742108400353317e+01 1.173327249701481834e-01
-6.400888391673046840e+01 3.937709936259072663e+01 1.223510654232304318e-01
-6.382249666180094039e+01 3.901094162838947454e+01 1.475375240952915834e-01
-6.353214353318893615e+01 3.856492973352583675e+01 1.666679408799462969e-01
-6.328297247902914080e+01 3.823241738575224957e+01 1.412714047578367826e-01
-6.263410363600230113e+01 3.746050346719924562e+01 1.320574051292420226e-01
-6.234938473654169400e+01 3.717238259741294115e+01 1.482045312984441865e-01
-6.196326245669260402e+01 3.675803144241120179e+01 1.542289295142754146e-01
-6.163565579099127945e+01 3.647800125125964854e+01 1.377058069070896118e-01
-6.123230406193756181e+01 3.612006650902860372e+01 1.230390880387272068e-01
-6.086075104037158923e+01 3.581214430433892204e+01 1.181872808246670070e-01
-6.047393272423934008e+01 3.548044947283811013e+01 1.335633558849201319e-01
-6.003865286936075307e+01 3.512468747507198685e+01 1.106416874829983521e-01
-5.964638173066420990e+01 3.484040304325953485e+01 1.212640259632350448e-01
-5.919790810900040157e+01 3.447084936425525115e+01 1.203971221858284313e-01
-5.829213400516863430e+01 3.382479382379500521e+01 1.067801609840484667e-01
-5.779717968885459101e+01 3.346762914170457748e+01 1.041872070047146215e-01
-5.730568201168782849e+01 3.313692494169323766e+01 9.814700340462928496e-02
-5.678744270977253450e+01 3.277977755511324887e+01 9.815251943949138136e-02
-5.625406286126973754e+01 3.245596364157455582e+01 9.708085209315442388e-02
-5.570212429489056660e+01 3.209104739298638265e+01 9.362070128138577640e-02
-5.513019999646156322e+01 3.173685019432462084e+01 8.834966005132249833e-02
-5.454971201921459567e+01 3.138481239095321484e+01 8.931898876885696614e-02
-5.394556203401102579e+01 3.100051189277961328e+01 8.453074294833373692e-02
-5.333919016814765968e+01 3.062440574200423882e+01 8.475188162600089115e-02
-5.207120759903348528e+01 2.984198135823444176e+01 8.538959713682864328e-02
-5.143269025745318856e+01 2.945667583940829815e+01 8.227123549284637294e-02
-5.077762539443440204e+01 2.905505925834470915e+01 7.994725658344131736e-02
-5.012963459231101382e+01 2.866275594072038757e+01 7.488743638496836441e-02
-4.947468467735544095e+01 2.827117826760427732e+01 7.411159770333330954e-02
-4.882055897637283692e+01 2.788460515971737408e+01 7.002732522406035498e-02
-4.814969845392285919e+01 2.749180223913759846e+01 6.971748955928264158e-02
-4.750339066578546010e+01 2.711716096788531516e+01 6.431424123881246402e-02
-4.682462121134299338e+01 2.672858929074375567e+01 6.020552814711593870e-02
-4.617451746023715486e+01 2.635535184524649210e+01 5.874909352782636818e-02
-4.482752762555956139e+01 2.559394080294428164e+01 5.018593030036933023e-02
-4.417347587220827165e+01 2.522509576965029865e+01 4.581880808080218692e-02
-4.350243911880036052e+01 2.484104435039786196e+01 4.483966817502615942e-02
-4.283714636599432879e+01 2.446081191573607683e+01 3.889429047973808062e-02
-4.217136839651508495e+01 2.408655750069783963e+01 3.727547564201466601e-02
-4.151595542425472019e+01 2.371380615738553743e+01 3.295251361170636883e-02
-4.085385832443203924e+01 2.333380196325246914e+01 2.784570867479163603e-02
-4.020330714650354054e+01 2.296664922958359156e+01 2.604416508163198696e-02
-3.953183202785031369e+01 2.258904149722516053e+01 1.921343358691462999e-02
-3.888090174379961894e+01 2.221961815523992811e+01 1.617635552567625590e-02
-3.759518455753960353e+01 2.148011691667788270e+01 7.073984580795500410e-03
-3.696712143046190846e+01 2.112224034928577865e+01 2.784709463251822115e-03
-3.633266502854898761e+01 2.074929605517018416e+01 -2.412022136578151343e-03
-3.571871966968176793e+01 2.038930399122779846e+01 3.390410971788049288e-04
-3.510432160779018318e+01 2.003949327252400181e+01 -1.633988512105483126e-02
-3.450926114355367957e+01 1.969725198586518999e+01 -2.174255045871964498e-02
-3.392107710486826022e+01 1.935243108692164427e+01 -1.091011382255024920e-02
-3.334519807669493474e+01 1.901882736269909202e+01 -1.860216809911513502e-02
-3.277367963266920015e+01 1.868943669241274108e+01 -1.933661190781893469e-02
-3.219761670076582760e+01 1.836752593757421081e+01 -2.393401880506718093e-02
-3.107296137460798846e+01 1.771311257177864462e+01 -2.584485969701405539e-02
-3.052645075053984769e+01 1.739220027775090216e+01 -2.144292336149622447e-02
-2.997398774935888355e+01 1.707060509972424356e+01 -2.073933816544870634e-02
-2.942371498717553280e+01 1.675321123005683432e+01 -1.766251421109776842e-02
-2.888481456065658648e+01 1.644281925968534708e+01 -1.682180581405062769e-02
-2.834239234611366243e+01 1.612548664858355707e+01 -1.690169742076469417e-02
-2.780890405723140546e+01 1.581432528755201439e+01 -1.465088079603044102e-02
-2.727633661139890719e+01 1.551000664207555779e+01 -1.060857961654859682e-02
-2.673539516202748700e+01 1.519127991395959576e+01 -8.475000361094164880e-03
-2.621119054687676808e+01 1.489449226632223677e+01 -6.234875237221160216e-03
-2.515805194628586605e+01 1.428696455001095167e+01 -2.803201588256531984e-03
-2.463580845791130969e+01 1.399427155761946118e+01 -7.809048035113952402e-04
-2.411022931119358148e+01 1.369279161239582088e+01 3.951455327952602126e-03
-2.359979948510205006e+01 1.340511920907609777e+01 5.450495163492441453e-03
-2.307896440371149893e+01 1.311063020813511137e+01 8.826930810224231649e-03
-2.257003998118150534e+01 1.282436027380312105e+01 8.759003876690818480e-03
-2.205698746316507908e+01 1.254075699721448167e+01 1.134584871013533114e-02
-2.155751035183381248e+01 1.226127371515251241e+01 1.007551291094960222e-02
-2.105004091792883969e+01 1.198370081601682458e+01 1.315054682593302937e-02
-2.056710921243502810e+01 1.171903592102039227e+01 1.266300055777752620e-02
-1.960516965192267946e+01 1.118776050915889719e+01 1.261130229909673828e-02
-1.914553093418263430e+01 1.092943140290132042e+01 1.290651771198553233e-02
-1.868816630382095312e+01 1.067325702442524893e+01 1.385941735246210005e-02
-1.824957766277659132e+01 1.042550459529472029e+01 1.545119101548581009e-02
-1.781463486500141968e+01 1.018154823726539604e+01 1.502471858323023435e-02
-1.738764398033805492e+01 9.942254613300974597e+00 1.971805622091749033e-02
-1.697353704216087777e+01 9.710696794322229763e+00 1.886036683158537341e-02
-1.657434869795644516e+01 9.482171489688928645e+00 1.863230293491002776e-02
-1.617654945823088752e+01 9.251442919101549478e+00 2.193231300038139819e-02
-1.543230452722663770e+01 8.825944928818984181e+00 2.520191205134675316e-02
-1.507358096774801481e+01 8.619278326413274627e+00 2.592037070152136691e-02
-1.474016384965696957e+01 8.429224316120958349e+00 2.327138230640507510e-02
-1.441760377542299842e+01 8.247106618722018112e+00 2.403236240168399318e-02
-1.411877771150325422e+01 8.078079598546315410e+00 2.467319948355667369e-02
-1.384275425204062593e+01 7.911974687911995652e+00 2.626497541230982113e-02
-1.357386040347639522e+01 7.756433198072909541e+00 2.819343806529134300e-02
-1.332928911942329542e+01 7.611892960800120456e+00 2.850048202639310357e-02
-1.308979953037465371e+01 7.474722663098201103e+00 2.790679638688509101e-02
-1.285346670619324883e+01 7.339605742372345532e+00 2.912428010918105548e-02
-1.240474238931246376e+01 7.075541082805140825e+00 3.509641813258734810e-02
-1.218607137000712193e+01 6.949017651236928828e+00 3.340374799169787412e-02
-1.195876856360513507e+01 6.817391538582453947e+00 3.223693468506200199e-02
-1.173636363950960870e+01 6.689891580620272116e+00 3.295345618863171344e-02
-1.152011204035763292e+01 6.563924052414639831e+00 3.536856591197012900e-02
-1.130085242436710402e+01 6.427170782713129249e+00 3.727168824962090454e-02
-1.108768544774620324e+01 6.308377504589444129e+00 3.719412264463262119e-02
-1.087149682970210485e+01 6.180272792938438009e+00 3.622726025234473957e-02
-1.065131701587687196e+01 6.051022635936198490e+00 3.806730797510982089e-02
-1.044144108521399161e+01 5.926015693627379122e+00 3.871151988886961659e-02
-1.001297520384706807e+01 5.694871217846404932e+00 3.832053343984614946e-02
-9.798738148784066126e+00 5.593419598563054151e+00 4.134832483257167013e-02
-9.584763387838059145e+00 5.488216337037206571e+00 4.257895533085481743e-02
-9.371508179242812986e+00 5.381390294707668609e+00 4.086379580306864767e-02
-9.150347446692368436e+00 5.273566666214254184e+00 4.208024689735134771e-02
-8.948139549828290740e+00 5.167810474689500388e+00 4.246615490057009668e-02
-8.734712674440727298e+00 5.069625512254251731e+00 4.510663513898782728e-02
-8.522688342626441482e+00 4.962701442534478424e+00 4.447531092196405078e-02
-8.316034714522936966e+00 4.866821550707395971e+00 4.343194572926850627e-02
-8.098963508683729273e+00 4.757587343595787388e+00 4.377620175364027588e-02
-7.694689394039535557e+00 4.548139469554998371e+00 4.587879266759992136e-02
-7.492013577022564874e+00 4.435201975240386396e+00 4.969977216516696661e-02
-7.290039673776410822e+00 4.335792607007393329e+00 5.066271452606679881e-02
-7.089074038233522224e+00 4.221221717728108835e+00 4.959257019638385611e-02
-6.898572568546319950e+00 4.123051669430717325e+00 4.969039792172436076e-02
-6.701837780788014953e+00 4.018293670780236582e+00 5.137336629057071002e-02
-6.502139937839436890e+00 3.906788136377997489e+00 5.152879909252178203e-02
-6.309950947893550044e+00 3.803337053901687970e+00 5.294110927785439236e-02
-6.114075678762636912e+00 3.688001297635115083e+00 5.147869849080149995e-02
-5.922314437212778948e+00 3.583030479793750445e+00 5.022337344434263384e-02
-5.497199765884880129e+00 3.342283543151026937e+00 5.424872695878457662e-02
-5.278086484794682676e+00 3.217305658176004446e+00 5.562223562578205716e-02
-5.046432894140499670e+00 3.076433495509912852e+00 5.608037949196931216e-02
-4.812964629856003818e+00 2.935601992551079675e+00 5.531278953564244816e-02
-4.569977799002055363e+00 2.785020813793665173e+00 5.752765851205376979e-02
-4.305551870472475784e+00 2.613701050720718122e+00 5.721593443809058765e-02
-4.046171635486325968e+00 2.458614653112678017e+00 5.436847864555904852e-02
-3.773625035632099500e+00 2.285099310131134764e+00 5.668441191266015977e-02
-3.502953610087823133e+00 2.115175611130321265e+00 5.470026380576431535e-02
-3.220367623024852133e+00 1.936708198143624493e+00 5.273463986351317745e-02
-2.637463264005817543e+00 1.556487613870503939e+00 4.588960125045027372e-02
-2.329491975274696092e+00 1.360233874477042360e+00 5.745861868390667038e-02
-2.025838252304999365e+00 1.164322225783664955e+00 5.461305759946344374e-02
-1.707764249060534478e+00 9.706266477015834671e-01 6.099301508271454120e-02
-1.376692329310071461e+00 7.653464719937257410e-01 5.395716750805090722e-02
-1.039840314478433836e+00 5.542153552015083307e-01 4.309752528802091032e-02
-7.162305435221260064e-01 3.241451988767928283e-01 3.677835044181609891e-02
-3.793053757216855448e-01 8.222191122775171501e-02 3.802412037409769185e-02
-6.217211857678139886e-02 -1.606717580839844284e-01 5.705075659663572107e-02
2.583982749424100778e-01 -3.767521437854234323e-01 7.452878906794729863e-02
9.106682312327443185e-01 -7.393026265066582337e-01 7.754664005894595924e-02
1.236849446037433520e+00 -9.037589311359324196e-01 6.510505550468764779e-02
1.581382193319819329e+00 -1.093595650880220260e+00 6.973715565261451310e-02
1.904464613182788035e+00 -1.252259547010109664e+00 7.209151360586230073e-02
2.229568166801442874e+00 -1.393598676961735894e+00 9.559223023407203979e-02
2.583491003558547661e+00 -1.547421299952593365e+00 9.401284427227329932e-02
2.907416536746414870e+00 -1.658177959872149776e+00 9.683979889154537002e-02
3.251566821255598150e+00 -1.775998749650458119e+00 8.360001602837802137e-02
3.586995269158076205e+00 -1.884900336783958519e+00 8.765770336714467925e-02
3.880464318803685586e+00 -1.982619026644994786e+00 1.016976842056523389e-01
4.547500360559965316e+00 -2.200217705975491267e+00 9.536700211465293231e-02
4.882656932609990896e+00 -2.306283960690641788e+00 9.527955283343902959e-02
5.209569656584172037e+00 -2.417507083958521097e+00 8.330174676059481920e-02
5.559241071831329428e+00 -2.540411466285419806e+00 7.641460737665078939e-02
5.832445723724183573e+00 -2.660969200529927914e+00 7.929450284953692973e-02
6.093936921359516923e+00 -2.771628667905229104e+00 8.963019655889148396e-02
6.312985134083858973e+00 -2.862819147012111820e+00 7.371639991796496982e-02
6.495824823132635650e+00 -2.940618350024288841e+00 7.887538578888275698e-02
6.660246582489410372e+00 -3.013833540357274909e+00 6.657812436499349618e-02
6.776338230946477026e+00 -3.078282593305566639e+00 7.637816684394560518e-02
6.904045597888007535e+00 -3.143851974577589914e+00 7.380381945766756324e-02
6.940531209665435242e+00 -3.157182699853740449e+00 7.008337891404697872e-02
6.932115821794541333e+00 -3.151232711355710148e+00 6.952823581924200136e-02
6.904723582422253259e+00 -3.140413947456254906e+00 7.249719958781836171e-02
6.906282859347737002e+00 -3.139033889810342259e+00 7.817178515538281136e-02
6.902526074513058774e+00 -3.137610112776604065e+00 8.156604246208959408e-02
6.894252584871859213e+00 -3.138464938298040963e+00 7.928688659097404834e-02
6.907067527016591768e+00 -3.140112476101046823e+00 7.927024283001432581e-02
6.905381303521537006e+00 -3.140984882479402884e+00 7.991108090295279132e-02
6.908865229734832525e+00 -3.140416841136658199e+00 7.842964134183610936e-02


==> 07p_imu.txt <==
x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.909927902794747334e-02 -3.255963366910914758e-02 2.302681085816827059e-04
1.127067502714304836e-01 -7.449348432485933258e-02 2.941881873658733280e-04
1.853790132749091601e-01 -1.218489099150517341e-01 9.119375122247451839e-05
2.538039906003584645e-01 -1.659482014142231454e-01 -1.472433055188580961e-04
3.244293145689863822e-01 -2.109069357915608900e-01 -1.286417654629863757e-04
4.046075722559981935e-01 -2.615959334440735584e-01 2.819344081582017504e-04
4.798632459643301651e-01 -3.088591642818452887e-01 5.030891121550190711e-04
5.661648452515044561e-01 -3.619230460963318574e-01 -1.123673128093151836e-04
6.494228234693126822e-01 -4.124302093307454231e-01 -1.816700721535088490e-03
8.494282018141056101e-01 -5.314621240879076058e-01 -6.197945163874103366e-03
9.599396007520475393e-01 -5.947695003673635350e-01 -7.457284541822594391e-03
1.080250153172866323e+00 -6.621117223741539437e-01 -7.789648012129792541e-03
1.223776422647719242e+00 -7.398028140113076523e-01 -7.232145493661658146e-03
1.363435378242522589e+00 -8.108013950909351841e-01 -5.924433973229205341e-03
1.526593577847210836e+00 -8.867319945861185104e-01 -4.943041148656765298e-03
1.683250127192778223e+00 -9.529615314420077921e-01 -3.787223829396219391e-03
1.847445023752214865e+00 -1.017971720070599106e+00 -1.207668016975381453e-03
2.036120545500179624e+00 -1.089725239486670549e+00 1.167536962981611604e-03
2.215028341791422939e+00 -1.152435646780683998e+00 2.986240919520957889e-03
2.611376092185405451e+00 -1.268504571628155775e+00 6.501493000693189112e-03
2.807058504909808239e+00 -1.315284736532037257e+00 7.218094607259387292e-03
3.028278391257683388e+00 -1.357349516930970834e+00 6.568734540572523928e-03
3.234229538817992022e+00 -1.390762252825442191e+00 4.517407166294546902e-03
3.444346983553526531e+00 -1.420389920664417938e+00 2.556993827622900360e-03
3.680529922768208895e+00 -1.446457730989164414e+00 2.474756046206908356e-03
3.900567859777129609e+00 -1.458787704364621352e+00 7.059253766086407561e-03
4.126057102893990525e+00 -1.457020757425041779e+00 1.429624379596000291e-02
4.380558231291324489e+00 -1.441136299749463223e+00 2.022455439193009824e-02
4.618446037569460039e+00 -1.416822017140317858e+00 2.283818023632388020e-02
5.140673331532599200e+00 -1.330876761966090394e+00 2.624386524558070324e-02
5.397746470440036859e+00 -1.263474251978152552e+00 2.831776598812248830e-02
5.685365099298296698e+00 -1.169057764349734851e+00 3.091141919796096954e-02
5.950194496482001050e+00 -1.064302645010805071e+00 3.202031850905857902e-02
6.217156631804309441e+00 -9.382470660738693180e-01 3.269296660948210753e-02
6.513905388478219649e+00 -7.745434168205022063e-01 3.353501920272075609e-02
6.785403512585388874e+00 -6.021261190635752714e-01 3.397965771265093471e-02
7.057534802880022440e+00 -4.066475022243392634e-01 3.729359758737510466e-02
7.357917935429686196e+00 -1.662962854962377335e-01 4.320664355895759839e-02
7.628095050494779983e+00 7.757051825096107633e-02 4.551638017936138897e-02
8.178083729958473214e+00 6.760212995915564349e-01 4.036273867400885784e-02
8.435007021803649252e+00 9.980954561033271721e-01 3.401617077071652367e-02
8.714874502534570411e+00 1.376512736641879675e+00 2.824416820088080857e-02
8.966400153714500831e+00 1.741523404560406885e+00 2.543960192895606057e-02
9.237970056127529972e+00 2.167642824637943999e+00 2.444740706290314189e-02
9.481202528579842692e+00 2.577415603980044434e+00 2.135380739298003983e-02
9.748377604989240552e+00 3.050716347541921447e+00 1.654989940591004502e-02
9.992622118026121214e+00 3.499501207131788139e+00 1.608106800893536331e-02
1.023702564632545275e+01 3.965564746040791455e+00 2.110275169867062775e-02
1.050645705072492575e+01 4.497592115167501348e+00 2.993744447706211953e-02
1.103742194275625721e+01 5.562727775490444948e+00 3.459614439488171989e-02
1.129919224145615253e+01 6.092067057692564624e+00 3.588740924897954737e-02
1.156642188325864495e+01 6.635256996097924187e+00 4.056658744219750895e-02
1.186627415795264540e+01 7.247898157986455203e+00 4.498396974734517745e-02
1.214561195673491412e+01 7.817304835566533328e+00 4.389503637515603657e-02
1.246296915119240012e+01 8.457382626705625128e+00 4.059128353042733284e-02
1.276033367607655400e+01 9.052538701603278781e+00 3.840546479515283274e-02
1.309523174642230892e+01 9.722173343076883967e+00 3.939165274248870169e-02
1.340672176285985628e+01 1.034367133350532697e+01 4.282254103269920315e-02
1.372495940715485396e+01 1.097637512681217054e+01 4.091912611307801234e-02
1.441413790052282273e+01 1.234026929689721008e+01 2.596883590085035526e-02
1.478846197000427054e+01 1.307128905979131694e+01 2.331258419998179232e-02
1.513525300218537417e+01 1.374301912864339315e+01 2.298410452282097921e-02
1.552060888801263872e+01 1.449025740112358207e+01 2.336758812740961921e-02
1.587408564160639735e+01 1.517517077164813522e+01 1.993313365934450132e-02
1.623169354108575391e+01 1.586476049528907240e+01 1.420794064473273124e-02
1.663090489937772887e+01 1.663054458645261491e+01 8.550138212272085855e-03
1.699771198475048450e+01 1.733364279216522519e+01 7.958423568256000474e-03
1.740253862936272355e+01 1.811626554216073615e+01 1.904023423314620336e-02
1.777209003492445660e+01 1.883305669246298564e+01 2.825116646278528348e-02
1.854751400237325853e+01 2.034145496999018476e+01 3.492849048570067366e-02
1.891613251777281590e+01 2.105806110262411224e+01 2.971159002324757353e-02
1.928511963860840694e+01 2.177413780011325883e+01 2.177081004391432512e-02
1.969034926478395420e+01 2.256313255586556110e+01 1.610118359259534587e-02
2.005821288458775697e+01 2.328082342453149778e+01 1.618346704303244565e-02
2.046275905492225533e+01 2.406820811433508922e+01 1.601798040310001975e-02
2.082956727543161790e+01 2.478210516490666038e+01 1.053969539224629270e-02
2.119604609091105374e+01 2.549496245528989746e+01 3.812004279129989869e-03
2.159976075288501818e+01 2.627888623759865894e+01 2.543667544243937567e-03
2.196728964865667066e+01 2.699106101434351856e+01 7.597938827476697667e-03
2.274155999026575969e+01 2.848565644653568185e+01 1.653320888879719966e-02
2.311085164315285922e+01 2.919577144930454793e+01 1.701715630992132675e-02
2.351635076966356763e+01 2.997580105882837387e+01 1.290726868238847337e-02
2.388414076269295450e+01 3.068352800982673045e+01 1.848734065844737746e-03
2.428760501458489784e+01 3.146127436614242612e+01 -9.418102828472073307e-03
2.465312382312435346e+01 3.216915157416629256e+01 -1.659031888872139135e-02
2.501785426353731268e+01 3.287673710655995762e+01 -2.230965402035516021e-02
2.542005704202202665e+01 3.365249833858698025e+01 -2.263080561188713855e-02
2.578728258669628559e+01 3.435443290769453739e+01 -2.216441708879893918e-02
2.618918253196947177e+01 3.512510361313467655e+01 -2.280138795852745814e-02
2.691535091244813671e+01 3.652325465153867157e+01 -7.412225154647083050e-03
2.731158322343899769e+01 3.728887566640626972e+01 1.717798533003849805e-03
2.766856446390332280e+01 3.798140647389229230e+01 3.032923003659340495e-03
2.805378041857056104e+01 3.874138445570518030e+01 1.226271640934046420e-03
2.839968462957548567e+01 3.943042599592394026e+01 -2.688694705843654512e-03
2.874309330687584918e+01 4.011738591935036879e+01 -5.086438907948014933e-03
2.911916011336657562e+01 4.087004271112841991e+01 -1.943073466638518864e-03
2.946102806860040957e+01 4.155042935348324562e+01 3.001555881593352074e-03
2.983446953390368250e+01 4.229479153099152455e+01 6.164697181889411751e-03
3.050573044813561197e+01 4.363886826887398485e+01 1.163828273612070412e-02
3.087367148641831349e+01 4.437178222050809495e+01 1.431238902787864212e-02
3.120495310090740659e+01 4.503527183083283347e+01 1.789985753833900003e-02
3.156669527236984862e+01 4.575988386629065729e+01 1.975662831965229946e-02
3.189333639518724794e+01 4.641225068492778405e+01 1.753095021559334873e-02
3.221604219932087432e+01 4.705809606777042120e+01 1.312861296308659095e-02
3.256549375915304267e+01 4.775887856272017729e+01 6.944705726267911931e-03
3.287796472468243536e+01 4.838609564598541368e+01 2.450995194971771450e-03
3.321495592581410250e+01 4.906365465885002664e+01 -7.652220949344147941e-04
3.351529066729193573e+01 4.966637005600031785e+01 -6.172367194436668156e-04
3.413091371351998049e+01 5.088636820919555959e+01 7.006975290884709905e-03
3.441934817053942908e+01 5.144494631212672431e+01 1.099943920003003221e-02
3.473282782914731115e+01 5.204353164101885909e+01 1.568810409268226250e-02
3.501429166094966661e+01 5.257335062841059425e+01 1.904265936825179709e-02
3.529403719770663628e+01 5.308741208146307144e+01 2.010003937805515672e-02
3.560114307558265523e+01 5.363180693061612203e+01 1.953381417442944315e-02
3.588024488524440869e+01 5.410528390725252024e+01 1.885499167915501151e-02
3.618787982907099376e+01 5.460022093163760815e+01 1.864515901087561781e-02
3.646892065545220873e+01 5.502491135567188252e+01 1.688086636242612515e-02
3.675053770457252966e+01 5.542640954839559697e+01 1.457672773040129093e-02
3.735202929131025940e+01 5.619916547900067627e+01 1.065293397656421823e-02
3.768104378629574569e+01 5.657238001294636121e+01 9.902301581035451161e-03
3.799224900273945593e+01 5.689429179548989879e+01 9.962710374775857539e-03
3.835040956461055828e+01 5.722456989308685138e+01 1.017184001296609491e-02
3.868943530024560573e+01 5.750388993083237210e+01 8.357322802842230558e-03
3.907545174587500725e+01 5.779112813765860324e+01 2.289915542323213687e-03
3.943788205220316456e+01 5.803464404673363219e+01 -4.835186409324437190e-03
3.981100995564302991e+01 5.825885395504523956e+01 -1.053654793247503670e-02
4.023438336626946210e+01 5.847697243840999448e+01 -1.377153357538367200e-02
4.062863426517707666e+01 5.864757559091446382e+01 -1.274797510590442579e-02
4.147080456174540330e+01 5.894994319661348925e+01 -2.296056701027751959e-02
4.193066824442276186e+01 5.908078268217058593e+01 -4.133724946796601268e-02
4.236666032237022961e+01 5.918006873653325783e+01 -5.854309218816625138e-02
4.282184923797888132e+01 5.925704038513234195e+01 -6.910139974811790875e-02
4.334394130754028396e+01 5.931236143926220450e+01 -7.629328384513998917e-02
4.383584571734012059e+01 5.933719846362757977e+01 -8.251658127214382688e-02
4.439563228795817906e+01 5.933420087961577138e+01 -8.041279555981764582e-02
4.492003916234450145e+01 5.930257034235595626e+01 -7.809636908383460474e-02
4.551190300552929813e+01 5.923974064518935023e+01 -8.194239600693885295e-02
4.606247009067209319e+01 5.915491949937396754e+01 -8.463441913084256141e-02
4.724969894395641035e+01 5.889186881424036812e+01 -8.027596877749032522e-02
4.782946005007566725e+01 5.873460533652628612e+01 -8.091604914510035218e-02
4.841953811600449598e+01 5.856245329602352712e+01 -8.183876447105298269e-02
4.907994569161648002e+01 5.835707157976629844e+01 -8.650447191908809674e-02
4.969050796395093528e+01 5.815662288197876961e+01 -9.039700784438595149e-02
5.030992554271517747e+01 5.794110121741117325e+01 -9.580410096242113205e-02
5.100185308936487161e+01 5.768799767207408991e+01 -1.036644111553361308e-01
5.164157031616530702e+01 5.744523856253033500e+01 -1.126122858018112627e-01
5.235572422892624189e+01 5.716307594726308139e+01 -1.218382833158098838e-01
5.301229344259706266e+01 5.689200512541334831e+01 -1.292933009756522533e-01
5.441273480045945377e+01 5.628178428896944041e+01 -1.499474716141051822e-01
5.508969889322324320e+01 5.597284530024975169e+01 -1.593195796017070620e-01
5.584073780148334265e+01 5.562419550742892227e+01 -1.584650027889076274e-01
5.652588945138932530e+01 5.530297038832470236e+01 -1.515704890960783424e-01
5.720921533515461732e+01 5.497789118173831469e+01 -1.474809681110005877e-01
5.795612512039659237e+01 5.461533810202759298e+01 -1.532075161955634146e-01
5.863311269098623768e+01 5.428316012957947123e+01 -1.608131930051678593e-01
5.930940170014054758e+01 5.394854997404099350e+01 -1.677818845119884439e-01
6.005164793752498298e+01 5.357697276034475919e+01 -1.732499910449771530e-01
6.072475168778525756e+01 5.323745521058683039e+01 -1.777327393924527654e-01
6.213050403843389091e+01 5.252568875556011818e+01 -2.010776664055455298e-01
6.279648202169885707e+01 5.218711862539998947e+01 -2.140112375936305267e-01
6.352728973792457623e+01 5.181265161244283490e+01 -2.241633124394293297e-01
6.419193087911754958e+01 5.147155054370059446e+01 -2.252390206903074066e-01
6.485634160139942139e+01 5.113148334107255977e+01 -2.212394641953515650e-01
6.558455856500722803e+01 5.075713164018527834e+01 -2.138062834578918214e-01
6.624260960352638961e+01 5.041459276161840108e+01 -2.126323452181194951e-01
6.696105044588576050e+01 5.003448237597802262e+01 -2.146695026939105244e-01
6.761270991339745251e+01 4.968789963180196168e+01 -2.159201296643392942e-01
6.826678942797020966e+01 4.934160408174621182e+01 -2.208191494873893157e-01
6.964779354892561969e+01 4.860408244066818639e+01 -2.329735480038191975e-01
7.037905667834544943e+01 4.821512880091785291e+01 -2.380783051955084051e-01
7.104775096764343800e+01 4.785929637109725121e+01 -2.442117957237917580e-01
7.171971508062050304e+01 4.749955649928147494e+01 -2.486380529814073981e-01
7.246461858400741107e+01 4.710083711595645184e+01 -2.540887157058966950e-01
7.314813171312502504e+01 4.673804953281247521e+01 -2.601104390778209985e-01
7.383846202418615690e+01 4.637626852169585590e+01 -2.643670384567050058e-01
7.460436305187502626e+01 4.597865291821928935e+01 -2.717534160001516264e-01
7.530605638256166401e+01 4.561440499015635908e+01 -2.800997417607786200e-01
7.608556270028238089e+01 4.521196797354950547e+01 -2.858573098164207682e-01
7.752174523132948991e+01 4.447549935625102790e+01 -2.819419085553825366e-01
7.832107504383021990e+01 4.406667092498830129e+01 -2.812144010677919415e-01
7.905527836076815618e+01 4.369468713700079121e+01 -2.801998027928653823e-01
7.986975337297434407e+01 4.328248277766275720e+01 -2.786029017071467440e-01
8.061576789982504465e+01 4.290528907063671227e+01 -2.800054389847552172e-01
8.136766755133025697e+01 4.252802992769029800e+01 -2.868606401137495099e-01
8.219926388717308896e+01 4.210916420002014604e+01 -2.973416718648627666e-01
8.295742382300444717e+01 4.172402716232386410e+01 -3.070119138522142688e-01
8.379291958721402978e+01 4.129484659843131311e+01 -3.150948700226734456e-01
8.531615983242436130e+01 4.050922800083108655e+01 -3.255944781781526798e-01
8.615275284608405570e+01 4.007302386386830761e+01 -3.269611511652228963e-01
8.691209136807580649e+01 3.967735198094861460e+01 -3.305319528433166565e-01
8.774626206951074892e+01 3.924549933554699521e+01 -3.372768897652246300e-01
8.850171747742601269e+01 3.885470433723999406e+01 -3.457494429520014401e-01
8.925440614816250218e+01 3.846466135487723648e+01 -3.526902741014213971e-01
9.007871566146596365e+01 3.803779778442635262e+01 -3.563939833582662753e-01
9.082518709919183664e+01 3.764993931688690054e+01 -3.529017088395609569e-01
9.156872864866417672e+01 3.725931302628803365e+01 -3.457985492930780169e-01
9.238337309574338008e+01 3.682959149442223890e+01 -3.317076661604802523e-01
9.392649314936411997e+01 3.601821005866550252e+01 -3.203315323900832734e-01
9.465388451734678199e+01 3.563511493928080398e+01 -3.279270736157987032e-01
9.537987616966061921e+01 3.525589484115370453e+01 -3.325502115734881858e-01
9.617641480298918566e+01 3.484474585330159613e+01 -3.362997735015113010e-01
9.689827497382844967e+01 3.447648869551135675e+01 -3.388222267386425957e-01
9.768893854667813059e+01 3.407507197561884738e+01 -3.427152836261070923e-01
9.840505118049883038e+01 3.371549728261948786e+01 -3.434653677935713412e-01
9.912057012134172851e+01 3.336218200616809071e+01 -3.391471776402181781e-01
9.990555002882540236e+01 3.297807437881422743e+01 -3.352453170254574566e-01
1.006168702038865064e+02 3.263157853230320171e+01 -3.278542361694268270e-01
1.021031059105815046e+02 3.191446622912265596e+01 -3.132043819107095950e-01
1.028068207957857965e+02 3.157915246510231810e+01 -3.151272088307841002e-01
1.035801784179881793e+02 3.121565782007120404e+01 -3.174930956291266426e-01
1.042818338892951999e+02 3.089067982600680295e+01 -3.224791381207997576e-01
1.050538700005918997e+02 3.054289484800784749e+01 -3.303297954627423261e-01
1.057551068440664466e+02 3.023354067511528598e+01 -3.406447379285775789e-01
1.064538645419994367e+02 2.992651950453087295e+01 -3.512460781562076750e-01
1.072225370420778745e+02 2.959509442196807782e+01 -3.586822015796705676e-01
1.079230718793768773e+02 2.930014132358524037e+01 -3.631859203564947736e-01
1.086921264283442667e+02 2.897915807090218721e+01 -3.656537721684550157e-01
1.100825240483634246e+02 2.840808992638057973e+01 -3.726884904678818278e-01
1.108430070302232195e+02 2.810266206861741978e+01 -3.901235079886017365e-01
1.115342027064915271e+02 2.783207095149145616e+01 -4.007345744063637860e-01
1.122265362796418060e+02 2.756842411795064507e+01 -4.024573453908838472e-01
1.129893485368362462e+02 2.728696867847704155e+01 -4.051758680607796537e-01
1.136840758159431743e+02 2.704009974295510688e+01 -4.056705238133422320e-01
1.144477276040409919e+02 2.677829691068825113e+01 -4.080103769788356871e-01
1.151403616145399980e+02 2.655106163119266682e+01 -4.177643436965713941e-01
1.158321167952608022e+02 2.633335301414144425e+01 -4.353994117500444294e-01
1.165958568591371431e+02 2.610110592395848528e+01 -4.561889012702602386e-01
1.180725355511054033e+02 2.568081128142881653e+01 -4.684055283628495991e-01
1.187831549514256153e+02 2.549427744506604299e+01 -4.690760855037562904e-01
1.194948348898640660e+02 2.531298435802733593e+01 -4.794562151467491873e-01
1.202798040307711744e+02 2.512302934100446095e+01 -4.971880408910034910e-01
1.209966959050496200e+02 2.496045434718577027e+01 -5.115315977986516494e-01
1.217890691012626547e+02 2.478887555017567124e+01 -5.266528729247708096e-01
1.225131059506475424e+02 2.463866199779250721e+01 -5.368194860954084158e-01
1.232401159170198639e+02 2.449723123830723992e+01 -5.417006305019493873e-01
1.240430211025286695e+02 2.434790064964209222e+01 -5.406786377471353155e-01
1.247763501912969986e+02 2.421391696465631682e+01 -5.417463004009288596e-01
1.263270873979984970e+02 2.395349223761470014e+01 -5.408253723567726379e-01
1.270682871086336689e+02 2.384411334833091445e+01 -5.493276226506235149e-01
1.278830753740122077e+02 2.372519293339424706e+01 -5.710489792154707089e-01
1.286254381210776216e+02 2.361542807536830679e+01 -5.905793100115723782e-01
1.293719068590336008e+02 2.351038270811155684e+01 -6.045241090566877418e-01
1.301986781024914706e+02 2.340318658618406289e+01 -6.102112364863448990e-01
1.309527749851264673e+02 2.330695570911177938e+01 -6.116254875218679610e-01
1.317820470962008699e+02 2.320196297597914992e+01 -6.148350187835225356e-01
1.325357032287216441e+02 2.311225319492638164e+01 -6.249079097348376743e-01
1.332900299412121967e+02 2.302772998200401844e+01 -6.390847764313732915e-01
1.348782961304872572e+02 2.286268731169723978e+01 -6.468097953061940908e-01
1.357104724136165999e+02 2.278266386738620142e+01 -6.436488984360424492e-01
1.364649828497392434e+02 2.271258677241434754e+01 -6.432074843621988780e-01
1.372175927767414123e+02 2.264549199396745394e+01 -6.437118547960697379e-01
1.380426467677720268e+02 2.257515062847738108e+01 -6.458955077675079259e-01
1.387907211577273472e+02 2.251524623214397280e+01 -6.468738667022542188e-01
1.396105741449834170e+02 2.245481240271300649e+01 -6.476445686331600005e-01
1.403527726281079140e+02 2.240375967923917244e+01 -6.474018162142195498e-01
1.410905598350061325e+02 2.235493015963340113e+01 -6.494325492883564754e-01
1.418971122464282075e+02 2.230483746796505784e+01 -6.523693751362614757e-01
1.434256498785290432e+02 2.222301334358010294e+01 -6.525498618736248480e-01
1.441474369350646043e+02 2.218920818326856903e+01 -6.447378454339661724e-01
1.448620782770975950e+02 2.215730663745479490e+01 -6.343813569175837941e-01
1.456362191507786008e+02 2.212317413536474575e+01 -6.279196168239287168e-01
1.463266599555915946e+02 2.209400429596226800e+01 -6.328739921355239773e-01
1.470701508512959492e+02 2.206602265874523994e+01 -6.437981164082041685e-01
1.477312155088085603e+02 2.204424553282111177e+01 -6.539345666884991415e-01
1.483775576240750809e+02 2.202476419082147530e+01 -6.621527455208401358e-01
1.490698482278403674e+02 2.200548948557330320e+01 -6.698181277130388356e-01
1.496806914691214558e+02 2.199074160626631524e+01 -6.730591935069619725e-01
1.508996312650664890e+02 2.196553684922950112e+01 -6.780213233436218623e-01
1.514470285355096166e+02 2.195368521748292068e+01 -6.814170273304593906e-01
1.520241012755685688e+02 2.194360847246217361e+01 -6.857865229417743347e-01
1.525261808244341921e+02 2.193793983718355634e+01 -6.905937482961772567e-01
1.530079349040366310e+02 2.193345995945559324e+01 -6.967610620700342983e-01
1.535162046969880407e+02 2.192628194255747687e+01 -7.036090233022918028e-01
1.539595668946181490e+02 2.191941958326722428e+01 -7.081936576551230988e-01
1.544261888980788626e+02 2.191552817087747584e+01 -7.118504422175500057e-01
1.548306050825059401e+02 2.191788126226990130e+01 -7.143159213146748066e-01
1.556213598349142444e+02 2.193228189064805633e+01 -7.125985421108990137e-01
1.559693687630386876e+02 2.193845977030407468e+01 -7.120725984388599494e-01
1.562988031913594966e+02 2.194415968457343524e+01 -7.147691526413600949e-01
1.566415746277909022e+02 2.195116526250474820e+01 -7.202745169071836928e-01
1.569364422838937685e+02 2.195955724166043410e+01 -7.249641218814517618e-01
1.572424988107863442e+02 2.197360631177680901e+01 -7.296846326867019172e-01
1.575053075120020196e+02 2.199123879496435308e+01 -7.347817888707179890e-01
1.577551041987254052e+02 2.201134485995700985e+01 -7.406473034153938650e-01
1.580154977601521864e+02 2.203560746059370246e+01 -7.502021571751610329e-01
1.582408148074526366e+02 2.206097257146088708e+01 -7.613771812556519025e-01
1.586936086649260744e+02 2.213231698962244920e+01 -7.886870790918407703e-01
1.589067251000737997e+02 2.217264190408092972e+01 -7.984364457368755552e-01
1.591425360960721491e+02 2.221566420978404111e+01 -8.076855544401085885e-01
1.593561249071921395e+02 2.225729007514100388e+01 -8.153948392353140839e-01
1.595662342109464760e+02 2.230591972932040079e+01 -8.213256215488161649e-01
1.597936122577166032e+02 2.236723326012185709e+01 -8.279174346000403029e-01
1.599979112318604848e+02 2.242892069638739017e+01 -8.335764623239305671e-01
1.601998774917000219e+02 2.249482451858008858e+01 -8.387064513236011098e-01
1.604181183155831434e+02 2.257397569742931154e+01 -8.445415057553986582e-01
1.606126553954166525e+02 2.265244234255877132e+01 -8.486931066976250992e-01
1.610161291615795847e+02 2.282893124326629319e+01 -8.535996432047748828e-01
1.612146311078794270e+02 2.292492793856804667e+01 -8.596603376652129924e-01
1.614424413121791702e+02 2.304682763660768430e+01 -8.715038445746999818e-01
1.616584241276812293e+02 2.317219707714411214e+01 -8.834485578746187340e-01
1.618822385336820560e+02 2.331402885151288018e+01 -8.949602048695944889e-01
1.621344770648462656e+02 2.349164156961516525e+01 -9.091859457466512362e-01
1.623678207108619063e+02 2.367143709089755532e+01 -9.235118544847837896e-01
1.626253494481708799e+02 2.389036491830892572e+01 -9.389701413737678859e-01
1.628565578924747399e+02 2.410992554950995270e+01 -9.511679575146366750e-01
1.630843760755121536e+02 2.434815088059988497e+01 -9.612246103033753597e-01
1.635470717337977931e+02 2.490653359363684416e+01 -9.751643247265211478e-01
1.637554368992753950e+02 2.520178121970381113e+01 -9.808546040020152956e-01
1.639732328433556745e+02 2.555069778405551162e+01 -9.883222716174147049e-01
1.641592590439020398e+02 2.589105269944633747e+01 -9.965960840467585902e-01
1.643502333539126994e+02 2.629079356112929844e+01 -1.007181640704153835e+00
1.645117902025503156e+02 2.667648186011162892e+01 -1.017425466770527809e+00
1.646596343225186843e+02 2.708381884796370898e+01 -1.027459397347088244e+00
1.648032469380318901e+02 2.755782659459963213e+01 -1.038844655740349010e+00
1.649152192113555486e+02 2.801206213690294433e+01 -1.050508846396326357e+00
1.650087765139049338e+02 2.848815032222331567e+01 -1.062814477497186383e+00
1.651398928964245840e+02 2.955723539500894859e+01 -1.087930528297594401e+00
1.651752070566669488e+02 3.015293855020608049e+01 -1.101230365823996582e+00
1.651905101054226179e+02 3.071442478961408895e+01 -1.113683938122783212e+00
1.651920381245325018e+02 3.135321055483936448e+01 -1.126295720156567315e+00
1.651824850074472693e+02 3.195207903852796605e+01 -1.135974610981138611e+00
1.651647468389517144e+02 3.256738013203526094e+01 -1.144737211602365301e+00
1.651346190602409933e+02 3.326281938082576062e+01 -1.153489626581009952e+00
1.650971923842639058e+02 3.391160404408782370e+01 -1.162350515362533088e+00
1.650474186007427022e+02 3.464291486024034583e+01 -1.173541113164170424e+00
1.649960935782866045e+02 3.532362786333897020e+01 -1.183683375585085962e+00
1.648724421749948306e+02 3.680234153014878018e+01 -1.204963930183415410e+00
1.648061938299696862e+02 3.753000728162885480e+01 -1.215956821740910909e+00
1.647294615486869418e+02 3.834731095245082599e+01 -1.228008388784497029e+00
1.646571021130351653e+02 3.910575332995205855e+01 -1.239396239443665948e+00
1.645743370774598020e+02 3.995749656285381946e+01 -1.252977864026767474e+00
1.644961711223105851e+02 4.074760680420211401e+01 -1.264469094509377278e+00
1.644145350629696622e+02 4.155152700272196853e+01 -1.274362191403165978e+00
1.643219747836970441e+02 4.244919662240226188e+01 -1.283718630823625917e+00
1.642364592619664165e+02 4.327561836124943540e+01 -1.293456925467749263e+00
1.641404265020748028e+02 4.419667982648245186e+01 -1.307785479107263837e+00
1.639590797864703404e+02 4.590865599560177657e+01 -1.334578303005558908e+00
1.638568454294880326e+02 4.687172059616607811e+01 -1.345319370604339815e+00
1.637606662130445443e+02 4.775832758758612329e+01 -1.355197358238146021e+00
1.636512914870372981e+02 4.874492068620350693e+01 -1.367081421626226589e+00
1.635486385192948831e+02 4.965219237890945436e+01 -1.377260065785714804e+00
1.634417558990379007e+02 5.056966806431723427e+01 -1.382705878389282717e+00
1.633223533945059955e+02 5.159006660986656101e+01 -1.382690933528566646e+00
1.632144845863676323e+02 5.252531946471313518e+01 -1.380221046521585393e+00
1.630965332307158064e+02 5.355785671236108669e+01 -1.377964971282305884e+00
1.629904336512622365e+02 5.449772855956496898e+01 -1.377332597432517014e+00
1.627665006079506611e+02 5.647090074363535450e+01 -1.380485096231036213e+00
1.626586775624856216e+02 5.741063374381424467e+01 -1.384158878467500742e+00
1.625392922344175588e+02 5.844548894037684050e+01 -1.388381685280206224e+00
1.624310475549874297e+02 5.938748522494254445e+01 -1.392215625931183087e+00
1.623229498575583705e+02 6.032957804045229011e+01 -1.396529504425733759e+00
1.622044177923297923e+02 6.136469698136082229e+01 -1.402715545422822840e+00
1.620966572804276495e+02 6.230429014985551817e+01 -1.409758240224726400e+00
1.619779428470412768e+02 6.333650272324587860e+01 -1.417301057561090705e+00
1.618690508609013250e+02 6.427388333671292742e+01 -1.422852015643613743e+00
1.617591927181081246e+02 6.521011952137962453e+01 -1.427921734653234687e+00
1.615251834663417867e+02 6.717284917063525995e+01 -1.439153490350458364e+00
1.614014675363812330e+02 6.819970428219944836e+01 -1.444478323956102539e+00
1.612882636178354687e+02 6.913261735078440040e+01 -1.448640874105107335e+00
1.611745459131112739e+02 7.006477822078110762e+01 -1.452341289122797363e+00
1.610515037062400552e+02 7.108928699367827164e+01 -1.456912907750055108e+00
1.609408308799004033e+02 7.202013899800799379e+01 -1.462373933168195084e+00
1.608327239977396061e+02 7.295102900667959034e+01 -1.466259542777739400e+00
1.607174558039530154e+02 7.397527983348078351e+01 -1.468113674225243415e+00
1.606145289142589831e+02 7.490740798859512495e+01 -1.470345162200158651e+00
1.604037608115350224e+02 7.686599255112291473e+01 -1.478250402358255444e+00
1.603036747930514139e+02 7.779603266908181070e+01 -1.493647223327101647e+00
1.601937877424253713e+02 7.881818266160399844e+01 -1.514869325169460712e+00
1.600935515229964778e+02 7.974816968536964623e+01 -1.528969346989840217e+00
1.599834087755803580e+02 8.077127251811801045e+01 -1.537025927725268692e+00
1.598844954948610564e+02 8.169890622054730045e+01 -1.543363754802281829e+00
1.597870440684371829e+02 8.262352491814628763e+01 -1.553427738768788702e+00
1.596794473026902779e+02 8.363786646320819784e+01 -1.566367795980609934e+00
1.595804154848766814e+02 8.455872274680872636e+01 -1.576612447906998060e+00
1.594806995096014361e+02 8.547837924674472276e+01 -1.584113521015516390e+00
1.592723634186312722e+02 8.740173194688605918e+01 -1.604475468200585730e+00
1.591638366245968257e+02 8.840386068191972413e+01 -1.621015056861498271e+00
1.590651022566054280e+02 8.931210289803463809e+01 -1.636992586846010456e+00
1.589651780004261923e+02 9.021786608288553566e+01 -1.652366334729189479e+00
1.588537537122159620e+02 9.121135229503700259e+01 -1.666995615694482291e+00
1.587536436741383170e+02 9.211196742852580144e+01 -1.679160681170924097e+00
1.586452534825916132e+02 9.309991060191175904e+01 -1.692051090735637198e+00
1.585476865513810196e+02 9.399536386256849596e+01 -1.703185950949030580e+00
1.584523680966160555e+02 9.488831588639078518e+01 -1.713700694126183421e+00
1.583492520564873018e+02 9.586697715588655910e+01 -1.726610800373511889e+00
1.581648019805481624e+02 9.763794379259809375e+01 -1.749850941527057335e+00
1.580672726975849685e+02 9.860821531822701047e+01 -1.760020354247368468e+00
1.579803972724756420e+02 9.948701864342224610e+01 -1.768395336604999146e+00
1.578851513955103769e+02 1.004481900732458683e+02 -1.779280132694482042e+00
1.577997588055602023e+02 1.013170582629739869e+02 -1.791439948974618668e+00
1.577156723163488721e+02 1.021808102918721488e+02 -1.803055178231369071e+00
1.576232657039341234e+02 1.031236594763208672e+02 -1.809793451285111487e+00
1.575415038825423437e+02 1.039721999531183911e+02 -1.812733032784674236e+00
1.574553364838391758e+02 1.048939327420660135e+02 -1.816391895112133170e+00
1.573794521483285678e+02 1.057197469825324561e+02 -1.820558769778446662e+00
1.572261605278305012e+02 1.074147591933257928e+02 -1.829532123168104985e+00
1.571553212259136387e+02 1.082036685818243598e+02 -1.832548783079565480e+00
1.570864674824066185e+02 1.089818612638041628e+02 -1.836034068835509681e+00
1.570134465460884030e+02 1.098265911231470966e+02 -1.840467882142698519e+00
1.569484246320465957e+02 1.105847960857433350e+02 -1.844174833768864152e+00
1.568783924929965110e+02 1.114078578603118501e+02 -1.847938653239964868e+00
1.568164841535565017e+02 1.121453523061710200e+02 -1.852218342630782111e+00
1.567570223866418644e+02 1.128714143223872952e+02 -1.858092209094868164e+00
1.566943970992092545e+02 1.136554286531688120e+02 -1.866192752324101090e+00
1.566393130930547386e+02 1.143532326450652050e+02 -1.874745792470434269e+00
1.565278336191050812e+02 1.157695725718573243e+02 -1.894423618585518332e+00
1.564778603674024851e+02 1.164225187637700856e+02 -1.904166244601094071e+00
1.564244719541115671e+02 1.171271495225146424e+02 -1.914062079461041899e+00
1.563751988662194208e+02 1.177555286067383662e+02 -1.922519865472013256e+00
1.563248456454255120e+02 1.183716866347400725e+02 -1.930924490237142965e+00
1.562657032332439826e+02 1.190350215746076827e+02 -1.939219282987685311e+00
1.562065503483346731e+02 1.196260221920953057e+02 -1.945472603782860688e+00
1.561353548602326384e+02 1.202641100679728368e+02 -1.952085157105766688e+00
1.560651109346548822e+02 1.208329509329327749e+02 -1.958358768747120227e+00
1.559872935749764906e+02 1.213900493143317618e+02 -1.964466253794657780e+00
1.557898457598584798e+02 1.225138488650811297e+02 -1.977034482194910847e+00
1.556764822093741429e+02 1.230244977291983020e+02 -1.982777000090834019e+00
1.555381546968105226e+02 1.235678086233553898e+02 -1.988111482697727528e+00
1.554010372340233346e+02 1.240448428299130086e+02 -1.992590621188659039e+00
1.552527093050264853e+02 1.245050926013216781e+02 -1.996652962099368045e+00
1.550747606818706288e+02 1.249891866810858261e+02 -2.002157402200185121e+00
1.548958295927371580e+02 1.254070341895564979e+02 -2.009454744700613027e+00
1.546793647138841834e+02 1.258448646691736030e+02 -2.018652820945396886e+00
1.544667895797044537e+02 1.262257637912905466e+02 -2.025641982155594878e+00
1.542424966359750158e+02 1.265916996126589709e+02 -2.031039170913648384e+00
1.537332229162051362e+02 1.273136689375827473e+02 -2.040608492827193921e+00
1.534702936272393288e+02 1.276320774147494319e+02 -2.043729271821558946e+00
1.531646637847749446e+02 1.279596985317222106e+02 -2.045231922192590091e+00
1.528717906510152034e+02 1.282344144643186041e+02 -2.045466729279027618e+00
1.525385489399900507e+02 1.285152181006645264e+02 -2.045845392881067593e+00
1.522308620245582631e+02 1.287571286731657949e+02 -2.050807006425487078e+00
1.519173089557826017e+02 1.289829939573004083e+02 -2.056119212484326386e+00
1.515634921021771220e+02 1.292069892864016367e+02 -2.061251602017510454e+00
1.512345463518876159e+02 1.293864405034784681e+02 -2.064664466668783671e+00
1.509002888431652423e+02 1.295437068026651843e+02 -2.070962737310080737e+00
1.501859625571059951e+02 1.298157619380326651e+02 -2.092568737542038981e+00
1.497976383067245933e+02 1.299271243668823672e+02 -2.100556212977590764e+00
1.494319428256915501e+02 1.300043966396928283e+02 -2.103991124062227325e+00
1.490569916274777711e+02 1.300631554333470774e+02 -2.103795521328811979e+00
1.486368470410384361e+02 1.301124422652897579e+02 -2.102878149755926351e+00
1.482487653695771996e+02 1.301423061938049557e+02 -2.103233905506469270e+00
1.478158553854744355e+02 1.301558774152193507e+02 -2.107142141438376193e+00
1.474162350203740175e+02 1.301513539004943993e+02 -2.113882604690850098e+00
1.469696503094510831e+02 1.301317519187949188e+02 -2.124455447083228865e+00
1.465567269935712886e+02 1.301031076866763101e+02 -2.134768396249991707e+00
1.456678337162712182e+02 1.300142764166703842e+02 -2.154308915734927332e+00
1.452332821612505995e+02 1.299613567528469105e+02 -2.165455488371207160e+00
1.447459024966252343e+02 1.298985493855829247e+02 -2.179149599959855799e+00
1.442932947685285399e+02 1.298378031763245417e+02 -2.189595836407761453e+00
1.437849595282420694e+02 1.297670466649531136e+02 -2.198857459344279786e+00
1.433134024919994545e+02 1.296967480129075341e+02 -2.206190995918378750e+00
1.428319133969313839e+02 1.296194931938075001e+02 -2.214532795298550738e+00
1.422883493589046395e+02 1.295301370977406918e+02 -2.225210288285286442e+00
1.417800074816407800e+02 1.294498364946262541e+02 -2.235001817503608823e+00
1.406708165695312687e+02 1.292791599332169028e+02 -2.247245036455905787e+00
1.400673209933897283e+02 1.291819820801360095e+02 -2.255927279601754432e+00
1.395040512202258185e+02 1.290913160912717785e+02 -2.270658022122246766e+00
1.389256204012122566e+02 1.290002447929886387e+02 -2.283668389798259035e+00
1.382699291194622901e+02 1.289004540780398145e+02 -2.288466387619652487e+00
1.376568036742976062e+02 1.288065434000305629e+02 -2.287627902878009323e+00
1.369646938707965944e+02 1.286968759959154625e+02 -2.286761504152044822e+00
1.363199286903627296e+02 1.285952955982669152e+02 -2.285603784666676574e+00
1.356599344436971535e+02 1.284941136131459416e+02 -2.286274822617766933e+00
1.349150859532202560e+02 1.283811877085484241e+02 -2.288614142418663011e+00
1.334407351206381804e+02 1.281568045650557508e+02 -2.294986095655500158e+00
1.327182872290803175e+02 1.280456900846132839e+02 -2.301791767804303390e+00
1.319837065046692146e+02 1.279340329528719877e+02 -2.314412806117931432e+00
1.311625489372841855e+02 1.278123671429694639e+02 -2.325786062594611181e+00
1.304046812653843688e+02 1.276988300301780015e+02 -2.328347628788772994e+00
1.295595424983150110e+02 1.275716984249543344e+02 -2.331784437068434634e+00
1.287811695682494246e+02 1.274560929864859133e+02 -2.337533000768314828e+00
1.279927040492599701e+02 1.273395185310351678e+02 -2.347684338813445404e+00
1.271138346785735393e+02 1.272111871188579784e+02 -2.360603532054257769e+00
1.263045884739129150e+02 1.270919683098084505e+02 -2.368522735243506094e+00
1.245781443362195660e+02 1.268307128351785877e+02 -2.373618966679256204e+00
1.237485683487125385e+02 1.267056486286662960e+02 -2.371770729303450675e+00
1.228356598636265460e+02 1.265689085813031767e+02 -2.369336735751628620e+00
1.220070570790735189e+02 1.264478634703180546e+02 -2.368863980386164858e+00
1.210974045536912342e+02 1.263182896129303430e+02 -2.370016066324490911e+00
1.202710646217729646e+02 1.262002631160680721e+02 -2.372404490092620666e+00
1.194441139837490482e+02 1.260811821263889669e+02 -2.374839856349728162e+00
1.185345600342982095e+02 1.259515887247011534e+02 -2.379739840856274657e+00
1.177106982280382255e+02 1.258330953007463080e+02 -2.391474550920160258e+00
1.168095459722214713e+02 1.257001942395086900e+02 -2.411058323515798296e+00
1.151789193634685660e+02 1.254595627901015860e+02 -2.443208176506443063e+00
1.142840364502558685e+02 1.253297158639825426e+02 -2.445432061781850575e+00
1.134729655458788784e+02 1.252132566529779467e+02 -2.444455477280643052e+00
1.125848318790195037e+02 1.250877893880321210e+02 -2.445240479810909751e+00
1.117814492478217687e+02 1.249731122964964243e+02 -2.449392412169930200e+00
1.109816238302656046e+02 1.248588814585752971e+02 -2.454811692271331669e+00
1.101054688235176400e+02 1.247390818125660843e+02 -2.459343343947365756e+00
1.093127151192543209e+02 1.246390560180405771e+02 -2.463673595491441937e+00
1.085229406489929289e+02 1.245496943577938538e+02 -2.468603743755365176e+00
1.076573659818576374e+02 1.244666082912593339e+02 -2.473325813595061540e+00
1.060125069846857286e+02 1.243586028131920500e+02 -2.483712240169418273e+00
1.052326201664083385e+02 1.243348569253264202e+02 -2.494173823118908562e+00
1.043771312605771016e+02 1.243343552950097006e+02 -2.508121333991992774e+00
1.036020873645048681e+02 1.243594565137698282e+02 -2.519764051328409860e+00
1.028316473667284328e+02 1.244109713993563702e+02 -2.532386824590833196e+00
1.019920000775027944e+02 1.244982425759533271e+02 -2.551845643687584264e+00
1.012356815751055734e+02 1.246029978263823637e+02 -2.570805433215270774e+00
1.004100657682979261e+02 1.247448536699275081e+02 -2.586378382332812365e+00
9.966474454457130605e+01 1.248992863284858146e+02 -2.591760474834815753e+00
9.892409611436293915e+01 1.250802062020619445e+02 -2.590195365638261915e+00
9.738242052552578798e+01 1.255433420470827741e+02 -2.588157432148793013e+00
9.657803583400105651e+01 1.258234209532747627e+02 -2.589497485160191292e+00
9.584495387684755485e+01 1.260941351422532790e+02 -2.584709918174548537e+00
9.511198477588342826e+01 1.263825128597647449e+02 -2.582072632993607009e+00
9.430638652022459212e+01 1.267204357442777791e+02 -2.586764809867212023e+00
9.357415738905488922e+01 1.270436992445144995e+02 -2.593705403176404634e+00
9.276767637264528332e+01 1.274179788927971799e+02 -2.600169774990921390e+00
9.203267019726443721e+01 1.277774303889936789e+02 -2.604503009614763887e+00
9.129448976989908715e+01 1.281522563513990178e+02 -2.602520254200838323e+00
9.047673673442977815e+01 1.285760271014792409e+02 -2.601258932141775393e+00
8.897193750289093828e+01 1.293595399352016955e+02 -2.632957932940840795e+00
8.813081281953502355e+01 1.297942128155735020e+02 -2.656355652510321796e+00
8.735669682355316468e+01 1.301918703640678814e+02 -2.674939180602980304e+00
8.649523529690469559e+01 1.306344347879080487e+02 -2.690548093611888625e+00
8.570467952938025746e+01 1.310441603016004706e+02 -2.702150060910171625e+00
8.490664211280031282e+01 1.314582837404399811e+02 -2.713181998329462719e+00
8.402092839968776161e+01 1.319177199977195301e+02 -2.727520523385711826e+00
8.320894321913941383e+01 1.323379654306965278e+02 -2.742318203549150457e+00
8.239006733809964089e+01 1.327592263895179769e+02 -2.757184932101687469e+00
8.148240264626900853e+01 1.332246185575282595e+02 -2.772727067195444484e+00
7.973228975910063809e+01 1.341189198308080961e+02 -2.794921269934107944e+00
7.889339935370260548e+01 1.345490357703118320e+02 -2.802505703832922634e+00
7.805330155386768354e+01 1.349822710633278575e+02 -2.809381797902086308e+00
7.712934593022723107e+01 1.354613383183205428e+02 -2.817562739143639305e+00
7.629035727534534317e+01 1.358981146953802295e+02 -2.824594447755740756e+00
7.545343148797402932e+01 1.363359219356412098e+02 -2.830606416395898606e+00
7.453639291875589379e+01 1.368172036721893221e+02 -2.838316347685708063e+00
7.370576191248386522e+01 1.372539577920260854e+02 -2.848120345205599424e+00
7.279555900432110604e+01 1.377343509785710012e+02 -2.860724712034573347e+00
7.197085449497404852e+01 1.381711212078984659e+02 -2.871764411282252016e+00
7.024663133124583680e+01 1.390879428242559186e+02 -2.886770415071582274e+00
6.942980004815854045e+01 1.395244912605516276e+02 -2.893182741461156393e+00
6.861691936695559946e+01 1.399616252099140752e+02 -2.899714613570275379e+00
6.772816017317011017e+01 1.404438476793814630e+02 -2.909999727852011997e+00
6.692426074073837583e+01 1.408833022004267548e+02 -2.919641339286652038e+00
6.604410729752096643e+01 1.413681964143002290e+02 -2.928305548020358806e+00
6.524837321498820586e+01 1.418108399289835120e+02 -2.935017096514191515e+00
6.445688997572050027e+01 1.422550754523348076e+02 -2.942547681774161372e+00
6.359143354011776950e+01 1.427452763289999211e+02 -2.953031232575716647e+00
6.280890560647102916e+01 1.431914944659322373e+02 -2.963799880478275917e+00
6.117805269215993036e+01 1.441305267186237131e+02 -2.987658856512123151e+00
6.040597710844426160e+01 1.445769502658203294e+02 -2.998007057408849096e+00
5.956131579493044370e+01 1.450677862252186117e+02 -3.008541554665576268e+00
5.879781244835982790e+01 1.455129857686162609e+02 -3.019870188938989841e+00
5.803773024535027503e+01 1.459569681657844455e+02 -3.030993741767618932e+00
5.720530443788979369e+01 1.464447405817824404e+02 -3.038973616481681628e+00
5.645185574419667773e+01 1.468875921161467204e+02 -3.041753549179287308e+00
5.562659375288957619e+01 1.473727433865675778e+02 -3.044227622724442472e+00
5.487971242162070240e+01 1.478118915906227073e+02 -3.045968922472824136e+00
5.332063419277242389e+01 1.487269183376369597e+02 -3.052624668813990638e+00
5.258244342311868991e+01 1.491581963095708829e+02 -3.057120793209965992e+00
5.177347952585999735e+01 1.496290026687318289e+02 -3.063835821558809513e+00
5.104202503304007621e+01 1.500552427353723601e+02 -3.070247194693341175e+00
5.031401200369830917e+01 1.504795216307111332e+02 -3.075598960669068571e+00
4.951566547961261477e+01 1.509408532042321269e+02 -3.080764345773160606e+00
4.879270197987440127e+01 1.513554096337372528e+02 -3.084154441783298672e+00
4.807340025815925344e+01 1.517667027035859917e+02 -3.087084098578207314e+00
4.728642288279991135e+01 1.522136195754036123e+02 -3.090139647398125522e+00
4.657645124838089856e+01 1.526151432049644541e+02 -3.090558811990939514e+00
4.511284599188875433e+01 1.534450539288093012e+02 -3.093159226393011441e+00
4.443230844710750205e+01 1.538331270295462900e+02 -3.096558798506698906e+00
4.369736064555920052e+01 1.542540641127987158e+02 -3.102074947090601942e+00
4.304320872289574140e+01 1.546311209317955502e+02 -3.107194120739232623e+00
4.234147211198411043e+01 1.550409710828015761e+02 -3.111832468838853671e+00
4.172171561247300531e+01 1.554097411633362356e+02 -3.115842806395048736e+00
4.112071971230756162e+01 1.557750613650495950e+02 -3.120518019718298675e+00
4.048338924697047503e+01 1.561736101393314584e+02 -3.124349721925832046e+00
3.992715533729437283e+01 1.565316951846375275e+02 -3.127524994122901081e+00
3.934091935513978910e+01 1.569188527000846420e+02 -3.131437895994467535e+00
3.834578231304922014e+01 1.575993075001206876e+02 -3.142122819483773366e+00
3.784001935652853632e+01 1.579592104869727223e+02 -3.147249645273531904e+00
3.740572290071730777e+01 1.582763388760031944e+02 -3.152615729195264560e+00
3.695550473496670207e+01 1.586134568259843149e+02 -3.160093714704815593e+00
3.657147832711695656e+01 1.589095375613203771e+02 -3.166724042802339767e+00
3.621045331458324057e+01 1.591950383632534738e+02 -3.171602576538876228e+00
3.583975560967054008e+01 1.594950839431886891e+02 -3.176117512868042780e+00
3.552789995854091387e+01 1.597541218809472809e+02 -3.181334970582071708e+00
3.521377203600074779e+01 1.600237276773600001e+02 -3.188382442642916814e+00
3.495497202226842859e+01 1.602542041357736480e+02 -3.194722586474776360e+00
3.449574925413021731e+01 1.606901502362653957e+02 -3.210182726444031687e+00
3.431622830525164858e+01 1.608720415418376604e+02 -3.219246820183376379e+00
3.414847012676317206e+01 1.610524995228512353e+02 -3.229727887598798031e+00
3.402243853415767916e+01 1.611992047534787957e+02 -3.239519304446429437e+00
3.391882757522919434e+01 1.613306966904135038e+02 -3.249772266656265618e+00
3.382731221380069542e+01 1.614607094045836391e+02 -3.261211675896045659e+00
3.376076718768538854e+01 1.615683510135112328e+02 -3.271694902853024445e+00
3.369894435777576547e+01 1.616799165440824595e+02 -3.283966784678987061e+00
3.364913896854572073e+01 1.617777823066396365e+02 -3.294788619060896373e+00
3.360457901166398642e+01 1.618723826875241798e+02 -3.304470113462390390e+00
3.353091934446730704e+01 1.620537755124267960e+02 -3.324910710063634589e+00
3.350642205802027718e+01 1.621381056586575369e+02 -3.336963730549256990e+00
3.349378184891547505e+01 1.622102691970480066e+02 -3.347867617593837331e+00
3.348863311765138207e+01 1.622792378462424097e+02 -3.358557473774844482e+00
3.348990774581399421e+01 1.623496873978120902e+02 -3.369882814032501450e+00
3.349680853564399285e+01 1.624081989183783037e+02 -3.380016935087540197e+00
3.351014423617006344e+01 1.624677967396896179e+02 -3.391326131430193236e+00
3.352814996132374858e+01 1.625176590726320285e+02 -3.401259329868886905e+00
3.355557302142648268e+01 1.625614552975678464e+02 -3.410442157758540205e+00
3.359981828470212406e+01 1.626017051119088705e+02 -3.420728014424226249e+00
3.372704990153454929e+01 1.626542559046651206e+02 -3.442444097267332914e+00
3.380457642357286119e+01 1.626706392310755973e+02 -3.453839830642178477e+00
3.389147052657553161e+01 1.626815131728382369e+02 -3.464489766702884221e+00
3.399658198657041908e+01 1.626885509775711682e+02 -3.476161622616371183e+00
3.410012947281084905e+01 1.626906340073687716e+02 -3.486337824444206479e+00
3.422283775272325812e+01 1.626883941108521583e+02 -3.497448385452604391e+00
3.434045853890800259e+01 1.626841041381384230e+02 -3.507489161134940137e+00
3.445758269125603590e+01 1.626804631315593213e+02 -3.517334583086856981e+00
3.458400891132480126e+01 1.626767350869184554e+02 -3.528183682147154165e+00
3.470004516414088869e+01 1.626729697315042813e+02 -3.538541637062290413e+00
3.494530266194637846e+01 1.626653652652438495e+02 -3.560434513881994611e+00
3.506230408857171454e+01 1.626620548343413475e+02 -3.570582354175397821e+00
3.519172939032882397e+01 1.626580802329388860e+02 -3.581921375927962892e+00
3.530989703609248664e+01 1.626543497046341997e+02 -3.592229506512602200e+00
3.544000934908594758e+01 1.626505291924153198e+02 -3.603574564614581810e+00
3.555859927508927854e+01 1.626469891849356202e+02 -3.613898910377483897e+00
3.567797444977251331e+01 1.626433192347202805e+02 -3.624291596393592219e+00
3.580965063505819757e+01 1.626392976526681764e+02 -3.635769259303830214e+00
3.592956030176277693e+01 1.626357310134138459e+02 -3.646164965897865873e+00
3.606203171086815473e+01 1.626316780979467467e+02 -3.657635094386241903e+00
3.630410883605240002e+01 1.626241013497569554e+02 -3.678519634830180518e+00
3.643779404345679751e+01 1.626199556321897433e+02 -3.690017126021190474e+00
3.655979707141615620e+01 1.626161531755895737e+02 -3.700513028041433561e+00
3.669454821079049367e+01 1.626119219068229995e+02 -3.712099355136242895e+00
3.681737395707519767e+01 1.626080454790183865e+02 -3.722644037875149081e+00
3.694054393977209116e+01 1.626042105333127665e+02 -3.733174715681854661e+00
3.707655218923284934e+01 1.625999761418988498e+02 -3.744707544872232674e+00
3.720062116816825437e+01 1.625960171686606088e+02 -3.755127782524069868e+00
3.733741437289037179e+01 1.625915444285347462e+02 -3.766712358694820573e+00
3.746213892187207506e+01 1.625875458257619357e+02 -3.777290625767987020e+00
3.772540035003753189e+01 1.625788965940291746e+02 -3.799441639039053964e+00
3.785131688630409030e+01 1.625748764743504182e+02 -3.810028289406370394e+00
3.799015417306000586e+01 1.625702845516021284e+02 -3.821675621924379040e+00
3.811687681099552805e+01 1.625660899378546276e+02 -3.832313275847839762e+00
3.824396418775997120e+01 1.625618754863538129e+02 -3.842953440155230993e+00
3.838410331846362311e+01 1.625571864788759058e+02 -3.854652502465109709e+00
3.851193341189035380e+01 1.625529185715219853e+02 -3.865281109901155698e+00
3.865302462593201938e+01 1.625481452819890364e+02 -3.876995743145080109e+00
3.878163424457225261e+01 1.625437911865357705e+02 -3.887673427643490776e+00
3.905288869484116532e+01 1.625344956026467287e+02 -3.910118611448201165e+00
3.918271064311974072e+01 1.625301150571597191e+02 -3.920813907462269654e+00
3.932582857232633700e+01 1.625250821357606128e+02 -3.932630289927421696e+00
3.945632922726941416e+01 1.625205237890655781e+02 -3.943378852459856088e+00
3.958727941663141792e+01 1.625159997896699906e+02 -3.954117002663001923e+00
3.973167121645511912e+01 1.625108582910752659e+02 -3.965986194227144157e+00
3.986333584832853916e+01 1.625061930370489449e+02 -3.976744591585191557e+00
4.000859761828942851e+01 1.625010299012959933e+02 -3.988616860543569231e+00
4.014107592553895643e+01 1.624963228332344727e+02 -3.999444153322637252e+00
4.027389263790062301e+01 1.624915562630004615e+02 -4.010256038267267620e+00
4.055405307590024933e+01 1.624814387047375988e+02 -4.033041916208473410e+00
4.070144846021465668e+01 1.624760367766122613e+02 -4.045001126761993859e+00
4.083583667664035488e+01 1.624711049998867054e+02 -4.055892697840574712e+00
4.097051369078110383e+01 1.624663950745457726e+02 -4.066837844287497283e+00
4.111754329105995964e+01 1.624629696779217625e+02 -4.079380866283952578e+00
4.124721833253541092e+01 1.624605402711970896e+02 -4.091223530810876419e+00
4.138563948298385498e+01 1.624600581412112206e+02 -4.104098862583318130e+00
4.150927676749854811e+01 1.624624990806136680e+02 -4.114874182214043330e+00
4.164189460116170238e+01 1.624667882536577963e+02 -4.126511050434483963e+00
4.175885544040772857e+01 1.624716654414708046e+02 -4.137404599350168688e+00
4.199651126572142346e+01 1.624875355207883558e+02 -4.160157605261540326e+00
4.210515719723886718e+01 1.624971372495828064e+02 -4.171081589666792766e+00
4.221075171902545975e+01 1.625077635971693155e+02 -4.181915400361916113e+00
4.232388465110857112e+01 1.625212173787796246e+02 -4.193830211129887964e+00
4.242341269941710635e+01 1.625347408984792139e+02 -4.204841492609607378e+00
4.252740052311457220e+01 1.625510574407527713e+02 -4.217639036350704806e+00
4.261404758176334440e+01 1.625683924168320971e+02 -4.230442518695150866e+00
4.268952204821539453e+01 1.625889281994209341e+02 -4.243976990888065792e+00
4.273413334717365331e+01 1.626054030229720411e+02 -4.253378895116035174e+00
4.280168763006956567e+01 1.626445458148769490e+02 -4.270513722174822391e+00
4.285180719683677353e+01 1.627174769665411134e+02 -4.290869359914360359e+00
4.285588797671789507e+01 1.627537731249068429e+02 -4.299750411075549117e+00
4.284589111486875623e+01 1.627918875584382192e+02 -4.309732346898866417e+00
4.282549086334476129e+01 1.628260534477143437e+02 -4.319861528531234285e+00
4.279597131986506042e+01 1.628595651565618141e+02 -4.330109215665247646e+00
4.275284527901799692e+01 1.628935326218676778e+02 -4.339862217423365642e+00
4.270460856686515427e+01 1.629204883853346644e+02 -4.347788806031772424e+00
4.264099461391305823e+01 1.629443334881928536e+02 -4.357987279301829275e+00
4.257093431719298593e+01 1.629594600473325841e+02 -4.370582480941845205e+00
4.248526358786209300e+01 1.629672164353951871e+02 -4.385849774900940190e+00
4.223633798318387989e+01 1.629500927985084786e+02 -4.416498612074418517e+00
4.208028372522169747e+01 1.629249917276228246e+02 -4.431475995504151832e+00
4.188031132554800706e+01 1.628782301369024026e+02 -4.452456984090433778e+00
4.167432143597582694e+01 1.628107266225420631e+02 -4.473753461574023760e+00
4.142237692488669865e+01 1.627071086401935531e+02 -4.494332399467436012e+00
4.117078648282318198e+01 1.625862706200866796e+02 -4.508562625812204239e+00
4.090142303194422624e+01 1.624370658998436454e+02 -4.521670885909491844e+00
4.059005235684402635e+01 1.622363956106374303e+02 -4.534534875879146831e+00
4.029690149043420178e+01 1.620211669859112362e+02 -4.545447661426754493e+00
3.999674842885966086e+01 1.617754903039784153e+02 -4.557837568203008338e+00
3.935472924551643104e+01 1.611480571192353466e+02 -4.588770595503043559e+00
3.901854908656279974e+01 1.607533532808393204e+02 -4.607598236274960790e+00
3.871470644782581161e+01 1.603561782016672055e+02 -4.628033860419450640e+00
3.841435811218876495e+01 1.599222537922583456e+02 -4.652393329836675306e+00
3.808973186236396913e+01 1.594004194627141544e+02 -4.682484805467895583e+00
3.780021910583794664e+01 1.588859439422938351e+02 -4.710473519328161274e+00
3.748586589056277063e+01 1.582800843943223015e+02 -4.741362714850771987e+00
3.720146915266326459e+01 1.576968045800716993e+02 -4.767310191691200849e+00
3.688773223079774510e+01 1.570228274489069236e+02 -4.792477427311473193e+00
3.660067449832352793e+01 1.563833072824836847e+02 -4.813549606954837579e+00
3.599157109978317948e+01 1.549646857653400502e+02 -4.852297591404313160e+00
3.570031195263376134e+01 1.542529055241055005e+02 -4.870683931834498104e+00
3.538067660386635538e+01 1.534411847809662959e+02 -4.887497985887442553e+00
3.509068267937772134e+01 1.526777642039972136e+02 -4.898272028754034224e+00
3.477006413830745402e+01 1.518109832560601546e+02 -4.908087461646086780e+00
3.447278809105142727e+01 1.510009002767835398e+02 -4.917932790008091359e+00
3.416740022579421776e+01 1.501715711879184880e+02 -4.926962574336577028e+00
3.381977659681454185e+01 1.492388469945618681e+02 -4.936211031951431849e+00
3.349400742917190854e+01 1.483720915857846592e+02 -4.944986911247026384e+00
3.312700324240858407e+01 1.473980109803802065e+02 -4.956071091746194313e+00
3.244732140716129720e+01 1.455737845170361027e+02 -4.975059202806130898e+00
3.206939378847030042e+01 1.445444245382597899e+02 -4.983649274553778596e+00
3.172291945734334107e+01 1.435933255936718353e+02 -4.989732642114700134e+00
3.133856285680682063e+01 1.425294874601606523e+02 -4.996408136156327728e+00
3.098727811398859799e+01 1.415459703265695737e+02 -5.003816649186292764e+00
3.059914928236847942e+01 1.404459630813420006e+02 -5.017386228300368067e+00
3.024298836568260995e+01 1.394303153712877759e+02 -5.033239448527910831e+00
2.988237079558440001e+01 1.384027811433031729e+02 -5.047638195430205421e+00
2.947974952044657826e+01 1.372659933087549291e+02 -5.058715942777753050e+00
2.911079096033290980e+01 1.362307453559143937e+02 -5.066134873679682293e+00
2.833739377141078108e+01 1.340623684007667862e+02 -5.082575114907461611e+00
2.797103569477244633e+01 1.330331220371104735e+02 -5.091039474692378164e+00
2.756903005292025455e+01 1.319034138405556860e+02 -5.100754890062765057e+00
2.720398283097432923e+01 1.308777096160794713e+02 -5.110566620751772149e+00
2.680185526142851415e+01 1.297499141571838379e+02 -5.120473104575649081e+00
2.643654484477098521e+01 1.287247465472319163e+02 -5.126587917302607877e+00
2.607153948320222625e+01 1.277014062528939320e+02 -5.132332979378309012e+00
2.567150729556086475e+01 1.265794582849024152e+02 -5.142074762944094601e+00
2.530916526932307420e+01 1.255628674367623603e+02 -5.152520553772508727e+00
2.455129150541817040e+01 1.234361949728388623e+02 -5.167796825798585125e+00
2.419250607952448107e+01 1.224262704799804453e+02 -5.173157981271622852e+00
2.379964277358901370e+01 1.213183382707026254e+02 -5.181486533039851849e+00
2.344496964863092359e+01 1.203141296825825179e+02 -5.194078474078083651e+00
2.305620874614806226e+01 1.192132615195884000e+02 -5.209290946224988339e+00
2.270333416023476047e+01 1.182154568187382040e+02 -5.221699152831893898e+00
2.235191591678666967e+01 1.172198059821896550e+02 -5.231816717499363278e+00
2.196620014152066602e+01 1.161275967942437717e+02 -5.241837350944487106e+00
2.161659893013870004e+01 1.151381678006771949e+02 -5.251852516051069841e+00
2.123402586960708049e+01 1.140533273011622981e+02 -5.264554652979585470e+00
2.054154516392500440e+01 1.120899373098183673e+02 -5.285234795273049180e+00
2.016477168673603870e+01 1.110136077287937155e+02 -5.293342228296952001e+00
1.982703128582990360e+01 1.100364702114414115e+02 -5.300785706877826797e+00
1.949486883102693824e+01 1.090600773916064412e+02 -5.309807946439596193e+00
1.913669193747186981e+01 1.079869759794238888e+02 -5.321015874764271736e+00
1.881584416016656292e+01 1.070131351056315623e+02 -5.332280360396247865e+00
1.846698197551511100e+01 1.059433865142747777e+02 -5.343738346378117399e+00
1.815374546362134822e+01 1.049719638225894585e+02 -5.351158121966982151e+00
1.784408738494687441e+01 1.040020526608482072e+02 -5.359393632566609611e+00
1.750727509045495722e+01 1.029370567505152110e+02 -5.369997254213375371e+00
1.690446137811700922e+01 1.010052383060990735e+02 -5.390209093828977949e+00
1.657806821870648406e+01 9.994500525712284400e+01 -5.403098316463518458e+00
1.628351754278233088e+01 9.898303319933755517e+01 -5.415820497695499114e+00
1.595991632699420215e+01 9.792719337192322371e+01 -5.430710312918169969e+00
1.566476113941989468e+01 9.697003358268406714e+01 -5.442715081288699963e+00
1.536828195800469388e+01 9.601576774284603744e+01 -5.454383669020543834e+00
1.504027088875918139e+01 9.496994327022338211e+01 -5.468171706335809290e+00
1.474114436128664885e+01 9.402198051140872792e+01 -5.479612610437085252e+00
1.444082131996226437e+01 9.307630526045056740e+01 -5.489973953601265499e+00
1.410981017555837980e+01 9.203805537185999697e+01 -5.499643831153321116e+00
1.347818710859636582e+01 9.006263405429220370e+01 -5.523145640576021975e+00
1.317706397807821439e+01 8.912583215160604766e+01 -5.537376556368755587e+00
1.287530277057496519e+01 8.819177502762728693e+01 -5.551565259927943252e+00
1.254241125956781211e+01 8.716797102321058333e+01 -5.566098655222742053e+00
1.223839579303871794e+01 8.624010685529817977e+01 -5.576616221081953206e+00
1.190309599052419998e+01 8.522181114919344225e+01 -5.585087799564596445e+00
1.159838655395548201e+01 8.429763268693015732e+01 -5.589902963277570080e+00
1.129379644454446385e+01 8.337537428658505689e+01 -5.594476838673688057e+00
1.096137268204045689e+01 8.236190424098882090e+01 -5.601378754906651380e+00
1.066192229305491601e+01 8.144142159988037122e+01 -5.610637265121892980e+00
1.004118686203048760e+01 7.951101766766889511e+01 -5.636128712433134957e+00
9.748277528935910041e+00 7.859318855785456037e+01 -5.649492520466145251e+00
9.426899753461693621e+00 7.758544700736031530e+01 -5.662992806123646972e+00
9.135257506935600347e+00 7.667127845288625565e+01 -5.675597501036556025e+00
8.844538268431191952e+00 7.575821585959707249e+01 -5.685995086796394204e+00
8.523458282305030664e+00 7.475463542138082573e+01 -5.695278104490245852e+00
8.232257461694340250e+00 7.384254753958425965e+01 -5.701847231350439138e+00
7.914127724767454630e+00 7.284072846761526421e+01 -5.714916882494683215e+00
7.626954296421186719e+00 7.193215787332134425e+01 -5.734634844149774757e+00
7.342733445309495899e+00 7.102391894178461484e+01 -5.754016658675062068e+00
6.754509447465204985e+00 6.911806889563816014e+01 -5.779210496178148304e+00
6.476544619483618703e+00 6.821421448763634032e+01 -5.786335932998455611e+00
6.172831582209618695e+00 6.722382856320822953e+01 -5.794030660370769859e+00
5.898462650893494974e+00 6.632704733467502933e+01 -5.800877286314149117e+00
5.598407008132230800e+00 6.534395646525878476e+01 -5.806377137732835259e+00
5.326837264236824687e+00 6.445264738422525852e+01 -5.808196865678699972e+00
5.055869588255911928e+00 6.356437669597852391e+01 -5.808424929067491860e+00
4.760132754749110795e+00 6.259081027376969786e+01 -5.810991655296730229e+00
4.494196727218033871e+00 6.170919355660031158e+01 -5.817562281500416432e+00
4.203899953756286223e+00 6.074325472819230498e+01 -5.827748382240550029e+00
3.678435302199915213e+00 5.899510731964912225e+01 -5.842214846255019189e+00
3.390310476908943826e+00 5.803920938711178223e+01 -5.848820131630770192e+00
3.128454216909745345e+00 5.717442595377884373e+01 -5.857671127958301582e+00
2.841709379064155438e+00 5.622758262211249303e+01 -5.868655117577750602e+00
2.583534633816266357e+00 5.537114940090813064e+01 -5.878809277024032554e+00
2.330169904360914757e+00 5.452257466089010052e+01 -5.888060662123652200e+00
2.059010549320495542e+00 5.360311840963002794e+01 -5.897564492664989722e+00
1.820181766219491681e+00 5.278290609429535607e+01 -5.906068835084987256e+00
1.566628783399545810e+00 5.189923624323048301e+01 -5.916159109744998368e+00
1.345860156658822637e+00 5.111360607740134299e+01 -5.924261358777453523e+00
9.129988852854179493e-01 4.952484320543702978e+01 -5.943904332211797481e+00
7.234991898790048559e-01 4.879479355720101097e+01 -5.955614895247164142e+00
5.289796021264469017e-01 4.800880174538257705e+01 -5.967075398855992141e+00
3.649380289281473067e-01 4.730966967163969628e+01 -5.976597217278671437e+00
2.118915421750163508e-01 4.662592919174935702e+01 -5.985675801127054108e+00
5.621900731546278229e-02 4.589215814593627840e+01 -5.996048042116359333e+00
-7.232160241672028200e-02 4.524172821949510848e+01 -6.005272914449069077e+00
-1.977099460860271274e-01 4.454439354605185031e+01 -6.013391514401263294e+00
-2.950604867904664252e-01 4.392619800203794966e+01 -6.018905284462046090e+00
-3.752744386963838830e-01 4.332384354755313183e+01 -6.023490472094956694e+00
-4.908289949226561921e-01 4.211673753519151830e+01 -6.030063640370244116e+00
-5.189195076674283369e-01 4.156885904203264204e+01 -6.033705145942081849e+00
-5.298583923692993247e-01 4.098031154640612783e+01 -6.039294847101611907e+00
-5.249149388159405349e-01 4.045357454358317995e+01 -6.044744541653712666e+00
-5.049347942650559418e-01 3.988212374818468220e+01 -6.051755484206971403e+00
-4.723839879144874909e-01 3.936999688938072950e+01 -6.057511710834083019e+00
-4.236090651522075312e-01 3.886469174578228802e+01 -6.062870146844963948e+00
-3.531880560469414787e-01 3.831620239417414808e+01 -6.069881080075184343e+00
-2.746191237881323022e-01 3.782418314313443375e+01 -6.077893486508126664e+00
-6.002116300432003282e-02 3.680631186491360296e+01 -6.095024597245346953e+00
6.844226498700342609e-02 3.632652393493800247e+01 -6.099558504681448667e+00
2.304130653989243105e-01 3.580360729380046081e+01 -6.101830366215707180e+00
4.036103605902824909e-01 3.533351284281437898e+01 -6.101962905737537746e+00
6.050184468996953058e-01 3.486897090211527228e+01 -6.103400898671458741e+00
8.534262084854732366e-01 3.436503052690193982e+01 -6.108516177441572381e+00
1.097988156785456582e+00 3.391314992780412041e+01 -6.115348356867788659e+00
1.361320045110941290e+00 3.346732576428313877e+01 -6.120731352761038302e+00
1.679927004004210911e+00 3.298600895093588292e+01 -6.123852895240678329e+00
1.998088093166544787e+00 3.255979294836663485e+01 -6.125234957248781420e+00
2.729356250387398486e+00 3.168540610647037781e+01 -6.132254154424607862e+00
3.105046490786615543e+00 3.127587503295381666e+01 -6.133243895770861265e+00
3.544329655856809591e+00 3.083503909580749536e+01 -6.133846944150764813e+00
3.970798885684034829e+00 3.044731942276265713e+01 -6.137190751308099657e+00
4.418559269379764842e+00 3.007092288898800447e+01 -6.145508099086196552e+00
4.926447525304103792e+00 2.966297122075985015e+01 -6.163887811314995524e+00
5.407009058231965426e+00 2.929994046753916592e+01 -6.181215786449313576e+00
5.960677973360352766e+00 2.891185174871731789e+01 -6.199310096329759823e+00
6.484962661530217609e+00 2.856897515287445444e+01 -6.218166671130150647e+00
7.026557797313191855e+00 2.823467336323366084e+01 -6.239482481425625338e+00
8.214321665495589286e+00 2.754766967574807524e+01 -6.271572456263296402e+00
8.862401916375734601e+00 2.719412341852398285e+01 -6.286607318474766615e+00
9.464251142597467137e+00 2.687259950439127820e+01 -6.303013571153338823e+00
1.014383564826387740e+01 2.652082629944517222e+01 -6.322817765814678026e+00
1.077853966874535097e+01 2.620175311212030067e+01 -6.340848736245833450e+00
1.142846296727431188e+01 2.588027258457367097e+01 -6.358327066623475687e+00
1.216266775975181069e+01 2.552425744628418514e+01 -6.377732905682944597e+00
1.284785899947501342e+01 2.519788692559147592e+01 -6.395397559324171866e+00
1.362064110052039645e+01 2.483473744807614736e+01 -6.412855505296645831e+00
1.434216976237433094e+01 2.450326560835390666e+01 -6.429594185035409026e+00
1.591804897928658313e+01 2.380551503772365862e+01 -6.467254588484768085e+00
1.669446766063936849e+01 2.346800533909120645e+01 -6.485244538664627356e+00
1.756719396413376444e+01 2.309184891128934325e+01 -6.504082603840495302e+00
1.837636402592694651e+01 2.274465300760102693e+01 -6.519822651362120247e+00
1.928216664575802142e+01 2.235680996321765335e+01 -6.535393469452067450e+00
2.011786468674909401e+01 2.200001150110262671e+01 -6.548277999134770155e+00
2.096219565097882054e+01 2.163983319271367023e+01 -6.560798244245994226e+00
2.189872090647212488e+01 2.124242018274128085e+01 -6.574445731569621643e+00
2.275521819322313277e+01 2.088199863583157523e+01 -6.587796347238678685e+00
2.370037032982147807e+01 2.048630460297200884e+01 -6.603651546787866700e+00
2.542449230603531163e+01 1.977038749380503901e+01 -6.636483574557473730e+00
2.637656521523333808e+01 1.938030125469476772e+01 -6.656316903980791011e+00
2.724427656840086698e+01 1.902790879130095902e+01 -6.674839841369401228e+00
2.820138903238614958e+01 1.864281277098940137e+01 -6.694917586297374434e+00
2.907393710989527591e+01 1.829505521062463558e+01 -6.712950315126892775e+00
2.994792025334836438e+01 1.794894439885916881e+01 -6.731001338022169378e+00
3.091049442956592586e+01 1.756958862544538036e+01 -6.750435361730746209e+00
3.178587282979864526e+01 1.722515499092113700e+01 -6.768407846544089779e+00
3.274831577214503397e+01 1.684599025416886420e+01 -6.787863287132591239e+00
3.362290469850591279e+01 1.650189037180394891e+01 -6.804924926539184682e+00
3.545675101146643016e+01 1.578275853023417419e+01 -6.841661066891442822e+00
3.632789114690027077e+01 1.544169074477529335e+01 -6.860516128468145958e+00
3.728455249921042736e+01 1.506854252728182431e+01 -6.881864564602972578e+00
3.815199076078140195e+01 1.473069561661343130e+01 -6.901662770245089007e+00
3.901593032186220711e+01 1.439310399163999321e+01 -6.921636078755540211e+00
3.996177231573256705e+01 1.402363088153425252e+01 -6.942458575690341860e+00
4.081630736916329028e+01 1.369087832423446471e+01 -6.960888423314114171e+00
4.174810237959187020e+01 1.332651480699335167e+01 -6.979760530887840098e+00
4.258650956526849285e+01 1.299739886487036067e+01 -6.996892149426597207e+00
4.341755661089773355e+01 1.267404146450311053e+01 -7.014569098037401140e+00
4.513241174234656938e+01 1.200944246670966642e+01 -7.052366756496649458e+00
4.601352179474672255e+01 1.166635293988753830e+01 -7.075377118624842865e+00
4.680840630586064322e+01 1.136168245927199649e+01 -7.098480951201881162e+00
4.759840868642786660e+01 1.106004736016414647e+01 -7.118093252538077564e+00
4.846261019192263575e+01 1.072905683053787484e+01 -7.135097771657698651e+00
4.924431886372927636e+01 1.042987744566540442e+01 -7.149936556664931331e+00
5.009892855665195555e+01 1.010286791390909755e+01 -7.166701816447756279e+00
5.087143910804374514e+01 9.808272931888012636e+00 -7.181331543318654198e+00
5.164085813664199520e+01 9.516450614142584641e+00 -7.195727147868108631e+00
5.248425327698607390e+01 9.197157798138553275e+00 -7.211471692684463086e+00
5.400994217131384545e+01 8.618528800984272209e+00 -7.236660957419157825e+00
5.484543018674384740e+01 8.302956472513624675e+00 -7.249008938406571012e+00
5.560264280629078115e+01 8.017819649918976666e+00 -7.261601568852657174e+00
5.643318939312336369e+01 7.706386809186914100e+00 -7.277619753678408188e+00
5.718663153853344028e+01 7.425716647672429893e+00 -7.292440595127621883e+00
5.793859678553824466e+01 7.147072745347750278e+00 -7.306219129963667847e+00
5.876382921053641439e+01 6.842938375973526277e+00 -7.319933909746277223e+00
5.951213678525015638e+01 6.568575613960665471e+00 -7.331672667056856163e+00
6.033313746091086216e+01 6.268668451593011781e+00 -7.344322872641777522e+00
6.107782875017795732e+01 5.998264823882799135e+00 -7.356372337738826594e+00
6.263575316934868908e+01 5.441009723870572579e+00 -7.382340533895195733e+00
6.337261520441548157e+01 5.180247092424394850e+00 -7.394310746582627658e+00
6.417756866478734423e+01 4.897014023107269409e+00 -7.408353927352020918e+00
6.490321885597477092e+01 4.643708897357140764e+00 -7.422611360694070015e+00
6.562179830121631596e+01 4.394879636982659932e+00 -7.437373531772425217e+00
6.640331528402700201e+01 4.126962124536691867e+00 -7.453601040545258627e+00
6.710490764121109919e+01 3.888564574409425489e+00 -7.468399326673904604e+00
6.786605214923024221e+01 3.630364677177032817e+00 -7.484337863363602850e+00
6.854829387212471659e+01 3.399021333519312904e+00 -7.498821273323838632e+00
6.995188310971664691e+01 2.926808615421820914e+00 -7.528765073431587851e+00
7.060640542250600049e+01 2.708194474044660627e+00 -7.543277596533580542e+00
7.131613414129853368e+01 2.472312078324254703e+00 -7.558838021801268070e+00
7.195164874861374926e+01 2.262828530252034565e+00 -7.573047978084197496e+00
7.257653482381520860e+01 2.058150236854415560e+00 -7.586661252109014875e+00
7.324965697470821624e+01 1.839135011082642324e+00 -7.600831025968869170e+00
7.390693083643515138e+01 1.627928924954545220e+00 -7.614274678241030436e+00
7.449009597857842380e+01 1.444283552442599206e+00 -7.626999205368365509e+00
7.505798578348357353e+01 1.269243360110226870e+00 -7.640200528669772062e+00
7.560882536073823701e+01 1.102673287470450791e+00 -7.653805458207334489e+00
7.670868335882340716e+01 7.782348226637971766e-01 -7.683470533593879104e+00
7.725949116097748970e+01 6.216482661414917121e-01 -7.699409622994513924e+00
7.774910463295096008e+01 4.857816487042920239e-01 -7.713551525313579127e+00
7.823027067838994242e+01 3.543896940215583435e-01 -7.727779986969413706e+00
7.875360759815474410e+01 2.125101772641771469e-01 -7.744516552422911815e+00
7.922707748600655009e+01 8.501360677658141574e-02 -7.760007872116839955e+00
7.974668563299148616e+01 -5.403220303630910243e-02 -7.776056313722488511e+00
8.021794673867024983e+01 -1.798813188021861631e-01 -7.789753827438739897e+00
8.068781662245673658e+01 -3.052576332145827687e-01 -7.802795590905152068e+00
8.120302531691388026e+01 -4.424458312580109021e-01 -7.816745673016529672e+00
8.218359418147389306e+01 -7.007054771900217416e-01 -7.844872437289145850e+00
8.264930601024789780e+01 -8.223682167327509562e-01 -7.858909635400750382e+00
8.311378322859182788e+01 -9.437248588641877767e-01 -7.872722533374719056e+00
8.362330536070517439e+01 -1.076936911065900171e+00 -7.887653223375457046e+00
8.408594937114025925e+01 -1.196402712284498238e+00 -7.901466763355695200e+00
8.459458468618959159e+01 -1.324924101754318295e+00 -7.916937131402055350e+00
8.505610748911941243e+01 -1.439891684158604024e+00 -7.931026652467018323e+00
8.551761770564105802e+01 -1.552768739613392901e+00 -7.945360692189466612e+00
8.602665499898559176e+01 -1.673467145215715046e+00 -7.961546585295569578e+00
8.648996428045916218e+01 -1.781255924839856508e+00 -7.976084888274161067e+00
8.746072732597751553e+01 -2.007657241988233032e+00 -8.005379704415963360e+00
8.792352655961914820e+01 -2.112763539392588985e+00 -8.019939884032046606e+00
8.843356807884376281e+01 -2.224930987627693479e+00 -8.036268287948265865e+00
8.889728032109979949e+01 -2.325541889531709483e+00 -8.050881074749545618e+00
8.936020150203718515e+01 -2.426584464830038979e+00 -8.065242771182495218e+00
8.986843125299778023e+01 -2.538415723234112242e+00 -8.080859659543083495e+00
9.032963597911721365e+01 -2.640003271409806285e+00 -8.094601723406441351e+00
9.083641469977227700e+01 -2.751069788883482747e+00 -8.109452530297511785e+00
9.129659618919157538e+01 -2.851698649789882190e+00 -8.123392200161774213e+00
9.175581889754199949e+01 -2.952641733711892869e+00 -8.137866258739936853e+00
9.271877699634200098e+01 -3.164713018959240731e+00 -8.167536883845258444e+00
9.322279698458662267e+01 -3.276163465895666871e+00 -8.182965034039167307e+00
9.368110686724881475e+01 -3.378084772985129103e+00 -8.197657781191107773e+00
9.414152125864070797e+01 -3.481732130803581793e+00 -8.213144164976545980e+00
9.465523269829152753e+01 -3.600122235636993295e+00 -8.231166463159224733e+00
9.513154322653979023e+01 -3.713240623414753028e+00 -8.247202266660845993e+00
9.566622359682749277e+01 -3.844037947407137334e+00 -8.264028809598631398e+00
9.616201271677560669e+01 -3.968925343474959178e+00 -8.278719200483809715e+00
9.666687395538151861e+01 -4.099555995834543332e+00 -8.293245996442626833e+00
9.723193725580202340e+01 -4.250492830215493179e+00 -8.308526461613384484e+00
9.833713900239506245e+01 -4.556534476735159878e+00 -8.335711231527284326e+00
9.887450991351609275e+01 -4.709755296308354211e+00 -8.349839647798107833e+00
9.941888138106365602e+01 -4.867596143759819860e+00 -8.365326174432889061e+00
1.000253317342231583e+02 -5.046199273357188098e+00 -8.382491006363890662e+00
1.005831225780805056e+02 -5.214149897719363658e+00 -8.397584275999097514e+00
1.012039285108043032e+02 -5.405194031641846308e+00 -8.413758123030429914e+00
1.017747500046263269e+02 -5.584665456106018055e+00 -8.429073708841556822e+00
1.023527457654200390e+02 -5.768799608452891192e+00 -8.445731424844819202e+00
1.029988444416056410e+02 -5.975722475308475445e+00 -8.465927906011470938e+00
1.035965475625351644e+02 -6.167534789008547236e+00 -8.484734692052091631e+00
1.048727803288537785e+02 -6.582638623880183282e+00 -8.521735193767248973e+00
1.054784052722783940e+02 -6.790737403857803223e+00 -8.536249228613247197e+00
1.061378289301076023e+02 -7.023941569001377339e+00 -8.548319530041929681e+00
1.067339068722733089e+02 -7.232107969487302945e+00 -8.558822009421636068e+00
1.073286482157927395e+02 -7.432626254494463680e+00 -8.571263374743319119e+00
1.079815480026586414e+02 -7.643885410291787252e+00 -8.591003985322890557e+00
1.085751434173446910e+02 -7.827772352436985770e+00 -8.611554027512305254e+00
1.092274742410995856e+02 -8.025152321410528700e+00 -8.632118540049212640e+00
1.098171950533663477e+02 -8.202361380545639236e+00 -8.645945826340955875e+00
1.104081047218508758e+02 -8.369872533193367659e+00 -8.650790043744398972e+00
1.116552456912244224e+02 -8.680946771019192099e+00 -8.660510412129744040e+00
1.122491886923794624e+02 -8.814789344755149969e+00 -8.672193158586944506e+00
1.129033227425859138e+02 -8.954601320488505323e+00 -8.684903779010822333e+00
1.134991375799746862e+02 -9.075588049975941374e+00 -8.696864941864422605e+00
1.141582912266480605e+02 -9.196130017560912862e+00 -8.709428138667430375e+00
1.147603539703717246e+02 -9.297163139575760127e+00 -8.721318940598507652e+00
1.153632386677231523e+02 -9.396144564924929554e+00 -8.736719692571853102e+00
1.160257840745576630e+02 -9.504390387522610339e+00 -8.757673276444762678e+00
1.166241419399966048e+02 -9.604940237760004607e+00 -8.776686479184757417e+00
1.172623801810350272e+02 -9.716703682253060137e+00 -8.793544137096114710e+00
1.183846729094106536e+02 -9.902455746554245763e+00 -8.830291657205775024e+00
1.188700406415497355e+02 -9.975682947159056013e+00 -8.846171335012449788e+00
1.193230180099682514e+02 -1.004054439445097557e+01 -8.862151479466652049e+00
1.197848623538750132e+02 -1.010293788673067006e+01 -8.880544381445671931e+00
1.201726697700834308e+02 -1.014966307945666202e+01 -8.897881419675242043e+00
1.205655502599722269e+02 -1.018681330416524844e+01 -8.916847528398307077e+00
1.208941779977010356e+02 -1.020928264393840657e+01 -8.934465049717593033e+00
1.211965773464234388e+02 -1.022316421809839326e+01 -8.951044893511385325e+00
1.215092128084871490e+02 -1.023077212957920601e+01 -8.967185674992531830e+00
1.221210151010878064e+02 -1.024916980440295333e+01 -8.998603026789046666e+00


==> 07p_orb.txt <==
x y z
-2.569996078262136052e+00 3.466516355577198283e+00 -9.778746376346654223e-01
-2.490411789096295347e+00 3.420554782987261344e+00 -9.775146689676744716e-01
-2.406294669763927807e+00 3.371285234013771337e+00 -9.796931275488134361e-01
-2.321667408648323327e+00 3.323764536489021815e+00 -9.808413619791110927e-01
-2.225842662774133895e+00 3.277116664623263009e+00 -9.828332479364214613e-01
-2.126408108691657528e+00 3.226542426067831038e+00 -9.814487048828264282e-01
-2.009692681614683618e+00 3.175247629869323518e+00 -9.803572014005643709e-01
-1.884932140178893434e+00 3.117464868712409132e+00 -9.865271255852522403e-01
-1.742937930605610752e+00 3.049626576537825873e+00 -9.837413031724525636e-01
-1.589177656202610756e+00 2.992100950009791038e+00 -9.825265316266044158e-01
-1.275671422545238576e+00 2.888628196575158569e+00 -9.805714363979752823e-01
-1.094939019605814412e+00 2.842542782677458746e+00 -9.755110701709502896e-01
-9.056103073069836640e-01 2.796922142503942332e+00 -9.744060661241672472e-01
-7.094954070082510889e-01 2.755199503206054334e+00 -9.770352686704300016e-01
-4.967138267275443830e-01 2.716118369833459667e+00 -9.724246147384895123e-01
-3.017465614299479348e-01 2.687262516813520463e+00 -9.722632821609359377e-01
-9.265254121241417451e-02 2.661608076367421916e+00 -9.732315915722622446e-01
1.128020127479745227e-01 2.641367107736455999e+00 -9.694377457115972430e-01
3.330205371366812273e-01 2.636425748123577772e+00 -9.713166072138048612e-01
5.429487549801255142e-01 2.632051805111057075e+00 -9.697128552297294979e-01
9.769234183862725018e-01 2.642105810900686080e+00 -9.603125269797692098e-01
1.219883424991329512e+00 2.670648908190164761e+00 -9.575661747688127834e-01
1.454615959733750685e+00 2.722158745817420566e+00 -9.495212578594485198e-01
1.714247203534709385e+00 2.786512318324802173e+00 -9.453023941045821665e-01
1.966404229880613030e+00 2.861751907912262194e+00 -9.403588623923879730e-01
2.227924079620728470e+00 2.944063170472813074e+00 -9.403599190732369051e-01
2.500289363616524874e+00 3.042071268202730217e+00 -9.417226620641188095e-01
2.765956584577199173e+00 3.175473820413594161e+00 -9.356741509050257033e-01
3.036572316299152696e+00 3.323200598305577014e+00 -9.341683218419376544e-01
3.312769051560310984e+00 3.493388722860177875e+00 -9.362482780523004866e-01
3.840894646788501454e+00 3.900977970057991406e+00 -9.357865788298467269e-01
4.118133475593539927e+00 4.142346076450894365e+00 -9.357797871737448814e-01
4.394010622580102776e+00 4.408831273553699859e+00 -9.314080128097148581e-01
4.638628945461717556e+00 4.661072915475899414e+00 -9.228627073763532307e-01
4.886761976040952860e+00 4.955429757414049341e+00 -9.194302444842392674e-01
5.143321364328990342e+00 5.283389287999683326e+00 -9.162547340804573226e-01
5.387077694865010535e+00 5.634412614847636114e+00 -9.183370531001473491e-01
5.639205642265428864e+00 6.005151188391321782e+00 -9.139947400505794572e-01
5.904466866113285306e+00 6.389740435158275389e+00 -9.109097748220367219e-01
6.153370614163920393e+00 6.797029965930940776e+00 -9.033672781184545197e-01
6.655991333007014177e+00 7.665124018712347720e+00 -8.944872781273714990e-01
6.923719739949012464e+00 8.113702679703264309e+00 -8.961605403523953406e-01
7.188010700970444589e+00 8.584901279791875339e+00 -8.901452074851246010e-01
7.459012823844298978e+00 9.075641916656230990e+00 -8.784134907132553627e-01
7.736590577157123505e+00 9.582657066444383531e+00 -8.610301247625979926e-01
8.020256184797931454e+00 1.010625055731585142e+01 -8.520953576404959318e-01
8.315570193923546682e+00 1.064197074648452102e+01 -8.472489991396594533e-01
8.623277854748335969e+00 1.117862596956632970e+01 -8.364186046989446899e-01
8.941583021100784734e+00 1.175792904288977780e+01 -8.285174922604576775e-01
9.259263841513423188e+00 1.233253366318856692e+01 -8.166628176924070059e-01
9.916467671879164669e+00 1.351298319774851819e+01 -8.038064210967883483e-01
1.026371697614200862e+01 1.412316232432448082e+01 -7.985697384996665038e-01
1.062177937787014947e+01 1.475334977421585414e+01 -7.885399891512601123e-01
1.097977376878688283e+01 1.539139371754957430e+01 -7.825494467746245686e-01
1.134482518072151436e+01 1.603925784817391076e+01 -7.781195340843505281e-01
1.171879888661021774e+01 1.669992623642649221e+01 -7.681081121631243569e-01
1.210366056482018848e+01 1.737643214317721174e+01 -7.645758302314957788e-01
1.249524472423968113e+01 1.805507130860999609e+01 -7.614847642951840800e-01
1.290046256414641590e+01 1.874455878509743911e+01 -7.499281244604496521e-01
1.329114396209028293e+01 1.943936200307081208e+01 -7.446765501070984339e-01
1.411476004789505723e+01 2.083308429031959008e+01 -7.203643936186052699e-01
1.453712015990091899e+01 2.154363981027151809e+01 -7.114736493438159615e-01
1.495546599532294607e+01 2.226236455787192980e+01 -7.003700212897187027e-01
1.537983556767987992e+01 2.300483454386056792e+01 -6.798833003391475671e-01
1.580725046930172084e+01 2.372683611002267057e+01 -6.700692183417384928e-01
1.623091051007518004e+01 2.446125821235187559e+01 -6.594339042041157395e-01
1.664700167897273175e+01 2.519737284846487668e+01 -6.463943497766606594e-01
1.706544278842491380e+01 2.592059511542167272e+01 -6.423998953431919734e-01
1.748027607357041191e+01 2.665475017647024103e+01 -6.402869890354763172e-01
1.790107409597690946e+01 2.738117179025740100e+01 -6.300536019566156387e-01
1.873762519352172973e+01 2.883321659131834025e+01 -6.030485211956144731e-01
1.915214257638399076e+01 2.954565691959693652e+01 -5.947939831896187357e-01
1.956357870125849630e+01 3.027723966086862717e+01 -5.869564559698821071e-01
1.998711511198616719e+01 3.099611667018722372e+01 -5.684526264094800219e-01
2.040623374076535157e+01 3.171574480700632037e+01 -5.530693091214113899e-01
2.083122109626019025e+01 3.245627252980570177e+01 -5.439014200925467168e-01
2.125423149007733059e+01 3.318713173814236939e+01 -5.402841830010820523e-01
2.167399491589361915e+01 3.390686818078754783e+01 -5.332641989662867399e-01
2.209485693980348486e+01 3.462664762431281673e+01 -5.296647162473264725e-01
2.251070088251097800e+01 3.533850591190821433e+01 -5.280222826887736032e-01
2.333286282046528015e+01 3.678467333874495893e+01 -5.047290487944158244e-01
2.374942267003649121e+01 3.750549153193480123e+01 -5.006630827192924960e-01
2.416186293610321201e+01 3.821620939444837006e+01 -4.909399745335050191e-01
2.458355805027054686e+01 3.893291525024388733e+01 -4.744701784457255878e-01
2.499980779944717213e+01 3.964349951229173996e+01 -4.603204183207493250e-01
2.540229914023565172e+01 4.034898069056825420e+01 -4.470759627736732300e-01
2.581804523960918729e+01 4.107653744949598718e+01 -4.266908493998372576e-01
2.624352756883077831e+01 4.178320686062335199e+01 -4.129853655088435715e-01
2.664637323226028798e+01 4.249023785873820458e+01 -4.001524790837243106e-01
2.703479788851521803e+01 4.318774993354997349e+01 -3.917550253299405538e-01
2.780694488999700553e+01 4.458984544065292255e+01 -3.642846125454259898e-01
2.819018084700357463e+01 4.527102277101105443e+01 -3.470130090448938498e-01
2.857774692755563706e+01 4.596084086873967323e+01 -3.331886581517589097e-01
2.895980507772907231e+01 4.664916108796840177e+01 -3.192852252631995791e-01
2.933889037018358081e+01 4.733225898169870050e+01 -3.055950767431637738e-01
2.972290944473960650e+01 4.801022936046010869e+01 -2.932777876592336241e-01
3.010343235883610902e+01 4.868384334373475042e+01 -2.851989420774663220e-01
3.048616107237408102e+01 4.936912648264831205e+01 -2.720929299915929578e-01
3.086214059776462904e+01 5.003763952165615336e+01 -2.653589985367431625e-01
3.159667788270311917e+01 5.135124958474290224e+01 -2.454790512454718687e-01
3.195171450943410463e+01 5.198936426946275446e+01 -2.400709643302844087e-01
3.230891009529068469e+01 5.264664972118591635e+01 -2.313461870329432957e-01
3.265703495286491886e+01 5.326427369844920179e+01 -2.210351158419744388e-01
3.299669380158947973e+01 5.387515462862954507e+01 -2.074666410375057835e-01
3.333734706304870343e+01 5.449175915756391220e+01 -1.943358439034172935e-01
3.366683606460907185e+01 5.505393219946361683e+01 -1.770153315755959023e-01
3.400807769832562144e+01 5.561650769134109851e+01 -1.708410992822362306e-01
3.433649977129523734e+01 5.616513078104539147e+01 -1.600431389807238647e-01
3.466293757938649378e+01 5.669851493825100874e+01 -1.508616789763694843e-01
3.532143147392483229e+01 5.769486607799421307e+01 -1.379714143101720136e-01
3.565426391740825096e+01 5.815716640820050287e+01 -1.314690814446951572e-01
3.598959460793383158e+01 5.858997327994472926e+01 -1.244442270393327776e-01
3.633186074041132940e+01 5.898205001221710830e+01 -1.235309891901384960e-01
3.667486954833224644e+01 5.935020329677925588e+01 -1.213530156721659425e-01
3.703548274954937369e+01 5.969079530379552523e+01 -1.258092522247643563e-01
3.733150651773981821e+01 5.998979936994439299e+01 -1.063740275596329887e-01
3.769410717500827701e+01 6.029189913790585109e+01 -1.053108382933162224e-01
3.806102567325530828e+01 6.056086251145750765e+01 -9.894605938489142716e-02
3.844482043008023453e+01 6.078708060346119169e+01 -9.037008551550029800e-02
3.920940535806150962e+01 6.116884168423716517e+01 -8.129570881609571309e-02
3.960555802310692286e+01 6.133732134210522702e+01 -8.067418381987934151e-02
4.002747300006605968e+01 6.149454094501619039e+01 -8.483667693573992974e-02
4.046147566402275686e+01 6.161719614335935802e+01 -8.704132623747740105e-02
4.090345576079169376e+01 6.170006926644092715e+01 -9.008605319555573754e-02
4.134223585149621982e+01 6.177957316246944686e+01 -9.114801069556022206e-02
4.174238533007579832e+01 6.183146713732696043e+01 -7.834204666066879597e-02
4.218116310094986687e+01 6.186914445289077946e+01 -8.378883474512888174e-02
4.264217171152722585e+01 6.187728080496601990e+01 -8.666291788333246870e-02
4.310891477344658540e+01 6.185878761046794239e+01 -8.929775472755596688e-02
4.407706404229524821e+01 6.173775781864441825e+01 -8.098807714906797184e-02
4.458365809641498601e+01 6.163633340836840802e+01 -7.138532955985554818e-02
4.510328930022792804e+01 6.150795756145036108e+01 -6.561770083870643866e-02
4.563779226312262693e+01 6.138093003850361384e+01 -6.098229372377483859e-02
4.617552602568032682e+01 6.121262159568023264e+01 -6.298899201989116570e-02
4.672837403349555530e+01 6.102721423002281398e+01 -5.585125167972904148e-02
4.728019071137602225e+01 6.081198881117040855e+01 -5.292854205635577625e-02
4.788139333212234305e+01 6.060230034977182356e+01 -6.171137864215692215e-02
4.846651356350285056e+01 6.036669022089569125e+01 -6.374490564200818721e-02
4.906712564712913149e+01 6.012259466636528060e+01 -6.496995720609000102e-02
5.028482719338225593e+01 5.959044976325368026e+01 -7.222319904044049999e-02
5.093359121952484259e+01 5.929844660677138535e+01 -7.231414069857411420e-02
5.156787978436198472e+01 5.898605995676469860e+01 -8.058787847873882804e-02
5.221781438363440486e+01 5.866960877988240242e+01 -8.787742833542455667e-02
5.287173068908074924e+01 5.834479460676153906e+01 -8.197084360762640909e-02
5.352470395532871805e+01 5.799198471557807721e+01 -7.807763465035011397e-02
5.418241518587808514e+01 5.762481004617734470e+01 -7.907043450939776896e-02
5.484907646203514275e+01 5.725639154153758881e+01 -8.519401813953519920e-02
5.552718295996365327e+01 5.688554734902971433e+01 -7.999237344549470219e-02
5.621988425662835454e+01 5.650973293992664992e+01 -7.683804636647950659e-02
5.757452227999768724e+01 5.574777810313646853e+01 -7.744998533752023295e-02
5.824243926647429248e+01 5.537189493399172591e+01 -8.095232861002377156e-02
5.891039374062611955e+01 5.497947418012606136e+01 -8.551556711092112018e-02
5.959203212074360323e+01 5.458792014518774494e+01 -9.522956672283688917e-02
6.024542756152922607e+01 5.420118720108126098e+01 -9.574352023164256487e-02
6.090143589333118967e+01 5.381901016414942518e+01 -1.010340067500014039e-01
6.154704197524142728e+01 5.343589619859386630e+01 -9.987866776238696342e-02
6.219928907993244138e+01 5.305956367190571399e+01 -9.980125427453523379e-02
6.284887787031240691e+01 5.267387351872021384e+01 -9.242579124336036678e-02
6.350522066339802052e+01 5.228620173165730023e+01 -9.217738517101270457e-02
6.481294760644881592e+01 5.152173398925814496e+01 -7.566001154231627446e-02
6.546225339087827422e+01 5.112546478211834255e+01 -7.856553954036094023e-02
6.611566487441587014e+01 5.072839013080108828e+01 -7.495464676475416255e-02
6.676191269656428062e+01 5.033762000210036547e+01 -7.280329894445203287e-02
6.739546702569325021e+01 4.994697385157826375e+01 -7.734737093447696665e-02
6.804240367038829618e+01 4.954908923651647967e+01 -7.971096238449926208e-02
6.869122882947927167e+01 4.915127754036922170e+01 -8.150514081284110368e-02
6.936298676679120945e+01 4.875134975670414406e+01 -8.392354454559691757e-02
7.001596714587135750e+01 4.834335803302293044e+01 -8.514911601888663917e-02
7.067745841009050878e+01 4.793589496005900941e+01 -8.457543047602822384e-02
7.204943237908430831e+01 4.711699134802292122e+01 -8.810249005330561545e-02
7.272669814409319144e+01 4.671600212925800832e+01 -8.158254829576738754e-02
7.341770953845986014e+01 4.630940399563284871e+01 -9.198972161682161808e-02
7.411770760477624265e+01 4.590330849354245402e+01 -9.623952771086186075e-02
7.481392912435799758e+01 4.548769465984594262e+01 -9.396716074102828831e-02
7.553801755388919048e+01 4.506790201660552952e+01 -8.758729883111959769e-02
7.625184462283488074e+01 4.465152595534927116e+01 -8.202866317404378105e-02
7.695293479615865806e+01 4.423943488659326562e+01 -8.369460179186294368e-02
7.768196794913829706e+01 4.382034729692240660e+01 -8.336382246985918343e-02
7.841157205865941648e+01 4.338966650342425879e+01 -8.601473692410732674e-02
7.991559282897547689e+01 4.252988009956411020e+01 -9.007031572361068328e-02
8.065883674167207573e+01 4.209474692051429656e+01 -9.805776686594758207e-02
8.140586310670265391e+01 4.165447506035749825e+01 -1.017863728899368603e-01
8.215980415737324449e+01 4.120056336616995196e+01 -1.009435862159353547e-01
8.291027060596812248e+01 4.075359968883835649e+01 -1.031466253269900379e-01
8.367365138897085330e+01 4.030399878947773828e+01 -1.050053271365666285e-01
8.442617313062315532e+01 3.985021199947571802e+01 -1.064766119369477959e-01
8.517571532322499195e+01 3.939304975848661883e+01 -1.025065699616911630e-01
8.593091857967833391e+01 3.894691973100784566e+01 -1.029665815938141105e-01
8.741736011382847948e+01 3.806297720511039984e+01 -1.022715591724738804e-01
8.815890967560420677e+01 3.763145323045240787e+01 -9.244430039966633483e-02
8.889159722342810710e+01 3.719065328509108070e+01 -8.066754934992959036e-02
8.962634478663329674e+01 3.674972326215361562e+01 -6.806219740772689875e-02
9.037481835430101285e+01 3.630212257508703999e+01 -6.635033994291961168e-02
9.110749096007309333e+01 3.585845885717267123e+01 -5.831293081738697648e-02
9.182918455829445747e+01 3.542659959483681575e+01 -5.732056572617749701e-02
9.256099125411833484e+01 3.499602156928095553e+01 -5.905002811926374218e-02
9.328884276872379644e+01 3.457127490059642128e+01 -5.258444816707275038e-02
9.398716180939108256e+01 3.415537406337456616e+01 -5.011226054783035622e-02
9.540934897931526848e+01 3.333836925943926133e+01 -3.636912265121894361e-02
9.612097818839109209e+01 3.293728778694683967e+01 -2.471603641754727132e-02
9.683004208538802970e+01 3.255049147610107241e+01 -1.545604778107045885e-02
9.753749061521598662e+01 3.215741065459393155e+01 -6.094251213151991031e-03
9.824335646159369162e+01 3.177209181491728884e+01 3.082867367666719538e-03
9.895934292831701384e+01 3.137159666723893636e+01 1.056861167031419857e-02
9.966181844625594977e+01 3.098779253313792026e+01 1.418591730739426904e-02
1.003663376921814887e+02 3.061389153631523996e+01 1.515851431423331785e-02
1.010605177805630035e+02 3.023440462447035770e+01 1.052623953532549894e-02
1.017578247631243897e+02 2.987206117313942144e+01 8.055961182226401007e-03
1.031559435802850402e+02 2.918612659221388839e+01 8.892973998160580429e-03
1.038332757541744797e+02 2.884112620909061420e+01 3.616541033706788255e-03
1.045305378390323057e+02 2.850103847306222704e+01 5.873087269291143997e-03
1.052355752595484262e+02 2.816448232213021896e+01 2.292433472678379047e-03
1.059385878538719084e+02 2.783199029079309028e+01 -6.419686416249126282e-04
1.066352017987900496e+02 2.750383580278339579e+01 5.965479645553828369e-03
1.073225138654301674e+02 2.718454849085057390e+01 6.369142877821198923e-04
1.080264936229982453e+02 2.687496647630099034e+01 -5.841320265267402334e-03
1.087003096661219672e+02 2.657246875597519065e+01 -5.412643429091312797e-04
1.093979827738630206e+02 2.627987417163342698e+01 -2.022414551270390604e-04
1.108040520395424835e+02 2.571967295708407164e+01 -7.811825166422314837e-03
1.114911367877300989e+02 2.544948413157458589e+01 -5.332256455637063297e-03
1.121871498166595842e+02 2.520087783536272497e+01 -7.296248658678505805e-03
1.128797394056288113e+02 2.496877765669023219e+01 -9.882718473477214438e-03
1.135818648000256132e+02 2.473029545436347831e+01 -1.805876885891277706e-02
1.142885167231168424e+02 2.450574289794306893e+01 -1.564148822980637732e-02
1.150234923979626842e+02 2.425777375113139556e+01 -2.151489155599628500e-02
1.157456218540635149e+02 2.404381084991863915e+01 -2.527544154571559343e-02
1.164626655644976125e+02 2.383730757072775219e+01 -2.687772919275432937e-02
1.171737857223914716e+02 2.364239772246503080e+01 -3.098241766287745946e-02
1.186279472196359279e+02 2.325621097362497380e+01 -3.159907123152305708e-02
1.193622011164146102e+02 2.307425992411756610e+01 -3.032378478324337934e-02
1.201065079115277285e+02 2.291079058658562317e+01 -1.860522038477352424e-02
1.208406713521600295e+02 2.273923379548454449e+01 -1.269655780434608694e-02
1.215937919067668815e+02 2.257467574952854505e+01 -1.310600935492634012e-02
1.223423035302108275e+02 2.240842112564055100e+01 -1.593294103972353604e-02
1.231032506033250371e+02 2.226961278364683494e+01 -1.094559790597160465e-02
1.238550962024423541e+02 2.213175705091342493e+01 -1.722232140435764336e-02
1.245672597779798281e+02 2.199367240124322720e+01 -1.537056818997994956e-02
1.253334606878024431e+02 2.183329118043920047e+01 -3.103157431181202686e-02
1.268542152937994558e+02 2.157747438560479480e+01 -3.343072732793028745e-02
1.276076110132925407e+02 2.144830361742704383e+01 -2.645879244420623611e-02
1.283418111869057725e+02 2.131726833080660555e+01 -2.014756007703311091e-02
1.291340073739750380e+02 2.119238787268899671e+01 -2.187667817364646883e-02
1.298960845921914995e+02 2.107705398279809117e+01 -1.817310718126818880e-02
1.306579347606639203e+02 2.096159086891035273e+01 -1.166284724964317121e-02
1.314299007687729954e+02 2.085276276808727047e+01 -5.997541627833058442e-03
1.322007025960512010e+02 2.075170798231306435e+01 -1.297650941873840225e-04
1.329630150995581062e+02 2.063649683250282507e+01 7.364186171677888915e-03
1.337248039431784434e+02 2.053897918831090763e+01 1.365342883155262754e-02
1.352360773762853796e+02 2.034513698946653903e+01 2.957714322116777872e-02
1.359902062714578221e+02 2.026426390056136384e+01 3.384530413954234263e-02
1.367446295542949031e+02 2.018102892076957033e+01 4.780108281488226751e-02
1.374910316367583789e+02 2.010264310721405678e+01 5.704952981004329793e-02
1.382231669555326334e+02 2.002073216188898996e+01 6.889979148088554162e-02
1.389512603485341344e+02 1.994807262210054333e+01 8.174224218889381000e-02
1.396900315026984742e+02 1.987442141153723441e+01 8.874325411739292235e-02
1.404192667555726928e+02 1.980513191641441040e+01 9.837130429037843626e-02
1.411370607284844709e+02 1.973482312573685249e+01 1.057284591883218550e-01
1.418428002695712280e+02 1.967087248333997707e+01 1.109822710572176963e-01
1.432089892924660717e+02 1.955851775949887639e+01 1.008196331125210676e-01
1.438797537644956037e+02 1.950305890368394302e+01 9.964949058448091535e-02
1.445211143768564170e+02 1.945496040008820060e+01 1.021594970830239646e-01
1.451462267533302963e+02 1.940337294598690931e+01 1.049221108321236606e-01
1.457552071390715014e+02 1.936314163491252671e+01 1.064330273831850526e-01
1.463425476206136580e+02 1.932708890565316295e+01 1.143552226390762705e-01
1.469030843883707291e+02 1.929013398802545964e+01 1.139167314390490127e-01
1.474450184956112935e+02 1.925829488303951109e+01 1.119345263503037646e-01
1.479673142739791274e+02 1.922136711921123720e+01 1.155307793719138054e-01
1.484619767196101634e+02 1.920531804243386631e+01 1.180124828635344958e-01
1.493853816644002563e+02 1.916092539453581267e+01 1.211154795972606557e-01
1.498142304014598949e+02 1.914329063506545481e+01 1.318357138215979774e-01
1.502276025314824608e+02 1.910942894165540196e+01 1.296733477196978512e-01
1.506202111815630929e+02 1.910416657548362807e+01 1.240943862938315156e-01
1.509943470823186829e+02 1.910779798577913269e+01 1.383521803678451345e-01
1.513505593385200427e+02 1.911998577532656540e+01 1.323039212885264160e-01
1.516938294837343904e+02 1.910617738625253992e+01 1.493634138666353195e-01
1.520111520318362750e+02 1.910380435437630098e+01 1.471585283065253158e-01
1.523099355567696307e+02 1.910878625867476899e+01 1.453576140113810311e-01
1.528629585226345853e+02 1.914136029443926645e+01 1.422808835012090434e-01
1.531159751546540235e+02 1.917709012865357110e+01 1.485221674179790785e-01
1.533443842899741583e+02 1.921477954155262324e+01 1.425599754428443777e-01
1.535640999405430307e+02 1.926117190385031464e+01 1.480580152059860488e-01
1.537803310406542323e+02 1.929962647674338783e+01 1.518111249664995110e-01
1.539600685377902209e+02 1.933523369774544420e+01 1.550134736597887919e-01
1.541713995883901873e+02 1.940006684488177058e+01 1.569610732057911129e-01
1.543789371019721841e+02 1.945800472785781210e+01 1.504517320511833400e-01
1.545559715678580233e+02 1.952687150289409246e+01 1.549476725293195134e-01
1.547576291948286098e+02 1.958877225902103092e+01 1.529866669243764576e-01
1.551452658916811629e+02 1.975478241469378915e+01 1.513069484378601892e-01
1.553413801472437683e+02 1.984624658719960522e+01 1.494679816060500155e-01
1.555238202644106309e+02 1.994192872025079311e+01 1.453626299636590069e-01
1.557099693919650178e+02 2.004743811171837464e+01 1.463119879403731449e-01
1.558859987960373985e+02 2.016799787030008062e+01 1.468960448712188782e-01
1.560443825641469289e+02 2.028446056979369061e+01 1.575993039327798773e-01
1.561958690295499537e+02 2.040884550092566130e+01 1.616903902470334664e-01
1.563375483539496429e+02 2.051652186934862243e+01 1.761350900652789431e-01
1.565266208124980380e+02 2.066916102035724023e+01 1.765934125777295360e-01
1.567199480002614109e+02 2.083601813197561015e+01 1.652901188936177768e-01
1.571274032212163547e+02 2.123013708955066647e+01 1.489354940789329174e-01
1.573280117579351440e+02 2.145662409354376265e+01 1.464550726728290897e-01
1.574950356708711183e+02 2.169008358464634867e+01 1.419376937536167560e-01
1.576772645553139682e+02 2.195183654862274381e+01 1.528794349131701313e-01
1.578492488394994666e+02 2.221849986934715915e+01 1.610087000394970769e-01
1.580331086969919738e+02 2.254413298386575093e+01 1.549241196214958816e-01
1.582019857713161741e+02 2.286594579480426503e+01 1.588331629957711044e-01
1.583802123236870045e+02 2.322291891256064389e+01 1.401520528610440408e-01
1.585360613316075273e+02 2.359992620158540788e+01 1.348517587914992433e-01
1.586756615798897485e+02 2.400372412674695610e+01 1.228498622112621508e-01
1.588996686055184853e+02 2.486712512670730391e+01 1.169317255884585460e-01
1.590044190887460047e+02 2.532343399559561092e+01 1.068778264759397967e-01
1.590908424375077175e+02 2.579343926717649893e+01 9.797033884695505179e-02
1.591397393633964157e+02 2.628766132579082893e+01 9.202604538085767949e-02
1.591857485209146432e+02 2.680908371233573817e+01 9.029660383027704462e-02
1.592021756531756864e+02 2.733534410294624806e+01 9.373963521501837981e-02
1.592003712540859794e+02 2.791836359211698948e+01 9.222238789947367898e-02
1.592035035939753698e+02 2.850933512750373211e+01 8.775401753497336088e-02
1.591763163137518688e+02 2.904345163162666310e+01 7.738717767093405975e-02
1.591517417130430943e+02 2.966443689287465801e+01 7.289654378067811358e-02
1.590863598598200781e+02 3.095932176100920330e+01 7.034388796143598022e-02
1.590468843503296625e+02 3.164132765899916677e+01 7.002922657600452183e-02
1.589992386593085030e+02 3.230882000801204867e+01 7.328889773463265200e-02
1.589465345427611567e+02 3.302211610643419704e+01 6.848869218909370282e-02
1.588884399132017222e+02 3.374613133729870640e+01 6.385350048271543066e-02
1.588212688988198522e+02 3.449317707556532753e+01 6.137803971438127171e-02
1.587627531984365703e+02 3.524209559038571626e+01 6.040567943838404119e-02
1.586963475883949570e+02 3.601261403356251378e+01 5.247769782096689539e-02
1.586215575887759144e+02 3.679620594002352618e+01 5.140298596965475753e-02
1.585518697674001771e+02 3.760958784305503855e+01 4.299999388044661863e-02
1.584025185257007990e+02 3.926601185047716314e+01 3.750763530987999417e-02
1.583259802144008006e+02 4.011616889902455796e+01 3.473966086663726749e-02
1.582402899961523417e+02 4.097685355594044410e+01 3.028334719602931990e-02
1.581611857765573461e+02 4.185380384012518817e+01 3.027996575872560214e-02
1.580829531704096098e+02 4.273620704214427946e+01 2.178355162862410932e-02
1.579924548329400409e+02 4.363744710776045110e+01 1.885543633752928550e-02
1.579062839004014620e+02 4.454330225998788251e+01 1.566139548976619444e-02
1.578199089188586584e+02 4.547616856301528543e+01 9.470567557902875855e-03
1.577298926885293611e+02 4.640989277001497726e+01 9.712444011583443171e-03
1.576337083714145990e+02 4.735695849183294825e+01 1.279906655116680447e-02
1.574371329068925718e+02 4.928342714424280047e+01 2.377751729977672923e-02
1.573368417076895014e+02 5.025943237816883880e+01 3.687153964041911536e-02
1.572330152956385234e+02 5.125304683799814143e+01 4.095308040023470930e-02
1.571352562712761767e+02 5.223835405038371960e+01 4.595804618867083136e-02
1.570371225068460319e+02 5.322047472629562037e+01 5.965661178041226087e-02
1.569405425987888236e+02 5.420876556175724659e+01 6.946325020358767866e-02
1.568400494956765669e+02 5.519076332709745714e+01 6.845864473460427924e-02
1.567304257372088330e+02 5.618292161508018978e+01 7.789343916672986090e-02
1.566236984838412525e+02 5.717565550876429370e+01 6.727930352637079281e-02
1.565161465751775154e+02 5.815364978853605038e+01 6.352216583332226385e-02
1.563170697758850167e+02 6.013807851422107120e+01 7.719812427821115541e-02
1.562238804343664356e+02 6.111369139563425534e+01 7.359955691349906459e-02
1.561188614051216064e+02 6.209245580576574497e+01 7.689192803109756724e-02
1.560150500302970613e+02 6.308107091713795711e+01 7.993356664955708624e-02
1.559103522763170417e+02 6.403696160695113804e+01 9.490294082601002934e-02
1.558068351194640684e+02 6.500908680659875927e+01 1.001822882996934450e-01
1.556942129559828345e+02 6.597447124560957832e+01 1.094783716474641011e-01
1.555854754773122579e+02 6.697296877888872757e+01 1.088239393424070833e-01
1.554764776704690235e+02 6.794747613950833909e+01 1.140556368523770736e-01
1.553641962110491761e+02 6.892432304130109344e+01 1.195362067178376009e-01
1.551476171979507797e+02 7.087968681512002433e+01 1.321100027312280822e-01
1.550561866675380429e+02 7.183176254153684681e+01 1.341579195195587992e-01
1.549627987647727707e+02 7.280913162257718341e+01 1.383058555082434804e-01
1.548574278269281592e+02 7.379148258657836834e+01 1.435187638331150151e-01
1.547656144009365562e+02 7.476876550821198464e+01 1.409493983448166787e-01
1.546690353139073864e+02 7.574805352751548071e+01 1.391190658797951674e-01
1.545716120905151740e+02 7.671789394525478656e+01 1.335929940349254164e-01
1.544761635912886959e+02 7.768655293162376552e+01 1.298690533569015759e-01
1.543779951219559621e+02 7.866450476600796549e+01 1.258545836849978006e-01
1.541822158225794794e+02 8.060581181665092743e+01 1.229514236331092913e-01
1.540894577940480588e+02 8.158377280807479792e+01 1.255585957123506180e-01
1.539913208586937685e+02 8.253407371223573818e+01 1.225293841784025339e-01
1.538936918957307114e+02 8.349564552344521928e+01 1.237989925369411548e-01
1.538019366586199510e+02 8.445428208547133409e+01 1.212488301468346297e-01
1.536950391746784987e+02 8.540637409329069385e+01 1.177345385956778401e-01
1.535869829466185479e+02 8.632952676457691155e+01 1.176521606898059957e-01
1.535090277053217562e+02 8.726565003066343706e+01 1.146569695074499684e-01
1.534124914524934695e+02 8.821714625042383773e+01 1.038713852831814055e-01
1.533097786868978574e+02 8.916754790023247779e+01 1.015157371085586568e-01
1.531089655866495605e+02 9.104158899555010009e+01 9.635535366490732834e-02
1.530075298167315054e+02 9.194143191247003699e+01 9.476087970447499842e-02
1.529071097027925532e+02 9.284339483018914052e+01 9.323551384601924674e-02
1.528154846966718026e+02 9.377685603563455174e+01 9.017950849129685587e-02
1.527166730230070470e+02 9.469872242388906614e+01 8.977088781318065536e-02
1.526191290343252547e+02 9.561472362229950761e+01 9.156765190823956679e-02
1.525231835184717681e+02 9.654574050877090485e+01 8.277504745692487731e-02
1.524381824339265847e+02 9.746724494575029496e+01 8.164034211971071819e-02
1.523519306180405692e+02 9.838204001083651917e+01 8.406568666187586025e-02
1.522580587096620661e+02 9.928997956375268075e+01 8.248068634331073845e-02
1.520934399410700166e+02 1.010905870222331231e+02 8.352928625613187386e-02
1.520062339411042842e+02 1.019635032510958581e+02 9.044679748231132521e-02
1.519220562952560556e+02 1.028530362831293132e+02 9.197362514801499245e-02
1.518397822715527923e+02 1.037203214400436337e+02 1.000557224904090603e-01
1.517590280664974784e+02 1.045882964601081682e+02 1.054742390842842159e-01
1.516826381268234627e+02 1.054132143930393113e+02 1.070419323954410196e-01
1.516062044047744166e+02 1.062472457424017591e+02 1.119148487045638074e-01
1.515210798672819692e+02 1.070707206250417443e+02 1.169632824637900637e-01
1.514463547258708331e+02 1.078838426076983978e+02 1.212686831892684225e-01
1.513687995868667429e+02 1.086896744698307060e+02 1.289135605742881552e-01
1.512230295841428358e+02 1.102830403257768097e+02 1.244753931886264375e-01
1.511430218433515336e+02 1.110363076099986728e+02 1.291671487050867206e-01
1.510794841268165101e+02 1.117962502788142842e+02 1.310300038205356454e-01
1.510096480435725823e+02 1.125435488451510793e+02 1.278687303211274440e-01
1.509396534553607978e+02 1.132648884588365661e+02 1.316362167245865855e-01
1.508685713844603242e+02 1.139758921437253889e+02 1.303156508966363258e-01
1.508056271741007208e+02 1.146764960405589875e+02 1.299773337555634178e-01
1.507274069768372726e+02 1.153585995966174806e+02 1.278794064340549319e-01
1.506606072721112071e+02 1.160299955779485543e+02 1.247371239789640818e-01
1.505848035520547796e+02 1.166852849198785549e+02 1.269223155548939719e-01
1.504194514540630223e+02 1.179662641333910358e+02 1.308241569260257808e-01
1.503186698691713445e+02 1.185845367277403000e+02 1.368521921484513459e-01
1.502148006585104270e+02 1.191930747052897459e+02 1.335141753955966237e-01
1.500936192732386871e+02 1.197753974562483705e+02 1.416743801204962683e-01
1.499627067077195193e+02 1.203469715157759907e+02 1.359323695147394151e-01
1.498085686388534441e+02 1.209119444929681606e+02 1.396867068121203648e-01
1.496486901818688295e+02 1.214540177740876032e+02 1.475244548457701477e-01
1.494671980785087442e+02 1.219902063891729114e+02 1.441058468614524468e-01
1.492673403409668822e+02 1.225036100537413546e+02 1.533659296229872293e-01
1.490351813749406347e+02 1.229889589196813091e+02 1.513059829715230897e-01
1.485430596334552718e+02 1.238816584242893981e+02 1.639506685306586498e-01
1.482889024172875452e+02 1.242613249340032269e+02 1.665811114343513921e-01
1.480028939297312149e+02 1.246538310994492491e+02 1.764125334766828423e-01
1.477066150250512635e+02 1.250279491946569692e+02 1.878095718699095418e-01
1.473876162930016562e+02 1.253909113321283115e+02 1.911893466967404809e-01
1.470607475209598363e+02 1.257413859940694323e+02 1.975883933326945119e-01
1.467189430204186351e+02 1.260815510426734249e+02 2.086445904894107528e-01
1.463565077585352867e+02 1.263791194352006499e+02 2.098720622924286072e-01
1.459818308654311920e+02 1.266792471244285281e+02 2.118946333425619777e-01
1.455780810241733718e+02 1.269476174958201682e+02 2.068102754314893321e-01
1.447580302980611577e+02 1.274336801542022073e+02 1.990365986384847741e-01
1.443382741474737827e+02 1.276568023440587751e+02 1.965095460633301538e-01
1.439165592401139975e+02 1.278441461221036377e+02 1.953157002035585954e-01
1.435121459590557151e+02 1.279907314697919105e+02 2.060344015297101983e-01
1.430798437214129137e+02 1.281158128261819797e+02 2.058368004691122355e-01
1.426528469016805616e+02 1.282193114091453481e+02 2.035144083249902369e-01
1.422235465952066420e+02 1.283034696332653652e+02 1.938280734399906446e-01
1.417750352735090473e+02 1.283781038231174421e+02 2.007250840043772744e-01
1.413044951798916316e+02 1.284333918517039024e+02 2.032676213091810791e-01
1.408404909189992225e+02 1.284528049904997147e+02 2.033790238052839427e-01
1.398985747412194200e+02 1.284935021393653756e+02 2.073321261815097571e-01
1.394242965923705242e+02 1.284794781172475950e+02 2.049919998709397451e-01
1.389422696945653399e+02 1.284599391418105370e+02 2.036573474826048891e-01
1.384567407320015775e+02 1.284316172977246140e+02 1.989789809975130996e-01
1.379652684470867996e+02 1.284043340574820320e+02 1.982838279248968494e-01
1.374636159891226441e+02 1.283655366818807408e+02 1.967982619997865612e-01
1.369561911907442493e+02 1.283255684189123826e+02 1.923824766286614807e-01
1.364397839823337790e+02 1.282711631613137797e+02 1.931141428326479392e-01
1.359168836312714461e+02 1.282290626094817014e+02 1.884341384276941866e-01
1.353737409450806410e+02 1.281875184954883196e+02 1.832321739282438688e-01
1.342656785539111866e+02 1.280780103806129091e+02 1.813579295893772425e-01
1.336971952045713579e+02 1.280145105112452484e+02 1.822427368470032061e-01
1.331160506104888270e+02 1.279536240258711501e+02 1.757320731540670256e-01
1.325196076646796257e+02 1.278997232440150924e+02 1.731548683300518920e-01
1.319077217477356498e+02 1.278480695752196965e+02 1.678641706321288840e-01
1.312833444911362335e+02 1.277863144742484565e+02 1.708047997951820385e-01
1.306463963017706931e+02 1.277155628080545853e+02 1.737075516714698953e-01
1.299941500815721156e+02 1.276514166700026180e+02 1.663695677558993946e-01
1.293098879893998969e+02 1.275904427227248732e+02 1.632684333137337518e-01
1.279015454520169044e+02 1.274591330816364660e+02 1.699217587810564201e-01
1.271869437874140090e+02 1.273805451199757073e+02 1.740066213271145301e-01
1.264182605913688349e+02 1.273142144123588082e+02 1.772312215760412091e-01
1.256586485710365650e+02 1.272386637656732233e+02 1.805584326338014467e-01
1.248774898489312903e+02 1.271698087511281869e+02 1.722046873367542030e-01
1.240807868587927629e+02 1.270866599891953115e+02 1.737921612329094145e-01
1.232631780690902303e+02 1.270085899329537398e+02 1.733973610474099925e-01
1.224449911448004542e+02 1.269232311787758221e+02 1.669790429155830758e-01
1.215999451060572767e+02 1.268611941551753404e+02 1.609485634457568093e-01
1.207630851176902240e+02 1.267723697588596110e+02 1.548760435404268332e-01
1.190086335674483706e+02 1.266120866962407234e+02 1.523599754721647326e-01
1.181173847596012081e+02 1.265296410054116194e+02 1.476829595779545201e-01
1.172318655695478498e+02 1.264533499631639160e+02 1.443958580815360992e-01
1.163384939521379522e+02 1.263738433768712923e+02 1.362833630356405923e-01
1.154221278972255647e+02 1.262843678448373765e+02 1.412786287587510792e-01
1.144950919213170124e+02 1.261940408385812020e+02 1.436475412733768664e-01
1.135575077765952869e+02 1.261183826428303263e+02 1.463374125316903029e-01
1.126286491256880140e+02 1.260254602455925124e+02 1.441881072902964078e-01
1.116882361887922741e+02 1.259416028487072481e+02 1.443763648286131573e-01
1.107562160563411311e+02 1.258738544777624071e+02 1.473201173534846031e-01
1.088885155064286039e+02 1.257072637207892285e+02 1.502249697288284835e-01
1.079511637845423024e+02 1.256244158245479383e+02 1.394677596168532041e-01
1.070265934998009669e+02 1.255364651069676825e+02 1.366532166634197853e-01
1.060946137975646053e+02 1.254547748536518981e+02 1.261959468266957707e-01
1.051812383154492494e+02 1.253820880585962954e+02 1.265583839150308254e-01
1.042637678953011289e+02 1.252972780210171493e+02 1.175360955082509484e-01
1.033474161767164503e+02 1.252148565293419722e+02 1.221849059912878399e-01
1.024283648568641638e+02 1.251363349935670897e+02 1.229289788287009078e-01
1.015162748136477120e+02 1.250530308366465846e+02 1.273693519752341352e-01
1.005957369711282610e+02 1.249773293472207456e+02 1.293091089915219261e-01
9.879038646787319067e+01 1.248291338584268431e+02 1.210075278118805109e-01
9.788795869510917669e+01 1.247627487731280809e+02 1.217808000080748965e-01
9.699277956647998167e+01 1.247214896024080986e+02 1.215079009863149206e-01
9.610523556267254719e+01 1.246870294181181151e+02 1.217782926545751820e-01
9.521406270243159042e+01 1.246781293441947582e+02 1.183308169789483166e-01
9.432505223808536243e+01 1.246915254294830930e+02 1.171897746251824302e-01
9.344411679585226693e+01 1.247244553649478291e+02 1.134499153552541717e-01
9.257184391273955271e+01 1.247796122327418686e+02 9.993430177238171730e-02
9.169720517910661783e+01 1.248618632647578437e+02 8.720054984832348310e-02
9.082568840204416460e+01 1.249827843892548316e+02 7.763912518851801003e-02
8.911694656317112617e+01 1.252921740610108543e+02 6.397404935766637379e-02
8.827871800400497193e+01 1.254775612353019199e+02 6.672577129802359508e-02
8.744397940187103302e+01 1.256987875387280127e+02 6.628572013155209497e-02
8.661112905786514204e+01 1.259352799804063352e+02 6.881504916538871974e-02
8.579813957025966431e+01 1.261954260918885495e+02 9.127772986563975621e-02
8.499096491609111581e+01 1.264937344903292029e+02 1.060882861437992819e-01
8.417943873490999351e+01 1.268053263080062720e+02 1.034848063944040497e-01
8.336794650786909244e+01 1.271281733195060610e+02 1.106328144913830691e-01
8.254596398948994818e+01 1.274751915112038745e+02 1.166017458115240490e-01
8.173519528899986142e+01 1.278397094065128385e+02 1.179038549536677305e-01
8.013194555091975246e+01 1.285998534991820748e+02 1.234228655400202435e-01
7.932526756711520477e+01 1.290030118856172408e+02 1.342028666864332198e-01
7.851039531087623402e+01 1.294295919215886670e+02 1.310460163409328249e-01
7.769167257057756615e+01 1.298764897086506949e+02 1.337392354284814289e-01
7.684865213007168450e+01 1.303324691352883065e+02 1.258974471374312287e-01
7.601674901163774223e+01 1.307634545572315403e+02 1.120091822968705131e-01
7.518354445860479984e+01 1.311997732312661356e+02 1.076721172242849356e-01
7.433464250074608515e+01 1.316459875560457533e+02 9.230657612223414077e-02
7.345053053736266691e+01 1.321024735978232059e+02 9.053455433155321863e-02
7.256980949533762271e+01 1.325570128871713109e+02 8.344731062678101274e-02
7.078420592395109168e+01 1.334822730891718550e+02 7.025212607392794517e-02
6.988645984874327155e+01 1.339598380325226685e+02 6.179640309224376793e-02
6.897489620004371602e+01 1.344336132738694971e+02 4.952302899241134426e-02
6.806770457637753680e+01 1.349053765687069983e+02 4.916029119940534819e-02
6.713424034612529567e+01 1.353876946148239711e+02 4.358303327002444050e-02
6.620914777675143625e+01 1.358664616876459945e+02 4.034798849424880984e-02
6.527065296822297569e+01 1.363506717981382508e+02 3.991907353721635410e-02
6.433611968335297604e+01 1.368400190908631089e+02 4.223748181085751341e-02
6.339830847871691333e+01 1.373381084591505612e+02 3.521546179739543092e-02
6.246465373499677298e+01 1.378292079953587006e+02 3.314252020835284362e-02
6.059583332094250352e+01 1.388293887505502084e+02 3.422166910414170538e-02
5.965062454152076299e+01 1.393254539226854831e+02 2.551310979728316219e-02
5.873052717798920952e+01 1.398221336066541198e+02 3.217935780678571334e-02
5.780898644106533624e+01 1.403187373051600844e+02 2.724805163930077434e-02
5.688468808708630320e+01 1.408095248257306196e+02 2.896568184497039233e-02
5.597077691978965674e+01 1.412910274107944986e+02 2.945823885124876362e-02
5.504188554321257243e+01 1.417998407807362753e+02 2.688756681616877309e-02
5.412961921385980446e+01 1.422919651688847580e+02 2.600216276037636831e-02
5.321986883782749089e+01 1.427896478476906452e+02 2.531012620885997322e-02
5.231360763337489317e+01 1.432892286369339843e+02 2.447289696604193487e-02
5.052047865887359279e+01 1.442831177357619765e+02 2.627628314708330137e-02
4.962977665477526301e+01 1.447818437672637231e+02 2.627757759455029429e-02
4.874309169750102200e+01 1.452855087144487811e+02 2.309835684398064970e-02
4.785384632296878493e+01 1.457951612642222869e+02 2.157454894017707403e-02
4.696977229105232254e+01 1.462999857698521851e+02 1.805032475038848006e-02
4.610285897361727336e+01 1.468060261404751827e+02 1.203016840184933933e-02
4.522893435606512469e+01 1.473127020186030904e+02 1.240736570177947140e-02
4.435327252216885796e+01 1.478101484470365108e+02 8.445218373184792959e-03
4.348729284845292398e+01 1.483096458181464641e+02 8.332753542917958889e-03
4.263148999317001397e+01 1.488025982234123035e+02 6.431323704142566378e-03
4.091717055518442692e+01 1.497979919506443025e+02 1.502117517792456169e-02
4.005222402566079154e+01 1.502970234627500474e+02 2.055775442616980531e-02
3.920755977764349609e+01 1.507908418224079981e+02 2.476250238250510272e-02
3.835884604210458804e+01 1.512798901824868949e+02 2.599388620722131726e-02
3.750707072303411849e+01 1.517663859770630950e+02 3.673311691534530965e-02
3.666254133774744872e+01 1.522564092267007538e+02 3.861483203897209115e-02
3.582080374841208936e+01 1.527371342122842748e+02 4.177809431100776294e-02
3.497285941069217330e+01 1.532115808100280105e+02 4.456272192894195072e-02
3.413363040426742145e+01 1.536870699536849827e+02 4.523683982978554674e-02
3.245918568307672558e+01 1.546268218187199466e+02 6.181914599634685814e-02
3.162525626667510892e+01 1.550940928329884514e+02 6.852844359772314320e-02
3.080073197127939011e+01 1.555419442870922637e+02 7.220463160499868138e-02
2.997219543378857765e+01 1.560028855871531448e+02 8.199827611662113824e-02
2.915505158691501819e+01 1.564559069748056004e+02 8.865785481996812933e-02
2.834570808913914775e+01 1.568966847102945792e+02 9.600601293248200996e-02
2.755026224078406827e+01 1.573467750437669395e+02 1.028017364906326225e-01
2.676467188287308829e+01 1.577836648186664092e+02 1.070399631800460494e-01
2.599371937354759154e+01 1.582108202042764731e+02 1.093438275685532091e-01
2.523793533500670705e+01 1.586413863358594369e+02 1.125783807033338135e-01
2.378143011816512598e+01 1.594900587701114887e+02 1.185722452413504602e-01
2.308476199272557139e+01 1.599120680045788561e+02 1.188768638009329859e-01
2.240931076922244358e+01 1.603231612563394606e+02 1.212154772587330509e-01
2.175860579919426030e+01 1.607335570872521657e+02 1.277017481643156760e-01
2.113260664483533802e+01 1.611335640346017613e+02 1.257335723933257210e-01
2.052753281462759105e+01 1.615358610651955757e+02 1.272404634317005900e-01
1.994778341310402681e+01 1.619081049504108876e+02 1.293426366235792546e-01
1.939703726099336833e+01 1.622731991994005227e+02 1.339054280967197919e-01
1.887169770163823301e+01 1.626311468990737126e+02 1.367975794959919167e-01
1.836534536584574084e+01 1.629803961518419158e+02 1.355934353682100024e-01
1.743704129454236806e+01 1.636261003935669578e+02 1.412461709297638812e-01
1.701189807790902009e+01 1.639284070546751195e+02 1.454200495847199903e-01
1.660524963335752702e+01 1.642064326076079794e+02 1.508868551177628969e-01
1.622229753990140111e+01 1.644802811304925285e+02 1.542650018614559748e-01
1.586707446779659847e+01 1.647336807644636565e+02 1.549142141596426825e-01
1.554836468474389122e+01 1.649785267907109017e+02 1.549961378423312386e-01
1.522139411845122225e+01 1.652119420773950935e+02 1.468900141450573127e-01
1.493899222586977160e+01 1.654169450364141483e+02 1.404481793735299355e-01
1.469633468073060101e+01 1.655692948026682814e+02 1.387160664887698847e-01
1.446774833476612798e+01 1.657174531817081231e+02 1.546583100862453097e-01
1.405980386553953920e+01 1.659856088272075283e+02 1.706187372517098400e-01
1.387341344487199990e+01 1.661154646054354203e+02 1.604727137835273432e-01
1.370178771461980105e+01 1.662306247435830926e+02 1.747403332218115946e-01
1.354412269013780090e+01 1.663346841439563661e+02 1.606170053232163220e-01
1.338687336852879994e+01 1.664439833766124650e+02 1.612307416118072823e-01
1.323537061247952451e+01 1.665313966109438866e+02 1.500912281944499771e-01
1.308490330198615226e+01 1.666312703772378256e+02 1.553770190172907295e-01
1.294453290052962657e+01 1.667081663541677585e+02 1.548772129587281388e-01
1.281796802961883586e+01 1.667849969200196085e+02 1.438214798003165651e-01
1.269336166828640700e+01 1.668545659257219995e+02 1.479875428289862960e-01
1.247849498212821473e+01 1.669765926009974919e+02 1.596855404003081347e-01
1.235766705584518199e+01 1.670192793980097861e+02 1.689536697476146099e-01
1.227033622276741021e+01 1.670849974306740933e+02 1.727176110814225840e-01
1.223167904184530030e+01 1.671236435111284209e+02 1.633981151125061260e-01
1.216159599163051652e+01 1.671636183280744774e+02 1.617894147313863051e-01
1.210182023949756847e+01 1.671898539270316917e+02 1.587727951217854372e-01
1.205691509021752239e+01 1.672080992383154410e+02 1.555521669457640144e-01
1.202853986247435003e+01 1.672249193822870836e+02 1.556608263698660011e-01
1.200035490533919180e+01 1.672315229276581761e+02 1.584722630850945446e-01
1.198678608463159101e+01 1.672405195969908789e+02 1.555473066842547603e-01
1.197916305757012623e+01 1.672401763119751479e+02 1.572547553363623507e-01
1.198471742050628919e+01 1.672283076605628196e+02 1.582947763525412999e-01
1.199129781166189979e+01 1.672258017896627393e+02 1.603317102385637405e-01
1.199003098065495010e+01 1.672367129201288378e+02 1.584801931638650796e-01
1.197392095381129806e+01 1.672371796900116010e+02 1.548577784335565255e-01
1.197801806106672018e+01 1.672308374615301716e+02 1.526276256482532734e-01
1.197589799887141204e+01 1.672305660778088452e+02 1.629290281904536286e-01
1.198286710423153067e+01 1.672384758242117186e+02 1.657139705207655300e-01
1.198265391283616488e+01 1.672440127633353484e+02 1.615325274722902993e-01
1.198146700352450011e+01 1.672450511400905100e+02 1.609646157246320541e-01
1.197933539375215339e+01 1.672445831675395880e+02 1.612298241990972603e-01
1.198341283625611986e+01 1.672427271051876403e+02 1.585838415941396295e-01
1.198412786743449310e+01 1.672411839153960500e+02 1.577983170276768821e-01
1.198024498046067343e+01 1.672413005919867146e+02 1.566108286969873920e-01
1.198218592923518067e+01 1.672391689341635299e+02 1.591604974488405322e-01
1.198146407150091797e+01 1.672394629852211665e+02 1.581906425086991863e-01
1.198228096618507266e+01 1.672391116982749963e+02 1.582119479202237500e-01
1.198143993328730694e+01 1.672391103212678729e+02 1.593229008625300924e-01
1.198171286659251500e+01 1.672390618414821972e+02 1.570128615772099501e-01
1.198304589362061812e+01 1.672389861547924568e+02 1.587726681316510291e-01
1.198368939740490724e+01 1.672391533617205823e+02 1.555072212570047796e-01
1.198202765945907622e+01 1.672424761659748071e+02 1.602480955111384997e-01
1.198283216274735175e+01 1.672398200168132121e+02 1.596309998307166023e-01
1.198292377317818236e+01 1.672379457939269969e+02 1.577421428258474201e-01
1.198393205764821090e+01 1.672376457219242525e+02 1.602938126092157134e-01
1.198411026853608519e+01 1.672420882970501452e+02 1.585491455146466055e-01
1.197993590857258894e+01 1.672352001171722122e+02 1.613458844626001198e-01
1.197931163724381243e+01 1.672336106983756281e+02 1.624129574622137362e-01
1.197796644978931901e+01 1.672345739801286300e+02 1.605866848535926206e-01
1.197721597788732240e+01 1.672219060757870182e+02 1.594200865988038007e-01
1.198948540065990365e+01 1.672352769858961210e+02 1.644364455481837073e-01
1.198867692934386397e+01 1.672342927951814033e+02 1.608140619755569212e-01
1.198557592708617570e+01 1.672399242500958962e+02 1.590017215251011695e-01
1.198504211317242962e+01 1.672454200156817592e+02 1.581332831671107275e-01
1.198128028423263203e+01 1.672407920846170271e+02 1.586310830660622173e-01
1.197974824306029440e+01 1.672469701695492006e+02 1.534184578439310442e-01
1.197874322066473063e+01 1.672430183905798060e+02 1.575821843777196474e-01
1.197730424397851401e+01 1.672421693811126886e+02 1.536600201848037361e-01
1.198014720701462821e+01 1.672397957316865131e+02 1.561901019581346528e-01
1.197933829109275017e+01 1.672393512580589743e+02 1.595137643844504183e-01
1.197657953216211091e+01 1.672410856963076924e+02 1.551557012555730974e-01
1.198285176445402378e+01 1.672432090498905950e+02 1.587852501944360117e-01
1.197876780894823234e+01 1.672439843398688026e+02 1.571500354968111690e-01
1.198165366405250154e+01 1.672462962833169513e+02 1.561057415846724972e-01
1.197981774165936919e+01 1.672411536924066411e+02 1.578478680566746117e-01
1.198158439126948416e+01 1.672432485478207127e+02 1.573163533541239723e-01
1.198318345057538181e+01 1.672447807782438929e+02 1.577033002938696971e-01
1.198441040883201580e+01 1.672476962864686243e+02 1.561481907459112417e-01
1.198397550574908088e+01 1.672412727892569819e+02 1.577859811320212469e-01
1.197015122260368614e+01 1.672441358596378507e+02 1.600684043585685057e-01
1.195838665599101702e+01 1.672461050360344075e+02 1.593870064164162326e-01
1.193275822416638121e+01 1.672579225436870445e+02 1.535781128882938162e-01
1.191672829689867719e+01 1.672555887055366384e+02 1.562543475360496092e-01
1.188267281487351390e+01 1.672549800313029777e+02 1.601704336985576571e-01
1.185002866389891985e+01 1.672474877773810249e+02 1.595045623586155425e-01
1.181931460166709691e+01 1.672626132355580921e+02 1.614737873306486549e-01
1.177990937097483481e+01 1.672675732670184630e+02 1.611505377446966758e-01
1.174587855747979859e+01 1.672809606618499174e+02 1.613393358268300215e-01
1.170267829387700154e+01 1.672904450693139040e+02 1.645168874979143769e-01
1.159138695749185288e+01 1.673057312584771807e+02 1.593158166278176857e-01
1.152549772223891189e+01 1.673268728252594713e+02 1.590617400855642849e-01
1.145937513577432121e+01 1.673242443468782881e+02 1.648108686680120893e-01
1.135962600637137143e+01 1.673446179830532401e+02 1.673221689399575496e-01
1.123605843907060020e+01 1.673542885122341488e+02 1.612790085803796902e-01
1.109402613125322112e+01 1.673769060218848210e+02 1.634864834202633954e-01
1.094184352218023015e+01 1.673893782164121831e+02 1.577170039488904330e-01
1.078404195521664377e+01 1.674262469689832358e+02 1.597275275663336824e-01
1.062017905320041145e+01 1.674351012723635677e+02 1.559213596850845818e-01
1.042991814540623530e+01 1.674583296881092167e+02 1.625868442680384884e-01
1.005053891560777757e+01 1.674944106247231446e+02 1.539782978724055784e-01
9.819896925997205983e+00 1.675049953434001111e+02 1.578997855075532364e-01
9.607158587073067579e+00 1.675100920896232992e+02 1.482078157167374677e-01
9.511421544120834071e+00 1.675020415406898167e+02 1.494505477267882299e-01
9.250029765998117881e+00 1.674774967456714876e+02 1.437069320728319166e-01
8.973766537020388512e+00 1.674464012569223996e+02 1.383277088003542765e-01
8.686709770335333758e+00 1.673899287106573297e+02 1.327890387432439923e-01
8.368158366258104053e+00 1.673448760331916105e+02 1.354789297555047956e-01
8.015453773843457697e+00 1.672547988397052450e+02 1.169445552691903423e-01
7.628775195803173759e+00 1.671437960214555574e+02 1.040016615516272669e-01
6.783751618657349880e+00 1.668283250554029848e+02 7.368471119671737846e-02
6.320841678725935608e+00 1.666176181858958216e+02 4.778681463269229823e-02
5.866898745795985803e+00 1.663835336145162955e+02 4.115922456704312893e-02
5.364272256894660806e+00 1.660965888956419576e+02 4.685539638139202268e-02
4.886488597332201422e+00 1.657935155711995776e+02 2.933175818883926311e-02
4.410803638308158803e+00 1.654476888901881750e+02 8.031506954558897959e-03
3.933153844396406029e+00 1.650586874076374784e+02 1.580504998202725275e-03
3.477089840490493522e+00 1.646315449086954743e+02 -1.283212212479589720e-02
3.005045256422606670e+00 1.641746282736609999e+02 -3.420112773945449547e-02
2.558296861741558459e+00 1.636876438589101213e+02 -4.317383716183231801e-02
1.637590265880200846e+00 1.625749458302675805e+02 -7.999760135627875801e-02
1.189229137628519339e+00 1.619819652427388235e+02 -9.778144330941973550e-02
7.272285078552274129e-01 1.613699595623938592e+02 -1.095380546199192784e-01
2.596368535467887817e-01 1.607192451937016813e+02 -1.225050323405143526e-01
-2.113812165589723513e-01 1.600481564957861167e+02 -1.348628774458102697e-01
-6.818919564181793458e-01 1.593612001978421802e+02 -1.427173762430627990e-01
-1.156444015406890458e+00 1.586384756487044285e+02 -1.439466004121446874e-01
-1.620873993688138448e+00 1.579017847075569136e+02 -1.464866904891432009e-01
-2.099533048032765414e+00 1.571295752486729214e+02 -1.523441517310798465e-01
-2.581043937728827231e+00 1.563384507570176822e+02 -1.493646206272558619e-01
-3.556489977350923759e+00 1.546851084961946299e+02 -1.449339454032415597e-01
-4.049147690707727065e+00 1.538452556928703814e+02 -1.404442816135843541e-01
-4.582426160865704645e+00 1.529716228833750051e+02 -1.464060884078306479e-01
-5.105348498477929375e+00 1.520848688947957612e+02 -1.459247946452441047e-01
-5.651987620382826094e+00 1.511736471504480335e+02 -1.403550732195066875e-01
-6.193945425966060014e+00 1.502422470215294084e+02 -1.426918597112639686e-01
-6.725903389580668801e+00 1.493066985744556234e+02 -1.432246736334581438e-01
-7.271563072310962106e+00 1.483376101593870828e+02 -1.351191198550235617e-01
-7.828766038899186874e+00 1.473522102086921279e+02 -1.337750115290234909e-01
-8.380259535080170963e+00 1.463590221717880411e+02 -1.335924876088697699e-01
-9.502963979179861909e+00 1.443234242445209645e+02 -1.392324926896276738e-01
-1.007525293707053748e+01 1.432776991278618652e+02 -1.461258061699278743e-01
-1.064206133619046390e+01 1.422390017766914525e+02 -1.521933826154437952e-01
-1.122787659513009295e+01 1.411882584693308615e+02 -1.523524501983793966e-01
-1.181308969758623206e+01 1.401288846588341528e+02 -1.510741064201002182e-01
-1.239642142924427404e+01 1.390841457057144339e+02 -1.470838382096473218e-01
-1.297169079780487166e+01 1.380411314658693982e+02 -1.451690795750344432e-01
-1.355050559282337730e+01 1.369990375351063676e+02 -1.483767920203353796e-01
-1.413773431496399624e+01 1.359562797139190593e+02 -1.451865292262490836e-01
-1.470765586167399519e+01 1.349224421585062146e+02 -1.409768358681703360e-01
-1.587923587853097551e+01 1.328241531559770294e+02 -1.448997880463510635e-01
-1.645074503209036720e+01 1.317849785859232838e+02 -1.392240031790793475e-01
-1.703040916484260947e+01 1.307528333592959768e+02 -1.400018066246021542e-01
-1.761800847606230747e+01 1.297138533434262229e+02 -1.289711121782135539e-01
-1.819895441741545028e+01 1.286828829798084826e+02 -1.339087287222264777e-01
-1.877104306527881050e+01 1.276540051493493593e+02 -1.228739769915021540e-01
-1.935334730674732384e+01 1.266244804337063101e+02 -1.242252456073875688e-01
-1.992642241253804514e+01 1.256017518079874549e+02 -1.196657820271770367e-01
-2.048382905870746740e+01 1.245904970147326054e+02 -1.266547381793484695e-01
-2.161320686940214131e+01 1.225678465507501897e+02 -1.262182710948008824e-01
-2.218874783629912173e+01 1.215547715412268417e+02 -1.306588041509606501e-01
-2.274237350463409868e+01 1.205500031283249314e+02 -1.286369082408558295e-01
-2.330694679906028810e+01 1.195460053817172934e+02 -1.273380567036175304e-01
-2.386604248380738724e+01 1.185629557751342986e+02 -1.316972283734877402e-01
-2.444132451356390234e+01 1.175644740361629204e+02 -1.288039418674733483e-01
-2.500253295949051591e+01 1.165623537431531673e+02 -1.243363925394280756e-01
-2.555490465857759830e+01 1.155724780798311997e+02 -1.225274186341339666e-01
-2.610865654451684392e+01 1.145859317824856447e+02 -1.206507572517345750e-01
-2.665755833752083248e+01 1.135921081413935525e+02 -1.258694982381627359e-01
-2.772503957984443446e+01 1.116149825364102668e+02 -1.133061914623828548e-01
-2.826459223304728496e+01 1.106231773806466805e+02 -1.176230763572276850e-01
-2.878948241528879137e+01 1.096368977090677816e+02 -1.155325791156394111e-01
-2.930622540735497950e+01 1.086619840193074253e+02 -1.091659067438423003e-01
-2.982253346953814344e+01 1.076851994213565717e+02 -1.078926150698404918e-01
-3.034264580333679007e+01 1.067032144168785806e+02 -1.043823912936188147e-01
-3.086074876274193102e+01 1.057222832922297471e+02 -1.035104362025348612e-01
-3.137092929347649672e+01 1.047483778625320809e+02 -1.086554428283152962e-01
-3.189068827160954811e+01 1.037716217412096853e+02 -1.104827192065408470e-01
-3.240555758735471414e+01 1.027996575170952696e+02 -1.095505115400210450e-01
-3.345606819558025791e+01 1.008713901703565767e+02 -1.085008689955920813e-01
-3.398270630515492030e+01 9.990894693370310620e+01 -1.103025502229928456e-01
-3.451066314869859042e+01 9.894823720381999976e+01 -1.056486056087930780e-01
-3.504160496996229313e+01 9.798615756396104359e+01 -1.077738204799660870e-01
-3.557188795167893147e+01 9.703263040221622759e+01 -1.056070341268969814e-01
-3.608450581828915205e+01 9.607010196013499126e+01 -1.029586715197479130e-01
-3.661830772840571058e+01 9.511973684054518685e+01 -1.116299953728543404e-01
-3.715302023447841151e+01 9.417010565563198554e+01 -1.115407455369819001e-01
-3.766097085701811409e+01 9.322868775074897485e+01 -1.077621824442951404e-01
-3.818616478752441878e+01 9.229580205957930161e+01 -1.046296053843085438e-01
-3.923995321148272808e+01 9.041735151608519061e+01 -9.812739945619697313e-02
-3.977874443168510510e+01 8.948257476307244929e+01 -9.555534925474817864e-02
-4.030763404245812609e+01 8.854951044311825115e+01 -9.500735191189668694e-02
-4.082412159214185721e+01 8.762823136935347179e+01 -8.006829924084268857e-02
-4.134832794371865816e+01 8.669435948131608427e+01 -8.217979876529624139e-02
-4.186212083526152838e+01 8.576275576010242219e+01 -7.947440018302531772e-02
-4.238406588773396777e+01 8.483343407566277961e+01 -7.943904288118575074e-02
-4.290805579342468690e+01 8.390179701512947474e+01 -8.275182014613413628e-02
-4.342220174022191514e+01 8.297855160658016871e+01 -7.760401439802055990e-02
-4.393151480392109676e+01 8.205769122785929426e+01 -7.416103540984997355e-02
-4.497867682681408041e+01 8.019760128167241930e+01 -7.403006346575957686e-02
-4.550277267109653678e+01 7.927109422702237396e+01 -7.462836068859790561e-02
-4.601443117102509461e+01 7.834501364082643704e+01 -8.189362579369219297e-02
-4.653876572116632104e+01 7.742374047969639150e+01 -8.701680506120934577e-02
-4.703397120262534514e+01 7.651358882083826529e+01 -8.552152048938799211e-02
-4.752950063705068118e+01 7.561252398082059756e+01 -8.605177447257927881e-02
-4.803586788671468355e+01 7.470067765898208734e+01 -8.422518825546787546e-02
-4.854290789775964043e+01 7.378276579306242411e+01 -7.980077194078460945e-02
-4.904877607523857108e+01 7.288211563577586105e+01 -7.455766424311183194e-02
-4.955760801694508899e+01 7.198179339097961815e+01 -6.304450703586317317e-02
-5.055546877951725548e+01 7.017971096679430332e+01 -4.659116864223422638e-02
-5.105721240134087680e+01 6.928301235748155307e+01 -3.240812587179653370e-02
-5.156031527909419765e+01 6.838416166922826278e+01 -2.984865398570490935e-02
-5.205265173658514755e+01 6.749517599998169715e+01 -2.569997270669865941e-02
-5.254368631083028163e+01 6.660754985362999037e+01 -1.579159408511110474e-02
-5.305202461488206467e+01 6.571450675401740682e+01 -1.699273781936583294e-02
-5.355797895651527085e+01 6.483065006559050403e+01 -1.382084362303914737e-02
-5.405264804140766444e+01 6.395447622913000174e+01 -1.132489064559050185e-02
-5.454706276014142219e+01 6.307849976027478789e+01 2.337839720677581390e-03
-5.505052371118966903e+01 6.220698657875233550e+01 -7.968182529568546002e-04
-5.603347231298644715e+01 6.048101191905124807e+01 -5.232296270795799842e-03
-5.649407555461156250e+01 5.964942588663457457e+01 4.640209026825270477e-03
-5.696629063301817553e+01 5.882329056264784128e+01 9.491076410197418767e-04
-5.742420435565394143e+01 5.801509622934197097e+01 9.323633553822374687e-03
-5.787569383968797609e+01 5.722895367486269436e+01 1.293367986058369112e-02
-5.831800930524274662e+01 5.645904343333108244e+01 1.492279884935587830e-02
-5.873844201720719838e+01 5.571394902437144481e+01 1.263048286617995952e-02
-5.915720240334736246e+01 5.497442893542127251e+01 1.996329505943861271e-02
-5.955607290893813399e+01 5.425471110461300839e+01 2.151027354958467974e-02
-5.993475590406495002e+01 5.354449967619535045e+01 2.205625880637152036e-02
-6.063929241563855754e+01 5.220143388484454050e+01 2.979365992498972382e-02
-6.099637005334342632e+01 5.153645357925918091e+01 4.245447631744569961e-02
-6.131714870752183089e+01 5.089306817125790161e+01 4.529753780227085969e-02
-6.161201169339148720e+01 5.025822277161923779e+01 5.093754007612849577e-02
-6.189508635318541963e+01 4.966045550472091463e+01 7.045002510857156786e-02
-6.217043264931636060e+01 4.906960330498473866e+01 7.541069984862858178e-02
-6.242041363394191933e+01 4.848990157715231675e+01 8.252936404461341802e-02
-6.263267967980854678e+01 4.793033015481868375e+01 8.862773374576482510e-02
-6.283295430070818810e+01 4.738513176375148106e+01 1.003852457189124969e-01
-6.302018102946659184e+01 4.683373619218296824e+01 1.079400440144948625e-01
-6.335672970509019564e+01 4.577771869867125076e+01 1.224296434395353295e-01
-6.349394232336686628e+01 4.524410003538063307e+01 1.305073985311209217e-01
-6.360980918619110014e+01 4.473188600305806517e+01 1.401598181891254846e-01
-6.369910342953969007e+01 4.422732797200338695e+01 1.495867751929786937e-01
-6.377692564427835720e+01 4.373171467972740345e+01 1.533840885388508823e-01
-6.384696974255284374e+01 4.328628438524876998e+01 1.629628404970264732e-01
-6.388934291923450104e+01 4.278697557513006444e+01 1.820976516399295253e-01
-6.389648687323269627e+01 4.231350593398917681e+01 1.904783774136200591e-01
-6.386561775904869620e+01 4.182487825029988215e+01 2.029962398801057333e-01
-6.375138380008210248e+01 4.090185002055923746e+01 2.270123514310367074e-01
-6.369050249786820928e+01 4.046133228464128706e+01 2.317145661074733187e-01
-6.358832386892816402e+01 4.000509092434932512e+01 2.397034061272951266e-01
-6.345566845216576013e+01 3.955132021974661427e+01 2.414971106351595509e-01
-6.327854476067798828e+01 3.911506101664469526e+01 2.610370383265629979e-01
-6.309008368379100773e+01 3.867719512667578385e+01 2.607078046375297387e-01
-6.289900223305615157e+01 3.823311515444921582e+01 2.778982344770686286e-01
-6.263468458435358599e+01 3.782184787327209818e+01 2.675696932979945153e-01
-6.237397074869897295e+01 3.742504701226277319e+01 2.742133056905726729e-01
-6.207236940580337148e+01 3.705770445990251005e+01 2.750532940429066819e-01
-6.145940483839450508e+01 3.632539139690300800e+01 2.805284741481437472e-01
-6.113716569559434788e+01 3.598312037878462633e+01 2.821179418416401852e-01
-6.078314157944845419e+01 3.564333338016925978e+01 2.749531222354817395e-01
-6.041695773085429977e+01 3.533208664500262586e+01 2.702920859504960305e-01
-6.003183220496323713e+01 3.500560697183372127e+01 2.692907679179621372e-01
-5.966228270866646000e+01 3.469355988245574451e+01 2.707723480243946490e-01
-5.925676224820215054e+01 3.437664129915616229e+01 2.722338093896929934e-01
-5.884033222835587651e+01 3.406055944365814980e+01 2.730198457316079796e-01
-5.841691190443047788e+01 3.373511300554183379e+01 2.698370461759198591e-01
-5.799921552813444237e+01 3.341524858652603314e+01 2.720511567168693023e-01
-5.707861121183793784e+01 3.276565273776376586e+01 2.679548690719635307e-01
-5.659414544715132678e+01 3.243934197519450180e+01 2.659566687472543212e-01
-5.608084641157321215e+01 3.210336204002843630e+01 2.634172241818457660e-01
-5.558077975532827253e+01 3.176852169969059858e+01 2.655573214332003218e-01
-5.504102378734418011e+01 3.142863504623909421e+01 2.634484619778030279e-01
-5.447749357869719944e+01 3.109255116338297853e+01 2.631077924192761763e-01
-5.390419173019563459e+01 3.074510026028716325e+01 2.656673435388456905e-01
-5.331608925010085898e+01 3.040174841827973040e+01 2.663858702744184015e-01
-5.271549504211790094e+01 3.004506567331516464e+01 2.664406604483395835e-01
-5.209168020547710398e+01 2.967617243221377876e+01 2.675324629260211751e-01
-5.081660586372601784e+01 2.893539624554358980e+01 2.696989139003955760e-01
-5.014273890483853080e+01 2.852994051265305941e+01 2.663731303952678875e-01
-4.947975783399547822e+01 2.814651140560098952e+01 2.679076547293559596e-01
-4.881980225736614898e+01 2.776278723077411925e+01 2.689965227799935299e-01
-4.815418149840368756e+01 2.739274688821110360e+01 2.691375830170477101e-01
-4.748089611535831978e+01 2.702328866050173772e+01 2.721158114455402011e-01
-4.684537589974491567e+01 2.664584378811092336e+01 2.657521451284796665e-01
-4.617605434080407178e+01 2.627607386131581535e+01 2.660600439839821973e-01
-4.550428959431149423e+01 2.591131408354001309e+01 2.640908289899277506e-01
-4.483588794833579527e+01 2.553935517110844344e+01 2.652651144765971747e-01
-4.348428657843299305e+01 2.481270028762018143e+01 2.579735324868859259e-01
-4.281009514030935037e+01 2.444708886625640432e+01 2.648759521021823993e-01
-4.215082749259622119e+01 2.408234328684185499e+01 2.653556293399799149e-01
-4.148051767591741168e+01 2.371549595632667717e+01 2.619709977876558682e-01
-4.081219248347390050e+01 2.335589849061111423e+01 2.614342619839227222e-01
-4.013812934265948940e+01 2.299444818732967022e+01 2.572269840222940473e-01
-3.947387821545375175e+01 2.263831703908286030e+01 2.530875965151877516e-01
-3.881086755980357594e+01 2.227659277179810360e+01 2.528887473740579761e-01
-3.815587205861603337e+01 2.191548581873230361e+01 2.466438276762443760e-01
-3.749882668578884193e+01 2.155752164659107351e+01 2.430641049019208744e-01
-3.618635351415110790e+01 2.084573870449435518e+01 2.426435724697058038e-01
-3.552708192596699632e+01 2.048997977492378908e+01 2.377574862090754415e-01
-3.490713068695984589e+01 2.014291650882573848e+01 2.354571300229939546e-01
-3.428389704449504194e+01 1.979615872938243015e+01 2.329422815371278155e-01
-3.366436610193185430e+01 1.945923116067746861e+01 2.288622652281575576e-01
-3.305472470374982663e+01 1.912394756146389341e+01 2.233592439761082904e-01
-3.246206320112645471e+01 1.879435786023467259e+01 2.282545699051419241e-01
-3.187541302450850011e+01 1.846833799294805090e+01 2.221346471100069664e-01
-3.129737227414507927e+01 1.815202849026307064e+01 2.218220244858715162e-01
-3.072003933921385155e+01 1.784093882066155956e+01 2.223049569773132284e-01
-2.958015263130490879e+01 1.719124970269521668e+01 2.308306270414852701e-01
-2.902569669969667743e+01 1.688663103155679579e+01 2.382542369213482836e-01
-2.846388320311079312e+01 1.657935825194784840e+01 2.426826613075934169e-01
-2.790236407234382554e+01 1.626556991535319341e+01 2.492253948275957587e-01
-2.737583031372829723e+01 1.597146330498181932e+01 2.540336724239078414e-01
-2.682526673401173767e+01 1.566750197224629026e+01 2.523903640167548534e-01
-2.628214994038084029e+01 1.536748237455244315e+01 2.572261973390865819e-01
-2.574444877058868286e+01 1.506727863838107773e+01 2.646031383707605489e-01
-2.519886705600484689e+01 1.477084989861968189e+01 2.684945525717210568e-01
-2.466369364104018302e+01 1.446427458067634930e+01 2.694148901203616830e-01
-2.359958937837204473e+01 1.388115466249046115e+01 2.758679112613702245e-01
-2.306772621325772477e+01 1.358962087572181865e+01 2.781512740115870130e-01
-2.254836667551065332e+01 1.331452381536023921e+01 2.815663496043041558e-01
-2.202905071037181628e+01 1.302098181325310655e+01 2.891454312237862201e-01
-2.150474200646327816e+01 1.274132163375526083e+01 2.945354971057798643e-01
-2.098511614464610631e+01 1.246292121816914822e+01 2.993481582590113987e-01
-2.046684294037982355e+01 1.219181753606188146e+01 3.016845034267809922e-01
-1.995463006383541682e+01 1.191426282601953268e+01 3.066638796537997091e-01
-1.944332046895272370e+01 1.164643328172719983e+01 3.113416750291313484e-01
-1.894197393935962381e+01 1.138504285435283947e+01 3.082740533459693566e-01
-1.796756433314788381e+01 1.086971660903639147e+01 3.133316607274065912e-01
-1.750798513156755121e+01 1.063109360353576349e+01 3.166338677857736261e-01
-1.704654511100486047e+01 1.038798939264293253e+01 3.181363626904896158e-01
-1.659873943437487753e+01 1.015068906588995823e+01 3.191417233373878837e-01
-1.616026512717495933e+01 9.909768379047452669e+00 3.245962781549958098e-01
-1.573515972851415690e+01 9.683008387613760704e+00 3.258931299622134237e-01
-1.531884716971727833e+01 9.465634796268187046e+00 3.298134169507376257e-01
-1.490257944052646799e+01 9.226960814351475193e+00 3.348572147299746504e-01
-1.451277820833704268e+01 9.016569962667524862e+00 3.361807209466023405e-01
-1.376093551452250807e+01 8.603955187072605426e+00 3.383371376234742822e-01
-1.339411103257291558e+01 8.406558492828562379e+00 3.451683345737504016e-01
-1.305295357002572665e+01 8.214935841491023183e+00 3.487733180917425013e-01
-1.272630934246283019e+01 8.039968818444844345e+00 3.519551785353354223e-01
-1.242591840762510280e+01 7.876034665218357489e+00 3.529320182576369813e-01
-1.214702832063142424e+01 7.716710714307221330e+00 3.572409995503360580e-01
-1.188208377858411424e+01 7.568378282675752189e+00 3.557064732780139682e-01
-1.162759149601824937e+01 7.427772264022705073e+00 3.597420541431435304e-01
-1.138269657783576072e+01 7.294456562047781034e+00 3.596713996629345989e-01
-1.114598173675285686e+01 7.163642459771466520e+00 3.631360886875636407e-01
-1.069061479912313573e+01 6.905973617382809238e+00 3.665823861396142469e-01
-1.046400058780617925e+01 6.782706540644410254e+00 3.687691831943562537e-01
-1.024256569164451314e+01 6.660326213056267264e+00 3.712782833216095035e-01
-1.001677385140003906e+01 6.536360605319224248e+00 3.713572618980061080e-01
-9.796571467906167285e+00 6.413042665412501897e+00 3.750000496568854924e-01
-9.576630085622049648e+00 6.287968148553929382e+00 3.765938311520338200e-01
-9.357668607389598492e+00 6.164798892882403791e+00 3.775760249526864953e-01
-9.142535317399969941e+00 6.049455232200271482e+00 3.787767129567629620e-01
-8.930581830330895698e+00 5.928386163595012803e+00 3.778037312246174118e-01
-8.717347392987988997e+00 5.803466030950774623e+00 3.815724814167202883e-01
-8.284860574971645519e+00 5.583127050845284600e+00 3.826382471601021962e-01
-8.069977954498599004e+00 5.482170356371463882e+00 3.873612638055041746e-01
-7.856239204430520040e+00 5.379368188425919683e+00 3.892883442812995476e-01
-7.634706191596659863e+00 5.278886100398442416e+00 3.846628889540590901e-01
-7.408628690770521885e+00 5.180305691029943205e+00 3.872781418844064572e-01
-7.199888415487276205e+00 5.078887750977350457e+00 3.896359114929097700e-01
-6.988006306753537622e+00 4.978057528601380177e+00 3.898241232540347045e-01
-6.771122562712927895e+00 4.874832991039663277e+00 3.947089051005165938e-01
-6.580282242071652021e+00 4.777789948812678489e+00 3.976987833359699742e-01
-6.369904145470062673e+00 4.680405856764767947e+00 3.922537969235750932e-01
-5.955625715186911862e+00 4.478044232147117221e+00 4.052847861390773687e-01
-5.747751780877356609e+00 4.377820354259370994e+00 4.044943371380702590e-01
-5.554724077886563194e+00 4.274807765077183852e+00 4.062979263624495463e-01
-5.353718859896293480e+00 4.169765401824704121e+00 4.087135966506201257e-01
-5.155744210166249175e+00 4.066066690542122330e+00 4.071570722507888984e-01
-4.949130587662245340e+00 3.962593757777963521e+00 4.079893072939857479e-01
-4.752369088524455165e+00 3.858287636498913820e+00 4.072859303001683529e-01
-4.549921598100978848e+00 3.754378844554814521e+00 4.099953828662348254e-01
-4.358910368109294886e+00 3.652022806281379097e+00 4.128471486590883366e-01
-4.167590922205146597e+00 3.554067719839665074e+00 4.170567109976843767e-01
-3.739222036926066028e+00 3.308003188803978034e+00 4.138885095683391135e-01
-3.514021511082546567e+00 3.182978042616713132e+00 4.167240400538494427e-01
-3.275500960147796459e+00 3.048100128722543101e+00 4.131643719532012149e-01
-3.029992861583120423e+00 2.910939983084216642e+00 4.249198123223121293e-01
-2.781271481075056506e+00 2.757853638369409222e+00 4.197260344439295299e-01
-2.517314120137549072e+00 2.601996052150618688e+00 4.191329089751858472e-01
-2.256865307209186433e+00 2.448292221919960987e+00 4.229237631506899131e-01
-1.981893144363235493e+00 2.285240761952491262e+00 4.243377087889623756e-01
-1.701656552045413662e+00 2.119868988852588565e+00 4.232359451272167394e-01
-1.426515613010669759e+00 1.950908763104426180e+00 4.264700107762762205e-01
-8.436702508999158745e-01 1.593972386441561362e+00 4.271659993370087172e-01
-5.427852893155300507e-01 1.394001473960723381e+00 4.281909227942966023e-01
-2.264363159913433954e-01 1.211729740341218609e+00 4.286569361813810097e-01
9.419170034461288310e-02 1.018758397977431951e+00 4.313352267043335520e-01
4.269363055009978147e-01 8.162533266580744851e-01 4.336862024739651655e-01
7.661899804775851308e-01 6.166479514133467177e-01 4.322964274869594004e-01
1.102108694331771499e+00 3.913289516179263572e-01 4.303308093441582383e-01
1.423694606398251405e+00 1.708642941901850065e-01 4.288022117346796946e-01
1.742438147992024788e+00 -5.429589959929170817e-02 4.309968565075650293e-01
2.069491172423322922e+00 -2.636288483841937591e-01 4.437257379402879121e-01
2.741804146188295377e+00 -6.224581012324721385e-01 4.540196262920788151e-01
3.079324304080929053e+00 -7.922456901065109136e-01 4.575099882501563187e-01
3.404451433035019292e+00 -9.513271236939768727e-01 4.582056033770824932e-01
3.742410304066503990e+00 -1.109806424746111020e+00 4.594941917218213767e-01
4.083912334372237218e+00 -1.258546774788978695e+00 4.738343465470433724e-01
4.417780431307227751e+00 -1.377494864521262130e+00 4.785799351500541476e-01
4.755622312302792309e+00 -1.491434901892008114e+00 4.731772221319801019e-01
5.095927295321772021e+00 -1.594271509062491710e+00 4.787205487518761959e-01
5.442462403213744082e+00 -1.698626671602503357e+00 4.764967871350527240e-01
5.750375188491307910e+00 -1.803355744941796956e+00 4.907749118077571193e-01
6.413286069138010248e+00 -1.978044996259242794e+00 4.979387066296394604e-01
6.743405738990512432e+00 -2.078993475716766959e+00 4.929035388028604192e-01
7.072323984232459892e+00 -2.181244107750093697e+00 4.966154698811036106e-01
7.390930744967153743e+00 -2.299282774480209568e+00 4.904851591888714779e-01
7.709984530728679175e+00 -2.415619072590470040e+00 4.798168664695274810e-01
7.958867784606232121e+00 -2.515690439266147216e+00 4.770970423190517007e-01
8.182535772065804736e+00 -2.602794654608570291e+00 4.756650940176385678e-01
8.375265535467306677e+00 -2.679268892950807057e+00 4.734596620453317417e-01
8.523839015295633814e+00 -2.743310784337016806e+00 4.745819598347176260e-01
8.636841753076208050e+00 -2.803396575717811423e+00 4.786690103973774146e-01
8.769334543412979244e+00 -2.866481427122905323e+00 4.766754185509927133e-01
8.799248090037366410e+00 -2.879474054978444109e+00 4.740337171466633137e-01
8.786853666371444049e+00 -2.879973920291464040e+00 4.755763883046471019e-01
8.770470555057558570e+00 -2.873458887989847277e+00 4.798035670717208934e-01
8.771828247269795042e+00 -2.866583473647661862e+00 4.839181893731290263e-01
8.772279744654429834e+00 -2.868340991510208937e+00 4.840405055812004864e-01
8.769001856172977227e+00 -2.870074772553628861e+00 4.861884754589189672e-01
8.771123055451234052e+00 -2.870103243259143788e+00 4.822815215323181803e-01
8.771733906655745372e+00 -2.869729705256868435e+00 4.849798926880768413e-01
8.769297185443152287e+00 -2.869149787220995229e+00 4.834268495819427081e-01


==> 07p_rinsw.txt <==
x y z
4.396563580137851091e-01 5.517011706448471386e-01 1.604019757109960975e-01
4.886042628151914813e-01 5.193681395322171657e-01 1.605047793687014446e-01
5.520604110921533136e-01 4.777502376750836777e-01 1.604371063606206405e-01
6.245230452044823188e-01 4.305533641092080810e-01 1.601179203978093935e-01
6.928321000450184952e-01 3.864208732273550773e-01 1.597699637361049141e-01
7.630737272126815185e-01 3.414856308396982398e-01 1.596801786232362463e-01
8.430260164520304578e-01 2.909521540386189042e-01 1.599994403787011188e-01
9.180814523982685493e-01 2.441562870965220955e-01 1.602291393920134144e-01
1.003968475211605149e+00 1.914835424458212754e-01 1.597361455697812738e-01
1.086469586739112536e+00 1.421012195353376639e-01 1.582185689113245752e-01
1.279771540789874429e+00 3.247298937512799188e-02 1.540981513030969530e-01
1.385512008409600870e+00 -2.588850197910952389e-02 1.529267191550311433e-01
1.498392890761070184e+00 -8.634642112430324090e-02 1.526426935933600793e-01
1.637341667936010658e+00 -1.603078858482633873e-01 1.532425102449107568e-01
1.772219864130207601e+00 -2.278005161557256075e-01 1.545761595131373289e-01
1.932469695618497019e+00 -3.018372806903811822e-01 1.557561042347943570e-01
2.097050363871443501e+00 -3.737964493797517607e-01 1.568716382850293134e-01
2.269394318547640843e+00 -4.444012708699721648e-01 1.594272299406397919e-01
2.428379085052442043e+00 -4.965303121540673992e-01 1.618874346877967330e-01
2.570895302656124315e+00 -5.359717737540363736e-01 1.636618056340700400e-01
2.943998309384303180e+00 -6.380672144700050286e-01 1.675641684916208130e-01
3.130471786876636742e+00 -6.793356204754326111e-01 1.685114104010376757e-01
3.378246576155899294e+00 -7.358535197353512913e-01 1.686771181765463756e-01
3.577683765723451703e+00 -7.651757749513135032e-01 1.671524454384206160e-01
3.742572775414477082e+00 -7.708354066009117656e-01 1.655844679102983497e-01
3.972400692739388894e+00 -7.931759004895087006e-01 1.655282274734580505e-01
4.187599967303903270e+00 -8.029473459456868412e-01 1.699044195739298213e-01
4.453234021751915073e+00 -8.180450299643160506e-01 1.757470022229747908e-01
4.750595091504544065e+00 -8.189102645895585120e-01 1.809628930653665035e-01
4.907647661356567603e+00 -7.626458246070921820e-01 1.846393485295609593e-01
5.387453146288609496e+00 -6.602262576017663420e-01 1.892535669141973409e-01
5.639218655819018267e+00 -5.910919082530257107e-01 1.914814186231965643e-01
5.920545627825475776e+00 -4.942451229889195385e-01 1.945259579320780807e-01
6.178714634904513225e+00 -3.871647515550981078e-01 1.962705957598086803e-01
6.437946159457803574e+00 -2.589246539641067990e-01 1.975768057142384682e-01
6.719707120340983941e+00 -9.055661373244328072e-02 1.998034225281686282e-01
6.976279163399260241e+00 8.571239535341501625e-02 2.015348833382700211e-01
7.240531734317650070e+00 2.829079953017671900e-01 2.049328894800721002e-01
7.534138808152162525e+00 5.252342678960715272e-01 2.111652959471230218e-01
7.800206781307431392e+00 7.709706583549932324e-01 2.142174509164035401e-01
8.422947187793610624e+00 1.352702602971862511e+00 2.046732485130792478e-01
8.682249406326434382e+00 1.675631525054848137e+00 1.994499996657925767e-01
8.960127766631506674e+00 2.056500522806338438e+00 1.948971856605060671e-01
9.211134175248124834e+00 2.423954660573670594e+00 1.92933574332208green1187e-01
9.482036944367109754e+00 2.851991987017364671e+00 1.931664915927721049e-01
9.727210094736381762e+00 3.262304492331172590e+00 1.927884168965737222e-01
9.995313108580562655e+00 3.736644461929213623e+00 1.913471945318971079e-01
1.023941302038699597e+01 4.188078831077556075e+00 1.927049282544599507e-01
1.048406026467327479e+01 4.656925523981974457e+00 1.983283824594279932e-01
1.075580407240186709e+01 5.180252985254720777e+00 2.077847791566838631e-01
1.128962780747521499e+01 6.237620406909842430e+00 2.180783033846616370e-01
1.155263710459777649e+01 6.768668194457668541e+00 2.209798063851953209e-01
1.182168495364498639e+01 7.315021561245827364e+00 2.255438179663922516e-01
1.211323837634523670e+01 7.920149869018675126e+00 2.295840429690960138e-01
1.237741899466837836e+01 8.480081596455082860e+00 2.315788711298831515e-01
1.268783813162408691e+01 9.115477566007337273e+00 2.334560542474897193e-01
1.299192941672732893e+01 9.712368543769597906e+00 2.349566372865019570e-01
1.332808142657045991e+01 1.038143753704976291e+01 2.370533344516213003e-01
1.363988446534336774e+01 1.100216997756742643e+01 2.387021486078804988e-01
1.396086511054892298e+01 1.163481183480700309e+01 2.378263607359359377e-01
1.464939572270943557e+01 1.299579059647710899e+01 2.341328052197553522e-01
1.504386621264460544e+01 1.372957511327620495e+01 2.324347562390181032e-01
1.540408217678018943e+01 1.440329703249490301e+01 2.319117509653311204e-01
1.579630611218155067e+01 1.515104519237041458e+01 2.308004598939805974e-01
1.616682149357746567e+01 1.583940622357439842e+01 2.284640987057801609e-01
1.657104255355953626e+01 1.653999058814972756e+01 2.269021542089883769e-01
1.701401698073314250e+01 1.731465809143122314e+01 2.285030480718313883e-01
1.738660018533590801e+01 1.802084880279364043e+01 2.308465982578083719e-01
1.779624240755309117e+01 1.880690633469721362e+01 2.403362947458706489e-01
1.816847045636646030e+01 1.952673262254439734e+01 2.438557233651174050e-01
1.895190335311939123e+01 2.104287665017526976e+01 2.353239531357405601e-01
1.932508694018651241e+01 2.176350971777332077e+01 2.286872977801505669e-01
1.969852073901783029e+01 2.248337709648637528e+01 2.227750034496358000e-01
2.010854264617313802e+01 2.327640663686100098e+01 2.181769220460998693e-01
2.047840944944409358e+01 2.399918014330962279e+01 2.140697228860136692e-01
2.088738943885418564e+01 2.478918479559344945e+01 2.084217745262195720e-01
2.126011957305963662e+01 2.550802945896287710e+01 2.040380340716685670e-01
2.163171102977420546e+01 2.622400057097240378e+01 2.019504726606962119e-01
2.204098554887502459e+01 2.701208736965695678e+01 2.027943151986743853e-01
2.241314041832448112e+01 2.772815663406247566e+01 2.049350128752363276e-01
2.319945497895791320e+01 2.923078092348612245e+01 1.996012087340186536e-01
2.357581239177212495e+01 2.994682732512874423e+01 1.911010586499296005e-01
2.398732597511443743e+01 3.073067968124104965e+01 1.811496256937521476e-01
2.436134353270145780e+01 3.144311494455482503e+01 1.706457650015490712e-01
2.477143665151892549e+01 3.222540609991781224e+01 1.614613836721360551e-01
2.514323760581819300e+01 3.293784039722061152e+01 1.569452048407655176e-01
2.551464110674627861e+01 3.365098292864323071e+01 1.544066385214332149e-01
2.592387958090179012e+01 3.443329670816523702e+01 1.528516649113531856e-01
2.630034890160521144e+01 3.515443953716582826e+01 1.490226722122498515e-01
2.670726055086062445e+01 3.593223955138250858e+01 1.499797797057652871e-01
2.744177930799305543e+01 3.734281952837191909e+01 1.602229421099081452e-01
2.784252417808044200e+01 3.811586632676008435e+01 1.615026525984044059e-01
2.820355662190115353e+01 3.881467531882024247e+01 1.586796622322970141e-01
2.859418303839433051e+01 3.958254595187880653e+01 1.531919256817010078e-01
2.894442549894619177e+01 4.027848930268019956e+01 1.516078728180776103e-01
2.929222212344001974e+01 4.097268345107263343e+01 1.524688706132462657e-01
2.967449605200125973e+01 4.173592358157204529e+01 1.527458369507221636e-01
3.002082948688881459e+01 4.242319360842682130e+01 1.516948240891290711e-01
3.039980379814891975e+01 4.317646713922087542e+01 1.497406106751872912e-01
3.108282648506353851e+01 4.453837825897580416e+01 1.461972665668558324e-01
3.145601642237145867e+01 4.528058265761534784e+01 1.440164123625315706e-01
3.179613979029774740e+01 4.595424174195075295e+01 1.388756397612270765e-01
3.216326789160220301e+01 4.668800227144712522e+01 1.301258709789918089e-01
3.249438808334686968e+01 4.734900441856491682e+01 1.220067212859664296e-01
3.282163422850385359e+01 4.800306446811947580e+01 1.144921887328166354e-01
3.317674934962047217e+01 4.871439575795177745e+01 1.072597364818852761e-01
3.349378894889486702e+01 4.935044436558713699e+01 1.026874043857152197e-01
3.383616232787078815e+01 5.003879435744225646e+01 9.981729029639394013e-02
3.414153759330255156e+01 5.065217055266379020e+01 9.884716649600047700e-02
3.476587243992647558e+01 5.189168818723970844e+01 9.955290676028917540e-02
3.505853834831000171e+01 5.245949541770663416e+01 9.970343113772800470e-02
3.537615894986697640e+01 5.306831066170002487e+01 9.864634541481838437e-02
3.566101979218282025e+01 5.360802436631406209e+01 9.632566281601040448e-02
3.594460019779512550e+01 5.413377199153892860e+01 9.322071194418771189e-02
3.625458445279755892e+01 5.468936952012332853e+01 8.927913553050738360e-02
3.653664857640190178e+01 5.517427704828982371e+01 8.581409944741660856e-02
3.684697527475490375e+01 5.568163497698063225e+01 8.290442690023412664e-02
3.713034158874578594e+01 5.611782226293091469e+01 7.976524506453624985e-02
3.741384134960809860e+01 5.652967827288951952e+01 7.640557008218276658e-02
3.801680626497790172e+01 5.732239714792530094e+01 6.965634851983587561e-02
3.834160623534039303e+01 5.769544600196031325e+01 6.754527765833780173e-02
3.861054616617263946e+01 5.792897143139877159e+01 7.474559037487786550e-02
3.889755988479270599e+01 5.809650268298091191e+01 9.084193564673208321e-02
3.926297951053514623e+01 5.843449961019704375e+01 8.558166128690863905e-02
3.958519736752974438e+01 5.864069785457726169e+01 8.248073596639200755e-02
3.993985754633894203e+01 5.888252283018435662e+01 7.675896336156325106e-02
4.030809513120658494e+01 5.910932781855024842e+01 7.204210016072373768e-02
4.072121384416998069e+01 5.932007426409833784e+01 7.222258681720243600e-02
4.139276724678404662e+01 5.977216689809424111e+01 1.131956487248729909e-01
4.224786033619267300e+01 6.009928291372366260e+01 1.073685100404750403e-01
4.271088742974056629e+01 6.024093971676406767e+01 9.896062597498572755e-02
4.314794345498102501e+01 6.034924597987455996e+01 9.854475987343250254e-02
4.360489057049996831e+01 6.043590142438487334e+01 1.029429714044100830e-01
4.412918775572829588e+01 6.050249323875262064e+01 1.075846096927264572e-01
4.462301134254502699e+01 6.053694827309273307e+01 1.155934933578920965e-01
4.518508293757316352e+01 6.054554042771273004e+01 1.242603626007650064e-01
4.571194694783061863e+01 6.052462867225207788e+01 1.302665727819602992e-01
4.630611912483437465e+01 6.047298857980880626e+01 1.359750251411762367e-01
4.685888596879794221e+01 6.039848900796290110e+01 1.432793693652434364e-01
4.805196020671668578e+01 6.015656930050683826e+01 1.527379464322181357e-01
4.862165329896438948e+01 6.000415148643147489e+01 1.634475818577365014e-01
4.920766187895662824e+01 5.983835208507689174e+01 1.682288686080426199e-01
4.986833022925962666e+01 5.964228424153167651e+01 1.697770765887371414e-01
5.047951352255620350e+01 5.945050530551899470e+01 1.676787059787997747e-01
5.108449012719454174e+01 5.923715042810816556e+01 1.764099466459119747e-01
5.170924865622811950e+01 5.896418055161322513e+01 2.234522459869260902e-01
5.230291484826251036e+01 5.870956302917168301e+01 2.542266074604822013e-01
5.299801890061977616e+01 5.842721789227321239e+01 2.630037207531487620e-01
5.364474427040216398e+01 5.815808540816218652e+01 2.646849786213778533e-01
5.485204668918805737e+01 5.748615691925130022e+01 3.895006564782627079e-01
5.546662867837189026e+01 5.715759043392373684e+01 4.302304626419779510e-01
5.616631307087044434e+01 5.679417418530703543e+01 4.621952680747472009e-01
5.682563833036192591e+01 5.646714114836268550e+01 4.674718006754968735e-01
5.749599583571157524e+01 5.614003106279402999e+01 4.565382147519393419e-01
5.822903323877977755e+01 5.577414293376959620e+01 4.455349935987499288e-01
5.889281160438905971e+01 5.543760757620553647e+01 4.346987716337531449e-01
5.955160722779709914e+01 5.509271186525830899e+01 4.197284191185569613e-01
6.026472613720279270e+01 5.470274215386893246e+01 4.014739583403259537e-01
6.091970575567285096e+01 5.435709673631898653e+01 3.891469073183558836e-01
6.229665988604530469e+01 5.363871234087213224e+01 3.696691316315394715e-01
6.294827558103465037e+01 5.329672370893977273e+01 3.693967607008896148e-01
6.366355905109811886e+01 5.291780995298405799e+01 3.732310005966311128e-01
6.431212319599782745e+01 5.257282958792273320e+01 3.778982703941198840e-01
6.496563095134337118e+01 5.223083570246045326e+01 3.771636352220677502e-01
6.567827934582513194e+01 5.185362913500259907e+01 3.687619497015049985e-01
6.632078673969942884e+01 5.150774766869023580e+01 3.615433365361850893e-01
6.696844123716223862e+01 5.110164097679916040e+01 3.564177280233553624e-01
6.757387131083658005e+01 5.074277228482640112e+01 3.524849326686885220e-01
6.820092504868682681e+01 5.039140846165474841e+01 3.483343668536754700e-01
6.947506959612053379e+01 4.963103751474073277e+01 3.513229966118201486e-01
7.018554359679470167e+01 4.924235284942951552e+01 3.473726057469733730e-01
7.083658886259607357e+01 4.888720651444662479e+01 3.442295185742558772e-01
7.147181288231141139e+01 4.852372637968313995e+01 3.427613832196541033e-01
7.216892700714035414e+01 4.812155951068372417e+01 3.433527610612497893e-01
7.282966202758103691e+01 4.775872202930715815e+01 3.416013686274100847e-01
7.350062054982370796e+01 4.739884831980279500e+01 3.375903529667576564e-01
7.424837065740257458e+01 4.700313499346705726e+01 3.364113829411685130e-01
7.492803901999198501e+01 4.664001825819982372e+01 3.416736126625314895e-01
7.568143060497951069e+01 4.623858206117623837e+01 3.486883935234130760e-01
7.706244595888853155e+01 4.550495392543231787e+01 3.579593511926985050e-01
7.781728595419903627e+01 4.509796662236818321e+01 3.630283391935021364e-01
7.852880733830269833e+01 4.472844784516197336e+01 3.632044928897047442e-01
7.931448086436648737e+01 4.431960263652009502e+01 3.586060805935493701e-01
8.003624226997212077e+01 4.394507187164105488e+01 3.504643320184095967e-01
8.076679305642207396e+01 4.357089378346061892e+01 3.423742070508819513e-01
8.157757472865949921e+01 4.315498740126465549e+01 3.347948049929833081e-01
8.232791017475747708e+01 4.277133667451305854e+01 3.289391078843033611e-01
8.311272970256285930e+01 4.234734204614311182e+01 3.309274991292346924e-01
8.458814673771598791e+01 4.156852429391225456e+01 3.286683443550429962e-01
8.539453009427001007e+01 4.113722016599298570e+01 3.289488890044819369e-01
8.612997363459751909e+01 4.074530277384048560e+01 3.223717474074306866e-01
8.693841788105760315e+01 4.031757162615199519e+01 3.128895990582215014e-01
8.767123365852032180e+01 3.993023659353699628e+01 3.103333501183876963e-01
8.840064167932231953e+01 3.954394211890367217e+01 3.138639242944489816e-01
8.919916016261061031e+01 3.912124357009732734e+01 3.232373662406459180e-01
8.992238478032217586e+01 3.873735106176095400e+01 3.339991409976275083e-01
9.064360108202035349e+01 3.835038411682760540e+01 3.450425627338464807e-01
9.143018873283227776e+01 3.792763486109618754e+01 3.558886065977250324e-01
9.292048241368712524e+01 3.712769655203275221e+01 3.543151308464488891e-01
9.361467948094724534e+01 3.675408792435813865e+01 3.569833651820003007e-01
9.431521287207505111e+01 3.638061330980223573e+01 3.556047420986356844e-01
9.508353733497702365e+01 3.597574109884710936e+01 3.522962828455831197e-01
9.578110343607676214e+01 3.561291944146056920e+01 3.500754228484668218e-01
9.654502379301919746e+01 3.521759703897942728e+01 3.533981112008400260e-01
9.723614563326600546e+01 3.486361822840687807e+01 3.592347962118719873e-01
9.792882111452797744e+01 3.451501473404664466e+01 3.652470293622984143e-01
9.869239514321213846e+01 3.413497756442670550e+01 3.725645784352842882e-01
9.946043962469519784e+01 3.375818719489783604e+01 3.700238630431932907e-01
1.009348135446392121e+02 3.303366453934064850e+01 3.571927659764583263e-01
1.015998223880503133e+02 3.270864300950352543e+01 3.516443051630846472e-01
1.023360386909614022e+02 3.235448828672902266e+01 3.458037329762675416e-01
1.029973424151043275e+02 3.204062710533673197e+01 3.379831870469559574e-01
1.037413183320210806e+02 3.169807594035113851e+01 3.257745600994171875e-01
1.044190618738621481e+02 3.139325746228149683e+01 3.183719308758640176e-01
1.050919421633161903e+02 3.109186685844540321e+01 3.144093893611293322e-01
1.058355414917554924e+02 3.076471075842217573e+01 3.115009883011435887e-01
1.066584336953011700e+02 3.041277922044116266e+01 2.958572252722552198e-01
1.074568489439081418e+02 3.007233284463328360e+01 2.821356323508685815e-01
1.087282885336846903e+02 2.953806697320849395e+01 2.714128001523279377e-01
1.094257814224527294e+02 2.925147519868704649e+01 2.668244609631761355e-01
1.100914121784316251e+02 2.898524506016741853e+01 2.621094388449430879e-01
1.107582774433578550e+02 2.872592753968440960e+01 2.622792459090023121e-01
1.114533132083538476e+02 2.846465131379486380e+01 2.652875145277095448e-01
1.120153216640913456e+02 2.826356671991587888e+01 2.723248375512952180e-01
1.126335309061151406e+02 2.805228596599691926e+01 2.750626027861987066e-01
1.132979618828893251e+02 2.783117548797531171e+01 2.621986123906849819e-01
1.139666871571398872e+02 2.761780339081553493e+01 2.529122349101325384e-01
1.146993515190389417e+02 2.739275231396696952e+01 2.472173331933446572e-01
1.161115244340470838e+02 2.698713400720321687e+01 2.414109576498852383e-01
1.168443624704693775e+02 2.678827440193698450e+01 2.253933794516943812e-01
1.174698566530572634e+02 2.663515220619352064e+01 2.221292529031731744e-01
1.181933944699970596e+02 2.646334826894078418e+01 2.141336823927139088e-01
1.188824120402488518e+02 2.630687754169926151e+01 2.056602004884195700e-01
1.196725363430395248e+02 2.613187434747726101e+01 1.953655318793873774e-01
1.203660604392509299e+02 2.598888001140469584e+01 1.949601671093579291e-01
1.210674604689990872e+02 2.585272520179041678e+01 1.995263954955348584e-01
1.220437951234013383e+02 2.563344212047708837e+01 1.755570154501310265e-01
1.228243325877506322e+02 2.547743699035645548e+01 1.659547352611068505e-01
1.243360326674484782e+02 2.522145026945609203e+01 1.473080692966496075e-01
1.250532406215490084e+02 2.511673682190703616e+01 1.318035723278634386e-01
1.258557845491859837e+02 2.499835150417750995e+01 1.192298830388020259e-01
1.266677917308637404e+02 2.485725757585765194e+01 1.020279199760471267e-01
1.273900259392613918e+02 2.475660588180284094e+01 9.596753620361619941e-02
1.282323947994502475e+02 2.463603813123922137e+01 8.933032201946944362e-02
1.290917754456409341e+02 2.449041198799286434e+01 6.664702259705389265e-02
1.298816525614130057e+02 2.439535915125551568e+01 5.829469606420771555e-02
1.306163235670645122e+02 2.430716569600826560e+01 5.255038539694228961e-02
1.313548060738710888e+02 2.422315243923702610e+01 5.168105981913147240e-02
1.329086611076257327e+02 2.405872178120237947e+01 5.565744340380547606e-02
1.337284360834703989e+02 2.397513634233666835e+01 4.877867365638925701e-02
1.344652162442360464e+02 2.390577431456480539e+01 4.299546661194937613e-02
1.351993457283121245e+02 2.383957172696333870e+01 3.881829124464099279e-02
1.360017844242174760e+02 2.377184223763165249e+01 3.820575937335107808e-02
1.367303712184491076e+02 2.371411757827400990e+01 3.717750161590391289e-02
1.375265683226362228e+02 2.365514494548616753e+01 3.210009364536578480e-02
1.382481331951540255e+02 2.360531440358911937e+01 2.570786116891568551e-02
1.389655697284624125e+02 2.355885141029300911e+01 2.497390535998275651e-02
1.397499579972261756e+02 2.351184692489526640e+01 2.847909439094156725e-02
1.412323706518271820e+02 2.343323857691881784e+01 3.901627532626950057e-02
1.419197949302005952e+02 2.339589658475684075e+01 2.957323264564354348e-02
1.426160923896106283e+02 2.336533843200233562e+01 2.971047885957209256e-02
1.433694155228864133e+02 2.333320690259737518e+01 2.815417315027904377e-02
1.440405130649978673e+02 2.330579054513453485e+01 2.300915989635876624e-02
1.447634616392708153e+02 2.327960487039875659e+01 1.400251601654942113e-02
1.454049868956604712e+02 2.325958920768050575e+01 6.835222455340850267e-03
1.460337241247769384e+02 2.324188792376278911e+01 2.055577306803696436e-03
1.467106727608517929e+02 2.322434428639865089e+01 -6.639358855015375926e-04
1.473007307158215440e+02 2.321168584619643838e+01 -3.256217513352033244e-03
1.484803221150030765e+02 2.319143887575972940e+01 -8.900133404304233498e-03
1.490357379239291618e+02 2.317987615957166980e+01 -4.824299466162196293e-03
1.495958912737726791e+02 2.317242045877064882e+01 -7.082562708945860930e-03
1.500774805758188393e+02 2.316963224697587975e+01 -1.112121482258901506e-02
1.505397179385065840e+02 2.316847448682868560e+01 -1.399652063279679948e-02
1.510502495542756378e+02 2.316372337838550521e+01 -1.159361735760353063e-02
1.515116927156855411e+02 2.315857439931982498e+01 -4.442038802378367457e-03
1.519590481131897093e+02 2.315851973424459231e+01 -3.397437991731727669e-03
1.523394343787018101e+02 2.316394162250380973e+01 -6.728908300404540244e-03
1.530703166888712872e+02 2.317754042721194097e+01 -3.452145628364777785e-02
1.533978850953211008e+02 2.318774260444969570e+01 -4.178724695847260695e-02
1.536887492462338685e+02 2.320766730842431258e+01 -3.645058203117940154e-02
1.539936956003208479e+02 2.322505116558488325e+01 -3.444108758838235196e-02
1.542608715385155165e+02 2.323967342188716501e+01 -3.561371683949401956e-02
1.545401699622971421e+02 2.325934663227264565e+01 -3.961056890491351790e-02
1.547873277922545299e+02 2.328027003323659372e+01 -4.711146302008106801e-02
1.550182973319258224e+02 2.330465101527720506e+01 -5.337315566617525930e-02
1.552371990494240492e+02 2.333749956668962611e+01 -5.567998228741813382e-02
1.554212418004971710e+02 2.337095018828041759e+01 -5.610351645452035796e-02
1.558478331504359176e+02 2.344856269389955372e+01 -4.700645642346207298e-02
1.560683617982404030e+02 2.348939061174128540e+01 -4.471845996720205663e-02
1.557546756467089892e+02 2.361413837867865340e+01 -4.766605521620170816e-03
1.558986134223177942e+02 2.366580155590396117e+01 -2.067067624962948269e-03
1.560862872393434202e+02 2.371772175813687511e+01 -2.835348616696098389e-03
1.566369698871051526e+02 2.374017383446318519e+01 -3.082076524173180121e-02
1.570200358081211220e+02 2.378359944249666214e+01 -4.630751815730752008e-02
1.572102031224784184e+02 2.385337264273145763e+01 -4.934094043727207946e-02
1.574853308499531011e+02 2.393150817906397521e+01 -5.635773340593566716e-02
1.577746797560741925e+02 2.400748710810858455e+01 -6.495920712749347903e-02
1.579625558034219637e+02 2.419975423690463501e+01 -7.155157002840362157e-02
1.579276132129272128e+02 2.430208590348344089e+01 -6.472767206908719428e-02
1.580345126085842367e+02 2.442642595820069928e+01 -6.102507452700056678e-02
1.581261078920190073e+02 2.455148447099271181e+01 -5.352445968226327011e-02
1.582379363521927473e+02 2.469119935824308598e+01 -4.563137995396321367e-02
1.584088097857130322e+02 2.486686074396215673e+01 -4.122018914601147110e-02
1.585602105813691480e+02 2.504356124402609041e+01 -3.612935442092568561e-02
1.587756121660335680e+02 2.526147350940321701e+01 -3.847990364137413022e-02
1.589759950174694723e+02 2.548060122993143750e+01 -4.078898647133247235e-02
1.591725221213706618e+02 2.571900502173921055e+01 -4.179842879752695972e-02
1.595676398564715441e+02 2.627492734282128239e+01 -4.176506095105791960e-02
1.597458150529143666e+02 2.656924284084129795e+01 -4.163431533878869661e-02
1.599305653279513422e+02 2.691694566648390463e+01 -4.229825720844124226e-02
1.600864979071280914e+02 2.725616791018352103e+01 -4.395960547916533123e-02
1.602442581356870903e+02 2.765473621166914597e+01 -4.673750707733953513e-02
1.603758718335715798e+02 2.803916966355712859e+01 -4.990189160125865775e-02
1.604943662062477188e+02 2.844555743893230826e+01 -5.299117236876285664e-02
1.606058388550845564e+02 2.891806329092743866e+01 -5.638587054191759873e-02
1.606886938312287612e+02 2.937100224729443809e+01 -6.020074608881983980e-02
1.607532408010861502e+02 2.984579832212380879e+01 -6.415125590365000630e-02
1.608240307820706789e+02 3.091381367695639781e+01 -6.966033551574177252e-02
1.608349010801255474e+02 3.151148499066099262e+01 -7.143705141719414176e-02
1.608614503605891173e+02 3.208203700195952024e+01 -7.985826127722994716e-02
1.608726812136546016e+02 3.273378263563878221e+01 -8.644737273276728584e-02
1.608477278500849081e+02 3.333775709547783350e+01 -8.606387946640706166e-02
1.608028496510665377e+02 3.395447615383903184e+01 -8.318915088538655911e-02
1.607425584166459487e+02 3.465159858882783794e+01 -8.068510535665768257e-02
1.606872460254350301e+02 3.530640552099727358e+01 -8.094624807419648072e-02
1.606460434370278278e+02 3.606183045999394210e+01 -9.174410453112849528e-02
1.605729432541189396e+02 3.674834510869359860e+01 -9.037875938085612737e-02
1.603939182392871885e+02 3.823320855315037647e+01 -8.426858973448708712e-02
1.603011118466617404e+02 3.896249241514512818e+01 -8.166829165247055378e-02
1.601927301901302769e+02 3.978455035161537268e+01 -7.945572028782957319e-02
1.600904578583311775e+02 4.054750671201531986e+01 -7.666821392674436075e-02
1.599766510546103291e+02 4.140221140822176693e+01 -7.124104129837724453e-02
1.598711938008024163e+02 4.219546468872396616e+01 -6.540869064614307504e-02
1.597536005836194875e+02 4.300262714739309189e+01 -6.167529136111607468e-02
1.595972140528494947e+02 4.390633363363075148e+01 -6.588394641796752049e-02
1.594796784478636482e+02 4.473691685501960791e+01 -6.903054800354616050e-02
1.593736277013227323e+02 4.566141515230854253e+01 -6.726373251448458657e-02
1.591471920672071008e+02 4.737668944993159670e+01 -6.259059572688566164e-02
1.590187764198739160e+02 4.834238743257956372e+01 -6.097598683523927643e-02
1.589048195184112728e+02 4.923364219853633017e+01 -5.678488612827975457e-02
1.588042897149561838e+02 5.022719624766453705e+01 -4.547733103046347480e-02
1.586867588892947083e+02 5.113736938013258282e+01 -3.110955909786250473e-02
1.585484170928557148e+02 5.205686095337265584e+01 -1.242175130649039727e-02
1.583487862635831789e+02 5.307183879424487571e+01 5.455275146671434428e-03
1.581981975965813660e+02 5.400718005388955589e+01 1.509235453035062680e-02
1.580720491812466548e+02 5.504805918936553866e+01 1.919683576167346972e-02
1.579680795678327456e+02 5.599597361456330447e+01 2.035361292462867233e-02
1.577087371420129216e+02 5.798044964989879446e+01 1.933675112169283561e-02
1.575847925599864539e+02 5.892634488935346582e+01 1.811228910159112804e-02
1.574427059203461852e+02 5.997064411139426454e+01 1.588110602162773333e-02
1.573215713685500248e+02 6.091609585008691852e+01 1.134843073883085030e-02
1.572049723551914440e+02 6.186773651456756795e+01 4.995716595340427002e-03
1.570763283741650582e+02 6.291376196331405168e+01 -1.395575824282041522e-03
1.569608280716807656e+02 6.386438539591406283e+01 -4.513477231419926738e-03
1.568180294039700300e+02 6.490375403082231287e+01 -6.051838978126694579e-03
1.566852244030653196e+02 6.584663052471937306e+01 -7.839650608698539580e-03
1.565531337708391391e+02 6.678937989748148141e+01 -1.075869685807803733e-02
1.562760047080504080e+02 6.876850250732957193e+01 -1.441718237273489911e-02
1.561234815567515852e+02 6.980146174859793007e+01 -1.443086169908763816e-02
1.559807124113699501e+02 7.073753120155350871e+01 -1.521077489135216898e-02
1.558337032768945392e+02 7.167132378119740110e+01 -1.697783314212186756e-02
1.556754380376322047e+02 7.269962138862565837e+01 -1.736122150958913091e-02
1.555323997987829614e+02 7.363280867907350569e+01 -1.368240174987639390e-02
1.553979389988358264e+02 7.456787162492233278e+01 -1.042778388823431546e-02
1.552669997605578374e+02 7.560728597529707429e+01 -1.088186539372071326e-02
1.551509745727856000e+02 7.655490388660285817e+01 -1.311371583744461167e-02
1.548880293630571714e+02 7.853144844366035215e+01 -2.821564999497144788e-02
1.547610529754348931e+02 7.946852778069597889e+01 -3.777956277076277569e-02
1.546233828656231708e+02 8.050093551735977826e+01 -4.336811877476023924e-02
1.544931500362716577e+02 8.143594015012151033e+01 -4.601651456396918527e-02
1.543496247732814481e+02 8.246450372862487654e+01 -5.092144426446690297e-02
1.542225515216096596e+02 8.340081896735786415e+01 -6.028567271295898200e-02
1.541030453878240962e+02 8.434073721660165290e+01 -6.691820723776664703e-02
1.539636745532719715e+02 8.536468582551913187e+01 -7.203897722531643621e-02
1.538334960240224802e+02 8.629080950531690064e+01 -7.630515328187215118e-02
1.537019858658231044e+02 8.721578813370926753e+01 -8.452815950169914605e-02
1.534273507001008738e+02 8.915326496221835839e+01 -1.122323529599589531e-01
1.532843488104474545e+02 9.016341468841778806e+01 -1.247637178123735258e-01
1.531531647383518759e+02 9.107794299576126207e+01 -1.343980890871403766e-01
1.530200450630496505e+02 9.198931005227765922e+01 -1.431513478371791159e-01
1.528714491535603202e+02 9.298750803346098337e+01 -1.533561802962969678e-01
1.527368231195053170e+02 9.389270224080877369e+01 -1.626118596600664989e-01
1.525907762708561393e+02 9.488309681804491902e+01 -1.724011600405162270e-01
1.524584180368081263e+02 9.578047666446384767e+01 -1.818525874964274924e-01
1.523282604124458430e+02 9.667622572107796941e+01 -1.915449467163538866e-01
1.521872861772829140e+02 9.765982558963649751e+01 -2.013382990118584293e-01
1.519333631577937354e+02 9.944060558867154498e+01 -2.142361897785120262e-01
1.517968058443136385e+02 1.004212088859864025e+02 -2.201826933204556191e-01
1.516739773008753502e+02 1.013077254293304179e+02 -2.260978449762184039e-01
1.515394545424748856e+02 1.022734620420288678e+02 -2.337659596844487708e-01
1.514172102247011082e+02 1.031514023735681604e+02 -2.376060840232514793e-01
1.512968693783896867e+02 1.040212772277063493e+02 -2.392974399082002657e-01
1.511645274720432894e+02 1.049688531127402626e+02 -2.392632111981633225e-01
1.510466946198659741e+02 1.058189885717389558e+02 -2.417724838215671024e-01
1.509200153352687153e+02 1.067430573947713555e+02 -2.445361722331196586e-01
1.508061772891658450e+02 1.075752358984204164e+02 -2.458548909302780971e-01
1.505726255364304791e+02 1.092823841380749457e+02 -2.469422329054452858e-01
1.504637012409283159e+02 1.100769657749644495e+02 -2.483745844326992469e-01
1.503565691979579242e+02 1.108579175563719303e+02 -2.501639504325605667e-01
1.502385699524657241e+02 1.117095153529940461e+02 -2.520436060660996569e-01
1.501328771639634851e+02 1.124733196846530490e+02 -2.543814748274159099e-01
1.500176568587257009e+02 1.133012207119620740e+02 -2.594270073231594864e-01
1.499148505026998635e+02 1.140434613732397366e+02 -2.645046694124141284e-01
1.498125144935106903e+02 1.147735826831765849e+02 -2.689233693985915163e-01
1.497021257741998284e+02 1.155628136829627692e+02 -2.726048383397852160e-01
1.496048029486139797e+02 1.162632453796900336e+02 -2.765852358860239057e-01
1.494033699937595543e+02 1.176867931696795324e+02 -2.865246470608479035e-01
1.493087116287290144e+02 1.183381907191340190e+02 -2.896351366528195914e-01
1.492071330348866809e+02 1.190431496706999042e+02 -2.920320915012559748e-01
1.491149651763316513e+02 1.196750631027300074e+02 -2.941003680187906921e-01
1.490215843118226076e+02 1.202943325878770224e+02 -2.959232630437320655e-01
1.489154195606135715e+02 1.209599030985740029e+02 -2.974810259621015751e-01
1.488131715696114838e+02 1.215537918380998264e+02 -2.984981356882363546e-01
1.486941261118218449e+02 1.221942426377801780e+02 -2.995225948091420065e-01
1.485802360163987714e+02 1.227652042316770604e+02 -2.996872205055256533e-01
1.484587200104443241e+02 1.233259653672154741e+02 -2.993227212568729811e-01
1.481687894182230423e+02 1.244472412080063606e+02 -2.977225324717557298e-01
1.480025212743630050e+02 1.248087710609966479e+02 -2.788609354389822714e-01
1.478007781092529456e+02 1.250598993852441794e+02 -2.448404023355912618e-01
1.476132530436923957e+02 1.253779145734209663e+02 -2.283002321827144743e-01
1.474201602237889119e+02 1.257929985257830481e+02 -2.233110831472103486e-01
1.471934336611820129e+02 1.262666594950056123e+02 -2.214804438900309369e-01
1.469629118060488224e+02 1.270217683278481218e+02 -2.451102174649297527e-01
1.466862773037811394e+02 1.276697259991242817e+02 -2.528750380983935120e-01
1.464177080260699881e+02 1.281553146782617887e+02 -2.502621803420572721e-01
1.461368731700534624e+02 1.286009849201342377e+02 -2.453940260956124220e-01
1.455468599833770043e+02 1.291964295738577562e+02 -2.369872305533145262e-01
1.452364026296063741e+02 1.295141832239482937e+02 -2.313674761669876345e-01
1.448596942103823437e+02 1.299119439033186154e+02 -2.277552077586218193e-01
1.444308563184415277e+02 1.304883737956688492e+02 -2.302290618596579408e-01
1.440317133860480396e+02 1.308132016579793913e+02 -2.261956836490965073e-01
1.438011402793243576e+02 1.308204245839568216e+02 -2.077545116638947198e-01
1.434348984517725114e+02 1.310531563583365369e+02 -2.052067202240293875e-01
1.430248128994308274e+02 1.312840990686526084e+02 -2.018108644781058947e-01
1.426431025475901322e+02 1.314705412183875524e+02 -1.976832130220670114e-01
1.422580992680531722e+02 1.316327327143459911e+02 -1.920517371685068475e-01
1.414427883418175327e+02 1.319085507889406585e+02 -1.776580683313213338e-01
1.409966618041422635e+02 1.320268547653496398e+02 -1.757116061658971218e-01
1.405782572822450618e+02 1.321101559629361759e+02 -1.700384381575875403e-01
1.402444426972394069e+02 1.321242285900447087e+02 -7.530160160128782088e-02
1.398299718055864673e+02 1.321474430682268348e+02 -1.893267083506627868e-02
1.393893902547848995e+02 1.321803482757907773e+02 -1.379447202319766808e-02
1.388984692277451813e+02 1.321973533731220982e+02 -1.092397919508084070e-02
1.384373316855321718e+02 1.321950826780096122e+02 -1.673430559456837163e-02
1.378915874024917798e+02 1.321716080812898895e+02 -4.028516326758868615e-02
1.374095292204829377e+02 1.321413089466328188e+02 -4.731808296210970877e-02
1.363686739781651056e+02 1.320352053360570039e+02 -5.836198976833328889e-02
1.358515045929718497e+02 1.319605858302726915e+02 -6.050931589008870515e-02
1.352853102471565876e+02 1.318822411367345353e+02 -5.650195294588850059e-02
1.347766110260250798e+02 1.318244424987407797e+02 -5.273251953052873753e-02
1.342068209651667132e+02 1.317579828306774061e+02 -4.999796037619386180e-02
1.336771123780521862e+02 1.316885472978714802e+02 -4.710155805984592159e-02
1.331163098566285328e+02 1.315620376704390537e+02 -4.784684508621436794e-02
1.324920058412283197e+02 1.314206811331819722e+02 -3.898392669399419752e-02
1.319131314690717716e+02 1.313052800622434688e+02 -3.080538422760609185e-02
1.306906469333976020e+02 1.311636043582855677e+02 -2.197121576606839155e-02
1.300224870595854156e+02 1.310378806044300291e+02 -2.149691169206055519e-02
1.294026377453481018e+02 1.308993569451998269e+02 -1.212430843423700777e-02
1.287681674831066232e+02 1.308101680835339948e+02 5.890657456921050139e-03
1.280512217283247196e+02 1.307275397948052387e+02 2.189303743516762824e-02
1.273817908187038768e+02 1.306420578358420244e+02 3.921043569510190840e-02
1.266287760366860766e+02 1.305256222220751283e+02 5.804811370321090458e-02
1.259291676148571355e+02 1.304231788787834603e+02 7.309350195242127202e-02
1.252086107358916252e+02 1.303383257622264750e+02 8.693970963114489026e-02
1.243946819401933510e+02 1.302621743761388302e+02 9.978819527532611922e-02
1.227933507500913777e+02 1.300685052749573174e+02 1.146975341325019160e-01
1.220128687554493183e+02 1.299634851535005282e+02 1.212397637193124156e-01
1.212075017785387274e+02 1.298830479997386647e+02 1.306713193901854475e-01
1.203028056485013906e+02 1.298129118894703424e+02 1.361629061435856713e-01
1.194828731279301053e+02 1.297095638979625960e+02 1.435914321870515598e-01
1.185655667481669866e+02 1.295990901138439995e+02 1.478566468520752242e-01
1.177164760487401622e+02 1.295058858217819875e+02 1.550360916827653313e-01
1.168282053566569516e+02 1.294532707159746678e+02 1.911643003699499133e-01
1.158532120318040768e+02 1.293661462208389707e+02 2.211211323114113392e-01
1.149804542247275378e+02 1.292550137558554866e+02 2.291352716353944330e-01
1.131235382269543663e+02 1.290027769802917419e+02 2.524501545521181667e-01
1.122397217206052460e+02 1.288735290716562076e+02 2.494458589455393893e-01
1.112668525894941070e+02 1.287345315673478012e+02 2.415964111421857186e-01
1.103733383920222195e+02 1.286195204444378533e+02 2.444553957111323395e-01
1.093870251999156835e+02 1.285007009997281102e+02 2.551802754396671480e-01
1.084928478964126839e+02 1.283910214926369235e+02 2.599119965174208069e-01
1.075976254535440262e+02 1.282802461046270537e+02 2.603799870241469416e-01
1.066126993969780301e+02 1.281602314001273726e+02 2.562479464742873914e-01
1.057192157446466751e+02 1.280505401804422547e+02 2.479510590164394346e-01
1.047442093877730542e+02 1.279258944001888949e+02 2.363860319837327029e-01
1.029786974413402447e+02 1.277000950697881336e+02 2.340946571721825575e-01
1.020097539097908736e+02 1.275783364196561820e+02 2.388452610845772650e-01
1.011440894549853340e+02 1.274645541039068917e+02 2.235892439790686248e-01
1.001796241713086602e+02 1.273479588439590060e+02 2.196739228991959059e-01
9.930619441634746636e+01 1.272412089589180937e+02 2.160012906306034430e-01
9.843901665776931509e+01 1.271352671503203737e+02 2.134000768386214164e-01
9.748615079293796271e+01 1.270241775637568509e+02 2.095467640856295555e-01
9.662319226422428642e+01 1.269316824033433164e+02 2.075558646006669394e-01
9.576948968867461076e+01 1.268490538868580728e+02 2.070614198047160404e-01
9.495310170740430067e+01 1.267621252200667499e+02 1.992426539387695816e-01
9.317660020244352381e+01 1.266718524726326649e+02 1.931777774428447003e-01
9.233070738748875783e+01 1.266564911248583769e+02 1.893575018919014807e-01
9.140614453322024247e+01 1.266647381443682008e+02 1.844491062126142333e-01
9.057197774734908080e+01 1.266976132780639546e+02 1.798510015889578650e-01
8.973471936288501638e+01 1.267571539223419279e+02 1.749774744790921210e-01
8.882117350469894745e+01 1.268534369833448778e+02 1.682771111167119527e-01
8.799795583675779653e+01 1.269666731489589182e+02 1.655783474407597489e-01
8.710006487714719015e+01 1.271177438788240011e+02 1.762626182792805807e-01
8.628984945625882119e+01 1.272801672722470840e+02 1.905802090522994430e-01
8.548237355831193440e+01 1.274692853525436362e+02 2.034888106551536735e-01
8.380403811684951165e+01 1.279502262046694341e+02 2.312102992313417316e-01
8.293797712776571984e+01 1.282404406587423296e+02 2.508084763271350437e-01
8.214590694484127198e+01 1.285206343751101201e+02 2.628513412708460284e-01
8.134570487170691422e+01 1.288186706493453926e+02 2.702087072538872925e-01
8.046744984329842509e+01 1.291671691862383682e+02 2.790347971244045988e-01
7.967072812532541093e+01 1.295003730564712896e+02 2.896804601402143131e-01
7.870520563272526715e+01 1.298856470438450970e+02 2.988297112850871740e-01
7.773463064607113893e+01 1.302494916591954279e+02 3.090386864199091699e-01
7.691656913577480736e+01 1.306327293167304333e+02 3.224934968754406550e-01
7.601772136918208389e+01 1.310676514133508022e+02 3.264819186736256373e-01
7.436723862292265608e+01 1.318714264712089630e+02 3.219317923806470638e-01
7.344820485594547677e+01 1.323175280535375578e+02 3.266915695055586100e-01
7.260255958686926192e+01 1.327260733953428939e+02 3.359085882545060908e-01
7.166157591727068166e+01 1.331803532857294385e+02 3.451109858948001596e-01
7.079687022858698242e+01 1.336012150892972841e+02 3.477153414123857478e-01
6.993133774270162917e+01 1.340233156130283305e+02 3.403928879776298433e-01
6.897658792075611700e+01 1.344889191239628303e+02 3.250913954263950911e-01
6.810736001309641097e+01 1.349124776997635422e+02 3.084386314748237545e-01
6.722108967705295868e+01 1.353415778458777368e+02 3.035784853808080053e-01
6.623253523775289864e+01 1.358185018503283459e+02 3.063086274120837560e-01
6.432488291527900515e+01 1.367355334438091745e+02 3.164117180908151417e-01
6.340848664536921575e+01 1.371770114099029456e+02 3.181574746750115423e-01
6.249204960618891391e+01 1.376207140053934381e+02 3.158909596660988139e-01
6.148211810655067922e+01 1.381122913566310331e+02 3.109045342217385266e-01
6.057325139447474527e+01 1.385559826220379023e+02 3.041365059266769033e-01
5.966489982794152525e+01 1.390009884852153164e+02 2.919468089311941794e-01
5.866368763766145378e+01 1.394926299264035947e+02 2.776237933598618146e-01
5.775434735376188655e+01 1.399398826999160974e+02 2.669844948495000980e-01
5.675648219711050757e+01 1.404323545926682186e+02 2.595132221667820760e-01
5.585664689589127363e+01 1.408778290505795781e+02 2.559659248036932899e-01
5.396918820395443817e+01 1.418142291329081104e+02 2.445411026650170239e-01
5.307189322544395083e+01 1.422610609392806964e+02 2.363509697653571606e-01
5.217562326506695314e+01 1.427095874224368686e+02 2.272759978502866818e-01
5.119977465925332183e+01 1.432020579928097845e+02 2.202722859968543889e-01
5.031451119506612457e+01 1.436519277021132552e+02 2.156491514658362973e-01
4.934380729736685112e+01 1.441486921556248149e+02 2.098777033438407325e-01
4.846484846936962754e+01 1.446021762880865253e+02 2.015254481534241304e-01
4.759054779696966619e+01 1.450566128635038012e+02 1.910145769166854135e-01
4.663581081974415810e+01 1.455568080998817777e+02 1.797222593685069425e-01
4.577134467956624064e+01 1.460124035762802350e+02 1.698401471851009592e-01
4.397088444840683508e+01 1.469676407804299743e+02 1.512211032722271808e-01
4.311625517055272638e+01 1.474236447998123367e+02 1.428440178849776088e-01
4.218035574438466995e+01 1.479246973876277025e+02 1.332550695846155264e-01
4.133341101376635152e+01 1.483795483142760645e+02 1.289461373203087402e-01
4.048877480894245195e+01 1.488338619097100377e+02 1.297487778600094066e-01
3.956678901707378770e+01 1.493287742570112187e+02 1.314551738869621511e-01
3.873684770788800336e+01 1.497716773602566036e+02 1.311186523680877014e-01
3.782599321458478414e+01 1.502570759982559139e+02 1.298773105339380007e-01
3.699835787626965811e+01 1.506991615760602485e+02 1.298078065319258623e-01
3.526446147012254073e+01 1.516251544506174014e+02 1.263684479066103927e-01
3.444099844125383925e+01 1.520632351360275152e+02 1.222080799453729300e-01
3.353546193371196438e+01 1.525443386892330295e+02 1.185788179815200349e-01
3.271913780696764462e+01 1.529766096117818392e+02 1.191501623735880117e-01
3.190698958562689214e+01 1.534062021484380125e+02 1.214729198949207334e-01
3.101145676867231771e+01 1.538766164824143061e+02 1.229586044545977752e-01
3.020282639417843384e+01 1.542976321060129408e+02 1.239713114794498694e-01
2.939833865681469049e+01 1.547142355881014737e+02 1.277220622445986442e-01
2.851168061816993315e+01 1.551712747020307575e+02 1.307865315042650023e-01
2.770363289744306101e+01 1.555866728237922985e+02 1.293178415086829736e-01
2.604469715250440132e+01 1.564364161951173173e+02 1.241661603140710723e-01
2.527318022392480046e+01 1.568320400696655952e+02 1.225482234032790607e-01
2.443711755709338718e+01 1.572614636840904723e+02 1.212446756076062115e-01
2.369124223074545554e+01 1.576458330056703403e+02 1.205874137525730638e-01
2.288899079342772325e+01 1.580630876540666350e+02 1.212776725908865927e-01
2.217683633717025771e+01 1.584386505308679034e+02 1.228756198296399871e-01
2.148385414264022231e+01 1.588102496686299219e+02 1.249638601250006587e-01
2.074533062403324379e+01 1.592167394154075737e+02 1.289550143714386643e-01
2.009665777357692207e+01 1.595807578491407526e+02 1.330195623583955156e-01
1.940725618748901482e+01 1.599742570677693152e+02 1.368701026867762960e-01
1.822450027749629342e+01 1.606658812810184713e+02 1.405137194798571909e-01
1.761445698979778740e+01 1.610316538080469400e+02 1.430362463722127941e-01
1.708423398123854753e+01 1.613544360780858824e+02 1.450706124892056359e-01
1.652883065608667579e+01 1.616970152128777727e+02 1.464264483417341001e-01
1.603298056001741401e+01 1.620026217772663699e+02 1.462374912337074673e-01
1.554254926763707978e+01 1.623025824669419990e+02 1.453827671635795626e-01
1.506075239752072648e+01 1.626089087431316784e+02 1.478685727823963181e-01
1.465183931236936843e+01 1.628720465247185416e+02 1.496459026394930114e-01
1.422918986879474446e+01 1.631462510372326733e+02 1.506420786818401247e-01
1.386658884623907362e+01 1.633823277076465388e+02 1.514515936885009739e-01
1.317003806185984693e+01 1.638348944357363166e+02 1.509581469567848333e-01
1.288973938423550791e+01 1.640204885928356475e+02 1.504260398821901379e-01
1.261143658577570292e+01 1.642042910235615523e+02 1.492394342533040485e-01
1.238419578521704700e+01 1.643538841802762818e+02 1.478196316696080703e-01
1.217934186533112495e+01 1.644878420316874212e+02 1.460014747768946797e-01
1.197623809687677898e+01 1.646201538540546494e+02 1.438078629428521660e-01
1.180886140128326645e+01 1.647292571228881002e+02 1.416668994373169177e-01
1.163668939219460441e+01 1.648417568606186023e+02 1.397795516261872428e-01
1.148328236492007726e+01 1.649405939991170271e+02 1.383329149024000171e-01
1.133413094155783085e+01 1.650357586917722301e+02 1.371059768010859936e-01
1.104731369058670332e+01 1.652213921855565673e+02 1.344740547886379978e-01
1.090862617008908764e+01 1.653076315913479561e+02 1.338937915310693116e-01
1.079125924223339794e+01 1.653819030239800441e+02 1.332697196376351478e-01
1.068614403994886430e+01 1.654461847166796247e+02 1.336646164093120703e-01
1.057230248765789860e+01 1.655171600942804844e+02 1.331648442600331939e-01
1.046555495978811834e+01 1.655831360070590108e+02 1.309965819443846546e-01
1.035110858170092740e+01 1.656518609453657973e+02 1.285582635422640729e-01
1.025295343363166900e+01 1.657091709240092428e+02 1.263228396463998426e-01
1.016112819395771361e+01 1.657617243970165077e+02 1.234873704135347888e-01
1.007956141798822003e+01 1.658075827398193383e+02 1.216876086071236873e-01
9.960095198700077646e+00 1.658738161546098127e+02 1.186572819286746266e-01
9.916032054890923320e+00 1.658988848413016512e+02 1.171816280488971185e-01
9.859241593441716134e+00 1.659318807186397180e+02 1.127064463211013418e-01
9.827508626200593511e+00 1.659497817860599298e+02 1.106359400587007269e-01
9.800351026149511924e+00 1.659654246544413922e+02 1.078441497017205847e-01
9.781519009404551213e+00 1.659764222635699298e+02 1.051692353976870498e-01
9.792710870259901057e+00 1.659700016686267645e+02 1.052737544408786502e-01
9.809048286897478874e+00 1.659605646536792847e+02 1.057287834022067469e-01
9.795861039259300185e+00 1.659684113095027556e+02 1.026271787005217234e-01
9.789431469178733636e+00 1.659721334390995935e+02 1.011169985261921034e-01
9.785920162970123570e+00 1.659746061252015465e+02 9.917646994888018597e-02
9.787752406613266842e+00 1.659736306688121772e+02 9.843844132815088299e-02
9.789183157109052402e+00 1.659729496379002853e+02 9.766704949318547047e-02
9.790866459534619537e+00 1.659720779644928257e+02 9.696122948841827405e-02
9.794418478690344543e+00 1.659701486077853474e+02 9.644592683717320702e-02
9.797395746743799094e+00 1.659685069258248404e+02 9.594926298376459106e-02
9.801563998597407235e+00 1.659662266304834475e+02 9.559892176648546180e-02
9.806400336208271895e+00 1.659635934857506641e+02 9.527206446463479250e-02
9.810793298448336586e+00 1.659611877620831706e+02 9.494849832910941256e-02
9.815932931630456437e+00 1.659583674317471491e+02 9.462975344692044211e-02
9.825927990984766325e+00 1.659528213137597277e+02 9.405768146693289922e-02
9.831639311705442807e+00 1.659496664629047586e+02 9.376986286920765967e-02
9.836986692629832163e+00 1.659467337853118352e+02 9.354244475415356141e-02
9.843004535965423685e+00 1.659434707958217814e+02 9.331455365338575669e-02
9.848670443529369933e+00 1.659403768268783210e+02 9.311909074101074046e-02
9.854236947054294760e+00 1.659373614390227090e+02 9.289316493596926072e-02
9.860243508653271149e+00 1.659341442227384960e+02 9.257735674216728550e-02
9.866040672401107159e+00 1.659309847095409509e+02 9.222449289442052889e-02
9.873125453484446368e+00 1.659270252700413266e+02 9.199556785900650513e-02
9.879232445305271781e+00 1.659236690754098049e+02 9.180632182406807396e-02
9.893087732507568788e+00 1.659160029726039625e+02 9.135706532741089125e-02
9.899030744067086829e+00 1.659128190245839960e+02 9.112365642411393574e-02
9.906731679092803944e+00 1.659085497027386396e+02 9.093616885926755766e-02
9.913465486088737677e+00 1.659048551130471765e+02 9.077185055920881929e-02
9.920211652091445842e+00 1.659011772950901218e+02 9.059707980217066026e-02
9.928090915209445200e+00 1.658968321856326611e+02 9.042727430434650826e-02
9.935043214460570482e+00 1.658930316923231771e+02 9.024066713817525953e-02
9.943003200192150004e+00 1.658886829783859866e+02 9.005751652015273057e-02
9.950382169679413025e+00 1.658846561544312408e+02 8.991229888448548646e-02
9.966307074311613334e+00 1.658759412008395202e+02 8.962349401047972619e-02
9.973026313722886727e+00 1.658723358061513977e+02 8.940447165992379541e-02
9.981998375226989850e+00 1.658674124844528706e+02 8.931670258684709651e-02
9.989948449497642713e+00 1.658630491488777352e+02 8.921771680759735257e-02
9.997047644925089571e+00 1.658592220704579177e+02 8.902909026828474681e-02
1.000624362328521677e+01 1.658541931228126032e+02 8.896353536687719166e-02
1.001432014123790282e+01 1.658497911924746973e+02 8.884239556275651262e-02
1.002317525804131115e+01 1.658449811353694372e+02 8.872702914433663879e-02
1.003098014999223153e+01 1.658407618026758996e+02 8.861128004623594623e-02
1.003910723153409812e+01 1.658363548940174041e+02 8.849811523017415971e-02
1.005626429677069034e+01 1.658270750468934125e+02 8.829350586927024735e-02
1.006573485144950553e+01 1.658219471768322251e+02 8.822004150824340474e-02
1.007423212399772616e+01 1.658173628200787562e+02 8.814683547056841040e-02
1.008128795753039952e+01 1.658135607182115336e+02 8.798478215612208497e-02
1.008295207228895229e+01 1.658129982417109431e+02 8.795738886459399108e-02
1.008287616667141684e+01 1.658131622620523444e+02 8.827577600777053446e-02
1.007252583508805799e+01 1.658185400269409797e+02 8.807162402448756588e-02
1.007876186950795017e+01 1.658155995095801245e+02 8.876151556870452708e-02
1.007502001321672758e+01 1.658180277252694168e+02 8.871553517378769071e-02
1.002799228988696889e+01 1.658427903498184719e+02 8.549842379052512154e-02
9.988012131270849636e+00 1.658638545888653653e+02 8.461236321288054252e-02
9.939675790905722508e+00 1.658890238801514556e+02 8.229004321214838935e-02
9.847288251358746081e+00 1.659367982245517510e+02 7.668615037686507541e-02
9.813906214669037453e+00 1.659530709767865915e+02 7.638482512299846205e-02
9.790780531286472410e+00 1.659635442095484450e+02 7.707855247463761550e-02
9.671762140128590701e+00 1.660230260208605273e+02 7.130085005913960883e-02
9.521552831012142448e+00 1.660975756293602217e+02 6.391345788856975241e-02
9.304146242233375830e+00 1.662046855143602215e+02 5.271363934503602022e-02
9.075969937563696632e+00 1.663095430438404492e+02 4.295102405081152597e-02
9.121989856742104053e+00 1.662744824335366616e+02 5.346237268374176566e-02
9.262585285027347126e+00 1.661622554305074573e+02 8.082770307995014447e-02
9.211356813349411254e+00 1.661620943522340781e+02 8.698343281872379651e-02
8.905649674398725679e+00 1.662796823377644841e+02 7.554934139234759094e-02
8.756617263340679358e+00 1.663145583040474094e+02 7.582499406372625317e-02
8.684117280420505125e+00 1.663056663412621674e+02 8.213326480075602842e-02
8.509003415134257509e+00 1.663358345354937455e+02 8.271664387329381862e-02
8.355040169979421449e+00 1.663523423322558870e+02 8.442509032685653614e-02
8.157007469359609075e+00 1.663737711815173839e+02 8.437070202642098227e-02
7.874214092437763490e+00 1.664308317089420370e+02 7.460701924162964349e-02
7.581294907608385536e+00 1.664776448349779798e+02 6.469593145553480251e-02
6.900531275675079179e+00 1.665392316273685651e+02 4.694731862311039838e-02
6.733278517632480309e+00 1.664656548876201327e+02 5.117846026064748477e-02
6.386921753713322047e+00 1.664252401847891178e+02 4.554806615399824288e-02
6.043049096252742558e+00 1.663663211312808698e+02 3.857130483949879063e-02
5.638468314623653832e+00 1.662722703968664746e+02 3.333443637222907596e-02
5.247389377480803141e+00 1.661604720105967203e+02 3.205695234161567986e-02
4.837331143612836115e+00 1.660209043816753933e+02 3.147773419745009127e-02
4.369096222856669876e+00 1.658308109497826308e+02 3.189723112895773149e-02
3.934511905513817354e+00 1.656257516077284890e+02 3.271490702231893977e-02
3.490894281145819011e+00 1.653901273336866211e+02 3.204925844715769689e-02
2.543963747993206681e+00 1.647852426012756268e+02 2.543903285282303472e-02
2.046497680872006342e+00 1.644024464817539410e+02 1.925280756997219123e-02
1.595700210388752982e+00 1.640162527494908886e+02 1.080283405429063870e-02
1.147506279137150642e+00 1.635934934681250184e+02 -9.643367995078588883e-04
6.593322520300195499e-01 1.630840921873735283e+02 -1.655354987247473209e-02
2.203861898530969365e-01 1.625804124262778600e+02 -2.997542156740964914e-02
-2.590669870387350970e-01 1.619852541231452392e+02 -4.284102738209460970e-02
-6.923290140975950635e-01 1.614135003729694517e+02 -5.236077628132451700e-02
-1.171540417059096839e+00 1.607505605174890206e+02 -5.980735777844584100e-02
-1.609409647123863252e+00 1.601210294059413286e+02 -6.466305493971313822e-02
-2.537998437324302525e+00 1.587218129131083515e+02 -6.952474124969498792e-02
-2.981356594346566524e+00 1.580207043738826087e+02 -6.960089466109900536e-02
-3.469011452762136294e+00 1.572205718267831003e+02 -6.435391816023056100e-02
-3.931104425725957974e+00 1.564647003254071933e+02 -5.578086389994116323e-02
-4.483885630416179602e+00 1.555922220167564660e+02 -4.851076435389245489e-02
-4.940439424061419338e+00 1.547878062252646600e+02 -3.363590501513669118e-02
-5.406077337321059773e+00 1.539693706389630847e+02 -1.894858236381510852e-02
-5.966492855381077653e+00 1.530660583679658657e+02 -7.490031853656514693e-03
-6.484714821222607561e+00 1.522237817518254133e+02 3.308823244755121351e-03
-7.051831036929239183e+00 1.512694382869279934e+02 1.471171892467651454e-02
-8.064624911126477613e+00 1.494697063535652433e+02 3.619542827140902197e-02
-8.634029949076738930e+00 1.484562387656372380e+02 4.993481003488600689e-02
-9.156542863918437192e+00 1.475199671717833212e+02 6.148608774352370965e-02
-9.735109561837926861e+00 1.464697671314692684e+02 7.149847256296604225e-02
-1.027523236407327367e+01 1.455074265961744118e+02 7.732716882389019386e-02
-1.106915368446695780e+01 1.445081801880380681e+02 8.393999853215276807e-02
-1.166406804472349279e+01 1.435292756475354281e+02 9.057699835225235807e-02
-1.219786247193371409e+01 1.425129341498529811e+02 9.893570961921535623e-02
-1.281313015712694892e+01 1.413936494452412376e+02 1.056981355183098520e-01
-1.337835709978576837e+01 1.403749781597628044e+02 1.081044153417796971e-01
-1.454661847571151689e+01 1.382320544919671761e+02 1.053239286837930611e-01
-1.509614839038263057e+01 1.372122065540239646e+02 1.012404678314350603e-01
-1.570021362810301468e+01 1.360918425943668808e+02 9.630788281564824083e-02
-1.624991567032644824e+01 1.350760917063275883e+02 9.474717988049957684e-02
-1.684991018627744808e+01 1.339578715730303884e+02 9.610730036721824854e-02
-1.738472235364521623e+01 1.329371875451768688e+02 9.544278530916232295e-02
-1.791976198713172508e+01 1.319166979094463272e+02 9.133067714815172600e-02
-1.851182451980127297e+01 1.308017956816989908e+02 8.627355818846263458e-02
-1.905178593844063784e+01 1.297911685137203790e+02 8.488425426688928077e-02
-2.017854233890496829e+01 1.276751327730897145e+02 8.604712648544675380e-02
-2.070148131123016455e+01 1.266665230491353498e+02 8.247720100930855391e-02
-2.128120694133016144e+01 1.255641469757406270e+02 7.424342221119341334e-02
-2.180639640114333844e+01 1.245635381473510535e+02 6.626982084562101083e-02
-2.238302975019054131e+01 1.234666452978976992e+02 5.942930815216751483e-02
-2.291083712106297909e+01 1.224736971467647919e+02 5.498001238366131971e-02
-2.343421523324390776e+01 1.214816712497503630e+02 4.964958942804229003e-02
-2.401893842509671018e+01 1.203947904134928422e+02 4.184427463499974797e-02
-2.455758420818517607e+01 1.194115580075658016e+02 3.494361516601476869e-02
-2.515392757746068852e+01 1.183330455059726347e+02 2.980742158575003242e-02
-2.621502682468602075e+01 1.163761250354985179e+02 2.861473886923573962e-02
-2.678739541915232181e+01 1.153061131865324001e+02 2.834763504691334424e-02
-2.730513618749786886e+01 1.143331102010611176e+02 2.586868064873759643e-02
-2.781901790038317657e+01 1.133607261221434044e+02 2.140361579029173567e-02
-2.837441499675099976e+01 1.122907179353899636e+02 1.432815771749521017e-02
-2.887402750181255939e+01 1.113202586206180769e+02 1.018602886477090741e-02
-2.942196009335923179e+01 1.102542635018698007e+02 8.631065276869936964e-03
-2.991631213644069476e+01 1.092854549762259211e+02 6.257790581632477478e-03
-3.040754865990915334e+01 1.083196500321638069e+02 2.289405021670243290e-03
-3.094390315544821135e+01 1.072577214420758622e+02 -2.422548762745668771e-03
-3.190854034842791265e+01 1.053314327348144559e+02 -1.555809631848439900e-02
-3.243142370319694834e+01 1.042744168386639387e+02 -2.464888107867793665e-02
-3.290642815487344564e+01 1.033133931204386329e+02 -3.203639988658979476e-02
-3.342739700154244531e+01 1.022601098716581873e+02 -3.823327917767066486e-02
-3.390223009009849164e+01 1.013078387329641998e+02 -4.340847750590931531e-02
-3.438396551526482625e+01 1.003554944256454888e+02 -4.761722240539045803e-02
-3.491724940350721340e+01 9.931024318754046476e+01 -5.038701259882669148e-02
-3.540133205253438575e+01 9.836384364183912510e+01 -5.154061766329101624e-02
-3.588754287348385930e+01 9.741746932410866577e+01 -5.197722142696947767e-02
-3.642033954571972032e+01 9.638417697892036529e+01 -5.464867499532768957e-02
-3.743473054448153903e+01 9.441804765812597111e+01 -7.041558656407104211e-02
-3.791754595678136042e+01 9.348610862344749250e+01 -7.729241094941965984e-02
-3.840048092694524229e+01 9.255754436458326495e+01 -8.187624855508665589e-02
-3.893383153408247921e+01 9.153951796887201908e+01 -8.349278184310859885e-02
-3.942034719275715560e+01 9.061708871457756231e+01 -8.225311707052623822e-02
-3.996059202277240985e+01 8.960210129887575192e+01 -7.906220623281082216e-02
-4.045135216230148245e+01 8.868183285964158813e+01 -7.678113601973082791e-02
-4.094613703516492365e+01 8.775993146997596739e+01 -7.774885475770768051e-02
-4.148303117170244292e+01 8.675267099714950803e+01 -8.191767703355803953e-02
-4.196621247504786112e+01 8.584043528484357921e+01 -8.641460398974673551e-02
-4.298090854897838398e+01 8.391938379767123024e+01 -9.679717481204283547e-02
-4.346275657768104139e+01 8.300485011246114198e+01 -1.005422749343727051e-01
-4.399068750755457557e+01 8.200400920654951165e+01 -1.036008085290106850e-01
-4.447214622931160477e+01 8.109305395452018672e+01 -1.044117647143155414e-01
-4.495288828942503301e+01 8.018370563037342436e+01 -1.036011141314132356e-01
-4.548533368107153763e+01 7.917695836391909836e+01 -1.051768222639675454e-01
-4.596723959583431451e+01 7.826829235186588107e+01 -1.062955795579479668e-01
-4.649477686675185595e+01 7.726774156565122098e+01 -1.137781144521969601e-01
-4.696951436810696379e+01 7.635401363078750592e+01 -1.228607695678075318e-01
-4.744491559307679296e+01 7.544799471981130523e+01 -1.291768318766946810e-01
-4.843765565662182127e+01 7.354615724586844294e+01 -1.309552584180367074e-01
-4.890799719228752451e+01 7.264414755388553147e+01 -1.301771750185094778e-01
-4.942176237143939233e+01 7.165541766572927429e+01 -1.275351690086642120e-01
-4.988771434600047172e+01 7.075964366546890005e+01 -1.231559948159509366e-01
-5.040131894377114463e+01 6.977585133920125315e+01 -1.163219919315922890e-01
-5.086543331276659785e+01 6.888791769981251889e+01 -1.088750449632689132e-01
-5.133011876013754460e+01 6.800138101126931645e+01 -1.030010227483058316e-01
-5.183996696168090068e+01 6.703025972291381152e+01 -1.025662349438225818e-01
-5.230207284055222772e+01 6.615225370776811076e+01 -1.046474556148401514e-01
-5.280852930093011111e+01 6.519012174782977809e+01 -1.050983075627146823e-01
-5.372911856669720265e+01 6.346420891190831526e+01 -1.059914473843016902e-01
-5.423397263436947924e+01 6.251644504915378064e+01 -1.095579303762265477e-01
-5.469239861984719653e+01 6.165477147107532829e+01 -1.119171909373163631e-01
-5.519691746056999193e+01 6.070826666899920099e+01 -1.140198760542730227e-01
-5.565248802847553833e+01 5.985488502093407703e+01 -1.156379006603383275e-01
-5.610402120228989986e+01 5.901024793303207616e+01 -1.174928116182369087e-01
-5.659194814748743596e+01 5.809942992915979687e+01 -1.196412148581196544e-01
-5.703013461359906699e+01 5.728201913237806764e+01 -1.211770791055545027e-01
-5.750104777946694412e+01 5.640614581208839695e+01 -1.228821222266720248e-01
-5.792023883161434838e+01 5.562693721990419959e+01 -1.250378353904301465e-01
-5.877283704281664711e+01 5.404277875160381228e+01 -1.297582009712933415e-01
-5.916356700820948333e+01 5.331218637772526847e+01 -1.325376030632695878e-01
-5.957896573801695439e+01 5.252899424625164215e+01 -1.356926858198181651e-01
-5.994599177129663303e+01 5.183026412886648870e+01 -1.389249553368576418e-01
-6.030175883490596078e+01 5.114686344946636609e+01 -1.406923388391313756e-01
-6.067060679949180013e+01 5.042156972826037276e+01 -1.397157455638494972e-01
-6.099003916181616347e+01 4.978254505504960292e+01 -1.369602030767358147e-01
-6.133501646829572707e+01 4.908905799445339824e+01 -1.332053531264086599e-01
-6.163261897837868020e+01 4.847437374755300965e+01 -1.284697210900285491e-01
-6.190565509586407700e+01 4.788375947746000350e+01 -1.217425693236207362e-01
-6.239491656405637343e+01 4.673730933249245112e+01 -9.934816427443574072e-02
-6.261145942352624161e+01 4.620883816124026566e+01 -9.204790147602684436e-02
-6.282192781667735915e+01 4.565129647423308512e+01 -8.517125018182741814e-02
-6.295359844233523461e+01 4.520787157088614805e+01 -7.131526261194898186e-02
-6.307584026945303890e+01 4.473911726874970185e+01 -5.371726338633739384e-02
-6.323825786517616621e+01 4.424068793125855592e+01 -4.864857046809542562e-02
-6.338110123564932508e+01 4.375398784814366593e+01 -4.308354215365881035e-02
-6.347534001513282931e+01 4.328513997741186614e+01 -2.917884041137530637e-02
-6.354197197324121760e+01 4.287345325097458471e+01 -1.572372948463235387e-02
-6.373586851439562651e+01 4.189114917598131882e+01 -4.311196860514204809e-03
-6.380881601293929606e+01 4.141987142481713136e+01 2.747034768213751921e-03
-6.386909784270465451e+01 4.090603797825024657e+01 1.279390753131950942e-02
-6.389821659344580240e+01 4.044461275998316552e+01 2.353634419757907881e-02
-6.388627366015123954e+01 4.000748671508226550e+01 3.516536431473174518e-02
-6.385467357040514713e+01 3.952401950985743184e+01 4.375905461446900901e-02
-6.379226748633420385e+01 3.911192360865232587e+01 5.302776660135344322e-02
-6.373240817249426726e+01 3.867434673765565378e+01 5.961005402275902643e-02
-6.363859498738236908e+01 3.820096160752347458e+01 6.937335260256584368e-02
-6.366749929544233311e+01 3.750050730967185331e+01 5.057735722764652997e-02
-6.328214226213820837e+01 3.688422318355016927e+01 5.659276824201091294e-02
-6.310805669185229050e+01 3.649690010135791596e+01 6.572636723527536251e-02
-6.289639701713102937e+01 3.606820167877398120e+01 7.552416415448252873e-02
-6.266067696585139402e+01 3.553073394028209719e+01 5.366625817010188537e-02
-6.239203406545166075e+01 3.501977883060821739e+01 5.703891244168775299e-02
-6.213298507734862142e+01 3.470457476038178157e+01 4.626408277015289783e-02
-6.185893798057437465e+01 3.434507397313835497e+01 4.126602697176756651e-02
-6.153227464144384840e+01 3.395905439637573409e+01 3.689030762758653548e-02
-6.121555167177632484e+01 3.362107808910587181e+01 3.509421534332282655e-02
-6.087975606130969197e+01 3.329039384449954042e+01 3.386752385790181563e-02
-6.013565232692356233e+01 3.261251289586489577e+01 2.899289453974801534e-02
-5.972365144150812455e+01 3.225469636266083739e+01 2.466654110921537302e-02
-5.934116117923553446e+01 3.192697200346796294e+01 2.171989979774821555e-02
-5.889023170572477284e+01 3.157953873330959027e+01 1.870421744272465769e-02
-5.846342047347667403e+01 3.126550058295303103e+01 1.793286513895461787e-02
-5.802508450256812722e+01 3.094373435794384264e+01 1.949304807247831395e-02
-5.752206781291884852e+01 3.058983663482761273e+01 2.054609621766667615e-02
-5.704722674302446705e+01 3.026714928752463507e+01 2.114816158822130365e-02
-5.650616538325430582e+01 2.990735333732279599e+01 2.069009099724755663e-02
-5.599509040972925789e+01 2.957936606387902145e+01 1.999623143105211387e-02
-5.484585859665471475e+01 2.890873836039283162e+01 1.692980671444968555e-02
-5.427962664218954103e+01 2.857684850294093337e+01 2.055486130037614823e-02
-5.363679106382550543e+01 2.820861105426151028e+01 2.494928023224313174e-02
-5.303578283627968659e+01 2.786973560903210156e+01 2.880557820561924220e-02
-5.236215948960502686e+01 2.748781310366273800e+01 3.346884192647678335e-02
-5.173587273711899570e+01 2.713743260998383278e+01 3.548891459393181680e-02
-5.110631254445178939e+01 2.677718802347809657e+01 3.691355782813568465e-02
-5.040513939536471355e+01 2.637938458321522006e+01 3.495085344768861235e-02
-4.976085057822758273e+01 2.602302187902887454e+01 2.878528682176531572e-02
-4.905141999366449568e+01 2.562763041257004204e+01 2.128873374760753556e-02
-4.775715897883031147e+01 2.490739465934667152e+01 9.301954735830675336e-03
-4.704088448610919926e+01 2.451843211258503885e+01 1.336430088341722389e-03
-4.638738788992161233e+01 2.416670019438220152e+01 -5.540049643668804036e-03
-4.566456205782008482e+01 2.378386466899054952e+01 -1.382743248304116324e-02
-4.500436699203117996e+01 2.344645479763164886e+01 -2.443326887335681152e-02
-4.434214950396930988e+01 2.311622329205189885e+01 -3.669113434210780067e-02
-4.361492120152780672e+01 2.275113423953760261e+01 -4.902932507300239440e-02
-4.295273814848623317e+01 2.242038257523765665e+01 -5.992827849802054296e-02
-4.222544743493828179e+01 2.205785023706106784e+01 -7.249355511596200508e-02
-4.156707418759037154e+01 2.172424559221343898e+01 -8.408034149965151749e-02
-4.018925378154939665e+01 2.102223683629505047e+01 -1.110348942100624903e-01
-3.953634042220524947e+01 2.068722109073034687e+01 -1.235401374873808800e-01
-3.881883926236331206e+01 2.032026485752672684e+01 -1.370407687355540693e-01
-3.817149843516357066e+01 1.998856246096962153e+01 -1.481173842456368905e-01
-3.752642886503397790e+01 1.965968469461791912e+01 -1.583562420979863494e-01
-3.682201435785964350e+01 1.929805450803938527e+01 -1.692094063818082861e-01
-3.618773399047599071e+01 1.897001748062998061e+01 -1.789394724631318823e-01
-3.549881240175684383e+01 1.861713666285062629e+01 -1.891581614579212200e-01
-3.488025305490021566e+01 1.828405767907161206e+01 -1.966746768288244185e-01
-3.427085974710183791e+01 1.796446105058302578e+01 -2.082808607761259256e-01
-3.302168452950304811e+01 1.730627330206443659e+01 -2.332061856176017300e-01
-3.238345800646388994e+01 1.696129466436194377e+01 -2.426207497892078069e-01
-3.181003176266633403e+01 1.665970378448534461e+01 -2.480823066461051163e-01
-3.124225718953370290e+01 1.636159205756149504e+01 -2.516552523123465335e-01
-3.062388051346150419e+01 1.603494817717549026e+01 -2.572709197282813109e-01
-3.006688993332497617e+01 1.574104289305991244e+01 -2.620557771964810989e-01
-2.945903983177474927e+01 1.541897919822674545e+01 -2.662755272425972874e-01
-2.891145762122519614e+01 1.512854513641214815e+01 -2.695728278358510144e-01
-2.836742605409146378e+01 1.484096444816877458e+01 -2.719956994823422569e-01
-2.777275289349700671e+01 1.452688544627285516e+01 -2.737574617540801114e-01
-2.670725321278156272e+01 1.396746417047290656e+01 -2.782723212543970481e-01
-2.612389756077465464e+01 1.365670468756882094e+01 -2.832544071997163959e-01
-2.559453840622825993e+01 1.337393201853143232e+01 -2.871148456531189552e-01
-2.501386260542542317e+01 1.306446705873357317e+01 -2.897395334765419106e-01
-2.448773115252554078e+01 1.278611360203379377e+01 -2.909298506523175787e-01
-2.396512410992550457e+01 1.251059945227757808e+01 -2.919467315763759618e-01
-2.339149365357214450e+01 1.220874711582331251e+01 -2.938220520493268761e-01
-2.287181489145371671e+01 1.193598341012620345e+01 -2.956801145800778130e-01
-2.230202560469020767e+01 1.163779866972226174e+01 -2.972621544102965752e-01
-2.178637130191601656e+01 1.136925954255622706e+01 -2.988053842167508467e-01
-2.071327824911548987e+01 1.081531051771316321e+01 -3.060839746573477127e-01
-2.020726839478475867e+01 1.055561016815745745e+01 -3.112196048625466283e-01
-1.965684094322331177e+01 1.027429082497537927e+01 -3.165837048533129972e-01
-1.916142159200532902e+01 1.002225101061368839e+01 -3.210037110114136727e-01
-1.867499099942108387e+01 9.775439498810671424e+00 -3.252522609056617275e-01
-1.814834638018154678e+01 9.509219656027227074e+00 -3.299770147325140623e-01
-1.767854438436113540e+01 9.272440944504459992e+00 -3.342973654177714415e-01
-1.717306006089340187e+01 9.016498133356774858e+00 -3.388813042820904009e-01
-1.672312878519869273e+01 8.786909516582552371e+00 -3.427237299363699030e-01
-1.581019231288265559e+01 8.319038110879382941e+00 -3.501373928572502070e-01
-1.538945187630879019e+01 8.102661166990937858e+00 -3.531396859221578310e-01
-1.493656960980819903e+01 7.868738586165998861e+00 -3.562164786650540149e-01
-1.453643247683457140e+01 7.661850112908962451e+00 -3.588364733459177280e-01
-1.414669912857670830e+01 7.459469879281398264e+00 -3.613242718873115322e-01
-1.373192629843435952e+01 7.242832996620950148e+00 -3.639545815398654849e-01
-1.333303043030465140e+01 7.033741843732888022e+00 -3.663275540366829341e-01
-1.298543628861216170e+01 6.852004865435251446e+00 -3.688072453360993208e-01
-1.265363399641467268e+01 6.679307735572109550e+00 -3.717055649864708933e-01
-1.233853523135969432e+01 6.515023393082335801e+00 -3.745633263221860298e-01
-1.173371974400315487e+01 6.195758828467070600e+00 -3.800625645668757047e-01
-1.144339743599864967e+01 6.041958117986917287e+00 -3.827344513289497874e-01
-1.119261793368982083e+01 5.909426636303876101e+00 -3.849587064813208004e-01
-1.095053462736514049e+01 5.781443339529250380e+00 -3.869400650535929076e-01
-1.069098641825987528e+01 5.643580726180756457e+00 -3.880575502994085824e-01
-1.045948253672476547e+01 5.520093303384424388e+00 -3.879607749082812918e-01
-1.020644432408104940e+01 5.384990064547328537e+00 -3.872509925163237776e-01
-9.978689024940189611e+00 5.263233504278306718e+00 -3.870033747691109527e-01
-9.749906502865107072e+00 5.141077372698170223e+00 -3.877269357538568606e-01
-9.498758458936480409e+00 5.007154775985075190e+00 -3.892551763155194244e-01
-9.027496834845839757e+00 4.755258588344708492e+00 -3.910566893966779256e-01
-8.805674444137217449e+00 4.636503302098049062e+00 -3.914093288590648756e-01
-8.583990056020423864e+00 4.518255982703703211e+00 -3.921673487117336432e-01
-8.340436690885537629e+00 4.389823068440684040e+00 -3.929919992986813382e-01
-8.121541481698782761e+00 4.273983014124508095e+00 -3.935986199897389959e-01
-7.878930190951427548e+00 4.146105262269508707e+00 -3.945800765369421592e-01
-7.660556196897028158e+00 4.033098078781319096e+00 -3.952145511896958396e-01
-7.444242766961218116e+00 3.923562682407139679e+00 -3.953589822871027559e-01
-7.188749784469559145e+00 3.792528345251460209e+00 -3.965041375277242874e-01
-6.958095898936390356e+00 3.677254687245568032e+00 -3.971711955913296288e-01
-6.563464162940062074e+00 3.505422296605681609e+00 -3.937310581086005401e-01
-6.351234358862356544e+00 3.406170488387938011e+00 -3.931712015107873270e-01
-6.098980229699024314e+00 3.286163000467476891e+00 -3.931097084199101088e-01
-5.876551357409957710e+00 3.184001939731786912e+00 -3.925159042891664951e-01
-5.655600547954958479e+00 3.081500044854067255e+00 -3.921169029751022661e-01
-5.418602070517869684e+00 2.971667249813667588e+00 -3.917899730756089216e-01
-5.208325590494472301e+00 2.874717189644928172e+00 -3.918548176462293142e-01
-4.967946291637230338e+00 2.760600652134285848e+00 -3.924724990146912784e-01
-4.749112974505759865e+00 2.656245910694094992e+00 -3.927722991912537820e-01
-4.534985912682146569e+00 2.554243843445211937e+00 -3.926369012531240044e-01
-4.092315439148812573e+00 2.342072417303921572e+00 -3.920655592736221884e-01
-3.866367649932243467e+00 2.233723928004975434e+00 -3.914413248508656906e-01
-3.664708974540575426e+00 2.137027188292538682e+00 -3.900777004354784028e-01
-3.475044106528100585e+00 2.046917020004337395e+00 -3.870048975425474103e-01
-3.283401082597507958e+00 1.958245488099599640e+00 -3.812001460402623110e-01
-3.099059160248335498e+00 1.871528852483126615e+00 -3.764749107793498029e-01
-2.875571074749891487e+00 1.763120195947085467e+00 -3.719356840975862610e-01
-2.657085592533051877e+00 1.654451499540033454e+00 -3.683375436555290650e-01
-2.434505781953457237e+00 1.542809612783352602e+00 -3.647052421093912589e-01
-2.131420219015538020e+00 1.380434729691097706e+00 -3.649792439747544526e-01
-1.568858779728697694e+00 1.078358149850833003e+00 -3.648099860905948955e-01
-1.316991928053292460e+00 9.440131192053836662e-01 -3.635449686637934885e-01
-1.074949274028157431e+00 8.156495830769419086e-01 -3.607691582382209772e-01
-8.529947467156799856e-01 7.022479683346176671e-01 -3.551907612371482115e-01
-6.077849738353293674e-01 5.687816308199812321e-01 -3.532290045948255353e-01
-2.516413349631912988e-01 3.640310277010384565e-01 -3.565800758657445835e-01
1.245127594492612677e-01 1.425544028130559804e-01 -3.617504958361011935e-01
5.003967544701806158e-01 -7.881030364960528445e-02 -3.655188254775970647e-01
8.279649207218371387e-01 -2.655724699256015731e-01 -3.633106336339684272e-01
1.126670625582238294e+00 -4.332557527651362816e-01 -3.574814039676987854e-01
1.615091802918032116e+00 -6.975357994243269744e-01 -3.209768007488292829e-01
2.539619084200175347e+00 -1.269208561454493456e+00 -3.700530181289912734e-01
3.102245422240836437e+00 -1.621362831156242468e+00 -3.738970580641458596e-01
3.440393927950121000e+00 -1.833493344761566224e+00 -3.716886043739882073e-01
3.777381109342908605e+00 -2.038594807428576239e+00 -3.707936528708880575e-01
4.149816244643259822e+00 -2.256116421923135551e+00 -3.686384948323935262e-01
4.485616681284062324e+00 -2.443003897666011337e+00 -3.593216178933834604e-01
4.850137782213910675e+00 -2.640757519872057646e+00 -3.489804419532285262e-01
5.121495574183122734e+00 -2.784263320526104923e+00 -3.413927885904698423e-01
5.450575042232463474e+00 -2.955952263849766393e+00 -3.346661739180964990e-01
6.307661736896194249e+00 -3.378661562879337499e+00 -3.411932437558025111e-01
6.432367826512298770e+00 -3.386484812358972807e+00 -3.292167798224315822e-01
6.308561734900862028e+00 -3.224106501007196535e+00 -3.068817564191076430e-01
6.305085867328086735e+00 -3.139351114298710499e+00 -2.944218388911931106e-01
6.687298417366227987e+00 -3.273517462615297191e+00 -2.991225918150425267e-01
7.050930987751035772e+00 -3.394946760658703155e+00 -3.065105579666673741e-01
7.383165250426600323e+00 -3.493682789229421104e+00 -3.143280256395252215e-01
7.745279778821877237e+00 -3.599612163464025016e+00 -3.217432953311970545e-01
8.067563704632036092e+00 -3.695827926408797204e+00 -3.281538506829233537e-01
8.192161525408073075e+00 -3.674683792058966780e+00 -3.574315751209636849e-01
8.727009174119643831e+00 -3.845613861591742122e+00 -3.666985107887063000e-01
8.934551759524740788e+00 -3.912551769538288760e+00 -3.699940700984860609e-01
9.109039783953242875e+00 -3.970647297322153157e+00 -3.730027334323030574e-01
9.263905261081550435e+00 -4.025136166499675205e+00 -3.766046328280080457e-01
9.372104238202304316e+00 -4.064603519031640744e+00 -3.802299371302320097e-01
9.456690849974595636e+00 -4.093502698445846022e+00 -3.837406223810368999e-01
9.504769545007652809e+00 -4.107897838067883001e+00 -3.865695194445635252e-01
9.525490210538960056e+00 -4.113108217133420119e+00 -3.886128042152832140e-01
9.513312707502269205e+00 -4.104798574654346943e+00 -3.889137177975031667e-01
9.441263855185653142e+00 -4.066055563148021079e+00 -3.890597986077507509e-01


==> 08gt.txt <==
x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.031107425689697266e+01 -4.877649307250976562e+00 -3.227996826171875000e-02
1.285216617584228516e+01 -6.189665794372558594e+00 -3.105163574218750000e-02
1.557006835937500000e+01 -7.691152095794677734e+00 -2.616119384765625000e-02
1.853374290466308594e+01 -9.429271697998046875e+00 -2.399444580078125000e-02
2.181294441223144531e+01 -1.132218837738037109e+01 -3.327941894531250000e-02
2.536332130432128906e+01 -1.318691539764404297e+01 -4.169464111328125000e-02
2.894736480712890625e+01 -1.497332763671875000e+01 -5.642700195312500000e-02
3.248062133789062500e+01 -1.666087913513183594e+01 -7.526397705078125000e-02
3.581068420410156250e+01 -1.822767829895019531e+01 -7.666015625000000000e-02
3.885545349121093750e+01 -1.965684700012207031e+01 -7.239532470703125000e-02
4.159348678588867188e+01 -2.101258277893066406e+01 -6.716156005859375000e-02
4.403490066528320312e+01 -2.235858726501464844e+01 -6.549072265625000000e-02
4.617111587524414062e+01 -2.375787734985351562e+01 -6.501770019531250000e-02
4.791848373413085938e+01 -2.525726127624511719e+01 -6.432342529296875000e-02
4.923532485961914062e+01 -2.682581520080566406e+01 -3.584289550781250000e-02
5.013416671752929688e+01 -2.849314117431640625e+01 -9.834289550781250000e-03
5.062526702880859375e+01 -3.024314498901367188e+01 2.227783203125000000e-03
5.069943618774414062e+01 -3.223364639282226562e+01 -2.326202392578125000e-02
5.022025299072265625e+01 -3.451479339599609375e+01 -3.789520263671875000e-02
4.921332931518554688e+01 -3.708422851562500000e+01 -6.974792480468750000e-02
4.775187683105468750e+01 -3.993963241577148438e+01 -8.078002929687500000e-02
4.591949462890625000e+01 -4.305134201049804688e+01 -7.710266113281250000e-02
4.398423385620117188e+01 -4.638777923583984375e+01 -6.275177001953125000e-02
4.211244583129882812e+01 -4.980617141723632812e+01 -5.956268310546875000e-02
4.030570220947265625e+01 -5.328423309326171875e+01 -1.079025268554687500e-01
3.848987197875976562e+01 -5.681236267089843750e+01 -1.183319091796875000e-01
3.663050460815429688e+01 -6.046794128417968750e+01 -1.352691650390625000e-01
3.464938354492187500e+01 -6.427912902832031250e+01 -1.149978637695312500e-01
3.255406951904296875e+01 -6.827021789550781250e+01 -8.080291748046875000e-02
3.035046958923339844e+01 -7.245451354980468750e+01 -5.052185058593750000e-02
2.807845497131347656e+01 -7.680931091308593750e+01 -2.440643310546875000e-02
2.569857215881347656e+01 -8.133899688720703125e+01 -2.370452880859375000e-02
2.322566604614257812e+01 -8.587542724609375000e+01 -6.678009033203125000e-02
2.070029067993164062e+01 -9.038456726074218750e+01 -9.510803222656250000e-02
1.823084831237792969e+01 -9.492780303955078125e+01 -1.359252929687500000e-01
1.582089424133300781e+01 -9.953065490722656250e+01 -1.740188598632812500e-01
1.344192600250244141e+01 -1.041399688720703125e+02 -1.432189941406250000e-01
1.114386653900146484e+01 -1.087998657226562500e+02 -1.091308593750000000e-01
8.839706420898437500e+00 -1.134472503662109375e+02 -8.116149902343750000e-02
6.526843070983886719e+00 -1.180145263671875000e+02 -1.142044067382812500e-01
4.220631122589111328e+00 -1.225269851684570312e+02 -8.399963378906250000e-02
1.903835654258728027e+00 -1.269091949462890625e+02 -1.227111816406250000e-01
-3.673894405364990234e-01 -1.312167968750000000e+02 -1.044006347656250000e-01
-2.575431108474731445e+00 -1.354674835205078125e+02 -1.671371459960937500e-01
-4.722872257232666016e+00 -1.395939941406250000e+02 -1.322708129882812500e-01
-6.714412212371826172e+00 -1.434705963134765625e+02 -1.724319458007812500e-01
-8.519109725952148438e+00 -1.469204101562500000e+02 -1.411743164062500000e-01
-9.973978996276855469e+00 -1.498498382568359375e+02 -1.588211059570312500e-01
-1.110374069213867188e+01 -1.522625122070312500e+02 -1.605682373046875000e-01
-1.216100215911865234e+01 -1.545371704101562500e+02 -1.388473510742187500e-01
-1.321081256866455078e+01 -1.567106018066406250e+02 -1.588439941406250000e-01
-1.425995445251464844e+01 -1.588271636962890625e+02 -1.513824462890625000e-01
-1.529432201385498047e+01 -1.608586883544921875e+02 -1.752853393554687500e-01
-1.618170928955078125e+01 -1.627658233642578125e+02 -1.878128051757812500e-01
-1.670867538452148438e+01 -1.646367950439453125e+02 -2.094726562500000000e-01
-1.682922363281250000e+01 -1.665200958251953125e+02 -2.336425781250000000e-01
-1.655173110961914062e+01 -1.685547485351562500e+02 -2.302551269531250000e-01
-1.581963157653808594e+01 -1.707370605468750000e+02 -2.521743774414062500e-01
-1.466557312011718750e+01 -1.730346679687500000e+02 -2.518615722656250000e-01
-1.318420314788818359e+01 -1.755753173828125000e+02 -3.015899658203125000e-01
-1.137416076660156250e+01 -1.783629150390625000e+02 -3.514785766601562500e-01
-9.419606208801269531e+00 -1.814838409423828125e+02 -3.815460205078125000e-01
-7.436872005462646484e+00 -1.848827514648437500e+02 -4.462661743164062500e-01
-5.454088211059570312e+00 -1.884696197509765625e+02 -4.887313842773437500e-01
-3.520563125610351562e+00 -1.920910186767578125e+02 -4.690246582031250000e-01
-1.615805864334106445e+00 -1.957647247314453125e+02 -4.342041015625000000e-01
2.155367136001586914e-01 -1.992753295898437500e+02 -4.105300903320312500e-01
1.841273307800292969e+00 -2.023491973876953125e+02 -4.183502197265625000e-01
3.095143795013427734e+00 -2.048123931884765625e+02 -3.929901123046875000e-01
4.032240867614746094e+00 -2.067385864257812500e+02 -3.823242187500000000e-01
4.740962505340576172e+00 -2.082793579101562500e+02 -3.921127319335937500e-01
5.374953269958496094e+00 -2.096906433105468750e+02 -4.100341796875000000e-01
5.984918117523193359e+00 -2.110004425048828125e+02 -3.569412231445312500e-01
6.613080024719238281e+00 -2.123582763671875000e+02 -3.496551513671875000e-01
7.410667896270751953e+00 -2.139589691162109375e+02 -3.330993652343750000e-01
8.482150077819824219e+00 -2.158615722656250000e+02 -3.507537841796875000e-01
9.944268226623535156e+00 -2.180294647216796875e+02 -3.227005004882812500e-01
1.164951133728027344e+01 -2.205921020507812500e+02 -2.919921875000000000e-01
1.356293392181396484e+01 -2.235513458251953125e+02 -2.734909057617187500e-01
1.560938549041748047e+01 -2.268433074951171875e+02 -2.694854736328125000e-01
1.779171180725097656e+01 -2.304205932617187500e+02 -2.456436157226562500e-01
2.011968803405761719e+01 -2.343141021728515625e+02 -2.544479370117187500e-01
2.259651184082031250e+01 -2.384274749755859375e+02 -2.624816894531250000e-01
2.513990974426269531e+01 -2.426120147705078125e+02 -2.855987548828125000e-01
2.774663734436035156e+01 -2.467613372802734375e+02 -3.173446655273437500e-01
3.032893753051757812e+01 -2.510236968994140625e+02 -3.826599121093750000e-01
3.288741302490234375e+01 -2.551852111816406250e+02 -3.830413818359375000e-01
3.539353561401367188e+01 -2.592560424804687500e+02 -4.061126708984375000e-01
3.786410903930664062e+01 -2.632618408203125000e+02 -4.097061157226562500e-01
4.025758743286132812e+01 -2.672302551269531250e+02 -4.474258422851562500e-01
4.253564834594726562e+01 -2.712095947265625000e+02 -4.490737915039062500e-01
4.477644348144531250e+01 -2.752231445312500000e+02 -4.136657714843750000e-01
4.707431793212890625e+01 -2.792564392089843750e+02 -3.484725952148437500e-01
4.928581237792968750e+01 -2.832975158691406250e+02 -3.223037719726562500e-01
5.142536163330078125e+01 -2.872705993652343750e+02 -3.016967773437500000e-01
5.343227767944335938e+01 -2.910599365234375000e+02 -3.080596923828125000e-01
5.526122665405273438e+01 -2.944561157226562500e+02 -3.112945556640625000e-01
5.695475006103515625e+01 -2.973595581054687500e+02 -2.797012329101562500e-01
5.842855453491210938e+01 -3.000620727539062500e+02 -2.342300415039062500e-01
5.943862152099609375e+01 -3.026012573242187500e+02 -2.305374145507812500e-01
6.003369903564453125e+01 -3.050992126464843750e+02 -1.860504150390625000e-01
6.052082443237304688e+01 -3.075380859375000000e+02 -1.425933837890625000e-01
6.110631179809570312e+01 -3.099795532226562500e+02 -1.324386596679687500e-01
6.190623474121093750e+01 -3.125082397460937500e+02 -1.530227661132812500e-01
6.302228546142578125e+01 -3.151433410644531250e+02 -1.576385498046875000e-01
6.450647735595703125e+01 -3.178917846679687500e+02 -1.550369262695312500e-01
6.634989166259765625e+01 -3.207786865234375000e+02 -1.662216186523437500e-01
6.861929321289062500e+01 -3.237311096191406250e+02 -1.766891479492187500e-01
7.135659027099609375e+01 -3.266585693359375000e+02 -1.903305053710937500e-01
7.452015686035156250e+01 -3.295798339843750000e+02 -1.843566894531250000e-01
7.806644439697265625e+01 -3.324984130859375000e+02 -1.426696777343750000e-01
8.189749145507812500e+01 -3.355095214843750000e+02 -1.084671020507812500e-01
8.590795898437500000e+01 -3.385149841308593750e+02 -1.130676269531250000e-01
8.996118164062500000e+01 -3.415066223144531250e+02 -1.478958129882812500e-01
9.401525878906250000e+01 -3.444618530273437500e+02 -1.776199340820312500e-01
9.807324218750000000e+01 -3.473171691894531250e+02 -2.153015136718750000e-01
1.021179428100585938e+02 -3.500926513671875000e+02 -2.415084838867187500e-01
1.061718673706054688e+02 -3.527855529785156250e+02 -2.074966430664062500e-01
1.101783142089843750e+02 -3.554477539062500000e+02 -2.126770019531250000e-01
1.141796417236328125e+02 -3.581133422851562500e+02 -2.528915405273437500e-01
1.182431869506835938e+02 -3.606008605957031250e+02 -2.996215820312500000e-01
1.222262725830078125e+02 -3.630539550781250000e+02 -3.400650024414062500e-01
1.261341018676757812e+02 -3.654901123046875000e+02 -3.831634521484375000e-01
1.299686279296875000e+02 -3.678790283203125000e+02 -3.960494995117187500e-01
1.335724487304687500e+02 -3.701365661621093750e+02 -4.304199218750000000e-01
1.369016113281250000e+02 -3.722799682617187500e+02 -4.604644775390625000e-01
1.399781494140625000e+02 -3.744084167480468750e+02 -4.281845092773437500e-01
1.427256011962890625e+02 -3.765846557617187500e+02 -4.237365722656250000e-01
1.451675262451171875e+02 -3.787003784179687500e+02 -4.223480224609375000e-01
1.472572174072265625e+02 -3.806346130371093750e+02 -4.295806884765625000e-01
1.490263366699218750e+02 -3.822729797363281250e+02 -4.573287963867187500e-01
1.505210723876953125e+02 -3.836141357421875000e+02 -4.738922119140625000e-01
1.516431884765625000e+02 -3.845379028320312500e+02 -4.640655517578125000e-01
1.524327087402343750e+02 -3.851021728515625000e+02 -4.752883911132812500e-01
1.530510253906250000e+02 -3.854188232421875000e+02 -4.784317016601562500e-01
1.536683044433593750e+02 -3.856277465820312500e+02 -4.708633422851562500e-01
1.544215545654296875e+02 -3.857915954589843750e+02 -4.755706787109375000e-01
1.554913330078125000e+02 -3.859427795410156250e+02 -4.766693115234375000e-01
1.569278869628906250e+02 -3.859467163085937500e+02 -4.928054809570312500e-01
1.587509307861328125e+02 -3.856179809570312500e+02 -5.411529541015625000e-01
1.608868560791015625e+02 -3.847191162109375000e+02 -5.919189453125000000e-01
1.632251586914062500e+02 -3.830992736816406250e+02 -6.434249877929687500e-01
1.656995391845703125e+02 -3.808207397460937500e+02 -7.137756347656250000e-01
1.683376159667968750e+02 -3.780399169921875000e+02 -7.481689453125000000e-01
1.711593475341796875e+02 -3.748583984375000000e+02 -7.751464843750000000e-01
1.742113342285156250e+02 -3.713611450195312500e+02 -8.014526367187500000e-01
1.773574218750000000e+02 -3.676737670898437500e+02 -8.230972290039062500e-01
1.805262145996093750e+02 -3.639030761718750000e+02 -8.355865478515625000e-01
1.836718139648437500e+02 -3.601675109863281250e+02 -8.691406250000000000e-01
1.867662658691406250e+02 -3.564812011718750000e+02 -8.982620239257812500e-01
1.898043365478515625e+02 -3.528566284179687500e+02 -9.391632080078125000e-01
1.926333770751953125e+02 -3.493606872558593750e+02 -9.456100463867187500e-01
1.950569915771484375e+02 -3.458625183105468750e+02 -9.485321044921875000e-01
1.969106445312500000e+02 -3.421674194335937500e+02 -8.445968627929687500e-01
1.977823028564453125e+02 -3.381333007812500000e+02 1.529846191406250000e-01
1.981084442138671875e+02 -3.338944091796875000e+02 1.039695739746093750e+00
1.979937286376953125e+02 -3.294419250488281250e+02 1.784660339355468750e+00
1.975940093994140625e+02 -3.247805786132812500e+02 2.434967041015625000e+00
1.970085144042968750e+02 -3.199112854003906250e+02 3.062294006347656250e+00
1.963396911621093750e+02 -3.148248596191406250e+02 3.609886169433593750e+00
1.956157684326171875e+02 -3.095080871582031250e+02 4.133796691894531250e+00
1.948682708740234375e+02 -3.039835510253906250e+02 4.657135009765625000e+00
1.940401763916015625e+02 -2.982911376953125000e+02 5.208496093750000000e+00
1.932031097412109375e+02 -2.925632629394531250e+02 5.812126159667968750e+00
1.923501739501953125e+02 -2.869286804199218750e+02 6.371124267578125000e+00
1.915355529785156250e+02 -2.813457336425781250e+02 6.968902587890625000e+00
1.907445220947265625e+02 -2.758193664550781250e+02 7.577835083007812500e+00
1.899172210693359375e+02 -2.703515319824218750e+02 8.175582885742187500e+00
1.890977478027343750e+02 -2.649291381835937500e+02 8.782432556152343750e+00
1.882598571777343750e+02 -2.595304260253906250e+02 9.337882995605468750e+00
1.874714355468750000e+02 -2.541566619873046875e+02 9.932685852050781250e+00
1.867013092041015625e+02 -2.487987213134765625e+02 1.050917816162109375e+01
1.858950500488281250e+02 -2.434489746093750000e+02 1.105831909179687500e+01
1.850918884277343750e+02 -2.380713958740234375e+02 1.162217712402343750e+01
1.842567749023437500e+02 -2.326767120361328125e+02 1.220863342285156250e+01
1.834464874267578125e+02 -2.272544860839843750e+02 1.282131958007812500e+01
1.818709716796875000e+02 -2.223060913085937500e+02 1.497817993164062500e+01
1.785970611572265625e+02 -2.184447021484375000e+02 2.067607116699218750e+01
1.757225494384765625e+02 -2.143849029541015625e+02 2.559603881835937500e+01
1.730927429199218750e+02 -2.102177886962890625e+02 3.003955078125000000e+01
1.706849517822265625e+02 -2.059532928466796875e+02 3.405534362792968750e+01
1.684349365234375000e+02 -2.016599273681640625e+02 3.783885192871093750e+01
1.663029785156250000e+02 -1.973740081787109375e+02 4.150044250488281250e+01
1.686303710937500000e+02 -1.914449157714843750e+02 2.783827209472656250e+01
1.691561126708984375e+02 -1.861136474609375000e+02 2.213208007812500000e+01
1.683108367919921875e+02 -1.813458709716796875e+02 2.143431091308593750e+01
1.667126159667968750e+02 -1.769051666259765625e+02 2.325743103027343750e+01
1.648313293457031250e+02 -1.726529846191406250e+02 2.609071350097656250e+01
1.628695068359375000e+02 -1.685191192626953125e+02 2.932345581054687500e+01
1.609020233154296875e+02 -1.645144653320312500e+02 3.275329589843750000e+01
1.589696960449218750e+02 -1.606501159667968750e+02 3.628048706054687500e+01
1.570613403320312500e+02 -1.569664916992187500e+02 3.983584594726562500e+01
1.551986846923828125e+02 -1.534788513183593750e+02 4.339990234375000000e+01
1.534231567382812500e+02 -1.503909301757812500e+02 4.697401428222656250e+01
1.516932983398437500e+02 -1.477458801269531250e+02 5.053263854980468750e+01
1.499294281005859375e+02 -1.455106811523437500e+02 5.407812500000000000e+01
1.482636718750000000e+02 -1.437597808837890625e+02 5.762089538574218750e+01
1.498722229003906250e+02 -1.396207275390625000e+02 5.282577514648437500e+01
1.520385131835937500e+02 -1.354186248779296875e+02 4.790792846679687500e+01
1.543750610351562500e+02 -1.317501068115234375e+02 4.425627136230468750e+01
1.571291809082031250e+02 -1.285087890625000000e+02 4.133767700195312500e+01
1.602782592773437500e+02 -1.256449966430664062e+02 3.897958374023437500e+01
1.638221130371093750e+02 -1.230926589965820312e+02 3.690872192382812500e+01
1.678554382324218750e+02 -1.209959411621093750e+02 3.496911621093750000e+01
1.723363189697265625e+02 -1.194875411987304688e+02 3.307867431640625000e+01
1.771292877197265625e+02 -1.184964141845703125e+02 3.121260070800781250e+01
1.868721771240234375e+02 -1.113433761596679688e+02 1.236648559570312500e+01
1.945357055664062500e+02 -1.071389846801757812e+02 1.133117675781250000e+00
2.006374053955078125e+02 -1.050604171752929688e+02 -4.470520019531250000e+00
2.061315460205078125e+02 -1.038006973266601562e+02 -7.946838378906250000e+00
2.112794342041015625e+02 -1.028929138183593750e+02 -1.034094238281250000e+01
2.164968872070312500e+02 -1.021650238037109375e+02 -1.240902709960937500e+01
2.213366851806640625e+02 -1.014795455932617188e+02 -1.423505401611328125e+01
2.262354125976562500e+02 -1.008199005126953125e+02 -1.597776794433593750e+01
2.311905059814453125e+02 -1.001260070800781250e+02 -1.776382446289062500e+01
2.361506652832031250e+02 -9.937129211425781250e+01 -1.956047058105468750e+01
2.411138000488281250e+02 -9.855451965332031250e+01 -2.138986206054687500e+01
2.449067077636718750e+02 -9.805229949951171875e+01 -2.099379730224609375e+01
2.474666900634765625e+02 -9.778998565673828125e+01 -1.838192749023437500e+01
2.503454742431640625e+02 -9.750814056396484375e+01 -1.636901092529296875e+01
2.532300720214843750e+02 -9.724203491210937500e+01 -1.490177154541015625e+01
2.563351135253906250e+02 -9.694283294677734375e+01 -1.367433166503906250e+01
2.596478881835937500e+02 -9.660182189941406250e+01 -1.264558410644531250e+01
2.630559692382812500e+02 -9.626227569580078125e+01 -1.169927215576171875e+01
2.667305297851562500e+02 -9.592493438720703125e+01 -1.085720825195312500e+01
2.705569152832031250e+02 -9.552767181396484375e+01 -1.007585144042968750e+01
2.741513061523437500e+02 -9.517561340332031250e+01 -9.310920715332031250e+00
2.771240234375000000e+02 -9.488739013671875000e+01 -8.509803771972656250e+00
2.793118591308593750e+02 -9.460462188720703125e+01 -7.692245483398437500e+00
2.807984313964843750e+02 -9.448242187500000000e+01 -6.845687866210937500e+00
2.814488220214843750e+02 -9.446764373779296875e+01 -5.959403991699218750e+00
2.817133483886718750e+02 -9.447061920166015625e+01 -5.058998107910156250e+00
2.819310913085937500e+02 -9.451921844482421875e+01 -4.179565429687500000e+00
2.821581420898437500e+02 -9.455311584472656250e+01 -3.305770874023437500e+00
2.824036254882812500e+02 -9.457520294189453125e+01 -2.443778991699218750e+00
2.829064636230468750e+02 -9.452874755859375000e+01 -1.582054138183593750e+00
2.837749938964843750e+02 -9.425371551513671875e+01 -7.081909179687500000e-01
2.848579406738281250e+02 -9.361104583740234375e+01 1.596069335937500000e-01
2.859059143066406250e+02 -9.251541137695312500e+01 9.745101928710937500e-01
2.868852539062500000e+02 -9.079477691650390625e+01 1.777183532714843750e+00
2.875317993164062500e+02 -8.843226623535156250e+01 2.561798095703125000e+00
2.876227111816406250e+02 -8.543125915527343750e+01 3.359542846679687500e+00
2.871496582031250000e+02 -8.188681030273437500e+01 4.157073974609375000e+00
2.864970397949218750e+02 -7.786267852783203125e+01 4.930877685546875000e+00
2.857891540527343750e+02 -7.343241119384765625e+01 5.727210998535156250e+00
2.849667053222656250e+02 -6.859727478027343750e+01 6.542816162109375000e+00
2.840514221191406250e+02 -6.339298248291015625e+01 6.099487304687500000e+00
2.829793701171875000e+02 -5.812099456787109375e+01 5.526275634765625000e+00
2.818143920898437500e+02 -5.287988662719726562e+01 5.047065734863281250e+00
2.805413513183593750e+02 -4.765737152099609375e+01 4.734695434570312500e+00
2.792022705078125000e+02 -4.240091705322265625e+01 4.517150878906250000e+00
2.778568115234375000e+02 -3.710340118408203125e+01 4.296508789062500000e+00
2.767645874023437500e+02 -3.168226242065429688e+01 4.107536315917968750e+00
2.757617187500000000e+02 -2.603822326660156250e+01 3.967666625976562500e+00
2.748721313476562500e+02 -2.026604270935058594e+01 3.890830993652343750e+00
2.740274353027343750e+02 -1.458849811553955078e+01 3.842315673828125000e+00
2.732247924804687500e+02 -8.840925216674804688e+00 3.815010070800781250e+00
2.723836975097656250e+02 -3.172734975814819336e+00 3.763862609863281250e+00
2.715384216308593750e+02 2.381164789199829102e+00 3.688476562500000000e+00
2.707246704101562500e+02 7.954276084899902344e+00 3.545791625976562500e+00
2.699227294921875000e+02 1.359688663482666016e+01 3.408889770507812500e+00
2.691107788085937500e+02 1.935323715209960938e+01 3.341049194335937500e+00
2.682816467285156250e+02 2.524008178710937500e+01 3.261878967285156250e+00
2.673889160156250000e+02 3.124270629882812500e+01 3.203628540039062500e+00
2.664801940917968750e+02 3.726123428344726562e+01 3.152214050292968750e+00
2.654806213378906250e+02 4.328743362426757812e+01 3.021850585937500000e+00
2.645830993652343750e+02 4.926750564575195312e+01 2.895446777343750000e+00
2.637503967285156250e+02 5.521417236328125000e+01 2.796440124511718750e+00
2.629045410156250000e+02 6.111091232299804688e+01 2.704811096191406250e+00
2.620219116210937500e+02 6.695697021484375000e+01 2.562736511230468750e+00
2.611741638183593750e+02 7.273935699462890625e+01 2.471824645996093750e+00
2.603817138671875000e+02 7.848553466796875000e+01 2.410140991210937500e+00
2.596521301269531250e+02 8.395281982421875000e+01 2.362319946289062500e+00
2.590250549316406250e+02 8.879360961914062500e+01 2.302810668945312500e+00
2.584655151367187500e+02 9.323651123046875000e+01 2.239364624023437500e+00
2.578312683105468750e+02 9.758721160888671875e+01 2.183975219726562500e+00
2.571669006347656250e+02 1.019046249389648438e+02 2.105903625488281250e+00
2.565039367675781250e+02 1.063155212402343750e+02 2.051902770996093750e+00
2.559027557373046875e+02 1.109113159179687500e+02 1.980720520019531250e+00
2.553702239990234375e+02 1.157671432495117188e+02 1.893531799316406250e+00
2.547489776611328125e+02 1.206913146972656250e+02 1.822219848632812500e+00
2.540555725097656250e+02 1.257208862304687500e+02 1.822441101074218750e+00
2.533596038818359375e+02 1.309735870361328125e+02 1.923217773437500000e+00
2.527108764648437500e+02 1.364321441650390625e+02 1.985633850097656250e+00
2.520227355957031250e+02 1.420647125244140625e+02 2.020988464355468750e+00
2.512686309814453125e+02 1.478375396728515625e+02 2.029663085937500000e+00
2.504058837890625000e+02 1.537424621582031250e+02 2.014747619628906250e+00
2.494250793457031250e+02 1.596793518066406250e+02 1.993728637695312500e+00
2.484909515380859375e+02 1.656634063720703125e+02 2.010635375976562500e+00
2.475564270019531250e+02 1.716219024658203125e+02 2.028259277343750000e+00
2.465507202148437500e+02 1.775295867919921875e+02 1.985595703125000000e+00
2.456010131835937500e+02 1.834005889892578125e+02 1.871849060058593750e+00
2.447110443115234375e+02 1.892589874267578125e+02 1.771018981933593750e+00
2.438312835693359375e+02 1.951006622314453125e+02 1.694046020507812500e+00
2.429512481689453125e+02 2.009510498046875000e+02 1.522735595703125000e+00
2.420644683837890625e+02 2.068635253906250000e+02 1.450286865234375000e+00
2.411877593994140625e+02 2.128087463378906250e+02 1.571311950683593750e+00
2.403118286132812500e+02 2.187782287597656250e+02 1.726707458496093750e+00
2.394083709716796875e+02 2.247687225341796875e+02 1.805877685546875000e+00
2.385072479248046875e+02 2.307959594726562500e+02 1.827140808105468750e+00
2.376168975830078125e+02 2.367962188720703125e+02 1.756385803222656250e+00
2.367441864013671875e+02 2.427369842529296875e+02 1.732070922851562500e+00
2.358961181640625000e+02 2.484911499023437500e+02 1.679550170898437500e+00
2.350877227783203125e+02 2.539106445312500000e+02 1.632408142089843750e+00
2.343101348876953125e+02 2.589828186035156250e+02 1.549453735351562500e+00
2.335409240722656250e+02 2.638570251464843750e+02 1.557472229003906250e+00
2.328755187988281250e+02 2.682450256347656250e+02 1.500770568847656250e+00
2.324219512939453125e+02 2.720611877441406250e+02 1.499824523925781250e+00
2.324076690673828125e+02 2.753055114746093750e+02 1.529014587402343750e+00
2.329085083007812500e+02 2.781651000976562500e+02 1.505035400390625000e+00
2.340156402587890625e+02 2.807447509765625000e+02 1.462814331054687500e+00
2.357275238037109375e+02 2.830314331054687500e+02 1.414497375488281250e+00
2.380730285644531250e+02 2.850063171386718750e+02 1.312126159667968750e+00
2.410200805664062500e+02 2.866639709472656250e+02 1.225677490234375000e+00
2.445465087890625000e+02 2.879927062988281250e+02 1.140998840332031250e+00
2.485646820068359375e+02 2.890767822265625000e+02 1.066925048828125000e+00
2.530110473632812500e+02 2.899905395507812500e+02 9.730758666992187500e-01
2.578872680664062500e+02 2.910022888183593750e+02 7.955093383789062500e-01
2.628014526367187500e+02 2.921123657226562500e+02 6.922454833984375000e-01
2.676517333984375000e+02 2.929707641601562500e+02 6.278076171875000000e-01
2.724216613769531250e+02 2.936660461425781250e+02 5.601730346679687500e-01
2.770036621093750000e+02 2.943095703125000000e+02 4.672393798828125000e-01
2.813428039550781250e+02 2.949414062500000000e+02 4.069519042968750000e-01
2.854307556152343750e+02 2.954891052246093750e+02 4.356613159179687500e-01
2.892265625000000000e+02 2.956523742675781250e+02 5.124206542968750000e-01
2.927276611328125000e+02 2.952391357421875000e+02 6.526184082031250000e-01
2.958960876464843750e+02 2.942744445800781250e+02 7.200088500976562500e-01
2.987600708007812500e+02 2.930940246582031250e+02 8.075408935546875000e-01
3.012399902343750000e+02 2.914844665527343750e+02 8.239517211914062500e-01
3.031969299316406250e+02 2.893410339355468750e+02 8.052597045898437500e-01
3.046968994140625000e+02 2.866092224121093750e+02 8.458709716796875000e-01
3.057977905273437500e+02 2.834267272949218750e+02 8.264999389648437500e-01
3.066463623046875000e+02 2.798973083496093750e+02 8.390197753906250000e-01
3.073650817871093750e+02 2.761047058105468750e+02 8.172607421875000000e-01
3.079571838378906250e+02 2.720458984375000000e+02 8.453140258789062500e-01
3.084126892089843750e+02 2.678367919921875000e+02 7.626342773437500000e-01
3.087988891601562500e+02 2.635247497558593750e+02 6.759719848632812500e-01
3.091985473632812500e+02 2.592156982421875000e+02 6.426696777343750000e-01
3.096916198730468750e+02 2.549610443115234375e+02 6.406326293945312500e-01
3.103053894042968750e+02 2.507563781738281250e+02 6.543731689453125000e-01
3.109799194335937500e+02 2.466050262451171875e+02 6.516036987304687500e-01
3.116756591796875000e+02 2.424826660156250000e+02 6.096420288085937500e-01
3.123036499023437500e+02 2.383601837158203125e+02 6.044845581054687500e-01
3.128822021484375000e+02 2.342383728027343750e+02 6.191406250000000000e-01
3.135154418945312500e+02 2.301841278076171875e+02 5.616073608398437500e-01
3.142004699707031250e+02 2.261564788818359375e+02 4.894485473632812500e-01
3.148897094726562500e+02 2.221689758300781250e+02 3.903808593750000000e-01
3.155897521972656250e+02 2.182144317626953125e+02 3.147735595703125000e-01
3.163091430664062500e+02 2.142522583007812500e+02 2.786712646484375000e-01
3.170555114746093750e+02 2.102042388916015625e+02 2.427825927734375000e-01
3.178444824218750000e+02 2.060265350341796875e+02 2.465972900390625000e-01
3.186335754394531250e+02 2.017042541503906250e+02 2.095184326171875000e-01
3.193251342773437500e+02 1.972364501953125000e+02 1.472244262695312500e-01
3.199189758300781250e+02 1.926965179443359375e+02 9.968566894531250000e-02
3.204651794433593750e+02 1.882369537353515625e+02 5.584716796875000000e-02
3.209454345703125000e+02 1.839171600341796875e+02 3.140258789062500000e-02
3.213465270996093750e+02 1.796557617187500000e+02 3.475952148437500000e-02
3.217851257324218750e+02 1.754872741699218750e+02 -3.654479980468750000e-03
3.223576049804687500e+02 1.713189392089843750e+02 -6.232452392578125000e-02
3.231005249023437500e+02 1.671102142333984375e+02 -8.322906494140625000e-02
3.240051879882812500e+02 1.628723602294921875e+02 -8.960723876953125000e-02
3.249597167968750000e+02 1.585906524658203125e+02 -9.291076660156250000e-02
3.258286132812500000e+02 1.543006896972656250e+02 -8.286285400390625000e-02
3.265226135253906250e+02 1.500627899169921875e+02 -7.659149169921875000e-02
3.269846191406250000e+02 1.458730316162109375e+02 -5.629730224609375000e-02
3.272676391601562500e+02 1.418179779052734375e+02 -2.893066406250000000e-02
3.274913330078125000e+02 1.381293334960937500e+02 -2.960205078125000000e-02
3.276867065429687500e+02 1.349571685791015625e+02 1.571655273437500000e-02
3.278471374511718750e+02 1.322848510742187500e+02 7.545471191406250000e-02
3.280203247070312500e+02 1.300975494384765625e+02 1.693572998046875000e-01
3.284121093750000000e+02 1.281716308593750000e+02 2.638626098632812500e-01
3.291507568359375000e+02 1.264799423217773438e+02 3.037567138671875000e-01
3.301612243652343750e+02 1.250301361083984375e+02 2.980422973632812500e-01
3.315388183593750000e+02 1.237262802124023438e+02 2.660293579101562500e-01
3.334877929687500000e+02 1.226051483154296875e+02 2.620773315429687500e-01
3.360870971679687500e+02 1.218022460937500000e+02 2.557907104492187500e-01
3.392574462890625000e+02 1.214138793945312500e+02 2.209243774414062500e-01
3.429235839843750000e+02 1.215288085937500000e+02 2.174911499023437500e-01
3.469958801269531250e+02 1.220143203735351562e+02 1.671981811523437500e-01
3.514053955078125000e+02 1.227190856933593750e+02 1.046829223632812500e-01
3.559861145019531250e+02 1.233841552734375000e+02 1.035079956054687500e-01
3.606304626464843750e+02 1.239286956787109375e+02 4.822540283203125000e-02
3.650668334960937500e+02 1.242960968017578125e+02 -3.412322998046875000e-01
3.694894714355468750e+02 1.246953735351562500e+02 -5.613403320312500000e-01
3.737521667480468750e+02 1.251789703369140625e+02 -6.483383178710937500e-01
3.775938720703125000e+02 1.256768875122070312e+02 -6.618423461914062500e-01
3.808796081542968750e+02 1.261712112426757812e+02 -6.534576416015625000e-01
3.835670471191406250e+02 1.267026443481445312e+02 -6.506118774414062500e-01
3.859560546875000000e+02 1.274415206909179688e+02 -6.351547241210937500e-01
3.880812683105468750e+02 1.285371093750000000e+02 -6.158599853515625000e-01
3.899339599609375000e+02 1.300428009033203125e+02 -6.200637817382812500e-01
3.915520935058593750e+02 1.320599060058593750e+02 -6.335754394531250000e-01
3.927478942871093750e+02 1.346419372558593750e+02 -6.538314819335937500e-01
3.933428649902343750e+02 1.377369232177734375e+02 -6.391448974609375000e-01
3.933678283691406250e+02 1.412171173095703125e+02 -6.221237182617187500e-01
3.930816650390625000e+02 1.449925537109375000e+02 -6.294250488281250000e-01
3.927441711425781250e+02 1.490494689941406250e+02 -6.268920898437500000e-01
3.924052124023437500e+02 1.534088439941406250e+02 -6.394042968750000000e-01
3.920460510253906250e+02 1.580996856689453125e+02 -6.666412353515625000e-01
3.915973815917968750e+02 1.630902557373046875e+02 -6.927490234375000000e-01
3.909629516601562500e+02 1.682558135986328125e+02 -7.233886718750000000e-01
3.901566162109375000e+02 1.733954467773437500e+02 -7.039413452148437500e-01
3.891985168457031250e+02 1.784554748535156250e+02 -6.801376342773437500e-01
3.882136535644531250e+02 1.831875152587890625e+02 -6.591491699218750000e-01
3.873207397460937500e+02 1.874328918457031250e+02 -6.492614746093750000e-01
3.865392761230468750e+02 1.914529876708984375e+02 -6.365127563476562500e-01
3.858317260742187500e+02 1.954076843261718750e+02 -6.235275268554687500e-01
3.852133789062500000e+02 1.993165130615234375e+02 -6.321640014648437500e-01
3.846535034179687500e+02 2.032621002197265625e+02 -6.748580932617187500e-01
3.841138000488281250e+02 2.072800292968750000e+02 -6.941604614257812500e-01
3.835413818359375000e+02 2.112479858398437500e+02 -7.114791870117187500e-01
3.829278564453125000e+02 2.152477416992187500e+02 -7.216033935546875000e-01
3.822836303710937500e+02 2.193923950195312500e+02 -7.473220825195312500e-01
3.816019897460937500e+02 2.237260284423828125e+02 -7.649459838867187500e-01
3.809040527343750000e+02 2.282165832519531250e+02 -7.748336791992187500e-01
3.802112426757812500e+02 2.327520904541015625e+02 -7.460632324218750000e-01
3.795507507324218750e+02 2.372608795166015625e+02 -7.051162719726562500e-01
3.788782348632812500e+02 2.416816253662109375e+02 -6.909179687500000000e-01
3.782413024902343750e+02 2.460299682617187500e+02 -6.753997802734375000e-01
3.776083984375000000e+02 2.503135528564453125e+02 -7.103271484375000000e-01
3.770591125488281250e+02 2.544194793701171875e+02 -7.288970947265625000e-01
3.765036926269531250e+02 2.584773559570312500e+02 -7.027664184570312500e-01
3.759046020507812500e+02 2.624776000976562500e+02 -7.408828735351562500e-01
3.752576904296875000e+02 2.665583190917968750e+02 -7.592849731445312500e-01
3.745526733398437500e+02 2.707347717285156250e+02 -7.843551635742187500e-01
3.738356933593750000e+02 2.749798889160156250e+02 -7.999114990234375000e-01
3.731274108886718750e+02 2.791911315917968750e+02 -8.050842285156250000e-01
3.724329223632812500e+02 2.833529663085937500e+02 -8.247375488281250000e-01
3.718187866210937500e+02 2.873484802246093750e+02 -8.491210937500000000e-01
3.713259582519531250e+02 2.910310058593750000e+02 -8.520507812500000000e-01
3.710646057128906250e+02 2.942572021484375000e+02 -8.328094482421875000e-01
3.711027832031250000e+02 2.970185546875000000e+02 -8.085250854492187500e-01
3.714175415039062500e+02 2.994152221679687500e+02 -7.886505126953125000e-01
3.721221313476562500e+02 3.016068115234375000e+02 -7.698135375976562500e-01
3.732339172363281250e+02 3.035889892578125000e+02 -7.598571777343750000e-01
3.749381713867187500e+02 3.055482788085937500e+02 -7.623214721679687500e-01
3.773699645996093750e+02 3.073258666992187500e+02 -7.510757446289062500e-01
3.805070800781250000e+02 3.086679687500000000e+02 -7.314529418945312500e-01
3.841849060058593750e+02 3.096145019531250000e+02 -7.324142456054687500e-01
3.883302612304687500e+02 3.103157348632812500e+02 -7.505722045898437500e-01
3.928295593261718750e+02 3.109779357910156250e+02 -7.415924072265625000e-01
3.975200805664062500e+02 3.116272888183593750e+02 -7.051696777343750000e-01
4.022214050292968750e+02 3.122794189453125000e+02 -6.907882690429687500e-01
4.068773193359375000e+02 3.129438171386718750e+02 -6.570663452148437500e-01
4.114454956054687500e+02 3.135838928222656250e+02 -6.590576171875000000e-01
4.156987304687500000e+02 3.141741027832031250e+02 -6.648788452148437500e-01
4.194797058105468750e+02 3.146767883300781250e+02 -6.287994384765625000e-01
4.228486328125000000e+02 3.149673461914062500e+02 -6.318054199218750000e-01
4.260738220214843750e+02 3.148241882324218750e+02 -6.689910888671875000e-01
4.291090393066406250e+02 3.139685363769531250e+02 -6.655960083007812500e-01
4.318540649414062500e+02 3.123591613769531250e+02 -6.768112182617187500e-01
4.342277832031250000e+02 3.100329589843750000e+02 -6.481781005859375000e-01
4.361334533691406250e+02 3.070690612792968750e+02 -6.446228027343750000e-01
4.376056823730468750e+02 3.035613708496093750e+02 -6.369400024414062500e-01
4.387789001464843750e+02 2.995964355468750000e+02 -6.473388671875000000e-01
4.397783203125000000e+02 2.952588806152343750e+02 -6.669616699218750000e-01
4.407265014648437500e+02 2.906692810058593750e+02 -7.027893066406250000e-01
4.416253356933593750e+02 2.858852539062500000e+02 -7.342910766601562500e-01
4.424367675781250000e+02 2.809615173339843750e+02 -7.552871704101562500e-01
4.431449584960937500e+02 2.760023498535156250e+02 -8.090591430664062500e-01
4.437998046875000000e+02 2.710430603027343750e+02 -8.324279785156250000e-01
4.443399353027343750e+02 2.660914306640625000e+02 -8.676071166992187500e-01
4.447456054687500000e+02 2.611711120605468750e+02 -8.789443969726562500e-01
4.450683288574218750e+02 2.562712707519531250e+02 -8.743286132812500000e-01
4.454318847656250000e+02 2.513962097167968750e+02 -8.591537475585937500e-01
4.459343261718750000e+02 2.465384826660156250e+02 -8.080444335937500000e-01
4.466169433593750000e+02 2.416898956298828125e+02 -7.589263916015625000e-01
4.474420776367187500e+02 2.368400115966796875e+02 -7.241363525390625000e-01
4.483219909667968750e+02 2.319725952148437500e+02 -7.143859863281250000e-01
4.492169189453125000e+02 2.271392669677734375e+02 -7.311401367187500000e-01
4.500693969726562500e+02 2.223438110351562500e+02 -7.483749389648437500e-01
4.508791809082031250e+02 2.176685791015625000e+02 -7.595367431640625000e-01
4.516318969726562500e+02 2.131176452636718750e+02 -7.555770874023437500e-01
4.523224182128906250e+02 2.087421264648437500e+02 -7.445983886718750000e-01
4.529266052246093750e+02 2.045227813720703125e+02 -7.352447509765625000e-01
4.534708862304687500e+02 2.005474090576171875e+02 -7.124404907226562500e-01
4.539747314453125000e+02 1.968309631347656250e+02 -6.873626708984375000e-01
4.544655761718750000e+02 1.933453063964843750e+02 -6.675720214843750000e-01
4.549309387207031250e+02 1.900708465576171875e+02 -6.571655273437500000e-01
4.553632202148437500e+02 1.870423126220703125e+02 -6.583404541015625000e-01
4.557723083496093750e+02 1.842304229736328125e+02 -6.798248291015625000e-01
4.561500549316406250e+02 1.815612030029296875e+02 -6.864547729492187500e-01
4.565146789550781250e+02 1.789457702636718750e+02 -6.852340698242187500e-01
4.568951721191406250e+02 1.763757781982421875e+02 -6.705093383789062500e-01
4.572811889648437500e+02 1.738470458984375000e+02 -6.742553710937500000e-01
4.576723327636718750e+02 1.713723144531250000e+02 -6.722106933593750000e-01
4.580755920410156250e+02 1.689352111816406250e+02 -6.501693725585937500e-01
4.584799499511718750e+02 1.665125732421875000e+02 -6.215515136718750000e-01
4.588807067871093750e+02 1.640721740722656250e+02 -5.659103393554687500e-01
4.592675170898437500e+02 1.615741577148437500e+02 -5.128402709960937500e-01
4.596280517578125000e+02 1.590259094238281250e+02 -5.103378295898437500e-01
4.599681091308593750e+02 1.564911651611328125e+02 -5.517349243164062500e-01
4.602777099609375000e+02 1.539834136962890625e+02 -5.875015258789062500e-01
4.604894104003906250e+02 1.515479278564453125e+02 -6.220016479492187500e-01
4.605299377441406250e+02 1.493358001708984375e+02 -6.158294677734375000e-01
4.603865661621093750e+02 1.474668426513671875e+02 -5.715789794921875000e-01
4.601075744628906250e+02 1.458665771484375000e+02 -5.651550292968750000e-01
4.596400756835937500e+02 1.443975677490234375e+02 -5.639495849609375000e-01
4.589489746093750000e+02 1.430053405761718750e+02 -6.189346313476562500e-01
4.578609619140625000e+02 1.416131134033203125e+02 -6.239700317382812500e-01
4.562801208496093750e+02 1.403372497558593750e+02 -6.235351562500000000e-01
4.541226806640625000e+02 1.392829132080078125e+02 -6.612091064453125000e-01
4.513919372558593750e+02 1.385017242431640625e+02 -6.326446533203125000e-01
4.481598815917968750e+02 1.380151977539062500e+02 -6.046981811523437500e-01
4.444733581542968750e+02 1.376119537353515625e+02 -6.266098022460937500e-01
4.403834228515625000e+02 1.371206512451171875e+02 -6.666641235351562500e-01
4.360167846679687500e+02 1.365210876464843750e+02 -6.912460327148437500e-01
4.315439758300781250e+02 1.358538665771484375e+02 -6.903076171875000000e-01
4.270734252929687500e+02 1.351785583496093750e+02 -7.360687255859375000e-01
4.226559448242187500e+02 1.345131530761718750e+02 -7.560348510742187500e-01
4.183137207031250000e+02 1.338545074462890625e+02 -7.356338500976562500e-01
4.142280578613281250e+02 1.331768646240234375e+02 -7.247161865234375000e-01
4.105946655273437500e+02 1.325525360107421875e+02 -7.045440673828125000e-01
4.073841552734375000e+02 1.319367980957031250e+02 -6.796340942382812500e-01
4.045788574218750000e+02 1.313908081054687500e+02 -6.577148437500000000e-01
4.023016357421875000e+02 1.310035247802734375e+02 -6.484069824218750000e-01
4.001352539062500000e+02 1.306562805175781250e+02 -6.506652832031250000e-01
3.980682373046875000e+02 1.302869110107421875e+02 -6.516113281250000000e-01
3.958959655761718750e+02 1.298455505371093750e+02 -6.004409790039062500e-01
3.935039978027343750e+02 1.292595825195312500e+02 -6.259841918945312500e-01
3.908038635253906250e+02 1.285668182373046875e+02 -6.614761352539062500e-01
3.877239379882812500e+02 1.278133392333984375e+02 -6.893920898437500000e-01
3.842473754882812500e+02 1.270963211059570312e+02 -7.293472290039062500e-01
3.803461608886718750e+02 1.265820693969726562e+02 -7.468872070312500000e-01
3.760707397460937500e+02 1.262009735107421875e+02 -7.716674804687500000e-01
3.714951782226562500e+02 1.258574371337890625e+02 -8.083343505859375000e-01
3.666972656250000000e+02 1.254697647094726562e+02 -8.356323242187500000e-01
3.618839721679687500e+02 1.249655303955078125e+02 -8.899536132812500000e-01
3.571525268554687500e+02 1.243190917968750000e+02 -9.192428588867187500e-01
3.525594787597656250e+02 1.236002426147460938e+02 -9.021301269531250000e-01
3.483502502441406250e+02 1.229448165893554688e+02 -8.652038574218750000e-01
3.447168273925781250e+02 1.223365936279296875e+02 -8.422622680664062500e-01
3.417528381347656250e+02 1.218546142578125000e+02 -8.121719360351562500e-01
3.394577941894531250e+02 1.215133132934570312e+02 -8.209686279296875000e-01
3.374432983398437500e+02 1.212143325805664062e+02 -8.279724121093750000e-01
3.354922485351562500e+02 1.209452590942382812e+02 -7.994003295898437500e-01
3.335697021484375000e+02 1.206136474609375000e+02 -8.044357299804687500e-01
3.315172119140625000e+02 1.201998596191406250e+02 -8.030929565429687500e-01
3.292220153808593750e+02 1.196551513671875000e+02 -7.635192871093750000e-01
3.266224060058593750e+02 1.189704132080078125e+02 -7.280426025390625000e-01
3.236907348632812500e+02 1.182406082153320312e+02 -6.741256713867187500e-01
3.204423522949218750e+02 1.175228576660156250e+02 -6.784591674804687500e-01
3.169144287109375000e+02 1.170063171386718750e+02 -6.035995483398437500e-01
3.131496582031250000e+02 1.168066787719726562e+02 -5.713882446289062500e-01
3.091664123535156250e+02 1.167800903320312500e+02 -4.812774658203125000e-01
3.049768981933593750e+02 1.166342010498046875e+02 -4.535522460937500000e-01
3.005800781250000000e+02 1.162620391845703125e+02 -3.887252807617187500e-01
2.960883483886718750e+02 1.157149963378906250e+02 -3.394241333007812500e-01
2.916246032714843750e+02 1.151040267944335938e+02 -2.994537353515625000e-01
2.872686462402343750e+02 1.144950942993164062e+02 -2.189788818359375000e-01
2.830189208984375000e+02 1.139183349609375000e+02 -2.215652465820312500e-01
2.790227355957031250e+02 1.134228439331054688e+02 -1.700134277343750000e-01
2.754588623046875000e+02 1.129742584228515625e+02 -1.247024536132812500e-01
2.724941711425781250e+02 1.125722885131835938e+02 -7.530975341796875000e-02
2.702137756347656250e+02 1.121921539306640625e+02 -4.788208007812500000e-02
2.684208374023437500e+02 1.118362121582031250e+02 1.678466796875000000e-04
2.669033203125000000e+02 1.114269180297851562e+02 6.032562255859375000e-02
2.656127929687500000e+02 1.109687423706054688e+02 1.195831298828125000e-01
2.644848327636718750e+02 1.104437255859375000e+02 1.728057861328125000e-01
2.634682922363281250e+02 1.098154449462890625e+02 1.368408203125000000e-01
2.623883056640625000e+02 1.088725433349609375e+02 1.101074218750000000e-01
2.612805786132812500e+02 1.075031280517578125e+02 9.560394287109375000e-02
2.602947998046875000e+02 1.056713790893554688e+02 1.454772949218750000e-01
2.595065612792968750e+02 1.032024307250976562e+02 1.619033813476562500e-01
2.588393859863281250e+02 1.002616729736328125e+02 1.760101318359375000e-01
2.585336303710937500e+02 9.728304290771484375e+01 1.812591552734375000e-01
2.586777038574218750e+02 9.453831481933593750e+01 9.130096435546875000e-02
2.589857788085937500e+02 9.181562042236328125e+01 3.825378417968750000e-02
2.594038696289062500e+02 8.900028228759765625e+01 -4.753112792968750000e-03
2.599194335937500000e+02 8.589587402343750000e+01 -2.005004882812500000e-02
2.605442199707031250e+02 8.248999786376953125e+01 -4.084014892578125000e-02
2.612719421386718750e+02 7.876599121093750000e+01 -3.317260742187500000e-02
2.620926818847656250e+02 7.473966217041015625e+01 -1.422882080078125000e-02
2.630741882324218750e+02 7.040557861328125000e+01 -1.517486572265625000e-02
2.642007751464843750e+02 6.578100585937500000e+01 2.590942382812500000e-02
2.653294067382812500e+02 6.094775009155273438e+01 6.147003173828125000e-02
2.662837524414062500e+02 5.597878265380859375e+01 9.184265136718750000e-02
2.668715515136718750e+02 5.083777618408203125e+01 9.667968750000000000e-02
2.673543701171875000e+02 4.561314010620117188e+01 1.262741088867187500e-01
2.679495544433593750e+02 4.026656723022460938e+01 1.499557495117187500e-01
2.686204223632812500e+02 3.477090454101562500e+01 1.553344726562500000e-01
2.692859802246093750e+02 2.906794166564941406e+01 1.417312622070312500e-01
2.699552307128906250e+02 2.320120239257812500e+01 1.277389526367187500e-01
2.706985168457031250e+02 1.713912773132324219e+01 1.596527099609375000e-01
2.714598693847656250e+02 1.100641632080078125e+01 1.952667236328125000e-01
2.723048095703125000e+02 4.922384262084960938e+00 1.999282836914062500e-01
2.731797790527343750e+02 -1.144786596298217773e+00 2.245941162109375000e-01
2.741175842285156250e+02 -7.192399024963378906e+00 2.030029296875000000e-01
2.750510253906250000e+02 -1.320777797698974609e+01 1.713562011718750000e-01
2.759656066894531250e+02 -1.920114898681640625e+01 1.411056518554687500e-01
2.768944396972656250e+02 -2.516435050964355469e+01 1.137237548828125000e-01
2.778223266601562500e+02 -3.103895759582519531e+01 9.629821777343750000e-02
2.787638854980468750e+02 -3.673731231689453125e+01 1.444549560546875000e-01
2.797212829589843750e+02 -4.223915863037109375e+01 1.777038574218750000e-01
2.806570434570312500e+02 -4.763140869140625000e+01 2.009201049804687500e-01
2.815404663085937500e+02 -5.281935882568359375e+01 2.697525024414062500e-01
2.824067382812500000e+02 -5.759767150878906250e+01 3.212966918945312500e-01
2.832973937988281250e+02 -6.199339675903320312e+01 3.364715576171875000e-01
2.839333801269531250e+02 -6.616130828857421875e+01 3.610763549804687500e-01
2.844978332519531250e+02 -6.975117492675781250e+01 3.675003051757812500e-01
2.849376525878906250e+02 -7.284176635742187500e+01 3.254165649414062500e-01
2.852343444824218750e+02 -7.550005340576171875e+01 3.253250122070312500e-01
2.854564819335937500e+02 -7.755768585205078125e+01 3.314971923828125000e-01
2.856978759765625000e+02 -7.911881256103515625e+01 3.142318725585937500e-01
2.859939270019531250e+02 -8.049208068847656250e+01 3.621215820312500000e-01
2.864817504882812500e+02 -8.170045471191406250e+01 4.643630981445312500e-01
2.872166137695312500e+02 -8.286725616455078125e+01 5.125656127929687500e-01
2.883870849609375000e+02 -8.407107543945312500e+01 5.415725708007812500e-01
2.901501770019531250e+02 -8.528161621093750000e+01 5.184860229492187500e-01
2.925696411132812500e+02 -8.637310791015625000e+01 4.554519653320312500e-01
2.957207336425781250e+02 -8.717470550537109375e+01 3.678512573242187500e-01
2.996043090820312500e+02 -8.747083282470703125e+01 2.913513183593750000e-01
3.040437622070312500e+02 -8.720114898681640625e+01 1.979751586914062500e-01
3.089602355957031250e+02 -8.652638244628906250e+01 1.705398559570312500e-01
3.140106811523437500e+02 -8.564129638671875000e+01 1.755065917968750000e-01
3.190921020507812500e+02 -8.472442626953125000e+01 1.234970092773437500e-01
3.241728820800781250e+02 -8.373424530029296875e+01 3.381347656250000000e-02
3.291896667480468750e+02 -8.277307891845703125e+01 -4.058074951171875000e-02
3.339699707031250000e+02 -8.196801757812500000e+01 -7.680511474609375000e-02
3.383749084472656250e+02 -8.127730560302734375e+01 -1.102066040039062500e-01
3.423375549316406250e+02 -8.073800659179687500e+01 -1.463012695312500000e-01
3.457452392578125000e+02 -8.031430053710937500e+01 -1.764144897460937500e-01
3.485126037597656250e+02 -8.010707092285156250e+01 -1.731872558593750000e-01
3.507428588867187500e+02 -8.031095123291015625e+01 -1.615753173828125000e-01
3.525573730468750000e+02 -8.081858062744140625e+01 -1.552505493164062500e-01
3.539096984863281250e+02 -8.156156921386718750e+01 -1.668472290039062500e-01
3.547447204589843750e+02 -8.225942230224609375e+01 -2.057495117187500000e-01
3.553544311523437500e+02 -8.291966247558593750e+01 -2.570266723632812500e-01
3.558391723632812500e+02 -8.377428436279296875e+01 -2.513961791992187500e-01
3.562476806640625000e+02 -8.469387054443359375e+01 -2.418212890625000000e-01
3.566108398437500000e+02 -8.562666320800781250e+01 -1.804351806640625000e-01
3.569147033691406250e+02 -8.655484771728515625e+01 -1.218185424804687500e-01
3.571499633789062500e+02 -8.750708007812500000e+01 -1.699981689453125000e-01
3.573521728515625000e+02 -8.854077148437500000e+01 -2.440032958984375000e-01
3.576304626464843750e+02 -8.995162200927734375e+01 -2.762832641601562500e-01
3.579403381347656250e+02 -9.154621887207031250e+01 -3.611145019531250000e-01
3.582473449707031250e+02 -9.319412231445312500e+01 -4.240875244140625000e-01
3.585671997070312500e+02 -9.498294830322265625e+01 -4.762954711914062500e-01
3.588098144531250000e+02 -9.698018646240234375e+01 -2.797775268554687500e-01
3.590116271972656250e+02 -9.919482421875000000e+01 -1.907043457031250000e-01
3.591930236816406250e+02 -1.016427612304687500e+02 -3.095855712890625000e-01
3.596457519531250000e+02 -1.043399963378906250e+02 -4.059600830078125000e-01
3.603271484375000000e+02 -1.072677612304687500e+02 -5.968933105468750000e-01
3.609780273437500000e+02 -1.104544525146484375e+02 -7.711257934570312500e-01
3.614807434082031250e+02 -1.138312225341796875e+02 -8.066024780273437500e-01
3.618992004394531250e+02 -1.172604827880859375e+02 -8.975372314453125000e-01
3.623201599121093750e+02 -1.206827011108398438e+02 -9.461898803710937500e-01
3.627533264160156250e+02 -1.240667724609375000e+02 -9.120712280273437500e-01
3.632156066894531250e+02 -1.273906021118164062e+02 -8.655700683593750000e-01
3.637207031250000000e+02 -1.306647033691406250e+02 -8.385696411132812500e-01
3.642267761230468750e+02 -1.339234161376953125e+02 -7.994537353515625000e-01
3.647078552246093750e+02 -1.371718902587890625e+02 -7.899780273437500000e-01
3.651828308105468750e+02 -1.404174804687500000e+02 -7.827453613281250000e-01
3.656417846679687500e+02 -1.436375122070312500e+02 -8.081283569335937500e-01
3.661034851074218750e+02 -1.468543548583984375e+02 -8.682098388671875000e-01
3.665628356933593750e+02 -1.501099395751953125e+02 -8.947753906250000000e-01
3.670192260742187500e+02 -1.533647918701171875e+02 -8.578872680664062500e-01
3.674321594238281250e+02 -1.566406860351562500e+02 -8.967895507812500000e-01
3.678367919921875000e+02 -1.598931121826171875e+02 -9.369354248046875000e-01
3.682413940429687500e+02 -1.631378021240234375e+02 -9.639282226562500000e-01
3.686623229980468750e+02 -1.663755645751953125e+02 -9.639587402343750000e-01
3.691112365722656250e+02 -1.695893707275390625e+02 -9.697875976562500000e-01
3.695825805664062500e+02 -1.727825012207031250e+02 -9.703750610351562500e-01
3.700442199707031250e+02 -1.759611511230468750e+02 -9.463348388671875000e-01
3.704861755371093750e+02 -1.790390930175781250e+02 -9.363174438476562500e-01
3.709037170410156250e+02 -1.820041503906250000e+02 -9.582748413085937500e-01
3.712623596191406250e+02 -1.847051849365234375e+02 -9.690322875976562500e-01
3.715576477050781250e+02 -1.869490509033203125e+02 -9.500579833984375000e-01
3.717713623046875000e+02 -1.887632293701171875e+02 -9.277877807617187500e-01
3.719255981445312500e+02 -1.901490173339843750e+02 -9.173126220703125000e-01
3.720176391601562500e+02 -1.911259155273437500e+02 -9.344329833984375000e-01
3.721254577636718750e+02 -1.918791961669921875e+02 -9.348678588867187500e-01
3.723250732421875000e+02 -1.925170593261718750e+02 -9.422760009765625000e-01
3.726506347656250000e+02 -1.931177215576171875e+02 -9.603576660156250000e-01
3.731879577636718750e+02 -1.937466278076171875e+02 -9.747619628906250000e-01
3.740185546875000000e+02 -1.943458251953125000e+02 -1.017158508300781250e+00
3.751352539062500000e+02 -1.948501281738281250e+02 -1.046081542968750000e+00
3.765537109375000000e+02 -1.951948242187500000e+02 -1.081558227539062500e+00
3.783234558105468750e+02 -1.952866973876953125e+02 -1.138786315917968750e+00
3.805582580566406250e+02 -1.950918731689453125e+02 -1.134330749511718750e+00
3.833911743164062500e+02 -1.945582733154296875e+02 -1.155815124511718750e+00
3.866445617675781250e+02 -1.939978485107421875e+02 -1.151145935058593750e+00
3.903245239257812500e+02 -1.933958740234375000e+02 -1.142173767089843750e+00
3.943503723144531250e+02 -1.927297668457031250e+02 -1.147773742675781250e+00
3.985785827636718750e+02 -1.919744567871093750e+02 -1.156806945800781250e+00
4.028817749023437500e+02 -1.911410827636718750e+02 -1.159919738769531250e+00
4.071485595703125000e+02 -1.903194885253906250e+02 -1.193244934082031250e+00
4.113980102539062500e+02 -1.895376739501953125e+02 -1.193801879882812500e+00
4.156018371582031250e+02 -1.888200378417968750e+02 -1.185157775878906250e+00
4.195965270996093750e+02 -1.881709747314453125e+02 -1.200424194335937500e+00
4.231388549804687500e+02 -1.875982055664062500e+02 -1.209403991699218750e+00
4.260838928222656250e+02 -1.870977783203125000e+02 -1.195564270019531250e+00
4.284668273925781250e+02 -1.867485961914062500e+02 -1.220703125000000000e+00
4.303431091308593750e+02 -1.866646881103515625e+02 -1.233734130859375000e+00
4.317584228515625000e+02 -1.866009521484375000e+02 -1.220481872558593750e+00
4.329571533203125000e+02 -1.865136871337890625e+02 -1.202323913574218750e+00
4.340562133789062500e+02 -1.865451202392578125e+02 -1.260200500488281250e+00
4.352398681640625000e+02 -1.865576934814453125e+02 -1.528450012207031250e+00
4.368097534179687500e+02 -1.864980468750000000e+02 -1.689064025878906250e+00
4.387178039550781250e+02 -1.863809967041015625e+02 -1.789833068847656250e+00
4.409894409179687500e+02 -1.861714935302734375e+02 -1.864288330078125000e+00
4.437158813476562500e+02 -1.858605041503906250e+02 -1.916229248046875000e+00
4.468656311035156250e+02 -1.854339752197265625e+02 -1.886238098144531250e+00
4.503884277343750000e+02 -1.850076446533203125e+02 -1.971694946289062500e+00
4.542627868652343750e+02 -1.845059356689453125e+02 -2.054161071777343750e+00
4.584101257324218750e+02 -1.839574279785156250e+02 -2.116340637207031250e+00
4.627501525878906250e+02 -1.834149475097656250e+02 -2.168571472167968750e+00
4.670562744140625000e+02 -1.829523620605468750e+02 -2.133979797363281250e+00
4.713238830566406250e+02 -1.824916992187500000e+02 -2.128173828125000000e+00
4.753938598632812500e+02 -1.820290527343750000e+02 -2.161003112792968750e+00
4.790869140625000000e+02 -1.815068511962890625e+02 -2.233291625976562500e+00
4.823414611816406250e+02 -1.810318908691406250e+02 -2.298828125000000000e+00
4.852473754882812500e+02 -1.806362304687500000e+02 -2.361686706542968750e+00
4.880444641113281250e+02 -1.803231658935546875e+02 -2.420951843261718750e+00
4.907257080078125000e+02 -1.800869293212890625e+02 -2.496238708496093750e+00
4.931765441894531250e+02 -1.798878021240234375e+02 -2.546241760253906250e+00
4.953989257812500000e+02 -1.796864929199218750e+02 -2.589530944824218750e+00
4.975363769531250000e+02 -1.794391784667968750e+02 -2.617790222167968750e+00
4.995830078125000000e+02 -1.791745758056640625e+02 -2.645866394042968750e+00
5.017287902832031250e+02 -1.788706207275390625e+02 -2.667984008789062500e+00
5.040336914062500000e+02 -1.785404052734375000e+02 -2.726257324218750000e+00
5.065273437500000000e+02 -1.782196502685546875e+02 -2.771842956542968750e+00
5.092351074218750000e+02 -1.778260192871093750e+02 -2.806037902832031250e+00
5.121271972656250000e+02 -1.771871337890625000e+02 -2.822448730468750000e+00
5.152026977539062500e+02 -1.762705841064453125e+02 -2.847595214843750000e+00
5.184866333007812500e+02 -1.753004150390625000e+02 -2.883087158203125000e+00
5.220408935546875000e+02 -1.744569244384765625e+02 -2.920593261718750000e+00
5.258383178710937500e+02 -1.737694091796875000e+02 -2.964317321777343750e+00
5.298556518554687500e+02 -1.731551818847656250e+02 -2.998779296875000000e+00
5.339837036132812500e+02 -1.725372467041015625e+02 -3.041801452636718750e+00
5.380900268554687500e+02 -1.719062042236328125e+02 -3.119880676269531250e+00
5.421441040039062500e+02 -1.712646942138671875e+02 -3.196495056152343750e+00
5.460650634765625000e+02 -1.706831970214843750e+02 -3.285408020019531250e+00
5.496206054687500000e+02 -1.702055816650390625e+02 -3.364891052246093750e+00
5.527386474609375000e+02 -1.697686309814453125e+02 -3.454391479492187500e+00
5.555503540039062500e+02 -1.693235168457031250e+02 -3.522720336914062500e+00
5.581358642578125000e+02 -1.689172973632812500e+02 -3.536048889160156250e+00
5.603682861328125000e+02 -1.685493927001953125e+02 -3.549575805664062500e+00
5.622521972656250000e+02 -1.683857879638671875e+02 -3.548606872558593750e+00
5.638254394531250000e+02 -1.684101715087890625e+02 -3.544990539550781250e+00
5.651747436523437500e+02 -1.686457824707031250e+02 -3.507743835449218750e+00
5.664026489257812500e+02 -1.690425720214843750e+02 -3.459388732910156250e+00
5.675919189453125000e+02 -1.696389007568359375e+02 -3.443931579589843750e+00
5.688547363281250000e+02 -1.703516082763671875e+02 -3.468750000000000000e+00
5.698645629882812500e+02 -1.708303833007812500e+02 -3.530044555664062500e+00
5.707761230468750000e+02 -1.711134948730468750e+02 -3.586494445800781250e+00
5.716566772460937500e+02 -1.711317749023437500e+02 -3.648536682128906250e+00
5.725150756835937500e+02 -1.709851074218750000e+02 -3.703857421875000000e+00
5.734317016601562500e+02 -1.706681060791015625e+02 -3.708724975585937500e+00
5.743941650390625000e+02 -1.701432037353515625e+02 -3.707168579101562500e+00
5.755164184570312500e+02 -1.693769836425781250e+02 -3.772514343261718750e+00
5.768776245117187500e+02 -1.684117584228515625e+02 -3.844337463378906250e+00
5.785862426757812500e+02 -1.674655456542968750e+02 -3.812019348144531250e+00
5.806642456054687500e+02 -1.666252899169921875e+02 -3.764221191406250000e+00
5.832747802734375000e+02 -1.658399047851562500e+02 -3.784431457519531250e+00
5.863901367187500000e+02 -1.650839385986328125e+02 -3.849243164062500000e+00
5.899549560546875000e+02 -1.642779235839843750e+02 -3.872718811035156250e+00
5.938987426757812500e+02 -1.636086273193359375e+02 -3.895790100097656250e+00
5.981280517578125000e+02 -1.630462341308593750e+02 -3.907844543457031250e+00
6.025706176757812500e+02 -1.625222320556640625e+02 -3.879005432128906250e+00
6.071587524414062500e+02 -1.619452667236328125e+02 -3.887519836425781250e+00
6.118076782226562500e+02 -1.613410339355468750e+02 -3.861602783203125000e+00
6.164127807617187500e+02 -1.606825714111328125e+02 -3.846855163574218750e+00
6.209544677734375000e+02 -1.600151367187500000e+02 -3.850791931152343750e+00
6.253508911132812500e+02 -1.594001617431640625e+02 -3.834617614746093750e+00
6.293538208007812500e+02 -1.588429870605468750e+02 -3.897407531738281250e+00
6.328324584960937500e+02 -1.582740478515625000e+02 -3.886383056640625000e+00
6.357100219726562500e+02 -1.577462005615234375e+02 -3.846504211425781250e+00
6.380010986328125000e+02 -1.574214630126953125e+02 -3.788459777832031250e+00
6.398622436523437500e+02 -1.573327941894531250e+02 -3.735755920410156250e+00
6.415484619140625000e+02 -1.575050811767578125e+02 -3.651176452636718750e+00
6.430970458984375000e+02 -1.579322509765625000e+02 -3.619415283203125000e+00
6.445070190429687500e+02 -1.586604461669921875e+02 -3.632575988769531250e+00
6.459175415039062500e+02 -1.597670135498046875e+02 -3.641357421875000000e+00
6.474033203125000000e+02 -1.614482574462890625e+02 -3.729774475097656250e+00
6.489057006835937500e+02 -1.636872558593750000e+02 -3.788040161132812500e+00
6.502341918945312500e+02 -1.665168304443359375e+02 -3.848762512207031250e+00
6.512375488281250000e+02 -1.699153747558593750e+02 -3.860572814941406250e+00
6.519088134765625000e+02 -1.737981567382812500e+02 -3.879791259765625000e+00
6.524582519531250000e+02 -1.780527801513671875e+02 -3.884071350097656250e+00
6.530123291015625000e+02 -1.826316223144531250e+02 -3.883102416992187500e+00
6.536379394531250000e+02 -1.875296783447265625e+02 -3.906204223632812500e+00
6.543590698242187500e+02 -1.926493225097656250e+02 -3.919677734375000000e+00
6.551794433593750000e+02 -1.979164733886718750e+02 -3.941276550292968750e+00
6.560647583007812500e+02 -2.032963562011718750e+02 -3.902183532714843750e+00
6.570418701171875000e+02 -2.087150115966796875e+02 -3.825965881347656250e+00
6.579271850585937500e+02 -2.142048950195312500e+02 -3.785789489746093750e+00
6.587868041992187500e+02 -2.197751617431640625e+02 -3.794197082519531250e+00
6.596442260742187500e+02 -2.254462432861328125e+02 -3.771591186523437500e+00
6.604982910156250000e+02 -2.311822509765625000e+02 -3.730690002441406250e+00
6.613808593750000000e+02 -2.368064727783203125e+02 -3.736145019531250000e+00
6.622105712890625000e+02 -2.425079498291015625e+02 -3.772850036621093750e+00
6.630443725585937500e+02 -2.482401885986328125e+02 -3.747779846191406250e+00
6.638666381835937500e+02 -2.538331909179687500e+02 -3.748359680175781250e+00
6.646843261718750000e+02 -2.592951965332031250e+02 -3.765502929687500000e+00
6.655553588867187500e+02 -2.646787719726562500e+02 -3.741134643554687500e+00
6.664238891601562500e+02 -2.700923767089843750e+02 -3.683525085449218750e+00
6.673058471679687500e+02 -2.755090942382812500e+02 -3.647789001464843750e+00
6.681873779296875000e+02 -2.809833679199218750e+02 -3.547050476074218750e+00
6.690543212890625000e+02 -2.864816894531250000e+02 -3.426589965820312500e+00
6.698613281250000000e+02 -2.919879455566406250e+02 -3.278709411621093750e+00
6.706487426757812500e+02 -2.974748229980468750e+02 -3.233337402343750000e+00
6.714292602539062500e+02 -3.029478454589843750e+02 -3.204872131347656250e+00
6.722363281250000000e+02 -3.083587341308593750e+02 -3.098297119140625000e+00
6.730391845703125000e+02 -3.137355651855468750e+02 -2.974670410156250000e+00
6.738703002929687500e+02 -3.190659179687500000e+02 -2.914543151855468750e+00
6.747221679687500000e+02 -3.243619689941406250e+02 -2.858596801757812500e+00
6.755799560546875000e+02 -3.296384277343750000e+02 -2.825935363769531250e+00
6.764157714843750000e+02 -3.348850708007812500e+02 -2.816688537597656250e+00
6.771989135742187500e+02 -3.401277160644531250e+02 -2.797004699707031250e+00
6.779295654296875000e+02 -3.453642883300781250e+02 -2.769393920898437500e+00
6.786417846679687500e+02 -3.505939941406250000e+02 -2.729774475097656250e+00
6.793775024414062500e+02 -3.556986999511718750e+02 -2.581069946289062500e+00
6.800482177734375000e+02 -3.607772521972656250e+02 -2.495666503906250000e+00
6.806351928710937500e+02 -3.658299865722656250e+02 -2.454559326171875000e+00
6.812283935546875000e+02 -3.708011169433593750e+02 -2.419250488281250000e+00
6.818496093750000000e+02 -3.756490783691406250e+02 -2.375320434570312500e+00
6.826389770507812500e+02 -3.803567199707031250e+02 -2.337242126464843750e+00
6.838713378906250000e+02 -3.848470153808593750e+02 -2.280929565429687500e+00
6.856113281250000000e+02 -3.891028137207031250e+02 -2.106079101562500000e+00
6.878833618164062500e+02 -3.931287536621093750e+02 -1.933700561523437500e+00
6.905355834960937500e+02 -3.969567260742187500e+02 -1.802238464355468750e+00
6.934161987304687500e+02 -4.006491699218750000e+02 -1.701759338378906250e+00
6.962362670898437500e+02 -4.042945251464843750e+02 -1.594276428222656250e+00
6.987990112304687500e+02 -4.079985961914062500e+02 -1.530502319335937500e+00
7.009113769531250000e+02 -4.119149475097656250e+02 -1.432960510253906250e+00
7.025118408203125000e+02 -4.160551757812500000e+02 -1.374412536621093750e+00
7.036029052734375000e+02 -4.204474792480468750e+02 -1.313499450683593750e+00
7.043400268554687500e+02 -4.250325317382812500e+02 -1.228660583496093750e+00
7.047507934570312500e+02 -4.297898864746093750e+02 -1.152565002441406250e+00
7.049519042968750000e+02 -4.347538452148437500e+02 -1.121788024902343750e+00
7.050771484375000000e+02 -4.398300781250000000e+02 -1.120353698730468750e+00
7.051653442382812500e+02 -4.448937377929687500e+02 -1.068443298339843750e+00
7.051392822265625000e+02 -4.498009033203125000e+02 -9.873809814453125000e-01
7.049053955078125000e+02 -4.541240234375000000e+02 -9.266281127929687500e-01
7.041660766601562500e+02 -4.577123413085937500e+02 -8.347473144531250000e-01
7.029292602539062500e+02 -4.606508178710937500e+02 -8.214797973632812500e-01
7.010943603515625000e+02 -4.631001586914062500e+02 -7.786102294921875000e-01
6.987296142578125000e+02 -4.650222167968750000e+02 -7.605895996093750000e-01
6.958864135742187500e+02 -4.663524169921875000e+02 -7.311477661132812500e-01
6.927639770507812500e+02 -4.671333618164062500e+02 -6.542129516601562500e-01
6.896014404296875000e+02 -4.676108703613281250e+02 -6.068649291992187500e-01
6.864739379882812500e+02 -4.679851379394531250e+02 -5.774459838867187500e-01
6.833848876953125000e+02 -4.683257751464843750e+02 -5.340576171875000000e-01
6.803486328125000000e+02 -4.686734924316406250e+02 -5.072021484375000000e-01
6.773607177734375000e+02 -4.690207519531250000e+02 -4.837951660156250000e-01
6.744061889648437500e+02 -4.693822631835937500e+02 -4.513702392578125000e-01
6.713958129882812500e+02 -4.697748107910156250e+02 -4.091873168945312500e-01
6.683480224609375000e+02 -4.702133483886718750e+02 -4.036712646484375000e-01
6.652677001953125000e+02 -4.707073364257812500e+02 -3.899917602539062500e-01
6.620908203125000000e+02 -4.712783508300781250e+02 -3.557128906250000000e-01
6.586989135742187500e+02 -4.718090515136718750e+02 -3.240203857421875000e-01
6.550054931640625000e+02 -4.722366027832031250e+02 -2.692871093750000000e-01
6.510172119140625000e+02 -4.725874328613281250e+02 -2.209243774414062500e-01
6.469248046875000000e+02 -4.728871154785156250e+02 -1.464385986328125000e-01
6.427729492187500000e+02 -4.728677062988281250e+02 -1.387100219726562500e-01
6.386163940429687500e+02 -4.723323669433593750e+02 -4.271697998046875000e-02
6.345711059570312500e+02 -4.713484802246093750e+02 4.602813720703125000e-02
6.306882934570312500e+02 -4.699105834960937500e+02 1.233520507812500000e-01
6.269575195312500000e+02 -4.682418212890625000e+02 1.239929199218750000e-01
6.233630371093750000e+02 -4.664412841796875000e+02 1.143722534179687500e-01
6.198819580078125000e+02 -4.644970397949218750e+02 1.969604492187500000e-01
6.164282226562500000e+02 -4.624309387207031250e+02 2.421264648437500000e-01
6.128916625976562500e+02 -4.603964233398437500e+02 2.820968627929687500e-01
6.093110351562500000e+02 -4.583453979492187500e+02 3.854522705078125000e-01
6.057135620117187500e+02 -4.565281372070312500e+02 4.450073242187500000e-01
6.021495971679687500e+02 -4.548074035644531250e+02 4.749450683593750000e-01
5.985551147460937500e+02 -4.531343383789062500e+02 5.201110839843750000e-01
5.949392089843750000e+02 -4.514949340820312500e+02 5.920791625976562500e-01
5.912589111328125000e+02 -4.499288635253906250e+02 6.781616210937500000e-01
5.875137329101562500e+02 -4.483851013183593750e+02 7.796096801757812500e-01
5.837478637695312500e+02 -4.468180541992187500e+02 8.228988647460937500e-01
5.800186157226562500e+02 -4.452500610351562500e+02 8.885421752929687500e-01
5.763784179687500000e+02 -4.437202148437500000e+02 9.784393310546875000e-01
5.727875366210937500e+02 -4.421859741210937500e+02 1.128074645996093750e+00
5.692910156250000000e+02 -4.404788208007812500e+02 1.163642883300781250e+00
5.657832641601562500e+02 -4.390008850097656250e+02 1.221572875976562500e+00
5.622461547851562500e+02 -4.374722290039062500e+02 1.249000549316406250e+00
5.585762939453125000e+02 -4.358216857910156250e+02 1.236747741699218750e+00
5.547335815429687500e+02 -4.340591735839843750e+02 1.272026062011718750e+00
5.507672729492187500e+02 -4.322136230468750000e+02 1.255874633789062500e+00
5.467135009765625000e+02 -4.303196105957031250e+02 1.260559082031250000e+00
5.425343627929687500e+02 -4.284961242675781250e+02 1.175750732421875000e+00
5.382701416015625000e+02 -4.266051330566406250e+02 1.106536865234375000e+00
5.339092407226562500e+02 -4.246897277832031250e+02 1.093330383300781250e+00
5.294927978515625000e+02 -4.225716247558593750e+02 1.066879272460937500e+00
5.249868774414062500e+02 -4.203258056640625000e+02 1.043022155761718750e+00
5.203435668945312500e+02 -4.180275878906250000e+02 1.063751220703125000e+00
5.155786743164062500e+02 -4.157585144042968750e+02 1.120307922363281250e+00
5.107780151367187500e+02 -4.136013488769531250e+02 1.120483398437500000e+00
5.060011901855468750e+02 -4.113391418457031250e+02 1.106712341308593750e+00
5.011969909667968750e+02 -4.091737060546875000e+02 1.110984802246093750e+00
4.963785400390625000e+02 -4.070172729492187500e+02 1.142761230468750000e+00
4.915378417968750000e+02 -4.048717651367187500e+02 1.183425903320312500e+00
4.867549438476562500e+02 -4.028015136718750000e+02 1.227867126464843750e+00
4.823077087402343750e+02 -4.009443664550781250e+02 1.282592773437500000e+00
4.783574523925781250e+02 -3.992286987304687500e+02 1.277137756347656250e+00
4.745609130859375000e+02 -3.975073852539062500e+02 1.234062194824218750e+00
4.708494262695312500e+02 -3.957009582519531250e+02 1.176101684570312500e+00
4.670713806152343750e+02 -3.939594421386718750e+02 1.164733886718750000e+00
4.631993103027343750e+02 -3.922210998535156250e+02 1.179473876953125000e+00
4.592655334472656250e+02 -3.903138122558593750e+02 1.170928955078125000e+00
4.551931152343750000e+02 -3.883666992187500000e+02 1.149856567382812500e+00
4.509720153808593750e+02 -3.863296813964843750e+02 1.127105712890625000e+00
4.466274108886718750e+02 -3.840883789062500000e+02 1.081626892089843750e+00
4.422040405273437500e+02 -3.817634887695312500e+02 1.025085449218750000e+00
4.376437988281250000e+02 -3.794142761230468750e+02 9.380111694335937500e-01
4.329611511230468750e+02 -3.770808410644531250e+02 8.958740234375000000e-01
4.281604919433593750e+02 -3.747860107421875000e+02 9.467773437500000000e-01
4.232077331542968750e+02 -3.724698181152343750e+02 9.355163574218750000e-01
4.181576232910156250e+02 -3.701482849121093750e+02 9.310836791992187500e-01
4.131314392089843750e+02 -3.678484497070312500e+02 9.742507934570312500e-01
4.081332397460937500e+02 -3.655757446289062500e+02 1.016754150390625000e+00
4.032141723632812500e+02 -3.633069458007812500e+02 1.067642211914062500e+00
3.984104003906250000e+02 -3.610643615722656250e+02 1.095329284667968750e+00
3.937321166992187500e+02 -3.588448791503906250e+02 1.096122741699218750e+00
3.891721801757812500e+02 -3.566262817382812500e+02 1.067100524902343750e+00
3.846701660156250000e+02 -3.544874267578125000e+02 9.781799316406250000e-01
3.802407531738281250e+02 -3.524205017089843750e+02 8.941040039062500000e-01
3.759094238281250000e+02 -3.503827514648437500e+02 8.296432495117187500e-01
3.716658630371093750e+02 -3.483889770507812500e+02 7.605133056640625000e-01
3.675602416992187500e+02 -3.463313598632812500e+02 7.367858886718750000e-01
3.635624694824218750e+02 -3.443085021972656250e+02 6.941528320312500000e-01
3.595817565917968750e+02 -3.425446166992187500e+02 6.749420166015625000e-01
3.555340576171875000e+02 -3.412805480957031250e+02 6.803741455078125000e-01
3.514585266113281250e+02 -3.406361083984375000e+02 6.973953247070312500e-01
3.474579467773437500e+02 -3.405791931152343750e+02 7.019958496093750000e-01
3.436842956542968750e+02 -3.408811340332031250e+02 6.744155883789062500e-01
3.401891174316406250e+02 -3.413145141601562500e+02 5.504913330078125000e-01
3.368070068359375000e+02 -3.413878479003906250e+02 6.416625976562500000e-01
3.335969848632812500e+02 -3.409367065429687500e+02 6.940612792968750000e-01
3.306815795898437500e+02 -3.398611145019531250e+02 7.142333984375000000e-01
3.281801147460937500e+02 -3.381900024414062500e+02 7.443237304687500000e-01
3.261970825195312500e+02 -3.359678039550781250e+02 7.939071655273437500e-01
3.249443359375000000e+02 -3.336598510742187500e+02 8.507919311523437500e-01
3.243508300781250000e+02 -3.316687927246093750e+02 8.675918579101562500e-01
3.242129211425781250e+02 -3.298685913085937500e+02 8.422088623046875000e-01
3.245098876953125000e+02 -3.281701965332031250e+02 7.919998168945312500e-01
3.252509460449218750e+02 -3.266369934082031250e+02 7.176361083984375000e-01
3.265359497070312500e+02 -3.252406311035156250e+02 6.472091674804687500e-01
3.283489990234375000e+02 -3.240532531738281250e+02 5.754013061523437500e-01
3.306387329101562500e+02 -3.231417846679687500e+02 4.561538696289062500e-01
3.333303222656250000e+02 -3.224486389160156250e+02 3.226928710937500000e-01
3.363593139648437500e+02 -3.218561401367187500e+02 1.709136962890625000e-01
3.397534484863281250e+02 -3.212765502929687500e+02 8.421325683593750000e-02
3.434115600585937500e+02 -3.206744079589843750e+02 2.249908447265625000e-02
3.472984924316406250e+02 -3.200783691406250000e+02 -4.846954345703125000e-02
3.514463500976562500e+02 -3.194732055664062500e+02 -1.548461914062500000e-01
3.558607482910156250e+02 -3.187981262207031250e+02 -3.206787109375000000e-01
3.604826965332031250e+02 -3.180453796386718750e+02 -5.562286376953125000e-01
3.651108093261718750e+02 -3.171536560058593750e+02 -7.134704589843750000e-01
3.698259582519531250e+02 -3.163395080566406250e+02 -8.925018310546875000e-01
3.745969543457031250e+02 -3.155336608886718750e+02 -1.068191528320312500e+00
3.794062194824218750e+02 -3.146965332031250000e+02 -1.237129211425781250e+00
3.841633605957031250e+02 -3.138663330078125000e+02 -1.304443359375000000e+00
3.889567565917968750e+02 -3.130859375000000000e+02 -1.420234680175781250e+00
3.936999816894531250e+02 -3.122622985839843750e+02 -1.473785400390625000e+00
3.984844665527343750e+02 -3.114693603515625000e+02 -1.539855957031250000e+00
4.033433837890625000e+02 -3.106344604492187500e+02 -1.568725585937500000e+00
4.082877502441406250e+02 -3.098200378417968750e+02 -1.606445312500000000e+00
4.133388977050781250e+02 -3.090558776855468750e+02 -1.599365234375000000e+00
4.183754577636718750e+02 -3.082854003906250000e+02 -1.549797058105468750e+00
4.233221740722656250e+02 -3.074929504394531250e+02 -1.580818176269531250e+00
4.281881713867187500e+02 -3.066936035156250000e+02 -1.617362976074218750e+00
4.329787292480468750e+02 -3.059368286132812500e+02 -1.654197692871093750e+00
4.377036132812500000e+02 -3.052010192871093750e+02 -1.699928283691406250e+00
4.423442993164062500e+02 -3.044414978027343750e+02 -1.717811584472656250e+00
4.469590148925781250e+02 -3.037256469726562500e+02 -1.703224182128906250e+00
4.514689941406250000e+02 -3.030478820800781250e+02 -1.714096069335937500e+00
4.558775634765625000e+02 -3.024066772460937500e+02 -1.772216796875000000e+00
4.602162780761718750e+02 -3.017547912597656250e+02 -1.801597595214843750e+00
4.644934692382812500e+02 -3.010987243652343750e+02 -1.878135681152343750e+00
4.687178649902343750e+02 -3.004313354492187500e+02 -1.943122863769531250e+00
4.729805297851562500e+02 -2.997680358886718750e+02 -2.011528015136718750e+00
4.773687133789062500e+02 -2.990777893066406250e+02 -2.066642761230468750e+00
4.817481384277343750e+02 -2.983664245605468750e+02 -2.087623596191406250e+00
4.860600891113281250e+02 -2.976689758300781250e+02 -2.115829467773437500e+00
4.903021850585937500e+02 -2.969856262207031250e+02 -2.130783081054687500e+00
4.945701599121093750e+02 -2.963319091796875000e+02 -2.197792053222656250e+00
4.988117980957031250e+02 -2.957100830078125000e+02 -2.202728271484375000e+00
5.029858398437500000e+02 -2.951087341308593750e+02 -2.269767761230468750e+00
5.071043090820312500e+02 -2.945183105468750000e+02 -2.285736083984375000e+00
5.111645507812500000e+02 -2.939481201171875000e+02 -2.291076660156250000e+00
5.150347900390625000e+02 -2.930976562500000000e+02 -2.413223266601562500e+00
5.189400634765625000e+02 -2.922388305664062500e+02 -2.553337097167968750e+00
5.230043945312500000e+02 -2.914881591796875000e+02 -2.666160583496093750e+00
5.272130126953125000e+02 -2.907367858886718750e+02 -2.749176025390625000e+00
5.316516113281250000e+02 -2.898602600097656250e+02 -2.760795593261718750e+00
5.361601562500000000e+02 -2.889949340820312500e+02 -2.761718750000000000e+00
5.406407470703125000e+02 -2.881641845703125000e+02 -2.753753662109375000e+00
5.450695190429687500e+02 -2.873258972167968750e+02 -2.733177185058593750e+00
5.494119262695312500e+02 -2.865614624023437500e+02 -2.721580505371093750e+00
5.536668090820312500e+02 -2.858378906250000000e+02 -2.783111572265625000e+00
5.578085327148437500e+02 -2.851287841796875000e+02 -2.897720336914062500e+00
5.619136352539062500e+02 -2.844514160156250000e+02 -2.969383239746093750e+00
5.658681030273437500e+02 -2.837789001464843750e+02 -3.037345886230468750e+00
5.694584960937500000e+02 -2.831714782714843750e+02 -3.035743713378906250e+00
5.725596923828125000e+02 -2.827171325683593750e+02 -3.037483215332031250e+00
5.752339477539062500e+02 -2.824568176269531250e+02 -3.007362365722656250e+00
5.776669921875000000e+02 -2.822966308593750000e+02 -3.068351745605468750e+00
5.798884277343750000e+02 -2.821380004882812500e+02 -3.104316711425781250e+00
5.818196411132812500e+02 -2.819002380371093750e+02 -3.099861145019531250e+00
5.835191650390625000e+02 -2.815734558105468750e+02 -3.134536743164062500e+00
5.850131225585937500e+02 -2.810549621582031250e+02 -3.156524658203125000e+00
5.863314208984375000e+02 -2.803989257812500000e+02 -3.188003540039062500e+00
5.876289062500000000e+02 -2.794350585937500000e+02 -3.221305847167968750e+00
5.888968505859375000e+02 -2.781043090820312500e+02 -3.258460998535156250e+00
5.900413818359375000e+02 -2.763610229492187500e+02 -3.267601013183593750e+00
5.908761596679687500e+02 -2.741248168945312500e+02 -3.305519104003906250e+00
5.911767578125000000e+02 -2.712919311523437500e+02 -3.351547241210937500e+00
5.908995971679687500e+02 -2.679180603027343750e+02 -3.397682189941406250e+00
5.903049926757812500e+02 -2.640308227539062500e+02 -3.430786132812500000e+00
5.896420288085937500e+02 -2.596282653808593750e+02 -3.458610534667968750e+00
5.889350585937500000e+02 -2.546940917968750000e+02 -3.464401245117187500e+00
5.881239013671875000e+02 -2.493067626953125000e+02 -3.468452453613281250e+00
5.872191772460937500e+02 -2.435783538818359375e+02 -3.481155395507812500e+00
5.862713012695312500e+02 -2.376794586181640625e+02 -3.471626281738281250e+00
5.853399658203125000e+02 -2.318540344238281250e+02 -3.497268676757812500e+00
5.845432128906250000e+02 -2.261171264648437500e+02 -3.477333068847656250e+00
5.837835083007812500e+02 -2.204000701904296875e+02 -3.463386535644531250e+00
5.829649658203125000e+02 -2.147238159179687500e+02 -3.475212097167968750e+00
5.821435546875000000e+02 -2.090795593261718750e+02 -3.474609375000000000e+00
5.813258056640625000e+02 -2.034968872070312500e+02 -3.454727172851562500e+00
5.805275268554687500e+02 -1.979468688964843750e+02 -3.411972045898437500e+00
5.796748046875000000e+02 -1.924512176513671875e+02 -3.351486206054687500e+00
5.786958007812500000e+02 -1.870298614501953125e+02 -3.395820617675781250e+00
5.775465698242187500e+02 -1.817301177978515625e+02 -3.352966308593750000e+00
5.762584228515625000e+02 -1.765741729736328125e+02 -3.345901489257812500e+00
5.749322509765625000e+02 -1.715397491455078125e+02 -3.228538513183593750e+00
5.736608276367187500e+02 -1.665723724365234375e+02 -3.148719787597656250e+00
5.725502319335937500e+02 -1.615569152832031250e+02 -3.194358825683593750e+00
5.716184692382812500e+02 -1.564079895019531250e+02 -3.236129760742187500e+00
5.708106079101562500e+02 -1.511516723632812500e+02 -3.211135864257812500e+00
5.700134277343750000e+02 -1.457792816162109375e+02 -3.210479736328125000e+00
5.691882934570312500e+02 -1.403082122802734375e+02 -3.197959899902343750e+00
5.683482666015625000e+02 -1.348392639160156250e+02 -3.165161132812500000e+00
5.675164184570312500e+02 -1.294368896484375000e+02 -3.131523132324218750e+00
5.666970214843750000e+02 -1.241294021606445312e+02 -3.115875244140625000e+00
5.659072875976562500e+02 -1.188989028930664062e+02 -3.095458984375000000e+00
5.651400146484375000e+02 -1.137649459838867188e+02 -3.085845947265625000e+00
5.644023437500000000e+02 -1.086677780151367188e+02 -3.071647644042968750e+00
5.636820678710937500e+02 -1.036141281127929688e+02 -3.081253051757812500e+00
5.629464111328125000e+02 -9.861849212646484375e+01 -3.058219909667968750e+00
5.622216796875000000e+02 -9.369415283203125000e+01 -3.033370971679687500e+00
5.615536499023437500e+02 -8.887503814697265625e+01 -3.016357421875000000e+00
5.609198608398437500e+02 -8.434696960449218750e+01 -2.986572265625000000e+00
5.603183593750000000e+02 -8.015698242187500000e+01 -2.956069946289062500e+00
5.597593994140625000e+02 -7.627677154541015625e+01 -2.904457092285156250e+00
5.592775878906250000e+02 -7.273760986328125000e+01 -2.846229553222656250e+00
5.589753417968750000e+02 -6.961882019042968750e+01 -2.791381835937500000e+00
5.588660888671875000e+02 -6.676292419433593750e+01 -2.716247558593750000e+00
5.589025878906250000e+02 -6.405286407470703125e+01 -2.638824462890625000e+00
5.590245971679687500e+02 -6.149590682983398438e+01 -2.581474304199218750e+00
5.592227783203125000e+02 -5.913551330566406250e+01 -2.539710998535156250e+00
5.594909057617187500e+02 -5.707851409912109375e+01 -2.491012573242187500e+00
5.598694458007812500e+02 -5.525331497192382812e+01 -2.458168029785156250e+00
5.602720336914062500e+02 -5.402536773681640625e+01 -2.423637390136718750e+00
5.604312744140625000e+02 -5.367366409301757812e+01 -2.414291381835937500e+00
5.604233398437500000e+02 -5.370225524902343750e+01 -2.418716430664062500e+00
5.604186401367187500e+02 -5.371575164794921875e+01 -2.416580200195312500e+00
5.604070434570312500e+02 -5.373035812377929688e+01 -2.407669067382812500e+00
5.604124145507812500e+02 -5.370325851440429688e+01 -2.406257629394531250e+00
5.604656372070312500e+02 -5.357314682006835938e+01 -2.401130676269531250e+00
5.606613769531250000e+02 -5.317496871948242188e+01 -2.395584106445312500e+00
5.611154785156250000e+02 -5.247839355468750000e+01 -2.381278991699218750e+00
5.619529418945312500e+02 -5.145332336425781250e+01 -2.381278991699218750e+00
5.633526000976562500e+02 -5.015464782714843750e+01 -2.377563476562500000e+00
5.653947143554687500e+02 -4.881901550292968750e+01 -2.360717773437500000e+00
5.680272216796875000e+02 -4.765483856201171875e+01 -2.329757690429687500e+00
5.711768798828125000e+02 -4.665848541259765625e+01 -2.309982299804687500e+00
5.747998046875000000e+02 -4.587230300903320312e+01 -2.279571533203125000e+00
5.788192749023437500e+02 -4.516054916381835938e+01 -2.251632690429687500e+00
5.831587524414062500e+02 -4.445101165771484375e+01 -2.229949951171875000e+00


==> 08gt2.txt <==
x	y	z
1.867013092041015625e+02 -2.487987213134765625e+02 1.050917816162109375e+01
1.858950500488281250e+02 -2.434489746093750000e+02 1.105831909179687500e+01
1.850918884277343750e+02 -2.380713958740234375e+02 1.162217712402343750e+01
1.842567749023437500e+02 -2.326767120361328125e+02 1.220863342285156250e+01
1.834464874267578125e+02 -2.272544860839843750e+02 1.282131958007812500e+01
1.818709716796875000e+02 -2.223060913085937500e+02 1.497817993164062500e+01
1.785970611572265625e+02 -2.184447021484375000e+02 2.067607116699218750e+01
1.757225494384765625e+02 -2.143849029541015625e+02 2.559603881835937500e+01
1.730927429199218750e+02 -2.102177886962890625e+02 3.003955078125000000e+01
1.706849517822265625e+02 -2.059532928466796875e+02 3.405534362792968750e+01
1.684349365234375000e+02 -2.016599273681640625e+02 3.783885192871093750e+01
1.663029785156250000e+02 -1.973740081787109375e+02 4.150044250488281250e+01
1.686303710937500000e+02 -1.914449157714843750e+02 2.783827209472656250e+01
1.691561126708984375e+02 -1.861136474609375000e+02 2.213208007812500000e+01
1.683108367919921875e+02 -1.813458709716796875e+02 2.143431091308593750e+01
1.667126159667968750e+02 -1.769051666259765625e+02 2.325743103027343750e+01
1.648313293457031250e+02 -1.726529846191406250e+02 2.609071350097656250e+01
1.628695068359375000e+02 -1.685191192626953125e+02 2.932345581054687500e+01
1.609020233154296875e+02 -1.645144653320312500e+02 3.275329589843750000e+01
1.589696960449218750e+02 -1.606501159667968750e+02 3.628048706054687500e+01
1.570613403320312500e+02 -1.569664916992187500e+02 3.983584594726562500e+01
1.551986846923828125e+02 -1.534788513183593750e+02 4.339990234375000000e+01
1.534231567382812500e+02 -1.503909301757812500e+02 4.697401428222656250e+01
1.516932983398437500e+02 -1.477458801269531250e+02 5.053263854980468750e+01
1.499294281005859375e+02 -1.455106811523437500e+02 5.407812500000000000e+01
1.482636718750000000e+02 -1.437597808837890625e+02 5.762089538574218750e+01
1.498722229003906250e+02 -1.396207275390625000e+02 5.282577514648437500e+01
1.520385131835937500e+02 -1.354186248779296875e+02 4.790792846679687500e+01
1.543750610351562500e+02 -1.317501068115234375e+02 4.425627136230468750e+01
1.571291809082031250e+02 -1.285087890625000000e+02 4.133767700195312500e+01
1.602782592773437500e+02 -1.256449966430664062e+02 3.897958374023437500e+01
1.638221130371093750e+02 -1.230926589965820312e+02 3.690872192382812500e+01
1.678554382324218750e+02 -1.209959411621093750e+02 3.496911621093750000e+01
1.723363189697265625e+02 -1.194875411987304688e+02 3.307867431640625000e+01
1.771292877197265625e+02 -1.184964141845703125e+02 3.121260070800781250e+01
1.868721771240234375e+02 -1.113433761596679688e+02 1.236648559570312500e+01
1.945357055664062500e+02 -1.071389846801757812e+02 1.133117675781250000e+00
2.006374053955078125e+02 -1.050604171752929688e+02 -4.470520019531250000e+00
2.061315460205078125e+02 -1.038006973266601562e+02 -7.946838378906250000e+00
2.112794342041015625e+02 -1.028929138183593750e+02 -1.034094238281250000e+01
2.164968872070312500e+02 -1.021650238037109375e+02 -1.240902709960937500e+01
2.213366851806640625e+02 -1.014795455932617188e+02 -1.423505401611328125e+01
2.262354125976562500e+02 -1.008199005126953125e+02 -1.597776794433593750e+01
2.311905059814453125e+02 -1.001260070800781250e+02 -1.776382446289062500e+01
2.361506652832031250e+02 -9.937129211425781250e+01 -1.956047058105468750e+01
2.411138000488281250e+02 -9.855451965332031250e+01 -2.138986206054687500e+01
2.449067077636718750e+02 -9.805229949951171875e+01 -2.099379730224609375e+01
2.474666900634765625e+02 -9.778998565673828125e+01 -1.838192749023437500e+01
2.503454742431640625e+02 -9.750814056396484375e+01 -1.636901092529296875e+01
2.532300720214843750e+02 -9.724203491210937500e+01 -1.490177154541015625e+01
2.563351135253906250e+02 -9.694283294677734375e+01 -1.367433166503906250e+01
2.596478881835937500e+02 -9.660182189941406250e+01 -1.264558410644531250e+01
2.630559692382812500e+02 -9.626227569580078125e+01 -1.169927215576171875e+01
2.667305297851562500e+02 -9.592493438720703125e+01 -1.085720825195312500e+01
2.705569152832031250e+02 -9.552767181396484375e+01 -1.007585144042968750e+01
2.741513061523437500e+02 -9.517561340332031250e+01 -9.310920715332031250e+00
2.771240234375000000e+02 -9.488739013671875000e+01 -8.509803771972656250e+00
2.793118591308593750e+02 -9.460462188720703125e+01 -7.692245483398437500e+00
2.807984313964843750e+02 -9.448242187500000000e+01 -6.845687866210937500e+00
2.814488220214843750e+02 -9.446764373779296875e+01 -5.959403991699218750e+00
2.817133483886718750e+02 -9.447061920166015625e+01 -5.058998107910156250e+00
2.819310913085937500e+02 -9.451921844482421875e+01 -4.179565429687500000e+00
2.821581420898437500e+02 -9.455311584472656250e+01 -3.305770874023437500e+00
2.824036254882812500e+02 -9.457520294189453125e+01 -2.443778991699218750e+00
2.829064636230468750e+02 -9.452874755859375000e+01 -1.582054138183593750e+00




==> 08imu.txt <==
x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.801583082974709260e+00 -8.193850286112860370e-01 -8.981888457389545014e-03
3.747245627645896082e+00 -1.780477408088726898e+00 -1.602191635486928042e-02
5.873507986005727766e+00 -2.942186428280741950e+00 -2.892359055865676223e-02
8.254320376235062540e+00 -4.368086865053147250e+00 -3.791018357101431924e-02
1.095183156339222741e+01 -5.976959335146253771e+00 -6.844753239186014693e-02
1.394535462122988356e+01 -7.576516048955336480e+00 -9.736930255148033841e-02
1.699317437918186613e+01 -9.088161634731555694e+00 -1.300014499158428094e-01
2.000195713348842474e+01 -1.052480954602678764e+01 -1.663123546433879774e-01
2.282519608655553611e+01 -1.187543953087791238e+01 -1.921310924110184171e-01
2.536770512985437875e+01 -1.311951443310133847e+01 -2.171897395807931008e-01
2.761467716083223323e+01 -1.432698081744686824e+01 -2.364654489518974168e-01
2.956646662111594637e+01 -1.555732648405144936e+01 -2.590733628972433089e-01
3.122514030455122125e+01 -1.686596758720239819e+01 -2.824788316414707512e-01
3.251528472665048497e+01 -1.829541434700102798e+01 -3.022286240441600658e-01
3.339103434628965061e+01 -1.982626593130765613e+01 -2.957103356300776476e-01
3.385586724247769297e+01 -2.146692509395282755e+01 -2.937119086515244670e-01
3.392329405418188060e+01 -2.321446815010266818e+01 -2.962257488819248219e-01
3.359144444587296618e+01 -2.521371232052346656e+01 -3.433803723799419005e-01
3.273092216146211797e+01 -2.754662907093991464e+01 -3.766717127420152744e-01
3.135640051111122517e+01 -3.019491421465964365e+01 -4.311060284337706605e-01
2.953122493228219625e+01 -3.314942326876732182e+01 -4.694145250777349565e-01
2.734269959192895172e+01 -3.638658540195100954e+01 -4.915155460786769792e-01
2.504381183049396498e+01 -3.988653515262386406e+01 -5.018965089569195070e-01
2.279539807361859260e+01 -4.347564947585993167e+01 -5.064930694616042173e-01
2.064281044324772552e+01 -4.715296768137287842e+01 -5.702204372040755587e-01
1.850707420421159455e+01 -5.093060316109538377e+01 -6.086747634126786766e-01
1.634667563392600442e+01 -5.484076308370315900e+01 -6.465466602821117181e-01
1.407946713783153214e+01 -5.892387607785780546e+01 -6.581164540972419541e-01
1.170637104653508764e+01 -6.321021995199109966e+01 -6.577454181147260881e-01
9.228059818313447238e+00 -6.771322755683918615e+01 -6.641050327333990477e-01
6.699182026936250978e+00 -7.241495368804588395e+01 -6.811903830828925921e-01
4.072353626245475589e+00 -7.727521932124854231e+01 -7.166030827374929579e-01
1.361286685273078501e+00 -8.217459239595859799e+01 -7.753928894122961157e-01
-1.400347054582600892e+00 -8.707052992568783623e+01 -8.262567288108167984e-01
-4.103048931549525769e+00 -9.201513582936330238e+01 -8.877348673490459419e-01
-6.725005260626799597e+00 -9.704123425001196779e+01 -9.627633813069004232e-01
-9.301553736409134743e+00 -1.021382942812989114e+02 -9.851136374107457572e-01
-1.178763572543580374e+01 -1.073097612495507605e+02 -1.014060231738695306e+00
-1.426852222114822411e+01 -1.125028186081516139e+02 -1.017417208259010497e+00
-1.675304126969965424e+01 -1.176327518146783717e+02 -1.079169747627872988e+00
-1.921493193251788156e+01 -1.227121866538475246e+02 -1.082986831944407369e+00
-2.168314959170444212e+01 -1.276722367913671121e+02 -1.164006332139480682e+00
-2.410149214285630137e+01 -1.325687845046131770e+02 -1.179860376717325465e+00
-2.645153117035149393e+01 -1.373866370310272771e+02 -1.295153979128522259e+00
-2.873317891337063301e+01 -1.421001003860310448e+02 -1.315482991938617285e+00
-3.086873989578469590e+01 -1.465625283616334684e+02 -1.404709548746889913e+00
-3.282533821603225022e+01 -1.506502975434338509e+02 -1.426605841070613057e+00
-3.444102242028615279e+01 -1.542602179342159445e+02 -1.453167540928117285e+00
-3.571965973735085242e+01 -1.573555004089915030e+02 -1.468825749800645175e+00
-3.690103299345413745e+01 -1.603016473154439439e+02 -1.474846859892323447e+00
-3.806750678714172409e+01 -1.631621619850548939e+02 -1.518429692045553336e+00
-3.922433059684779266e+01 -1.659805170252739970e+02 -1.538788299278602834e+00
-4.036049035578547262e+01 -1.687353038621291432e+02 -1.587507917370314603e+00
-4.135525883026521399e+01 -1.713803164572586581e+02 -1.627714292702201249e+00
-4.199815659569154747e+01 -1.739899249574772853e+02 -1.675792031130179272e+00
-4.222054153534028842e+01 -1.766156401366069701e+02 -1.730482621842360125e+00
-4.202950431527897024e+01 -1.793904701576081209e+02 -1.761413077589246479e+00
-4.137171573390078549e+01 -1.823220204190913023e+02 -1.811377315084896633e+00
-4.026297315767220653e+01 -1.854368501932021616e+02 -1.840149374677156890e+00
-3.880454462534660820e+01 -1.887890286972989031e+02 -1.920742852937092238e+00
-3.699577863913984288e+01 -1.923762198528060310e+02 -2.020111943780214414e+00
-3.500308319433121795e+01 -1.962964018568854385e+02 -2.096184915249146741e+00
-3.293208791064578378e+01 -2.005463416792755424e+02 -2.195534378549250487e+00
-3.084315452422690029e+01 -2.050042530823880043e+02 -2.280020593499619608e+00
-2.879585323087041360e+01 -2.095144091083191995e+02 -2.314058481786239962e+00
-2.677294598840379791e+01 -2.139858589614158859e+02 -2.367907790003650259e+00
-2.480507555265641173e+01 -2.183329854920054345e+02 -2.418365117784882390e+00
-2.306193111174667720e+01 -2.223427379297336586e+02 -2.477949799042483914e+00
-2.167048337069963182e+01 -2.258737111388754215e+02 -2.505858276294373965e+00
-2.059681668549954381e+01 -2.288689584347319794e+02 -2.567054646137439722e+00
-1.975188226245287382e+01 -2.314715790126227262e+02 -2.621894380946961256e+00
-1.898486425084657370e+01 -2.339380993182506074e+02 -2.687894355764012921e+00
-1.825241126841941153e+01 -2.363780185799306253e+02 -2.741958867224869145e+00
-1.748963596800358644e+01 -2.388418997386178546e+02 -2.802152377539707917e+00
-1.654599440379094233e+01 -2.415344410503195718e+02 -2.841371046211697671e+00
-1.531359608523964866e+01 -2.445310784911524138e+02 -2.904806845206014287e+00
-1.374297992587638007e+01 -2.478679248075625878e+02 -2.996974716983757947e+00
-1.188147033160866606e+01 -2.515902094592339893e+02 -3.070668474681209847e+00
-9.764536661864617884e+00 -2.557032131095745058e+02 -3.130245430643421312e+00
-7.452501077345506708e+00 -2.601925829477602292e+02 -3.235502658695833755e+00
-4.961713079567763529e+00 -2.649950709446228529e+02 -3.327472857326728928e+00
-2.317617060148315922e+00 -2.701084294002384354e+02 -3.440914096254461096e+00
4.909891230048217259e-01 -2.754530893610245812e+02 -3.546794451603053400e+00
3.382339444911860671e+00 -2.808945041380139855e+02 -3.661390300421836663e+00
6.342490668346715488e+00 -2.863160911211497250e+02 -3.779241027709858702e+00
9.302111628180526282e+00 -2.917101515237612830e+02 -3.920353421467708710e+00
1.224575107160395682e+01 -2.970685997600836572e+02 -3.995443762651116337e+00
1.515063705621957979e+01 -3.023921805316472842e+02 -4.097362780601589094e+00
1.802975608034777721e+01 -3.076862968949303649e+02 -4.183679461200187077e+00
2.084994952720897388e+01 -3.129632439847023306e+02 -4.305388585980860938e+00
2.357389671700709854e+01 -3.182714827383723559e+02 -4.387290559292821968e+00
2.623215829421726752e+01 -3.236262305962802657e+02 -4.471813602309163471e+00
2.890794375126873206e+01 -3.290144638859173369e+02 -4.591261545290544532e+00
3.155867411982832138e+01 -3.344283058342371078e+02 -4.702147815924440977e+00
3.416378631035176738e+01 -3.398092606185389855e+02 -4.799637138916024170e+00
3.665629639702746800e+01 -3.450431071731761108e+02 -4.886028223734770748e+00
3.898133333009744206e+01 -3.499295623697904603e+02 -4.976971895994007689e+00
4.115916528808695318e+01 -3.543487231778214550e+02 -5.059564996114667146e+00
4.315390083198081328e+01 -3.585591754032122935e+02 -5.127516315990531481e+00
4.470878287476431012e+01 -3.626384416075277386e+02 -5.211023083318538696e+00
4.583901371501993083e+01 -3.666887904973036143e+02 -5.272639155127039956e+00
4.683628903604281390e+01 -3.707083703916734976e+02 -5.320286687895218414e+00
4.793541081631700251e+01 -3.747329771440134323e+02 -5.399676836237194522e+00
4.924912515516848543e+01 -3.788679022873910753e+02 -5.505326910979978727e+00
5.089016694170509680e+01 -3.831366501788734240e+02 -5.601580833084331523e+00
5.291755303674548117e+01 -3.875278431112787985e+02 -5.696341594606213476e+00
5.532589713209786453e+01 -3.920387741812504032e+02 -5.803913766190442303e+00
5.817118576062355828e+01 -3.966228904997501559e+02 -5.913848220841022574e+00
6.148842292819117716e+01 -4.012179690384778041e+02 -6.038415420642822440e+00
6.525605282211908786e+01 -4.058115568177552177e+02 -6.142596625378216935e+00
6.942577166400268140e+01 -4.104053173641844978e+02 -6.234613216921515821e+00
7.391121707629667981e+01 -4.150982957370928830e+02 -6.313711151622852569e+00
7.858528213575694110e+01 -4.198334914512200839e+02 -6.422324770382924264e+00
8.332853842820928492e+01 -4.245572935723402566e+02 -6.558831578872977630e+00
8.810139531517901901e+01 -4.292360391304242171e+02 -6.692193341672903806e+00
9.288240395370556257e+01 -4.338302506008000705e+02 -6.830997885306869577e+00
9.766608967696586774e+01 -4.383666811638588570e+02 -6.948893352941921009e+00
1.024482374445409221e+02 -4.428443384524743465e+02 -7.016313578257320493e+00
1.072183060583873271e+02 -4.473030596407775761e+02 -7.120438722535235243e+00
1.119994254361004806e+02 -4.517472279296973170e+02 -7.226017710162315311e+00
1.167764344323230148e+02 -4.561432374564021188e+02 -7.333873061105215641e+00
1.215112665671696988e+02 -4.605211549534737401e+02 -7.449662859516849700e+00
1.262041556604107058e+02 -4.648760971670047866e+02 -7.583090751892787473e+00
1.308448119273291752e+02 -4.692195015365621771e+02 -7.712879586433024848e+00
1.352917277603615958e+02 -4.734736551270450491e+02 -7.855899140442072159e+00
1.394692747958584107e+02 -4.776243932798117839e+02 -7.989451775824872648e+00
1.434196486707854774e+02 -4.817880572419419991e+02 -8.076109004639214106e+00
1.470631716117871690e+02 -4.860302535890552349e+02 -8.177982509548847645e+00
1.504088989642480385e+02 -4.902714553516191245e+02 -8.265507899497180233e+00
1.534148283634019094e+02 -4.943563784708522348e+02 -8.367349592334960562e+00
1.561133283041514801e+02 -4.981474198394669202e+02 -8.494348013173539158e+00
1.585442529121251027e+02 -5.016764251355482429e+02 -8.604904197757944573e+00
1.606007853621760830e+02 -5.048755731807596021e+02 -8.683584074198803293e+00
1.623042930128188175e+02 -5.077332852936362428e+02 -8.771824946997551109e+00
1.638167617517917733e+02 -5.103875285755091227e+02 -8.850645477452513177e+00
1.653180504362666170e+02 -5.129737376623326099e+02 -8.914935651791767057e+00
1.669275772246241729e+02 -5.155494786998442578e+02 -8.990535375301169196e+00
1.688444551973154546e+02 -5.181366902561692314e+02 -9.059576183195444443e+00
1.711266893922284851e+02 -5.205956309481523476e+02 -9.142425009975909234e+00
1.737907612921417524e+02 -5.227517729185721009e+02 -9.254780856275585776e+00
1.767441340549316635e+02 -5.243843672871155377e+02 -9.355301740023966417e+00
1.798922381670365951e+02 -5.253177324655480334e+02 -9.444012106293712350e+00
1.831752868969199710e+02 -5.255694484089166281e+02 -9.545459298733618425e+00
1.866276257779448429e+02 -5.253036512670333877e+02 -9.604910541333104845e+00
1.902830050589421944e+02 -5.246159059329385173e+02 -9.655930835894617204e+00
1.941974946364928769e+02 -5.235932499911847344e+02 -9.709012857652103534e+00
1.982528829033918214e+02 -5.223463962899817261e+02 -9.761005460263611155e+00
2.023716978201155712e+02 -5.210017083496278474e+02 -9.806854268933804519e+00
2.065012634080803196e+02 -5.196989494606699509e+02 -9.876320366914278281e+00
2.106167894821685707e+02 -5.184521545120182964e+02 -9.945600502558852085e+00
2.146958075753314006e+02 -5.172857693551652574e+02 -1.002672971747242947e+01
2.186080071799078155e+02 -5.162731807789504046e+02 -1.007344107817974077e+01
2.221580527482192906e+02 -5.153101463654954841e+02 -1.011520402809748198e+01
2.252103806722669503e+02 -5.142127149148794842e+02 -1.016175013439320551e+01
2.276604626696110927e+02 -5.129743514905004531e+02 -1.017734456590222969e+01
2.295128107948358149e+02 -5.115623557326488822e+02 -1.022699032106612904e+01
2.308550182806571627e+02 -5.099484609612202917e+02 -1.027829755397265998e+01
2.318477555018387193e+02 -5.081352844518751795e+02 -1.032549701940775932e+01
2.326042464429029906e+02 -5.061194265394286163e+02 -1.033703632973760378e+01
2.332372641315041335e+02 -5.038914290287559652e+02 -1.039173689079148666e+01
2.337932430618348008e+02 -5.014386258799353868e+02 -1.044890243301631294e+01
2.343105093667136316e+02 -4.987725665586459058e+02 -1.049975615472300206e+01
2.347747399798083734e+02 -4.959452339207682598e+02 -1.053719779259259148e+01
2.352473291004524185e+02 -4.930856954490931798e+02 -1.053971161415870128e+01
2.357104407686352658e+02 -4.903063713095662592e+02 -1.058935133991169408e+01
2.362305246000335046e+02 -4.875885556403137571e+02 -1.060738648490761449e+01
2.367947325494429265e+02 -4.849394911477813253e+02 -1.061699673027998969e+01
2.373166738757682026e+02 -4.823532013216939163e+02 -1.063782378961055564e+01
2.378573403087279701e+02 -4.798165487739266268e+02 -1.065410853621064824e+01
2.383855310858204177e+02 -4.773197238317902134e+02 -1.071273486143541476e+01
2.389614420276032547e+02 -4.748472793557228897e+02 -1.074306559073428780e+01
2.395729434958335560e+02 -4.724047623112525116e+02 -1.079131945691901961e+01
2.401615922070185150e+02 -4.699767112796055812e+02 -1.086085519431908253e+01
2.407605942958832941e+02 -4.675461141899554036e+02 -1.092351188799175254e+01
2.413407988955923145e+02 -4.651047479793597290e+02 -1.095804624632534185e+01
2.419539478020489014e+02 -4.626493839263990822e+02 -1.096827403734147133e+01
2.425770988728376381e+02 -4.602023894911561115e+02 -1.098950219786406279e+01
2.432408439348042748e+02 -4.577995161365621470e+02 -1.103120644108728321e+01
2.439327997892305291e+02 -4.554609218568782012e+02 -1.106921071762613806e+01
2.446585515228879331e+02 -4.531890110354481749e+02 -1.110044800104975060e+01
2.454289061459981269e+02 -4.509814149302653163e+02 -1.114676793498457563e+01
2.462404201098479746e+02 -4.488267840417843786e+02 -1.118815690148858621e+01
2.471108039850381317e+02 -4.467081787707671765e+02 -1.124545060914761585e+01
2.479887437757568023e+02 -4.446267598795626554e+02 -1.132948118467666809e+01
2.488716327150845586e+02 -4.425704363765980247e+02 -1.140565159688765284e+01
2.497642964811041963e+02 -4.405347558031548942e+02 -1.147273360875086645e+01
2.506393441499138248e+02 -4.385263814666825510e+02 -1.148246558546676077e+01
2.515378598605512366e+02 -4.365712864199269347e+02 -1.154547521364560048e+01
2.524760473198170416e+02 -4.346650672641191591e+02 -1.159020083847965310e+01
2.534677193949409855e+02 -4.328406940657109203e+02 -1.163604150029299333e+01
2.545273558692316271e+02 -4.311257903185467057e+02 -1.166502403961045253e+01
2.556253240178840258e+02 -4.295472576084864045e+02 -1.169984342428004709e+01
2.567767118107138913e+02 -4.281127717240304946e+02 -1.173992860885859635e+01
2.580259463616260405e+02 -4.270191849193097937e+02 -1.177844848214334128e+01
2.593382666446049143e+02 -4.263165990350483980e+02 -1.183965428917663765e+01
2.606225535521360257e+02 -4.259527307988691973e+02 -1.191492412324709171e+01
2.620048207529591764e+02 -4.260060608974514480e+02 -1.199157916524910306e+01
2.636286157800296905e+02 -4.262107963507446584e+02 -1.207799659383614888e+01
2.657683330858400268e+02 -4.264848362379967170e+02 -1.213337363916255818e+01
2.685924235952133472e+02 -4.269160135875393962e+02 -1.227003626382114021e+01
2.721095704802840487e+02 -4.275109157087801464e+02 -1.238302504789990444e+01
2.762476606202317839e+02 -4.283192111393200321e+02 -1.246802288665785774e+01
2.809043293089196709e+02 -4.293447805649378779e+02 -1.256801769653422696e+01
2.861179889367049327e+02 -4.307605319554656944e+02 -1.266867718916001095e+01
2.918456583014261696e+02 -4.327193664619943547e+02 -1.278910776928444726e+01
2.979381305943514349e+02 -4.351858267757186809e+02 -1.293822444632469448e+01
3.042879696322242467e+02 -4.379445375675122136e+02 -1.304793627523429222e+01
3.108309007127255086e+02 -4.407420954828951380e+02 -1.318178947287464453e+01
3.175161268616176358e+02 -4.434945422474199859e+02 -1.334464694525551920e+01
3.242945981383573439e+02 -4.462597661854062494e+02 -1.347575260778715389e+01
3.311375132923208753e+02 -4.490473701049176043e+02 -1.358155070969973366e+01
3.379747672569996553e+02 -4.518771147386598273e+02 -1.373017336525767540e+01
3.447736750862285930e+02 -4.547683884102681873e+02 -1.388745089077888117e+01
3.514989261036193966e+02 -4.576911991285851400e+02 -1.400080320794790545e+01
3.581637906600508359e+02 -4.606388955473397004e+02 -1.413446692130587223e+01
3.647924997133351894e+02 -4.635901380507365843e+02 -1.429019256359612555e+01
3.714200751692026756e+02 -4.665574421195249215e+02 -1.448474675010010593e+01
3.780517003522251116e+02 -4.695731030624285722e+02 -1.469053441262583171e+01
3.846772256847377776e+02 -4.726042851075799263e+02 -1.492910384966353021e+01
3.913158956322843665e+02 -4.756543666534353179e+02 -1.512282622468248050e+01
3.979694945899174172e+02 -4.787415183835999528e+02 -1.536091811468920909e+01
4.046434501773132979e+02 -4.818385341264847170e+02 -1.558201032777723682e+01
4.113258344007053324e+02 -4.849498320123988151e+02 -1.580574692594735353e+01
4.179982967333121451e+02 -4.881033607373317977e+02 -1.600586100332087369e+01
4.246411132733335307e+02 -4.913074093274472034e+02 -1.621420784443482077e+01
4.311522935629653830e+02 -4.945559304795972366e+02 -1.642270844547084252e+01
4.373893700544902572e+02 -4.978837365868959637e+02 -1.662462023670117262e+01
4.431775699117602585e+02 -5.013282435944546478e+02 -1.681853835157464161e+01
4.483882375769907185e+02 -5.049113866702338669e+02 -1.703529259210243296e+01
4.529519884224068846e+02 -5.086338508288894218e+02 -1.722153578844241650e+01
4.568832965813965643e+02 -5.124968542038311625e+02 -1.739693560800382244e+01
4.605114910952221408e+02 -5.164283589644779795e+02 -1.756875612409663390e+01
4.640271774117856580e+02 -5.204092666951919455e+02 -1.774918963090367541e+01
4.675458695936341087e+02 -5.244201058124705241e+02 -1.792786770415109387e+01
4.711054582104721362e+02 -5.284409477822613326e+02 -1.810854110745648882e+01
4.749073705495258082e+02 -5.324038948715426613e+02 -1.828307669784096490e+01
4.790313827248967300e+02 -5.361840037078683281e+02 -1.843637925640304687e+01
4.833381307559055244e+02 -5.396256990226114567e+02 -1.858382422722390004e+01
4.876393707364437091e+02 -5.426284684306567669e+02 -1.877021691936048597e+01
4.918059878308878865e+02 -5.450828513400796282e+02 -1.896145316732244979e+01
4.955881120626161760e+02 -5.469873583300515065e+02 -1.915763564085980519e+01
4.987716804132513175e+02 -5.483828022378496598e+02 -1.931976826902899091e+01
5.013761872017762471e+02 -5.493487511908008400e+02 -1.947740753758052534e+01
5.037895316884049066e+02 -5.498838683948774815e+02 -1.963835938963930516e+01
5.061739417950960274e+02 -5.499841067812432129e+02 -1.975980567665241239e+01
5.084592241856765327e+02 -5.496864041891258239e+02 -1.982726762449352620e+01
5.106850193985991382e+02 -5.492390643550278355e+02 -1.998692341795023353e+01
5.127761762900720441e+02 -5.487001685695211108e+02 -2.008369499247705647e+01
5.147616674825924292e+02 -5.481220144278736370e+02 -2.022289602965535238e+01
5.167157891711965476e+02 -5.474875578951724719e+02 -2.035767717090474704e+01
5.187054441132706870e+02 -5.467834978035476752e+02 -2.048906644000610200e+01
5.208032821802880790e+02 -5.460056041104771793e+02 -2.063145183895528945e+01
5.230598125894896384e+02 -5.451465342064668675e+02 -2.077521644087344299e+01
5.254435641086371334e+02 -5.442189280980232979e+02 -2.089078671507198237e+01
5.278865459354275345e+02 -5.432415890129786931e+02 -2.099438893146216500e+01
5.303624729377123685e+02 -5.422594815900927188e+02 -2.108874898475530557e+01
5.328745406674678406e+02 -5.413262977853846678e+02 -2.118780229099916568e+01
5.354200152567273108e+02 -5.404575373053684189e+02 -2.130426728381441137e+01
5.379968809998106281e+02 -5.396497717877379046e+02 -2.143706717994372113e+01
5.406054352164007923e+02 -5.388941579475974777e+02 -2.158611300733314309e+01
5.432190920736613862e+02 -5.381076268500954711e+02 -2.174655957906251658e+01
5.458379160869694715e+02 -5.372121367832104397e+02 -2.188025610990811032e+01
5.484301927166543464e+02 -5.361878328748754257e+02 -2.201425661198460659e+01
5.509816346806464935e+02 -5.350611656943491425e+02 -2.213369126993600489e+01
5.535631829024072204e+02 -5.339494675628317282e+02 -2.223831415538398915e+01
5.561630428572590290e+02 -5.328869700716451234e+02 -2.237925268566693404e+01
5.588080377339448432e+02 -5.318878298619343923e+02 -2.253001953601345519e+01
5.615045473840476689e+02 -5.309481497106047527e+02 -2.266475492341573883e+01
5.642215592543257117e+02 -5.300686876504875045e+02 -2.279920937047371510e+01
5.669432329631005132e+02 -5.292441762921059762e+02 -2.298450046440057193e+01
5.697432573723777978e+02 -5.284659290534376623e+02 -2.312248041048759717e+01
5.725616276584629531e+02 -5.277343461153818680e+02 -2.325460657130934194e+01
5.754684720419767245e+02 -5.272833538564713081e+02 -2.337648127361251937e+01
5.785109875882702681e+02 -5.274910744929826478e+02 -2.350547595230229447e+01
5.816448985356331605e+02 -5.281804157209295454e+02 -2.365549683467067155e+01
5.847376869899547955e+02 -5.289912025092213526e+02 -2.378730560379455738e+01
5.878219273020796436e+02 -5.298858169191818206e+02 -2.393868776530191411e+01
5.909295742018532565e+02 -5.307219444828510859e+02 -2.406968628633036289e+01
5.940410438593539766e+02 -5.314508485206150681e+02 -2.420407652714787616e+01
5.971753046373647749e+02 -5.320213941718247952e+02 -2.435346945929129348e+01
6.003494573616582102e+02 -5.324405300264884318e+02 -2.453590541087841359e+01
6.035724459557255841e+02 -5.327120216097670209e+02 -2.470409667403573195e+01
6.068058279117465190e+02 -5.328372419245907849e+02 -2.485219957654257783e+01
6.100185197349735517e+02 -5.328094193652517561e+02 -2.501672327450444655e+01
6.132126181943880283e+02 -5.326349976768229908e+02 -2.514352091504797926e+01
6.163308709452866196e+02 -5.323281071071296537e+02 -2.526250926975843925e+01
6.193737909587273407e+02 -5.319020489073595854e+02 -2.538409384346702069e+01
6.223597223860579106e+02 -5.314408428714779120e+02 -2.550937957108287790e+01
6.253666694224709772e+02 -5.310214309199782292e+02 -2.562969150748850211e+01
6.284089931207480504e+02 -5.306707006510962401e+02 -2.575322435121501030e+01
6.314520652296155276e+02 -5.303947631970249859e+02 -2.593255488399449504e+01
6.345443525201875445e+02 -5.301752185260045280e+02 -2.609900086939257946e+01
6.376659891407540499e+02 -5.299981917470414601e+02 -2.626817822879613118e+01
6.408216464052923129e+02 -5.298578733440120914e+02 -2.643545870755798077e+01
6.439970332897702292e+02 -5.297398795355454695e+02 -2.659260946721437691e+01
6.471689043557855712e+02 -5.296283440745650068e+02 -2.672587476405909257e+01
6.503565819751592016e+02 -5.295159951042995772e+02 -2.684726852272577702e+01
6.535459581374992695e+02 -5.294025932708740356e+02 -2.696882289415278322e+01
6.567614619971843695e+02 -5.292831052674953298e+02 -2.709348135436323091e+01
6.600104412782492318e+02 -5.291531317776125434e+02 -2.724328266128416942e+01
6.632939187541024921e+02 -5.290592938308707289e+02 -2.745648866370803987e+01
6.666156757540189801e+02 -5.290451572262038553e+02 -2.762524782825477843e+01
6.699787275136322933e+02 -5.292286505539930204e+02 -2.781217788789234291e+01
6.734082913952925082e+02 -5.297608235566574422e+02 -2.799459781772639388e+01
6.768991514320071019e+02 -5.306752750862257244e+02 -2.821801736186780118e+01
6.804188403831540199e+02 -5.318180545753908746e+02 -2.834801291022477443e+01
6.840208840808736568e+02 -5.333843137106755421e+02 -2.853648159197777545e+01
6.878532737817682801e+02 -5.355509953882129821e+02 -2.868660682043439181e+01
6.921382332217716566e+02 -5.383307124831067085e+02 -2.881342017391149213e+01
6.969662820075277523e+02 -5.415397717987275428e+02 -2.899819175058743781e+01
7.024240240699729156e+02 -5.450466756745328212e+02 -2.921501296979992901e+01
7.085113842494224627e+02 -5.488744644649291331e+02 -2.944422579899517345e+01
7.152541701915442900e+02 -5.530359147380570448e+02 -2.973768442970384740e+01
7.226232300936178490e+02 -5.575323793579594849e+02 -3.002819550114127267e+01
7.305892466258059130e+02 -5.623888933274135979e+02 -3.032683814691301905e+01
7.390651040703913850e+02 -5.675161361861693194e+02 -3.061855394230761718e+01
7.479754492292909163e+02 -5.728634723306793148e+02 -3.092226989736361631e+01
7.572324659454009179e+02 -5.782967783655868743e+02 -3.121340967847228853e+01
7.665803179456567022e+02 -5.837890815654055814e+02 -3.152480904582426646e+01
7.759569540852188538e+02 -5.893670633857211669e+02 -3.183311549324410450e+01
7.852930961923943869e+02 -5.950264747406515653e+02 -3.214699113580050494e+01
7.944723461004135743e+02 -6.007795309347769717e+02 -3.246143727935637457e+01
8.034186046270458519e+02 -6.066286411078876881e+02 -3.276671961133608590e+01
8.121373832369827142e+02 -6.126112989281485852e+02 -3.306529616301372698e+01
8.206001509037886308e+02 -6.188400019369503298e+02 -3.336464578297727002e+01
8.288000372376753830e+02 -6.254977704912039371e+02 -3.366132660392893428e+01
8.367342361867255249e+02 -6.326620501286370200e+02 -3.395756064654879935e+01
8.443230550660517792e+02 -6.403248602165211878e+02 -3.427561999683435801e+01
8.515388782540486545e+02 -6.486218066279363939e+02 -3.458448710853384256e+01
8.582879363044385173e+02 -6.574720797099225820e+02 -3.489353297009778743e+01
8.646256910681167938e+02 -6.668489181999950688e+02 -3.518917581533998629e+01
8.706031300822005505e+02 -6.766741832953628091e+02 -3.551566271810672504e+01
8.763068132961799392e+02 -6.868900045745320995e+02 -3.584101234516280954e+01
8.818850307772634096e+02 -6.974409230199107697e+02 -3.618565312845704796e+01
8.873581148108698926e+02 -7.083023110636585216e+02 -3.653305811568606742e+01
8.927304141544866525e+02 -7.193661953683858883e+02 -3.687661394623420108e+01
8.980554636283782202e+02 -7.305528824888523332e+02 -3.721241285804480725e+01
9.034122745149592220e+02 -7.417856731908930215e+02 -3.749712590879266116e+01
9.088684863493762123e+02 -7.530006602905490354e+02 -3.778858971389838928e+01
9.144651020115078381e+02 -7.641680654418677250e+02 -3.808553308689835148e+01
9.201285469473474450e+02 -7.753245592186624435e+02 -3.837721647016857673e+01
9.258158136019836775e+02 -7.865044868438025105e+02 -3.867407876535960298e+01
9.314576556741093327e+02 -7.977087988614467804e+02 -3.896985103068929135e+01
9.370720528668779252e+02 -8.089291197427717179e+02 -3.926595374208227440e+01
9.427319556358170303e+02 -8.201515995349250261e+02 -3.955346365951741916e+01
9.484756583994823131e+02 -8.313581258451384883e+02 -3.986195475520280240e+01
9.542538036567314066e+02 -8.425457914448901420e+02 -4.018651433283617536e+01
9.600474930634811699e+02 -8.537154142207214136e+02 -4.050408284148301163e+01
9.658683900300521827e+02 -8.648914425723061186e+02 -4.082458393484967019e+01
9.717762019897660366e+02 -8.761562448141619370e+02 -4.114312244544854735e+01
9.777620572888595234e+02 -8.875630684271628752e+02 -4.145559324497389042e+01
9.837748593080621049e+02 -8.991498153026356022e+02 -4.176053540834092814e+01
9.897226645625980836e+02 -9.109313438594375612e+02 -4.205291273472111868e+01
9.955754407547364053e+02 -9.227984437810827103e+02 -4.234286640383295719e+01
1.001394921458898011e+03 -9.346197774596141699e+02 -4.263864816356265663e+01
1.007168399400496924e+03 -9.463234108573078629e+02 -4.293314813342456659e+01
1.012880767563135009e+03 -9.579781562337010428e+02 -4.321955015944342904e+01
1.018627229863726370e+03 -9.695825835634731220e+02 -4.351715840157415016e+01
1.024525099686556814e+03 -9.812043745304963522e+02 -4.382771321676469967e+01
1.030621105386200497e+03 -9.928700890045100778e+02 -4.415314070158203918e+01
1.036897352992281185e+03 -1.004586318664476380e+03 -4.448362800411737084e+01
1.043248240591665308e+03 -1.016365835892079531e+03 -4.481484872850944612e+01
1.049557450645678955e+03 -1.028170779053731167e+03 -4.514270782631258072e+01
1.055714005880359309e+03 -1.039979119975266485e+03 -4.544499131030733707e+01
1.061660781945282906e+03 -1.051775045105350046e+03 -4.573311728276251387e+01
1.067445444666518142e+03 -1.063481829409984357e+03 -4.601259850257437733e+01
1.073187188673268565e+03 -1.074863968051511847e+03 -4.629987957535976051e+01
1.078925879469958545e+03 -1.085743994311483220e+03 -4.658061063231558308e+01
1.084658063470261595e+03 -1.096112176299080602e+03 -4.686288719387185608e+01
1.090427348331550093e+03 -1.106033796566145838e+03 -4.713305392075803013e+01
1.096397043640287848e+03 -1.115747832837858368e+03 -4.742418282464392121e+01
1.102692844781628537e+03 -1.125261743769964824e+03 -4.768151811378443483e+01
1.109289751256406362e+03 -1.134547744585298915e+03 -4.796631581793555910e+01
1.116263461969459058e+03 -1.143704124499841100e+03 -4.825101903737723319e+01
1.123817241061615505e+03 -1.152702119843535911e+03 -4.853325810159392972e+01
1.132043936298158997e+03 -1.161415161051666928e+03 -4.881817719233045949e+01
1.140872672689234150e+03 -1.169745877321789294e+03 -4.913943912192011254e+01
1.150232003688945497e+03 -1.177583078914133694e+03 -4.942149762367449739e+01
1.160033619527597693e+03 -1.185044679194077162e+03 -4.973772741923408347e+01
1.170201514527940617e+03 -1.192313352170822782e+03 -5.006044635560731848e+01
1.180577604679867363e+03 -1.199649453594519173e+03 -5.034381350177763181e+01
1.191045626767074282e+03 -1.207126351435683546e+03 -5.066099299161565739e+01
1.201491817241086210e+03 -1.214686386603577603e+03 -5.096338254203836726e+01
1.211889885736731458e+03 -1.222295768221235448e+03 -5.124302860892476019e+01
1.222105897862612892e+03 -1.229884510977575474e+03 -5.153274174081096248e+01
1.231905987130179938e+03 -1.237502198021599270e+03 -5.180655088371555195e+01
1.241172442895339827e+03 -1.245158314796701916e+03 -5.207134696732320833e+01
1.249856570315404042e+03 -1.252827258515892936e+03 -5.234583704803321069e+01
1.258231268197838062e+03 -1.260343000915596576e+03 -5.261201428620694998e+01
1.266371510874327441e+03 -1.267555870578992653e+03 -5.287012422420868774e+01
1.274250881922231201e+03 -1.274404934205094150e+03 -5.313656013100152364e+01
1.281920679127383664e+03 -1.280781406657466732e+03 -5.341293930244626864e+01
1.289204996886662684e+03 -1.286614597750892017e+03 -5.369092416222080999e+01
1.295913525889424363e+03 -1.291945176549548250e+03 -5.392042931713694287e+01
1.302062386301910919e+03 -1.296910187469955645e+03 -5.414070036988011481e+01
1.307906470090238599e+03 -1.301600998772455114e+03 -5.437364295954603222e+01
1.313700937761609566e+03 -1.306038696851837585e+03 -5.460515226851637749e+01
1.319508356206929875e+03 -1.310211511639228775e+03 -5.483669008710474202e+01
1.325315363227536864e+03 -1.314108749562283037e+03 -5.507188109078251159e+01
1.331062259244293500e+03 -1.317733348999212694e+03 -5.529538491813151779e+01
1.336640353573305674e+03 -1.321184530069610901e+03 -5.553603657226746293e+01
1.342065541376369538e+03 -1.324679334123029548e+03 -5.573205151048948380e+01
1.347355197199175564e+03 -1.328277556111010199e+03 -5.591035786764753368e+01
1.352637990225037129e+03 -1.332192518002995257e+03 -5.609512061469233402e+01
1.358038714908912652e+03 -1.336609386838797491e+03 -5.629930915462111329e+01
1.363578084575085995e+03 -1.341323598577986786e+03 -5.651340471820056877e+01
1.369214355236780420e+03 -1.346127469623717616e+03 -5.672502463124335748e+01
1.374969240947815479e+03 -1.350998333481957843e+03 -5.693748818564171899e+01
1.380814685328416772e+03 -1.355869759471942189e+03 -5.718477059449696043e+01
1.386705255626942289e+03 -1.360684057454177037e+03 -5.741858577871687430e+01
1.392598110320234355e+03 -1.365553031513604765e+03 -5.766335365824334502e+01
1.398470459368467345e+03 -1.370436626959683053e+03 -5.790423648740367923e+01
1.404332082378017503e+03 -1.375211877017579127e+03 -5.815180824059743259e+01
1.410176649519312377e+03 -1.379830743956515335e+03 -5.839242579401304312e+01
1.416024032059943238e+03 -1.384314268543725802e+03 -5.862550911003088316e+01
1.421897599220684469e+03 -1.388772761106095231e+03 -5.881818051998305208e+01
1.427816642543045873e+03 -1.393283647684110065e+03 -5.901052325039350421e+01
1.433792897675003587e+03 -1.397895133775608201e+03 -5.921270362945715249e+01
1.439816119479764893e+03 -1.402610373983362933e+03 -5.941511001648942880e+01
1.445885955868720430e+03 -1.407462547309138927e+03 -5.962756153990983421e+01
1.452015750789581261e+03 -1.412515001893308408e+03 -5.985264371838943731e+01
1.458176815913710698e+03 -1.417663561958218679e+03 -6.006892606684077407e+01
1.464342269456927397e+03 -1.422889947117742167e+03 -6.031963639123160448e+01
1.470462944406410770e+03 -1.428085229054040383e+03 -6.055817543800692704e+01
1.476561785666956212e+03 -1.433215115766179906e+03 -6.079566644510543938e+01
1.482657552768989035e+03 -1.438301511039828483e+03 -6.103603643409180535e+01
1.488773832027512299e+03 -1.443425931760614048e+03 -6.126724116226784389e+01
1.494916035476010620e+03 -1.448637663108363995e+03 -6.151931218850342020e+01
1.501176314711329724e+03 -1.454024116854387330e+03 -6.175414012551045317e+01
1.507596561575709757e+03 -1.459730949461293221e+03 -6.197652218263449697e+01
1.514260560854163714e+03 -1.465902206520050186e+03 -6.220680092828779806e+01
1.521260158468243162e+03 -1.472571050792973892e+03 -6.243091884844895390e+01
1.528563486902595287e+03 -1.479641985493938137e+03 -6.269767362937150068e+01
1.536271510984181987e+03 -1.486943869868686306e+03 -6.294591138100363281e+01
1.544412013254844624e+03 -1.494469913988647932e+03 -6.321489630139780758e+01
1.553153305119385095e+03 -1.502044202707324075e+03 -6.349846092208328230e+01
1.562637259889375173e+03 -1.509786872675943869e+03 -6.378504414034311054e+01
1.572867414363619218e+03 -1.517960926206964587e+03 -6.408125484896032731e+01
1.583686760217801975e+03 -1.526557188246119040e+03 -6.440451322091519160e+01
1.595006777825694599e+03 -1.535441286396378928e+03 -6.475900697404816242e+01
1.606720159625992892e+03 -1.544411952231594114e+03 -6.509528058932140482e+01
1.618663255797902139e+03 -1.553393334350049145e+03 -6.538617795886827366e+01
1.630664441507146876e+03 -1.562386581115451690e+03 -6.569666658796604963e+01
1.642636249993990305e+03 -1.571418816658277819e+03 -6.598702327257197453e+01
1.654554194829368726e+03 -1.580496269600412461e+03 -6.630605203308955709e+01
1.666215090904590852e+03 -1.589635478521387540e+03 -6.664485565179202808e+01
1.677441789544458516e+03 -1.598908038832346165e+03 -6.695175360631370154e+01
1.688267338370622383e+03 -1.608408787110195590e+03 -6.727208683445745407e+01
1.698972752867970485e+03 -1.618352097965089115e+03 -6.764400676856124051e+01
1.709544652965097157e+03 -1.629009137316425949e+03 -6.799537862713330583e+01
1.719862455172943783e+03 -1.640402020174200288e+03 -6.836527416583413697e+01
1.729856391495597109e+03 -1.652561847684879922e+03 -6.869734151270722577e+01
1.739417510056865694e+03 -1.665399588708637793e+03 -6.904651633388520793e+01
1.748573802600872796e+03 -1.678827035844445390e+03 -6.939341200642351737e+01
1.757453643505941727e+03 -1.692760511821296177e+03 -6.975235952802185579e+01
1.766201704420949682e+03 -1.707111268742097991e+03 -7.010839059093048320e+01
1.774922380223796836e+03 -1.721743651319588025e+03 -7.048223523120664424e+01
1.783626994108537019e+03 -1.736595101305916842e+03 -7.085668328541383687e+01
1.792271546445127115e+03 -1.751621395200050074e+03 -7.121051734885763551e+01
1.800844962231756199e+03 -1.766723436623854013e+03 -7.158888089992332482e+01
1.809380015572303819e+03 -1.781854155010533304e+03 -7.193000936511349153e+01
1.817832696280493337e+03 -1.796996819434405779e+03 -7.228672453771564221e+01
1.826150450640805730e+03 -1.812161305381451257e+03 -7.264141923996464811e+01
1.834395517542334801e+03 -1.827340670227627015e+03 -7.299691007327936632e+01
1.842694611738554158e+03 -1.842518444963748607e+03 -7.335667479939706936e+01
1.851163631103712305e+03 -1.857703052997015220e+03 -7.370085956627232804e+01
1.859837293892462640e+03 -1.872899776363030242e+03 -7.404738562631449383e+01
1.868690284575561009e+03 -1.888116940753286372e+03 -7.440346849591860234e+01
1.877631699522821236e+03 -1.903373514662477646e+03 -7.476961070008994170e+01
1.886617870688090306e+03 -1.918620006785503620e+03 -7.516533866765571759e+01
1.895592656145531237e+03 -1.933843785211757677e+03 -7.555553197672827537e+01
1.904544266141967682e+03 -1.948978616666024436e+03 -7.594027903461663698e+01
1.913478849376342623e+03 -1.964003438514298750e+03 -7.630699948406345356e+01
1.922360722559383021e+03 -1.978889181272091491e+03 -7.665165022784792370e+01
1.931182451610552334e+03 -1.993649653677842934e+03 -7.699920870956151475e+01
1.939958147552091987e+03 -2.008209596329031910e+03 -7.734268378334260774e+01
1.948708329092160284e+03 -2.022536760180069450e+03 -7.768316522620037290e+01
1.957457019926058138e+03 -2.036662665733326776e+03 -7.805005206413230212e+01
1.966210493061017814e+03 -2.050592307565903866e+03 -7.841349065056233769e+01
1.974963766033256206e+03 -2.064297946976356798e+03 -7.877600822066574437e+01
1.983717778857166877e+03 -2.077810114204391994e+03 -7.913336872401133348e+01
1.992476539012514650e+03 -2.091192758977191261e+03 -7.949114532049320303e+01
2.001250971727070237e+03 -2.104535341961367976e+03 -7.985432772020644165e+01
2.010047357221308857e+03 -2.117863262054778716e+03 -8.020501296034581173e+01
2.018868564765610699e+03 -2.131172172767830489e+03 -8.056374491311821373e+01
2.027725150071961934e+03 -2.144453372648216373e+03 -8.092125220571871580e+01
2.036614497999208652e+03 -2.157713855056733337e+03 -8.125226157034217067e+01
2.045528785226757009e+03 -2.170984268900257121e+03 -8.157449315878523066e+01
2.054462007146656561e+03 -2.184302192776349330e+03 -8.189428204538728551e+01
2.063409441106100530e+03 -2.197698773271025402e+03 -8.220675254834773682e+01
2.072373553681697558e+03 -2.211164394468211412e+03 -8.252839829325202459e+01
2.081345299332396280e+03 -2.224634863222127024e+03 -8.288167238028447059e+01
2.090314395000740660e+03 -2.238103080595674783e+03 -8.324734265085545815e+01
2.099218206428833582e+03 -2.251536969904272155e+03 -8.361056755125584061e+01
2.107971002869110180e+03 -2.264786959548139293e+03 -8.395417222665594181e+01
2.116551568287438386e+03 -2.277742464783771084e+03 -8.425812606487779988e+01
2.125025278329256253e+03 -2.290440423805702721e+03 -8.458752211723611936e+01
2.133350487200986663e+03 -2.303048780236388666e+03 -8.491983900333258362e+01
2.141487642229008998e+03 -2.315578410069872007e+03 -8.527891926131371747e+01
2.149271065742189876e+03 -2.328124335224788865e+03 -8.557901227320780890e+01
2.156595109031527954e+03 -2.340596965576149614e+03 -8.586841603384996802e+01
2.163373078490400530e+03 -2.352888367271965308e+03 -8.620262014998678524e+01
2.169597749387723525e+03 -2.364953968674696171e+03 -8.649498530212987646e+01
2.175333978367116742e+03 -2.376753194790410362e+03 -8.678028967649031244e+01
2.180657321300195235e+03 -2.388467089999778182e+03 -8.707193856456385106e+01
2.185597532985357248e+03 -2.400281705332333331e+03 -8.736719070865240155e+01
2.190267601004018616e+03 -2.412226727207632848e+03 -8.765443956858608487e+01
2.194834119523305617e+03 -2.424264845352426619e+03 -8.791733349103387241e+01
2.199421787281359229e+03 -2.436336463604371147e+03 -8.823699454785946727e+01
2.204091334190528414e+03 -2.448424595951891206e+03 -8.856081928822146665e+01
2.208859647536394732e+03 -2.460541739099582628e+03 -8.883684412141653297e+01
2.213898368760942503e+03 -2.472702185203990666e+03 -8.912048839732098315e+01
2.219391475008522775e+03 -2.484876513943651389e+03 -8.938891531593789352e+01
2.225360624306297268e+03 -2.497039284840293021e+03 -8.966940579617988760e+01
2.231734462811797584e+03 -2.509174048614884214e+03 -8.996129921849032485e+01
2.238679271727176001e+03 -2.521168361280747376e+03 -9.025993963031640988e+01
2.245787556355950983e+03 -2.533149048054119248e+03 -9.055998997615351698e+01
2.253033805575506449e+03 -2.545154066522378798e+03 -9.085563325307953164e+01
2.260226768939049634e+03 -2.557245821347201854e+03 -9.110952511489330163e+01
2.267231295251613119e+03 -2.569470671361207224e+03 -9.143056982747705774e+01
2.273966172118699888e+03 -2.581837496277008086e+03 -9.175834174741957838e+01
2.280355756296806703e+03 -2.594291699535509451e+03 -9.208715018206440561e+01
2.286378457721380528e+03 -2.606766368344843613e+03 -9.242249232589894348e+01
2.292004495917269196e+03 -2.619080610594648078e+03 -9.272656669034827814e+01
2.297276485369204693e+03 -2.631269323785566030e+03 -9.303183225892543362e+01
2.302274667208841038e+03 -2.643455771388809353e+03 -9.334358405902376887e+01
2.307075773822723477e+03 -2.655708279470597972e+03 -9.362539673760612402e+01
2.311898078612569861e+03 -2.668030950590440625e+03 -9.391838803254519519e+01
2.316807944371636040e+03 -2.680524704128469693e+03 -9.419967263040209104e+01
2.321863542461721863e+03 -2.693161459603534695e+03 -9.448033778964277474e+01
2.327312640691913657e+03 -2.705796357682015241e+03 -9.476642453724750226e+01
2.333351735627944436e+03 -2.718377037869388914e+03 -9.505239633961249979e+01
2.340076914968795336e+03 -2.730855813036319432e+03 -9.534359205475259103e+01
2.347502827920201526e+03 -2.743224891689717424e+03 -9.565667864118039176e+01
2.355286693048011330e+03 -2.755547312796425103e+03 -9.598759553405118083e+01
2.363171930945714848e+03 -2.767877536024951951e+03 -9.628593446331652217e+01
2.371123066903517611e+03 -2.780257559298683645e+03 -9.660663000248811727e+01
2.378980149241406707e+03 -2.792740701816788260e+03 -9.693343831833188062e+01
2.386639772302211895e+03 -2.805367034080174562e+03 -9.724640426103661639e+01
2.394023900615221010e+03 -2.818159349751437276e+03 -9.756687194645442673e+01
2.401091373195530650e+03 -2.831064355442896158e+03 -9.785226303297177708e+01
2.407870023591520294e+03 -2.843984952234583943e+03 -9.819546204611266660e+01
2.414388027407714162e+03 -2.856748794360803913e+03 -9.846330209837215364e+01
2.420697412885086123e+03 -2.869221066465607237e+03 -9.875271215234295141e+01
2.426818328250549712e+03 -2.881529832760929821e+03 -9.898126244793063222e+01
2.432764200476182396e+03 -2.893966051391768815e+03 -9.926166073821354985e+01
2.438533089581184413e+03 -2.906631897474116158e+03 -9.950746027292836970e+01
2.444247688903446942e+03 -2.919476446114610553e+03 -9.975420240000401861e+01
2.450016855654660048e+03 -2.932404613975106258e+03 -1.000086526004730274e+02
2.455888733242634771e+03 -2.945332351609889429e+03 -1.002503844329322504e+02
2.461898143361254824e+03 -2.958259542963537569e+03 -1.005558972898569152e+02
2.468174580011878334e+03 -2.971135022257755281e+03 -1.008235841231243768e+02
2.474894892230696314e+03 -2.983985847380889936e+03 -1.010919483336588200e+02
2.482227807973426479e+03 -2.996802438103243730e+03 -1.013688725411931131e+02
2.490251263453128104e+03 -3.009593345215556383e+03 -1.016589692804702310e+02
2.498826356394506092e+03 -3.022380768398369582e+03 -1.019693791295336069e+02
2.507730097770497650e+03 -3.035204758090797895e+03 -1.022858260490912556e+02
2.516900876746022732e+03 -3.048078259826263547e+03 -1.026058955866600115e+02
2.526263522141565772e+03 -3.061066943219795576e+03 -1.029044298861297335e+02
2.535771020189200044e+03 -3.074192407920510959e+03 -1.032422791533583251e+02
2.545266423043350642e+03 -3.087619063605045540e+03 -1.035885689660076707e+02
2.554766208313336847e+03 -3.101490677857780156e+03 -1.039416490524333199e+02
2.564404070328020680e+03 -3.115890715444501893e+03 -1.042754827927000036e+02
2.574263227363052465e+03 -3.130900895424221744e+03 -1.046402576033174654e+02
2.584296005689931462e+03 -3.146436443908442925e+03 -1.050132123632983365e+02
2.594700337587738431e+03 -3.162071228299861104e+03 -1.053994756165495232e+02
2.605537465657168468e+03 -3.177561092268394077e+03 -1.058113221782758160e+02
2.616636263884088294e+03 -3.193043936272699284e+03 -1.061939464118478895e+02
2.627886145968127494e+03 -3.208583008320466433e+03 -1.065929101734053859e+02
2.639279331523724522e+03 -3.224407226934035407e+03 -1.069869569733287733e+02
2.650820253118182336e+03 -3.240553704096967977e+03 -1.073935924276616163e+02
2.662501918938061863e+03 -3.257033257864910865e+03 -1.077868692656703900e+02
2.674290086471580253e+03 -3.273852626764471552e+03 -1.081730947418132303e+02
2.686262945616887009e+03 -3.290988253006914874e+03 -1.085803871566304224e+02
2.698432566974588553e+03 -3.308423566002032203e+03 -1.089610448181511089e+02
2.710652827694023472e+03 -3.326096684139849003e+03 -1.093430063795582754e+02
2.722755464541830406e+03 -3.343926856195259006e+03 -1.097359071116674585e+02
2.734584451505034849e+03 -3.361915707671624205e+03 -1.101400650834663679e+02
2.746258065904475188e+03 -3.380045896007234660e+03 -1.105257181087380900e+02
2.758009457248537728e+03 -3.398322592009612436e+03 -1.109263961400524892e+02
2.769899120793649672e+03 -3.416775788507121433e+03 -1.113427019014443147e+02
2.781873462172995914e+03 -3.435411575660813924e+03 -1.117796547093158352e+02
2.793898734192604024e+03 -3.454228567291194395e+03 -1.122139964775963534e+02
2.805972822112353242e+03 -3.473205427809566572e+03 -1.126197825774491434e+02
2.818119893523046358e+03 -3.492295193910571925e+03 -1.130238955976515030e+02
2.830310971712005994e+03 -3.511447914078919894e+03 -1.134280088674253619e+02
2.842573349855327251e+03 -3.530623464537747623e+03 -1.138282582751692189e+02
2.854892743514384620e+03 -3.549781049268192874e+03 -1.142655082314606858e+02
2.867278311417172517e+03 -3.568910659363988543e+03 -1.147122280363114015e+02
2.879716989790974367e+03 -3.588004689165889431e+03 -1.151562534631618320e+02
2.892168133637821029e+03 -3.607059165561094233e+03 -1.156045584451131418e+02
2.904648759400975905e+03 -3.626066300390943979e+03 -1.160432013472076846e+02
2.917168020852248446e+03 -3.645015835881336443e+03 -1.164400768937296675e+02
2.929723077346399350e+03 -3.663877769900136173e+03 -1.168472611842496747e+02
2.942299390538210446e+03 -3.682651939790005144e+03 -1.172586021472765339e+02
2.954885752279586995e+03 -3.701248971003534734e+03 -1.176617949878250897e+02
2.967443290070624698e+03 -3.719458311991451410e+03 -1.180620359309399419e+02
2.979963502348225575e+03 -3.737301622360526835e+03 -1.184860207373516943e+02
2.992423878193661949e+03 -3.754826456623527065e+03 -1.188777846436894521e+02
3.004772211010440060e+03 -3.771933489721997375e+03 -1.192827095116448817e+02
3.017010813236800459e+03 -3.788568872402408942e+03 -1.197028648482599067e+02
3.029190005869551442e+03 -3.804748116058686719e+03 -1.200951174786446103e+02
3.041326243490239449e+03 -3.820456383924378315e+03 -1.204724017789742163e+02
3.053477005992825980e+03 -3.835699386892944403e+03 -1.208493935843525264e+02
3.065695808289576235e+03 -3.850633697324639343e+03 -1.212204735188618088e+02
3.078124361012819463e+03 -3.865414274356545320e+03 -1.216012150884531025e+02
3.090826650590177906e+03 -3.880161130635297923e+03 -1.220088312413091813e+02
3.103983753036870439e+03 -3.894948746995780766e+03 -1.224159460745575672e+02
3.117785227362062869e+03 -3.909688337949282868e+03 -1.228337635293923569e+02
3.132313740676873294e+03 -3.924296071740042862e+03 -1.232739657542895912e+02
3.147606673024425163e+03 -3.938627448497775731e+03 -1.237267433123894449e+02
3.163612712702607496e+03 -3.952565721908133582e+03 -1.241911027270719927e+02
3.180209191036449283e+03 -3.965945804136208608e+03 -1.247026444856723089e+02
3.197325202772956800e+03 -3.978899436061734377e+03 -1.251824987433263772e+02
3.214617899283718543e+03 -3.991696654832845070e+03 -1.256550618250494438e+02
3.231964657010148130e+03 -4.004512648680101393e+03 -1.261214520780393400e+02
3.249316807025536036e+03 -4.017375168834054875e+03 -1.265811280565047809e+02
3.266643268394123879e+03 -4.030293920725750013e+03 -1.270462422142302614e+02
3.283807414881209752e+03 -4.043294425571317788e+03 -1.275084225333020669e+02
3.300655405165191496e+03 -4.056392982999936521e+03 -1.279740215817503071e+02
3.317108172525227474e+03 -4.069602159767602188e+03 -1.284158765726495233e+02
3.333035404778540851e+03 -4.082939135932660065e+03 -1.288844164591857009e+02
3.348370580534535748e+03 -4.096511674729584229e+03 -1.293203038431668688e+02
3.363196080594906562e+03 -4.110490027211861161e+03 -1.297640933118152020e+02
3.377642526230170006e+03 -4.124871331476407249e+03 -1.301998433678147649e+02
3.391696939225772439e+03 -4.139531995314033338e+03 -1.306397942330440287e+02
3.405271074238066376e+03 -4.154224980686681192e+03 -1.310544066601709972e+02
3.418627532966662329e+03 -4.168881757391790416e+03 -1.314677787303873799e+02
3.431900900559655838e+03 -4.183653968240741051e+03 -1.318684353846096542e+02
3.445123518431375487e+03 -4.198517606499332942e+03 -1.322734300742160656e+02
3.458315141146854330e+03 -4.213467824495477544e+03 -1.326783994548561054e+02
3.471471194404633025e+03 -4.228487428620462197e+03 -1.330857860487717517e+02
3.484603478995405112e+03 -4.243570737270057180e+03 -1.335189009482711811e+02
3.497746135257145852e+03 -4.258767366874112668e+03 -1.339512763373325299e+02
3.510980165717618092e+03 -4.274314138766341785e+03 -1.343788458876121865e+02
3.524301515388548978e+03 -4.290117381792389097e+03 -1.347965158976449800e+02
3.537673684394313568e+03 -4.306099318625178057e+03 -1.352261598808812835e+02
3.551079659688157790e+03 -4.322213683954149019e+03 -1.356711572407047868e+02
3.564456589753759999e+03 -4.338426279520493154e+03 -1.361297112276893984e+02
3.577838484109432102e+03 -4.354855705993134507e+03 -1.365715714936648340e+02
3.591251614996506305e+03 -4.371558379838180372e+03 -1.370314394389724555e+02
3.604947002542207429e+03 -4.388537294459226359e+03 -1.375012181513267819e+02
3.618903724727898862e+03 -4.405820244457711851e+03 -1.380014817186409175e+02
3.632872819352081024e+03 -4.423420477720434974e+03 -1.384781174311761447e+02
3.646792995519890155e+03 -4.441243861975473919e+03 -1.389680883796035857e+02
3.660693108585806840e+03 -4.459147631724603343e+03 -1.394499498450883550e+02
3.674606723417931789e+03 -4.477067828014499355e+03 -1.399413152012644161e+02
3.688564728429725164e+03 -4.494971082179137738e+03 -1.404096646743336407e+02
3.702573591182071141e+03 -4.512844464056670404e+03 -1.409074760689228185e+02
3.716652788490522653e+03 -4.530689807102422492e+03 -1.413768433369379522e+02
3.730773628739720152e+03 -4.548536484625084995e+03 -1.418078803401264452e+02
3.744912207609828783e+03 -4.566386728324290743e+03 -1.422514737121974520e+02
3.759092923632784277e+03 -4.584241232202070023e+03 -1.426896156913780942e+02
3.773306276341798366e+03 -4.602100533739543607e+03 -1.431374188869316129e+02
3.787542879668632850e+03 -4.619976778466083488e+03 -1.435816690051389060e+02
3.801815808683506475e+03 -4.637862680552902020e+03 -1.440291719802002604e+02
3.816142394050438725e+03 -4.655766097329164040e+03 -1.444592560105088239e+02
3.830496205524584184e+03 -4.673689488148987948e+03 -1.449010987322505457e+02
3.844871998006251033e+03 -4.691636732289834072e+03 -1.453608446379373618e+02
3.859273137008743561e+03 -4.709610120113297853e+03 -1.458171890335084981e+02
3.873722849586376924e+03 -4.727604731430455104e+03 -1.462482704165110761e+02
3.888218523422116505e+03 -4.745616643021358868e+03 -1.467007359883353388e+02
3.902761206471780497e+03 -4.763646938291705737e+03 -1.471601022654625126e+02
3.917343523134050429e+03 -4.781677786393227507e+03 -1.475885280487411251e+02
3.931954249839980548e+03 -4.799668507318458978e+03 -1.480052231661707935e+02
3.946581973449676752e+03 -4.817576917755206523e+03 -1.484426569341794959e+02
3.961186607501566868e+03 -4.835250151199060383e+03 -1.488760802291016034e+02
3.975762426089386281e+03 -4.852495904082371453e+03 -1.492932336579532944e+02
3.990296959520108430e+03 -4.869325939227949675e+03 -1.497221111284093524e+02
4.004794092047321101e+03 -4.885752855351608559e+03 -1.501401592122377053e+02
4.019260344455555241e+03 -4.901719370630504272e+03 -1.505760783161912855e+02
4.033742549968795174e+03 -4.917451360511465282e+03 -1.509979524543284413e+02
4.048343694227879496e+03 -4.933116364849569436e+03 -1.514254035241354188e+02
4.063109209467073470e+03 -4.948755874422873603e+03 -1.518681854662065120e+02
4.078118995683169487e+03 -4.964450349991853727e+03 -1.523149982195129724e+02
4.093460763840591426e+03 -4.980124149943404518e+03 -1.527925558966379356e+02
4.109126830192861235e+03 -4.995729976388400246e+03 -1.532728229598033920e+02
4.125119730816797528e+03 -5.011203431496496705e+03 -1.537565454932553735e+02
4.141482759256854479e+03 -5.026445917062875196e+03 -1.542611950940117538e+02
4.158317295200564331e+03 -5.041428791231885953e+03 -1.547168511112606666e+02
4.175661936850844540e+03 -5.056248713406484967e+03 -1.551723209240080905e+02
4.193538725214079932e+03 -5.070962573727439121e+03 -1.556170131621860833e+02
4.211920918113625703e+03 -5.085611656259241499e+03 -1.560655444058289731e+02
4.230725647162670612e+03 -5.100178202581708319e+03 -1.565268645747561891e+02
4.249799822482972559e+03 -5.114651688143953834e+03 -1.569875723247568260e+02
4.269012443400588381e+03 -5.129046794750668596e+03 -1.574422194213906607e+02
4.288223524774576617e+03 -5.143438081486743613e+03 -1.579274199725341816e+02
4.307441301182380812e+03 -5.157891218922201915e+03 -1.584034203422609437e+02
4.326650611702943934e+03 -5.172443680190746818e+03 -1.588772160203113231e+02
4.345700169576065491e+03 -5.187071673254470625e+03 -1.593755916812165196e+02
4.364340924747074496e+03 -5.201802236177952182e+03 -1.598774673946050768e+02
4.382457279068699791e+03 -5.216640231305049383e+03 -1.603326655279094837e+02
4.400097985811144099e+03 -5.231584674580678438e+03 -1.607795443568039389e+02
4.417270319534142800e+03 -5.246640491252637730e+03 -1.612197607109850424e+02
4.433999153175839638e+03 -5.261835061559793758e+03 -1.616631791906014826e+02
4.450513487735181116e+03 -5.277118574536460073e+03 -1.621032657413836944e+02
4.467020708063799248e+03 -5.292450206426419754e+03 -1.625409737495330944e+02
4.483622234741024840e+03 -5.307805012705533954e+03 -1.629907507068798509e+02
4.500610681611725340e+03 -5.323124453857344633e+03 -1.634246741217156966e+02
4.517962150301723341e+03 -5.338415588664023744e+03 -1.638781580448817010e+02
4.535698312154415362e+03 -5.353639755355960915e+03 -1.643456082921485688e+02
4.553895252220702787e+03 -5.368819538161911623e+03 -1.648209872981215938e+02
4.572556700936502239e+03 -5.383931329016286327e+03 -1.653120824356459195e+02
4.591653846619856267e+03 -5.398973320232526930e+03 -1.658096249311054180e+02
4.611142899490909258e+03 -5.413958550571518572e+03 -1.663174785166054050e+02
4.630951055314103542e+03 -5.428908918107258614e+03 -1.668221980163428952e+02
4.651003529074228027e+03 -5.443874858217102883e+03 -1.673304459236513537e+02
4.671098942499898840e+03 -5.458878302296814581e+03 -1.678108098008600848e+02
4.691184240412906547e+03 -5.473911313793078989e+03 -1.683042656670820634e+02
4.711140646741633645e+03 -5.488930760237672985e+03 -1.687811217022072015e+02
4.730767569336539964e+03 -5.503952950562513251e+03 -1.692768368882414052e+02
4.749999370821088633e+03 -5.519068570517361877e+03 -1.697833837937051840e+02
4.768905263300727711e+03 -5.534305770581462639e+03 -1.702939843379400031e+02
4.787732572166165482e+03 -5.549648128261588681e+03 -1.707893622351180056e+02
4.806495162253781928e+03 -5.565086875414189308e+03 -1.712787397036741197e+02
4.825062409095414296e+03 -5.580590561648060429e+03 -1.717577936961075409e+02
4.843437358819569454e+03 -5.596112552831013090e+03 -1.722373218342069947e+02
4.861762220004543451e+03 -5.611621626971216756e+03 -1.727086477230872958e+02
4.880036203598086104e+03 -5.627135296841541276e+03 -1.731809669278298145e+02
4.898392203208233695e+03 -5.642671372580896787e+03 -1.736559829565811697e+02
4.916953741002983406e+03 -5.658213445055186639e+03 -1.741466108228047176e+02
4.935752163663345527e+03 -5.673759029218866090e+03 -1.746432928063470058e+02
4.954819446225168576e+03 -5.689256967386177166e+03 -1.751558264501118174e+02
4.974135498314469260e+03 -5.704588175370806312e+03 -1.756647416758229667e+02
4.993672837274745689e+03 -5.719668183393179788e+03 -1.761493858222906681e+02
5.013442156444603825e+03 -5.734680143055214103e+03 -1.766387452045833015e+02
5.033519147580371282e+03 -5.749802548548855157e+03 -1.771468032665198393e+02
5.053907403681249889e+03 -5.765098727896110177e+03 -1.776496231001808894e+02
5.074572357238673249e+03 -5.780498309447553765e+03 -1.781466919640529909e+02
5.095395192795397634e+03 -5.795908126368338344e+03 -1.786615611870480507e+02
5.116235706257563834e+03 -5.811322689820593951e+03 -1.792229779014888607e+02
5.137066271197407332e+03 -5.826745140301093670e+03 -1.797787504590839376e+02
5.157822202335982183e+03 -5.842206320369940840e+03 -1.803386743066263023e+02
5.178300540367691610e+03 -5.857768032575031611e+03 -1.808805173442924854e+02
5.198394785310549196e+03 -5.873447037414000988e+03 -1.814188938748861517e+02
5.218170748912738418e+03 -5.889213524310030152e+03 -1.819447496426935800e+02
5.237753362755250237e+03 -5.905055940470100722e+03 -1.824252711364508741e+02
5.257031338119797510e+03 -5.921008276099980321e+03 -1.829045166814028676e+02
5.275995926046182831e+03 -5.937126696585752143e+03 -1.833768608258891391e+02
5.294696674317894576e+03 -5.953445541373765082e+03 -1.838474793474706530e+02
5.313223127918567116e+03 -5.969942341998571465e+03 -1.843129881751965797e+02
5.331688880209132549e+03 -5.986614617443095085e+03 -1.847735239075400102e+02
5.350161713890897772e+03 -6.003481056227917179e+03 -1.852459035790498092e+02
5.368729214883505847e+03 -6.020568991841332718e+03 -1.857468331569217241e+02
5.387094308063327844e+03 -6.037539203284348332e+03 -1.862612659323470155e+02
5.405380876332859771e+03 -6.054359840270058157e+03 -1.867604394609373344e+02
5.423655534186304067e+03 -6.070969761175257190e+03 -1.872559998228656752e+02
5.441952872260329968e+03 -6.087403303499023423e+03 -1.877500428002177557e+02
5.460346383654943565e+03 -6.103629277099505089e+03 -1.882329991740202217e+02
5.478824371149183207e+03 -6.119628988458684034e+03 -1.887261450829745684e+02
5.497466749219819576e+03 -6.135417027017529108e+03 -1.892659403541627512e+02
5.516402243606890806e+03 -6.151011291385706500e+03 -1.898351431564971108e+02
5.535726727726527315e+03 -6.166627956538374747e+03 -1.903021492010430222e+02
5.555480189161185081e+03 -6.182342544506764170e+03 -1.907415726965867577e+02
5.575769585575582823e+03 -6.198104819800738369e+03 -1.912620830398799683e+02
5.596609266667464908e+03 -6.213906477483503295e+03 -1.918133956884217355e+02
5.617954219452593861e+03 -6.229662970653412231e+03 -1.923613998332556605e+02
5.639751693973687907e+03 -6.245508683099248628e+03 -1.929227604226368271e+02
5.661892974281608986e+03 -6.261469537588453022e+03 -1.934884724763246879e+02
5.684307635565831333e+03 -6.277485278965498765e+03 -1.940241768370241857e+02
5.706917413149415552e+03 -6.293469418762718306e+03 -1.946109723262509306e+02
5.729639405795456696e+03 -6.309457447059447077e+03 -1.951512554546287106e+02
5.752360178219309091e+03 -6.325436240970735525e+03 -1.957000937178455331e+02
5.775062916063764533e+03 -6.341414463606437494e+03 -1.962525092208499302e+02
5.797691251940787879e+03 -6.357376671283896030e+03 -1.967721227593021922e+02
5.820032952194862446e+03 -6.373379143918192312e+03 -1.973146902438559493e+02
5.841907069490608592e+03 -6.389508107691357509e+03 -1.978373830274895226e+02
5.863233085597064019e+03 -6.405797821293876950e+03 -1.983436504528232263e+02
5.884008780539600593e+03 -6.422280746805431590e+03 -1.988263985093294082e+02
5.904381148420376121e+03 -6.439002197395414441e+03 -1.993045572021219698e+02
5.924613429100116264e+03 -6.455959223724679759e+03 -1.997868161174332329e+02
5.944749899856373304e+03 -6.473205534741534393e+03 -2.002902837116515684e+02
5.964792305199692237e+03 -6.490782954830970084e+03 -2.008183039334845432e+02
5.984930295860980550e+03 -6.508737974749049499e+03 -2.014119356813746435e+02
6.005150269564886003e+03 -6.527283581196933483e+03 -2.019830122290013605e+02
6.025464381695813245e+03 -6.546399470523051605e+03 -2.025449412078911564e+02
6.045685688411987030e+03 -6.566128745244279344e+03 -2.031295520635551952e+02
6.065656109315686990e+03 -6.586457700841709084e+03 -2.036760833462498965e+02
6.085349779523449797e+03 -6.607305461329761783e+03 -2.042303234434455419e+02
6.104957808901171120e+03 -6.628555815690480813e+03 -2.047694707195051365e+02
6.124618371636568554e+03 -6.650144400704582949e+03 -2.053116742500801024e+02
6.144393271775992616e+03 -6.672073284172864987e+03 -2.058779280587804692e+02
6.164294377704223734e+03 -6.694246971729246980e+03 -2.064500804105427108e+02
6.184338413591070093e+03 -6.716587736655713343e+03 -2.070315507372090451e+02
6.204446004600375090e+03 -6.739067797509740558e+03 -2.075888831838830697e+02
6.224599188455033982e+03 -6.761632593236482535e+03 -2.081614613665440743e+02
6.244773036699488330e+03 -6.784273099581774659e+03 -2.087330335507384973e+02
6.265001189783130940e+03 -6.807006645702818787e+03 -2.093271908123457195e+02
6.285311781028614860e+03 -6.829834889178548110e+03 -2.098983334098427633e+02
6.305694100803820220e+03 -6.852741116518186573e+03 -2.104615904891005300e+02
6.326122609405093499e+03 -6.875661927554904651e+03 -2.110442455876510905e+02
6.346590199545226824e+03 -6.898569607736265425e+03 -2.116309925179850495e+02
6.367099198642670672e+03 -6.921448500549901837e+03 -2.122231554199273944e+02
6.387620833709114777e+03 -6.944276568016306555e+03 -2.127964678935255733e+02
6.408150927870008672e+03 -6.967024173758665711e+03 -2.133685140958870932e+02
6.428727752410730318e+03 -6.989695458068263179e+03 -2.139576978859093686e+02
6.449360023468813779e+03 -7.012362800871158470e+03 -2.145365437960381314e+02
6.470049199889891497e+03 -7.035045374744569926e+03 -2.151371423815718060e+02
6.490800317915057349e+03 -7.057773216945462991e+03 -2.157183428028835976e+02
6.511577758461943631e+03 -7.080559011652689151e+03 -2.163059842584660544e+02
6.532350261685490295e+03 -7.103383618826444035e+03 -2.168815109338318621e+02
6.553164239237217771e+03 -7.126235578843080475e+03 -2.174693166872211521e+02
6.574025666462516710e+03 -7.149091329245291490e+03 -2.180622996758472993e+02
6.594934484031082320e+03 -7.171916285297443210e+03 -2.186436928150795040e+02
6.615900163280701236e+03 -7.194715629769230873e+03 -2.192222852338446160e+02
6.636929545441003938e+03 -7.217500438505298007e+03 -2.198197846604591064e+02
6.658019013531859855e+03 -7.240276877480215262e+03 -2.204087432778313200e+02
6.679165615950886604e+03 -7.263046851795497787e+03 -2.209953430470102944e+02
6.700329405921434045e+03 -7.285816371523669659e+03 -2.215816093851341009e+02
6.721496640534402104e+03 -7.308591331072501816e+03 -2.221711806696711733e+02
6.742668485508155754e+03 -7.331367502874640195e+03 -2.227694696761486739e+02
6.763874490267651709e+03 -7.354139410378075809e+03 -2.233536471126582228e+02
6.785107882876852273e+03 -7.376893563831213214e+03 -2.239363230552458504e+02
6.806368440833379282e+03 -7.399613884250707997e+03 -2.245298586663153060e+02
6.827649741143944993e+03 -7.422287077397342728e+03 -2.251138174509287069e+02
6.848958910506721622e+03 -7.444896688603036637e+03 -2.257059084182415063e+02
6.870316016343599586e+03 -7.467410879761356227e+03 -2.262922348067401970e+02
6.891855182060148763e+03 -7.489800979348317924e+03 -2.268642162286889459e+02
6.913808378893606459e+03 -7.512005216744071731e+03 -2.274401427721181221e+02
6.936287119653351510e+03 -7.533969858414522605e+03 -2.280303426242709861e+02
6.959300026031824927e+03 -7.555696231737162634e+03 -2.286244197963818010e+02
6.982754050901997289e+03 -7.577238526570696195e+03 -2.292169796108639162e+02
7.006486287999493470e+03 -7.598668020060305025e+03 -2.298332383823472753e+02
7.030235927105502924e+03 -7.620088465353656829e+03 -2.304374040393856546e+02
7.053792557077654237e+03 -7.641618928540405250e+03 -2.310385824377056565e+02
7.076977450153850441e+03 -7.663354905697495269e+03 -2.316065599283618042e+02
7.099711334146867557e+03 -7.685333397790443087e+03 -2.321855157323906269e+02
7.121994570086226304e+03 -7.707560997850701824e+03 -2.327375277469468244e+02
7.143889925718051927e+03 -7.730024559469150518e+03 -2.332803079116604295e+02
7.165511230570279622e+03 -7.752709872692069439e+03 -2.338242687867257530e+02
7.186994090354488435e+03 -7.775590272716058280e+03 -2.343947376705289685e+02
7.208435292483156445e+03 -7.798619010842328862e+03 -2.350090180435009017e+02
7.229890028504751172e+03 -7.821670511833814999e+03 -2.355766402220200462e+02
7.251272080553507294e+03 -7.844613752151781227e+03 -2.361162518998227711e+02
7.272492843576425003e+03 -7.867037179146740527e+03 -2.366632392013267179e+02
7.293294905082781042e+03 -7.888727163127678978e+03 -2.372020700708266929e+02
7.313604473439821959e+03 -7.909790155161366783e+03 -2.377793606132889010e+02
7.333321885061161083e+03 -7.930424037346188925e+03 -2.382954231580415296e+02
7.352529932873773760e+03 -7.950569075811838957e+03 -2.388193751987506346e+02
7.371260226401249383e+03 -7.970219934278697110e+03 -2.393503461356644380e+02
7.389673491142373678e+03 -7.989334828098772959e+03 -2.398472338915073578e+02
7.408062518472028387e+03 -8.008122642436512251e+03 -2.403485035101408585e+02
7.426529290723946360e+03 -8.026813656340267698e+03 -2.408648797328721969e+02
7.445083529140808423e+03 -8.045481264149915660e+03 -2.413595125319949943e+02
7.463736502868860043e+03 -8.064161367536832586e+03 -2.418764439407095210e+02
7.482483393475061348e+03 -8.082867592688353398e+03 -2.423927399852011035e+02
7.501317456090791893e+03 -8.101598842861541925e+03 -2.429021955870987028e+02
7.520164256167548047e+03 -8.120366075191475829e+03 -2.434033541524624127e+02
7.539019125902878841e+03 -8.139215387226605344e+03 -2.439150202078660925e+02
7.557881885815945679e+03 -8.158155945154145229e+03 -2.444281870127300067e+02
7.576703732300500633e+03 -8.177194543013473776e+03 -2.449276898416597419e+02
7.595363986513923010e+03 -8.196226563851219908e+03 -2.454260079097426228e+02
7.613769150999849444e+03 -8.215186108408752261e+03 -2.459004835612792021e+02
7.631911298463338426e+03 -8.234084417022893831e+03 -2.463769404639557195e+02
7.649965218651489522e+03 -8.252871135891662561e+03 -2.468530402122661371e+02
7.668031216219677844e+03 -8.271495149713702631e+03 -2.473732290992523986e+02
7.686147587247240153e+03 -8.289733024448314609e+03 -2.478151409038760562e+02
7.704372859780199178e+03 -8.307500975368320724e+03 -2.482364091715458869e+02
7.722771861758824343e+03 -8.324808551488567900e+03 -2.486678516230248590e+02
7.741361680054076714e+03 -8.341862444136215345e+03 -2.491746162844509342e+02
7.760119711812549212e+03 -8.358795459718288839e+03 -2.496901555431195732e+02
7.779041815339715868e+03 -8.375609100887801105e+03 -2.501199067570909165e+02
7.798043747020232331e+03 -8.392314569468833724e+03 -2.505779148147165074e+02
7.817021257842802697e+03 -8.409061852175555032e+03 -2.510347403925838421e+02
7.836009512233956229e+03 -8.425972833249923497e+03 -2.515408366641371742e+02
7.855021953137246783e+03 -8.443062494856956619e+03 -2.520335186040967983e+02
7.874111588272086919e+03 -8.460248204662257194e+03 -2.525379184779361594e+02
7.893243168793023870e+03 -8.477459594965077486e+03 -2.530050859133973233e+02
7.912391268988900265e+03 -8.494716148016857915e+03 -2.534578792826840186e+02
7.931518729892667579e+03 -8.512072129859567212e+03 -2.538989878845495980e+02
7.950639105976581050e+03 -8.529471763935620402e+03 -2.543410202381375029e+02
7.969776444771186107e+03 -8.546876649132365856e+03 -2.548286131827500753e+02
7.988989143929203237e+03 -8.564293688117480997e+03 -2.552954549621470051e+02
8.008325790061773660e+03 -8.581697900847180790e+03 -2.557511189428753369e+02
8.027820006123803978e+03 -8.599055486692774139e+03 -2.562093351694841772e+02
8.047458562820454063e+03 -8.616404601942793306e+03 -2.566914281574122469e+02
8.067161044949935786e+03 -8.633781106976262890e+03 -2.571640767380794159e+02
8.086868155639140241e+03 -8.651135075204523673e+03 -2.576343998760099794e+02
8.106491627494129716e+03 -8.668431157643088227e+03 -2.580978348359201959e+02
8.125996085829232470e+03 -8.685642374726696289e+03 -2.585505858880086976e+02
8.145426823782725478e+03 -8.702808353828297186e+03 -2.590031774902249140e+02
8.164802295830554613e+03 -8.720004085579859748e+03 -2.594560011842923473e+02
8.184110146610600168e+03 -8.737249734550847279e+03 -2.599420510537850078e+02
8.203369001544959247e+03 -8.754515337874870966e+03 -2.604225098537373242e+02
8.222588847475275543e+03 -8.771696215609150386e+03 -2.608640666695857249e+02
8.241778402817088136e+03 -8.788742040630557312e+03 -2.613200096845099552e+02
8.260912674524481190e+03 -8.805702561313584738e+03 -2.618021351688167329e+02
8.279964776357765004e+03 -8.822630956354303635e+03 -2.622486986528575130e+02
8.298960209685912560e+03 -8.839572307219901631e+03 -2.626710367362948091e+02
8.317969979429813975e+03 -8.856572568597726786e+03 -2.631063458255092087e+02
8.337012295757371248e+03 -8.873624200976755674e+03 -2.635623845904190148e+02
8.356070677669995348e+03 -8.890736267088726891e+03 -2.639953778827962196e+02
8.375143460753422914e+03 -8.907895367723482195e+03 -2.644302005182616426e+02
8.394236476472435243e+03 -8.925110093273755410e+03 -2.648820951042597471e+02
8.413433433218651771e+03 -8.942401061141847094e+03 -2.653213088155351898e+02
8.433010554025020610e+03 -8.959868551456249406e+03 -2.657501806225144492e+02
8.453097971801282256e+03 -8.977565001989052689e+03 -2.662017928360151018e+02
8.473415309065361726e+03 -8.995310269678995610e+03 -2.666997462953624449e+02
8.493857246888197551e+03 -9.013032147480900676e+03 -2.671870389628223847e+02
8.514307734632158827e+03 -9.030830272217834136e+03 -2.676498916070538598e+02
8.534705368453041956e+03 -9.048646153326260901e+03 -2.681057845291026638e+02
8.555058794389793547e+03 -9.066396920632851106e+03 -2.685586566335340990e+02
8.575336830356043720e+03 -9.084105572721486169e+03 -2.690124222238513880e+02
8.595511685470470184e+03 -9.101781929176393533e+03 -2.694706573007951533e+02
8.615592759132301580e+03 -9.119376871997514172e+03 -2.699398831316074734e+02
8.635623503396240267e+03 -9.136884041916911883e+03 -2.704107436122747004e+02
8.655579233378430217e+03 -9.154356499322733725e+03 -2.708905510440330886e+02
8.675449272643018048e+03 -9.171812994577821883e+03 -2.713582759630693886e+02
8.695235269892527867e+03 -9.189276852990862608e+03 -2.717914882674508590e+02
8.714938617675430578e+03 -9.206743357574307083e+03 -2.722055140458143114e+02
8.734594833521823602e+03 -9.224213106437448005e+03 -2.726712422904191158e+02
8.754291707652337209e+03 -9.241705136820390180e+03 -2.731448842067134137e+02
8.774094389744814180e+03 -9.259226901724472555e+03 -2.735760541665177357e+02
8.794022493491600471e+03 -9.276800498615237302e+03 -2.739960333463885149e+02
8.814093840605577498e+03 -9.294451694608333128e+03 -2.744180612242775510e+02
8.834317674497922781e+03 -9.312171691376201125e+03 -2.748453763611709064e+02
8.854699520840835248e+03 -9.329930864187534098e+03 -2.752948767674889723e+02
8.875233365270691138e+03 -9.347724141806233092e+03 -2.757798379654510086e+02
8.895895859660826318e+03 -9.365597286185475241e+03 -2.762645731844559123e+02
8.916680232477203390e+03 -9.383554077914108348e+03 -2.767435392099619094e+02
8.937589029360222412e+03 -9.401595709827553947e+03 -2.772300596612694221e+02
8.958628437535699049e+03 -9.419702667094459684e+03 -2.777186010760601107e+02
8.979795690769360590e+03 -9.437899631820408104e+03 -2.782061993520962915e+02
9.001062905928989494e+03 -9.456317643241671249e+03 -2.786697635771831187e+02
9.022336907298125880e+03 -9.475215137015577056e+03 -2.791057174181929099e+02
9.043645612285967218e+03 -9.494740763351077476e+03 -2.795367630797721290e+02
9.065079391516432224e+03 -9.514879819106989089e+03 -2.799807110512231816e+02
9.086776287910353858e+03 -9.535407331474136299e+03 -2.804454906596925525e+02
9.108744871259761567e+03 -9.556027625168402665e+03 -2.809109577473447530e+02
9.130971953728010703e+03 -9.576403274589847570e+03 -2.813844034029072532e+02
9.153392278196868574e+03 -9.596272972325092269e+03 -2.818548264274376152e+02
9.176104798772188587e+03 -9.615537803284378242e+03 -2.823472923425748604e+02
9.199235615697809408e+03 -9.634213718108174362e+03 -2.828310652869645310e+02
9.222893135185904612e+03 -9.652376046033339662e+03 -2.833177507514320723e+02
9.247325300121943656e+03 -9.670387451546352167e+03 -2.838069916787811167e+02
9.272495369273319739e+03 -9.688702209600047354e+03 -2.843364407443813207e+02
9.298183485121940976e+03 -9.707250192346184122e+03 -2.848920212859330832e+02
9.324348451723571998e+03 -9.725906732170295072e+03 -2.854674856791181696e+02
9.351002246646263302e+03 -9.744742239516925110e+03 -2.860692837609037724e+02
9.378239914546904402e+03 -9.763721568241171553e+03 -2.866761384353068252e+02
9.406062872123917259e+03 -9.782910280576716104e+03 -2.872903280110099900e+02
9.434421339465934579e+03 -9.802379721578226963e+03 -2.879659919797490488e+02
9.463247095747412459e+03 -9.822081357228271372e+03 -2.886680669849053515e+02
9.492495072432344386e+03 -9.841888142996169336e+03 -2.893644891535057013e+02
9.522126865898020696e+03 -9.861726147923996905e+03 -2.900332817098424130e+02
9.552086053157996503e+03 -9.881562801329831927e+03 -2.906864626613295854e+02
9.582326655183411276e+03 -9.901426730070021222e+03 -2.913591851329493352e+02
9.612873622840896132e+03 -9.921301709191244299e+03 -2.920657312234945948e+02
9.643714741569932812e+03 -9.941161613871654481e+03 -2.927892367429062688e+02
9.674812429072586383e+03 -9.960993639101978260e+03 -2.935342294345022083e+02
9.706021084301262817e+03 -9.980729695416308459e+03 -2.943617084844718192e+02
9.737354276014262723e+03 -1.000049441964240214e+04 -2.951199035677434495e+02
9.768782682248613128e+03 -1.002029308859628691e+04 -2.958981649732244819e+02
9.800294303414102615e+03 -1.004008137229877138e+04 -2.966924268089765633e+02
9.831862671945133116e+03 -1.005992812347655854e+04 -2.974725176674616023e+02
9.863449311678868980e+03 -1.007982803823844188e+04 -2.982688070635500708e+02
9.895032771919932202e+03 -1.009971708363757716e+04 -2.989979170906179888e+02
9.926702594633530680e+03 -1.011965606299481806e+04 -2.997094422723368439e+02
9.958490506838268630e+03 -1.013957677122609311e+04 -3.004008905701126082e+02
9.990414983222777664e+03 -1.015953764567102371e+04 -3.010862281825651507e+02
1.002245937329439403e+04 -1.017949376153459889e+04 -3.017968641455240117e+02
1.005455030348976106e+04 -1.019947175403620531e+04 -3.024595768000274916e+02
1.008662620498591605e+04 -1.021948313626584422e+04 -3.031551482099897044e+02
1.011866977678771582e+04 -1.023952447201943505e+04 -3.038582941194281943e+02
1.015068495743104904e+04 -1.025962593658681362e+04 -3.045586356699618591e+02
1.018268090662810573e+04 -1.027977669936043276e+04 -3.052553903737117480e+02
1.021462391217598270e+04 -1.029993917505073659e+04 -3.059643481877009208e+02
1.024654091871801575e+04 -1.032016979723896475e+04 -3.066480561379637493e+02
1.027841652324297866e+04 -1.034046418163858834e+04 -3.073321203838705742e+02
1.031024934785186997e+04 -1.036081607552556125e+04 -3.080423386139861464e+02
1.034206510734541553e+04 -1.038119128063812605e+04 -3.087162542184621543e+02
1.037386237991886446e+04 -1.040157712306486064e+04 -3.094440250759805053e+02
1.040565402552467276e+04 -1.042198575308143518e+04 -3.101594746809519734e+02
1.043751168541519110e+04 -1.044242529293165717e+04 -3.108892724676586568e+02
1.046953780961964367e+04 -1.046288384085552389e+04 -3.116044801244271412e+02
1.050161915712690279e+04 -1.048336271526685778e+04 -3.122911827410154615e+02
1.053368124538345182e+04 -1.050388379738783806e+04 -3.129890997828677541e+02
1.056572942354510997e+04 -1.052445362869138080e+04 -3.136622568556608144e+02
1.059782992128515252e+04 -1.054507168942435055e+04 -3.143928664114339426e+02
1.062996491296822933e+04 -1.056574033265275102e+04 -3.150757464956597005e+02
1.066208530693956345e+04 -1.058645225410694002e+04 -3.158167763150835867e+02
1.069419370153096679e+04 -1.060720994050184891e+04 -3.165144808927169606e+02
1.072628138755401051e+04 -1.062802489885494288e+04 -3.172053504389330101e+02
1.075834492422028961e+04 -1.064889710233492224e+04 -3.179489129440651709e+02
1.079048791038861782e+04 -1.066979985557298824e+04 -3.186443803692590677e+02
1.082279548550538493e+04 -1.069072606900075334e+04 -3.193503072240245615e+02
1.085526653041346981e+04 -1.071162270068775251e+04 -3.200787673031695135e+02
1.088791872406434231e+04 -1.073245357126837735e+04 -3.207787375064557978e+02
1.092072256665482200e+04 -1.075324657615967044e+04 -3.214822447305600690e+02
1.095357055868808675e+04 -1.077409521266610864e+04 -3.222103552170536318e+02
1.098641177252385205e+04 -1.079498428542653710e+04 -3.229451131082208235e+02
1.101923653868795009e+04 -1.081595175465386274e+04 -3.236441569269906608e+02
1.105204438397880222e+04 -1.083697242876495511e+04 -3.243610463284081220e+02
1.108482947268083444e+04 -1.085801257668054495e+04 -3.251107504834854467e+02
1.111761368352132558e+04 -1.087912026938451527e+04 -3.258453751611738198e+02
1.115030708612016861e+04 -1.090026960095656432e+04 -3.265966200460699724e+02
1.118265946807088949e+04 -1.092149659899248581e+04 -3.273469252890051848e+02
1.121459066287406313e+04 -1.094291710616890850e+04 -3.280655419495055298e+02
1.124614470350502779e+04 -1.096456416202787659e+04 -3.287570623700604528e+02
1.127749051147567297e+04 -1.098637149731203499e+04 -3.294654737488091882e+02
1.130867320431436201e+04 -1.100823464758935734e+04 -3.301540954504559977e+02
1.133961847069480973e+04 -1.103007676492681094e+04 -3.308099729401110380e+02
1.137038710874247590e+04 -1.105185098409022612e+04 -3.314898048831879578e+02
1.140100323952478902e+04 -1.107347160381048889e+04 -3.321513240363212276e+02
1.143150457115104291e+04 -1.109493204599322780e+04 -3.328253906725128672e+02
1.146200496869661038e+04 -1.111614997434427823e+04 -3.335087928151861547e+02
1.149251741659758045e+04 -1.113702550920125032e+04 -3.342173472638328349e+02
1.152293160495513257e+04 -1.115751682015338156e+04 -3.349184489760024235e+02
1.155309098754465049e+04 -1.117756442989669449e+04 -3.356198068623855875e+02
1.158278401580220816e+04 -1.119706791507882735e+04 -3.363066653986455776e+02
1.161193924058445918e+04 -1.121605870223641432e+04 -3.369722920429856003e+02
1.164079298005914461e+04 -1.123457159271664023e+04 -3.376094474104230017e+02
1.166961465396900348e+04 -1.125259514748290894e+04 -3.382393714799529221e+02
1.169842451598719344e+04 -1.127011216205590426e+04 -3.388260567793857376e+02
1.172718567705245732e+04 -1.128718791537396464e+04 -3.394089043848194365e+02
1.175588863415557898e+04 -1.130393624978030311e+04 -3.399945552841754761e+02
1.178458734707927215e+04 -1.132049481091363305e+04 -3.405553113880877731e+02
1.181329422581471590e+04 -1.133711525588660697e+04 -3.411645569035879362e+02
1.184206717053866123e+04 -1.135379610132141715e+04 -3.417790875331240272e+02
1.187088658937350556e+04 -1.137055404211423956e+04 -3.423931165199035149e+02
1.189976770426961957e+04 -1.138737820779595131e+04 -3.430092334731723440e+02
1.192873184796761416e+04 -1.140428168619284043e+04 -3.436115557805248955e+02
1.195776507854523879e+04 -1.142127196966113115e+04 -3.441899854928458922e+02
1.198686725321809718e+04 -1.143835560378255468e+04 -3.447788486290078254e+02
1.201601430242204515e+04 -1.145553199986036270e+04 -3.453641966357144497e+02
1.204512082855261906e+04 -1.147282314504726673e+04 -3.460075016331922484e+02
1.207411747327773446e+04 -1.149026862853617604e+04 -3.466199925812651941e+02
1.210301316574313933e+04 -1.150788447755494963e+04 -3.472377860463666934e+02
1.213193691637684060e+04 -1.152563827246951587e+04 -3.477583800139664163e+02
1.216094462133194611e+04 -1.154348675546457162e+04 -3.483030659927673014e+02
1.219014813691507152e+04 -1.156131233812744904e+04 -3.489704169342409728e+02
1.221957552552944253e+04 -1.157902709878853057e+04 -3.496412430539050433e+02
1.224922413072985910e+04 -1.159661595383147687e+04 -3.502716635813308130e+02
1.227894274761805355e+04 -1.161410610339332925e+04 -3.509125118021036087e+02
1.230869259544860506e+04 -1.163153513163950993e+04 -3.515371775020731206e+02
1.233847198281925375e+04 -1.164902672206767238e+04 -3.521636851776270305e+02
1.236829997414956597e+04 -1.166660876143152745e+04 -3.527877585348134630e+02
1.239820436214565052e+04 -1.168429701042690613e+04 -3.534070207409436648e+02
1.242818320369462526e+04 -1.170211528708640981e+04 -3.540249214249180341e+02
1.245823676847446040e+04 -1.172005500736543945e+04 -3.546503244519172426e+02
1.248837439851382624e+04 -1.173806108427292565e+04 -3.552702550783683932e+02
1.251857574741342796e+04 -1.175614979787556695e+04 -3.559225792106809649e+02
1.254883818101669203e+04 -1.177432002238479072e+04 -3.565668302202312248e+02
1.257917798982019485e+04 -1.179257519339008468e+04 -3.572095116385330584e+02
1.260961356580430220e+04 -1.181094945848246971e+04 -3.578551922998038890e+02
1.264015472289739409e+04 -1.182961988192605168e+04 -3.584897884774425734e+02
1.267079738866036314e+04 -1.184865993970002455e+04 -3.591274247494219480e+02
1.270154833929166853e+04 -1.186803936956634607e+04 -3.597616184484882638e+02
1.273244479056013188e+04 -1.188777388229906137e+04 -3.604009032671987711e+02
1.276358889388131865e+04 -1.190793036821721398e+04 -3.610504726862560005e+02
1.279498862331081909e+04 -1.192838058622368953e+04 -3.616926383048019034e+02
1.282659532361566562e+04 -1.194901035274022979e+04 -3.623375636658602161e+02
1.285834291475533792e+04 -1.196981756361511543e+04 -3.629951328484052056e+02
1.289022188370140066e+04 -1.199084900374022618e+04 -3.636653389757722721e+02
1.292224008541213698e+04 -1.201219914504597546e+04 -3.643457254549712729e+02
1.295442099076122213e+04 -1.203381450362151736e+04 -3.650441555790840198e+02
1.298672590049208702e+04 -1.205598570786343407e+04 -3.657347297422700763e+02
1.301890416562551036e+04 -1.207904828044535861e+04 -3.664477035593922665e+02
1.305096976237389936e+04 -1.210258359962509167e+04 -3.671710267005238961e+02
1.308309974128349495e+04 -1.212612637383115725e+04 -3.678896168516300804e+02
1.311528494795313782e+04 -1.214969408744355496e+04 -3.686090115120682640e+02
1.314753600623934108e+04 -1.217325397100331429e+04 -3.693329162445722886e+02
1.317988043293942246e+04 -1.219674122309908307e+04 -3.700562810139023782e+02
1.321240611640505449e+04 -1.221999724992423762e+04 -3.707777079895959673e+02
1.324522388248798416e+04 -1.224296831897390621e+04 -3.714917484850114420e+02
1.327845514690054370e+04 -1.226563160190428607e+04 -3.722259951690988942e+02
1.331226698843426129e+04 -1.228801210774343235e+04 -3.729692386880757908e+02
1.334675945286430033e+04 -1.231032992223297333e+04 -3.737224197736325095e+02
1.338190149530103372e+04 -1.233279889657747299e+04 -3.744696774573515654e+02
1.341762315746496097e+04 -1.235542800827580504e+04 -3.752454985659488216e+02
1.345388201168269370e+04 -1.237825675629328725e+04 -3.760259115469066842e+02
1.349060750144127087e+04 -1.240117102756397799e+04 -3.768083664493682932e+02
1.352771291587957057e+04 -1.242409870695174868e+04 -3.776057057895155253e+02


==> 08nous.txt <==
x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.540195519348754871e+00 -4.439368913027649910e+00 9.416348725829837285e-02
1.170167129975574483e+01 -5.498346716835305514e+00 1.439509059338853203e-01
1.395131428999760281e+01 -6.714773873399870752e+00 2.028238172846033027e-01
1.667129688960048028e+01 -8.306069863829085520e+00 2.532951229336222743e-01
1.975536768127256693e+01 -1.008143416048254082e+01 2.814014272695376517e-01
2.480715710167498500e+01 -1.276635049068992878e+01 1.177838809783757351e-01
2.890630958600738154e+01 -1.483285555980788040e+01 3.130193177235916085e-02
3.272593061781906698e+01 -1.667204393801063844e+01 -3.468213751928264643e-02
3.631453495648582930e+01 -1.837287279513530081e+01 -8.103645311414793551e-02
3.961391604787415588e+01 -1.993097493876470949e+01 -1.250384659941661536e-01
4.264532828702471079e+01 -2.143859558519792685e+01 -1.590876577591688046e-01
4.538593301747032882e+01 -2.294491924629368640e+01 -1.929731556634586009e-01
4.784985084180065940e+01 -2.450998857035931877e+01 -2.250435141498831892e-01
4.949433151363683692e+01 -2.594496987376069086e+01 -1.784778708411222103e-01
5.101592186748429469e+01 -2.759692724554494347e+01 -1.535047290075262361e-01
4.898717182404947579e+01 -2.767170814043164384e+01 2.147546550207795613e-01
4.944581169500742845e+01 -2.934864846289197970e+01 2.291789411637067675e-01
4.954609881023212381e+01 -3.127488586271572402e+01 2.190258935711956456e-01
4.910019713756065585e+01 -3.349523526438364485e+01 2.215142136477362134e-01
4.809583090608735745e+01 -3.596771142243850505e+01 2.292082810165660400e-01
4.657539500555505896e+01 -3.863695115842552497e+01 2.651656591742905245e-01
4.465156461523864095e+01 -4.163199234192923370e+01 3.244216622794249827e-01
4.280356331196656328e+01 -4.500581773470378977e+01 3.504545386755804071e-01
4.091723464850436898e+01 -4.838069568165668954e+01 3.530998977099969460e-01
3.922971386827175166e+01 -5.208693944701306577e+01 3.199121048793102662e-01
3.740686892712357547e+01 -5.561411948776191849e+01 3.298710286677979941e-01
3.558807671665900330e+01 -5.932854313441884386e+01 3.816062801013088146e-01
3.359044819514126345e+01 -6.310496947482683794e+01 4.442054733932266908e-01
3.147566241280202703e+01 -6.707549150236998514e+01 4.995602642964990792e-01
2.923927798413717127e+01 -7.124005997701526383e+01 5.471066490496230283e-01
2.695023001545916586e+01 -7.556198146035200125e+01 5.953763444858546361e-01
2.453531100920045205e+01 -8.005410805977049904e+01 5.978189292709712443e-01
2.201502530570659744e+01 -8.458591261429715757e+01 5.761888505092138679e-01
1.942012643065546129e+01 -8.913022600258304351e+01 5.741938622800815128e-01
1.693008006591085746e+01 -9.361944901027312937e+01 5.458721996755240280e-01
1.450189571425103807e+01 -9.817798218177750869e+01 5.306893021137892852e-01
1.211251531158622541e+01 -1.027811036327679943e+02 5.456343089191726392e-01
9.728498907147537622e+00 -1.075509982235856512e+02 5.948622958857320286e-01
7.338238257988500379e+00 -1.123245885162725699e+02 5.915628287992222845e-01
4.937211674381273951e+00 -1.169869092423599852e+02 5.831069608309054075e-01
2.600012247499287721e+00 -1.215208891196610068e+02 5.831863693831469408e-01
1.118196816462082854e-01 -1.262644960081500471e+02 4.844676486075809030e-01
-2.182353392745527643e+00 -1.305703596936434963e+02 4.353515140017963359e-01
-4.436395352845730500e+00 -1.348332472966881710e+02 3.593559581511226453e-01
-6.657590254331445578e+00 -1.389598185219755919e+02 3.374708521909405290e-01
-8.710026695429887056e+00 -1.428322403284780933e+02 2.558712793797043861e-01
-1.058085008908169833e+01 -1.463152182063014379e+02 2.554338535226113871e-01
-1.212371521712866240e+01 -1.493342984587741000e+02 2.464729992967835959e-01
-1.332631489455866003e+01 -1.518337440927227249e+02 2.601685207098512476e-01
-1.442664744815711586e+01 -1.541526601812556976e+02 2.768950223990927495e-01
-1.552390208703589636e+01 -1.563770623109513167e+02 2.968154951750286985e-01
-1.659956496436692674e+01 -1.584838860806950720e+02 2.957631361132422865e-01
-1.775428816902689277e+01 -1.607140733858387023e+02 2.579468623264103422e-01
-1.849338285384726532e+01 -1.623006558175601697e+02 2.821853872757862369e-01
-1.892494698160803779e+01 -1.638691380866901568e+02 2.941022654155059368e-01
-1.916435379057228161e+01 -1.658518455655986656e+02 2.908424589115007342e-01
-1.888854418081315600e+01 -1.677278618264464853e+02 3.232017756141575271e-01
-1.820509154391582385e+01 -1.697719343804589585e+02 3.493015260258148236e-01
-1.707323721056546617e+01 -1.720985179358423522e+02 3.606749782334468524e-01
-1.566326860381544073e+01 -1.747155656241393444e+02 3.545359256055116703e-01
-1.382150405153779005e+01 -1.773970461240622285e+02 4.087847957809005450e-01
-1.175863207339255112e+01 -1.802714173650093699e+02 4.251489984222658891e-01
-9.718526902129518419e+00 -1.835980508273137275e+02 4.493326668494374565e-01
-7.686642806146488205e+00 -1.871259482595558268e+02 4.278473322155643133e-01
-5.765124431030633545e+00 -1.908738208242268115e+02 4.602024711399410606e-01
-3.868392844291676624e+00 -1.945791008560969431e+02 5.011855745157841602e-01
-2.003328253102293566e+00 -1.979051085091720097e+02 4.376472332761625061e-01
-3.631878930540285988e-01 -2.010222909238613056e+02 4.391645751768546435e-01
9.500503056247855405e-01 -2.036514158299266910e+02 4.616626576049178143e-01
1.938465274798052862e+00 -2.056900425925147715e+02 4.476443007257655538e-01
2.684059261245108630e+00 -2.072980592427604449e+02 4.268104336351258299e-01
3.341263401786591647e+00 -2.087423181954220013e+02 4.559541335001736639e-01
3.949182252012365169e+00 -2.101387861799564973e+02 4.859655426744090567e-01
4.579602145799934299e+00 -2.115400048057563538e+02 5.172290872808473772e-01
5.330139016005370323e+00 -2.130880332299703355e+02 5.519101883756221127e-01
6.319165422114441100e+00 -2.148808598398044296e+02 5.720549398276045805e-01
7.941879685663185917e+00 -2.175196839029121918e+02 6.006135820191552677e-01
9.620276905948980328e+00 -2.201950225934735386e+02 6.878805497373816635e-01
1.155569507539067153e+01 -2.232881712501668972e+02 7.706961430802584667e-01
1.367374288544100835e+01 -2.267540589202743604e+02 7.476208187779097569e-01
1.593864793147521119e+01 -2.305105218045724769e+02 7.483914726836856657e-01
1.824322233422482498e+01 -2.344229041919574570e+02 7.440959628987974250e-01
2.074792047825683383e+01 -2.386339720328618910e+02 7.565977808979377217e-01
2.333809838290719796e+01 -2.429563057129113304e+02 7.152185804436411720e-01
2.598403252956784115e+01 -2.472372735116273361e+02 6.648493592370872118e-01
2.862400885663725347e+01 -2.514751372741860678e+02 6.114803136420756680e-01
3.123879743815316701e+01 -2.556714609331614838e+02 6.054958853306697808e-01
3.381032056955209697e+01 -2.598076866363923614e+02 5.634469398510693061e-01
3.632137282877395279e+01 -2.638983619081453185e+02 5.325696643420400056e-01
3.878212207051870308e+01 -2.679570425440024906e+02 5.062784372563730040e-01
4.111779803246974296e+01 -2.720056713497100418e+02 5.046933655734846536e-01
4.322085599637372155e+01 -2.758943439579616665e+02 5.342550395424670029e-01
4.548505300522644745e+01 -2.799989642782376791e+02 4.997759809606905357e-01
4.772542770616254160e+01 -2.841270092526475537e+02 4.716147176954188502e-01
4.991716072741473909e+01 -2.882155492407568431e+02 4.632291749451489249e-01
5.199088332986215732e+01 -2.921299571202225707e+02 4.506584388177188316e-01
5.385388929310105510e+01 -2.956012833594727454e+02 4.386915578281742056e-01
5.560702964965501138e+01 -2.986626267341838457e+02 4.113482457400519654e-01
5.718725499501913845e+01 -3.015323616422555233e+02 4.113136831358477075e-01
5.790106464435257294e+01 -3.035524608333062702e+02 4.778476731234097552e-01
5.824295869385213109e+01 -3.056563727919672147e+02 5.769795452391506263e-01
5.876333926332173263e+01 -3.081642637548774815e+02 5.933466866734012912e-01
5.935193527538011438e+01 -3.106451877369796648e+02 5.740951762665038594e-01
6.009828762323274987e+01 -3.131596015979517915e+02 5.594319587317445608e-01
6.111572330595144109e+01 -3.157018027788923860e+02 5.781337552600874785e-01
6.238613253561897665e+01 -3.179796496075742880e+02 6.532601190688028803e-01
6.416155331894655944e+01 -3.207384955291211099e+02 6.834233916060458158e-01
6.638513565462908161e+01 -3.236409782525659580e+02 7.080688292472508971e-01
6.905102910470922950e+01 -3.265552091756640039e+02 7.318036127598722684e-01
7.217970187974702867e+01 -3.294806224088402473e+02 7.504953034087443742e-01
7.575485791613958497e+01 -3.324777623272987626e+02 8.508822095604547942e-01
7.953729607214148700e+01 -3.354097368964116299e+02 8.275829154565644830e-01
8.338328970492655401e+01 -3.381607582891778065e+02 6.917028819804669215e-01
8.743710991658824128e+01 -3.411551857579084981e+02 6.202992312991553181e-01
9.151739365846363228e+01 -3.441075242416667379e+02 5.852833024121515404e-01
9.556161681119714046e+01 -3.469099558792389075e+02 5.668463988878132964e-01
9.962353347422856586e+01 -3.496701262456946324e+02 5.163192946121354376e-01
1.036409077220433659e+02 -3.523210407369594463e+02 5.592645089419373550e-01
1.076783542201272468e+02 -3.549801605621474891e+02 5.453163284401459920e-01
1.117185093001504015e+02 -3.576035483351134872e+02 5.267451595875486392e-01
1.157238467021915227e+02 -3.601450367055724087e+02 5.221924334916199228e-01
1.196574684114324043e+02 -3.626412768971387663e+02 5.020283032281027680e-01
1.235537963163533561e+02 -3.651049776253172467e+02 4.477540996488995617e-01
1.274367424557141675e+02 -3.675501696032886230e+02 3.821137907036148418e-01
1.310744332842015467e+02 -3.698681759991824265e+02 3.311799532743491259e-01
1.344315577769720846e+02 -3.720551032995196010e+02 2.860011658044689375e-01
1.375352960252095897e+02 -3.742210048658774895e+02 2.780969594639599585e-01
1.405688933213162670e+02 -3.765146010127094200e+02 2.079592728921461353e-01
1.430051764861075014e+02 -3.786686120173190488e+02 1.956983305039195209e-01
1.453425417250107046e+02 -3.808020907196937515e+02 1.849773770378925208e-01
1.472099639959923820e+02 -3.825117200460290405e+02 1.271183419182955188e-01
1.488350051384654762e+02 -3.839588737594726808e+02 7.690887329552963114e-02
1.500369861966476037e+02 -3.850053676098376627e+02 7.202760237484362449e-02
1.509286818012216429e+02 -3.857193421431461502e+02 5.991705375637353809e-02
1.515361895656537001e+02 -3.861380853190941593e+02 8.097212926236307950e-02
1.520282422458548695e+02 -3.864006999043723454e+02 1.001270799631733821e-01
1.525562750733698181e+02 -3.866023664770574442e+02 1.314804729298842123e-01
1.533089554860211763e+02 -3.867914419631692340e+02 1.529705219618872070e-01
1.544486639915723174e+02 -3.869094533282083717e+02 2.134477539863647577e-01
1.561295119987640305e+02 -3.867608937250018357e+02 1.853133604958034364e-01
1.581032671395289810e+02 -3.860805346838511696e+02 1.596501962342167236e-01
1.602268634947349426e+02 -3.846610361842775774e+02 1.926822764796417564e-01
1.625460817201443433e+02 -3.825765768673236948e+02 1.960505814726104246e-01
1.650215436955405721e+02 -3.799425163006488901e+02 2.520096085067922154e-01
1.675384435674471035e+02 -3.768599151670554761e+02 3.349473507990498589e-01
1.704729474267304283e+02 -3.734413924217276417e+02 4.001973478372234938e-01
1.734938148029910394e+02 -3.697683096760023318e+02 4.514786388351811897e-01
1.765516698224578249e+02 -3.659791895680270954e+02 4.514734754204061673e-01
1.796422647513890070e+02 -3.622231266478895009e+02 4.263814254411090743e-01
1.827261297044213961e+02 -3.585064229281660459e+02 4.050945895258253882e-01
1.857482430528091299e+02 -3.548524330315073598e+02 3.925841042194359587e-01
1.886283765435790372e+02 -3.513227718215482014e+02 3.907422450147927107e-01
1.911179707737382500e+02 -3.478188458733939683e+02 4.017114648131716592e-01
1.930677816216444000e+02 -3.441739629956941826e+02 4.037857271994990671e-01
1.940950195686895086e+02 -3.405806079205215156e+02 4.186488670870462392e-01
1.948164639022664346e+02 -3.365596487783035968e+02 4.289198541817184629e-01
1.950182734948051291e+02 -3.323026084210878821e+02 4.445171887845458247e-01
1.948663284862494436e+02 -3.278077293673335362e+02 4.663938331340872212e-01
1.946802927510670429e+02 -3.228954284270646440e+02 4.815572319665968326e-01
1.941517952293928886e+02 -3.179125820643844804e+02 4.862245156736117457e-01
1.935500385001778056e+02 -3.126846163270320176e+02 4.642160434060416674e-01
1.928961442111937572e+02 -3.072202973177612648e+02 4.754286109790644699e-01
1.921620371766063045e+02 -3.015929453070452269e+02 5.070134829551450339e-01
1.914502977434231923e+02 -2.958551365068463497e+02 5.396710663104583583e-01
1.907030060461671326e+02 -2.901991109703191682e+02 5.177216092954873838e-01
1.900023584897178921e+02 -2.845516906219611997e+02 5.288007708891164782e-01
1.893327425806935196e+02 -2.789016409605328022e+02 5.633906158075444592e-01
1.885957641733243122e+02 -2.733392804079271059e+02 5.825980639998308286e-01
1.878524005424368966e+02 -2.677579797284009260e+02 6.410197317829084973e-01
1.870643166996589741e+02 -2.622807606212430187e+02 6.021243725621944209e-01
1.863045849521815569e+02 -2.567817229283136271e+02 6.012906914376324741e-01
1.855465046555123649e+02 -2.512349112298752800e+02 6.161824054088723690e-01
1.847559068691053028e+02 -2.457681729430075279e+02 5.878363501253367485e-01
1.839366737152272719e+02 -2.402623253166092354e+02 5.614260455368947911e-01
1.830896924914563328e+02 -2.347291535957771487e+02 5.840978445329323421e-01
1.822571903559249904e+02 -2.291650009554961969e+02 6.229213074097129654e-01
1.814295193168584888e+02 -2.236216537731113476e+02 6.520053633778533086e-01
1.806127540410292909e+02 -2.180716595667842341e+02 6.464728655985139127e-01
1.797985372429724009e+02 -2.125564362577657960e+02 6.524297697114150862e-01
1.789953768158586911e+02 -2.070835074507166382e+02 6.593571962826988431e-01
1.782258514027528520e+02 -2.016936338697431097e+02 6.503588557299420092e-01
1.774698033609963659e+02 -1.963083014076608777e+02 6.489132734838772842e-01
1.767359662835513632e+02 -1.908704971606871368e+02 6.167637506506919998e-01
1.759894878000877156e+02 -1.854869263719527339e+02 5.887781554225721692e-01
1.752355350507783101e+02 -1.801381139273814824e+02 5.796550125297156297e-01
1.744765761141671589e+02 -1.751176951724237369e+02 5.787523469110011920e-01
1.736646445108763999e+02 -1.697556295278959624e+02 5.910141547201046563e-01
1.728535897237557890e+02 -1.644529830354112221e+02 5.905992522902268060e-01
1.720608711439325873e+02 -1.591689668908935573e+02 5.953421671495507939e-01
1.712999131582439816e+02 -1.539729930493405163e+02 6.123800785930340052e-01
1.705699382204225287e+02 -1.488304512026912789e+02 6.219012955934259956e-01
1.698572608044698313e+02 -1.438221632285310250e+02 6.323136988468112119e-01
1.691647224437342629e+02 -1.389054173100134619e+02 6.336310643622790062e-01
1.685135934004227352e+02 -1.341950063808067171e+02 6.257237244228175399e-01
1.679215042186671099e+02 -1.300368028621646204e+02 6.193046578754315412e-01
1.672969337294826460e+02 -1.264366901984772511e+02 6.322778920518347112e-01
1.667071449034410477e+02 -1.230170585434659642e+02 6.075464920805583313e-01
1.663520552277188642e+02 -1.199000280454407346e+02 6.429921925200104971e-01
1.668119883192593420e+02 -1.194382102051332737e+02 8.924089649554807213e-01
1.675946847797035275e+02 -1.165318745260118618e+02 8.705911776505390609e-01
1.690440988375495692e+02 -1.138148244619442693e+02 8.928154341885131684e-01
1.710873294827177915e+02 -1.113215218296696918e+02 9.414633122056688119e-01
1.736205542816372258e+02 -1.090179770708664080e+02 1.007279216730962323e+00
1.766780601560857349e+02 -1.071103803357151349e+02 1.078835377908973436e+00
1.802116061198867669e+02 -1.057297634020246164e+02 1.109448646125977156e+00
1.839973933538714164e+02 -1.045636523735180106e+02 1.264827245536686684e+00
1.881377649450012655e+02 -1.044034862572854507e+02 1.344081136365815388e+00
1.924246683188617340e+02 -1.043805167854478668e+02 1.393487462786882736e+00
1.967975625082129341e+02 -1.040350591211661850e+02 1.399509595189894373e+00
2.012160690348090668e+02 -1.038015374603023844e+02 1.372164218322402540e+00
2.056460856381460474e+02 -1.035451859553059535e+02 1.365730458667915537e+00
2.100551437646646491e+02 -1.029697812742724210e+02 1.364978076205644042e+00
2.143944010122050088e+02 -1.024483782609391511e+02 1.383851914453645859e+00
2.186283974072879346e+02 -1.019316261491018452e+02 1.451566363587596387e+00
2.227637721698588962e+02 -1.014023887697974118e+02 1.441997096967886582e+00
2.268373937575312596e+02 -1.008426177789496876e+02 1.464325784976921119e+00
2.308868519338875274e+02 -1.002752803187826203e+02 1.496453850286634912e+00
2.348983438356903264e+02 -9.972684682561602187e+01 1.473497935636667533e+00
2.388766965941142644e+02 -9.917342420940487102e+01 1.433712558184677022e+00
2.428324578414030270e+02 -9.860483455480503778e+01 1.452610892369449846e+00
2.467834111686943857e+02 -9.805174644944882800e+01 1.407286461487087248e+00
2.507305008885450093e+02 -9.749867028501959965e+01 1.416513865642422987e+00
2.546606088002187960e+02 -9.694221629990160238e+01 1.450559760314188207e+00
2.585499006143271004e+02 -9.638600006308912782e+01 1.461809563423019931e+00
2.623872835145355680e+02 -9.584968938361616608e+01 1.448479839561797489e+00
2.660584307347524486e+02 -9.535498707902561932e+01 1.457570680899088478e+00
2.694249774273062030e+02 -9.489905689439640923e+01 1.435930824951243245e+00
2.723212110711863261e+02 -9.449999172191377284e+01 1.387790471633939982e+00
2.746447035147370457e+02 -9.416955718913047235e+01 1.323372870609475394e+00
2.765672601868576521e+02 -9.372238929901389781e+01 1.270753877024351164e+00
2.775688036071589408e+02 -9.359696288792864038e+01 1.250028722598898856e+00
2.782699494886763887e+02 -9.349793454985517371e+01 1.264392875221381107e+00
2.787863007094821910e+02 -9.345395480221107221e+01 1.300051660849891544e+00
2.792771943684860503e+02 -9.341981747957747473e+01 1.352258010452955572e+00
2.799446748198509454e+02 -9.332435874433440404e+01 1.397501618930970579e+00
2.819087527739488905e+02 -9.281204849357891362e+01 1.349012666083230894e+00
2.834111905060734102e+02 -9.237167940642066810e+01 1.353652547603787060e+00
2.851734158351872566e+02 -9.160759253478040876e+01 1.329338697639155464e+00
2.865158591487536341e+02 -9.040111902167166136e+01 1.319131028516028925e+00
2.876789833217041519e+02 -8.867791994690287538e+01 1.273775921341177231e+00
2.884582029339676978e+02 -8.637174415581638698e+01 1.215067284312522755e+00
2.886762323189665267e+02 -8.342777526865978643e+01 1.245057078827998653e+00
2.882310674501433709e+02 -8.013869483112111425e+01 1.244646504190256353e+00
2.875400345907168003e+02 -7.638581146277550715e+01 1.200116598902102538e+00
2.872017239063487182e+02 -7.192222805901423044e+01 1.523368896943506856e+00
2.858883533525248595e+02 -6.749310956665568995e+01 1.701332018554790881e+00
2.849472205388465227e+02 -6.270144911129692389e+01 1.714555100077380656e+00
2.838081365792803581e+02 -5.781587894028877628e+01 1.772339914456049437e+00
2.825792478810862463e+02 -5.286760964398092000e+01 1.801576616785383056e+00
2.813492795826886095e+02 -4.782775518200848808e+01 1.862931745568205066e+00
2.801860697058704659e+02 -4.264034431069902098e+01 1.873591579970835141e+00
2.791118790783585268e+02 -3.736876058150187419e+01 1.872959548580428457e+00
2.781837770594999597e+02 -3.199772402262171767e+01 1.863098586275183433e+00
2.773737881848785491e+02 -2.652335968598620752e+01 1.903593432901435012e+00
2.766168361245164533e+02 -2.088131143257369615e+01 1.969115872507877230e+00
2.758609528695249651e+02 -1.527824157838012553e+01 1.995248421424424157e+00
2.751134682242105782e+02 -9.696707099325692525e+00 2.023772349059945075e+00
2.743760949853069633e+02 -4.165035567721047549e+00 2.027575676511849778e+00
2.736514005486468477e+02 1.328256958106480479e+00 1.999582066915308820e+00
2.729334488042626958e+02 6.789540662740233046e+00 1.997887182207718659e+00
2.722033358390467583e+02 1.230942274508142020e+01 1.996474521221118792e+00
2.714582698019540885e+02 1.795189044651080224e+01 2.015370911985540303e+00
2.706753460460680571e+02 2.377233585391363135e+01 2.038425333889877678e+00
2.698325078053214838e+02 2.971867652317023101e+01 2.069383914596606644e+00
2.690063843780195612e+02 3.571416203797492983e+01 2.099889955251500240e+00
2.681775590386416752e+02 4.165589406032710684e+01 2.080297077426636498e+00
2.673724502461075190e+02 4.755010883024265667e+01 2.043726273856894426e+00
2.665964036562181718e+02 5.340565870691292361e+01 2.034171894216375787e+00
2.658209139395235070e+02 5.923118168596374744e+01 2.022031796550413318e+00
2.650298680131194260e+02 6.502456294362828260e+01 1.962480099059346061e+00
2.643084121299754656e+02 7.073773050878970992e+01 1.972208635226764706e+00
2.635762158274133640e+02 7.648096183095616141e+01 1.968310089958199338e+00
2.629059123410630150e+02 8.197278556011679029e+01 1.965251509847125710e+00
2.623344402116949254e+02 8.682741371053100465e+01 1.953238107500875342e+00
2.618055284322757643e+02 9.127639713984855518e+01 1.945049709214426104e+00
2.612304163289372241e+02 9.563760676421087226e+01 1.954510376313953968e+00
2.606198528233007892e+02 9.991222710801405071e+01 1.973151364012403208e+00
2.600324722318607655e+02 1.044072844659154953e+02 2.007231516188781928e+00
2.594211428614621013e+02 1.088582017169895266e+02 2.067738080939758749e+00
2.588368269658512872e+02 1.134051726423610802e+02 2.101364574707379251e+00
2.582821548087392785e+02 1.180636452163912509e+02 2.130152761530461625e+00
2.577667726014071832e+02 1.229039092857829587e+02 2.152612794389491491e+00
2.572275786723266719e+02 1.280851161358884838e+02 2.187892288023761012e+00
2.566335174640136074e+02 1.336145732459262661e+02 2.194105681245234862e+00
2.560285788065564816e+02 1.392122680469510669e+02 2.224732095669130327e+00
2.553868609614560228e+02 1.445695592160692513e+02 2.312997073382380808e+00
2.546108201359577663e+02 1.504435998429197241e+02 2.359443019630460547e+00
2.537338741028943616e+02 1.566361921855378512e+02 2.354132770926323559e+00
2.528764215214866340e+02 1.626891359080052268e+02 2.361057544032363786e+00
2.520614038291884924e+02 1.685065923482223411e+02 2.368864318985016038e+00
2.512240307058191604e+02 1.743126732813958597e+02 2.328117027305604658e+00
2.504011120383367484e+02 1.801869827996288507e+02 2.296866178662236191e+00
2.496098393670111193e+02 1.859025203375227306e+02 2.268767760740394657e+00
2.488456007681164124e+02 1.915389802605325258e+02 2.259438137515760836e+00
2.480671622652928079e+02 1.973016096062815166e+02 2.265855170242760064e+00
2.472842210384024497e+02 2.029993022880988747e+02 2.296526075975322989e+00
2.464766426871503029e+02 2.088640440469556836e+02 2.316121262311753526e+00
2.456633318950671878e+02 2.147334892284084447e+02 2.347682541711320958e+00
2.448623050396094527e+02 2.206044739721577344e+02 2.373046360657772968e+00
2.440865928678511523e+02 2.264605641018384006e+02 2.369144151797548670e+00
2.433255785918592551e+02 2.323350539490045890e+02 2.302387911776346829e+00
2.425970482730760693e+02 2.380731758094457859e+02 2.295627262902917298e+00
2.418841145727589890e+02 2.436843549817719463e+02 2.245966072458466467e+00
2.412154756512618405e+02 2.489514040881825849e+02 2.205713359755509195e+00
2.405717069456903516e+02 2.539182162495293369e+02 2.146561012325935547e+00
2.399484647723906505e+02 2.586524951546015245e+02 2.160143080990949205e+00
2.393698524102403837e+02 2.629973623225740198e+02 2.128107631167575509e+00
2.389800837323734015e+02 2.667944397537680175e+02 2.149583673704910325e+00
2.389909135293809470e+02 2.700945092713026270e+02 2.192587615119390598e+00
2.395082622616561423e+02 2.730223001967507912e+02 2.185983932394109708e+00
2.405068683490726471e+02 2.765755311021599141e+02 2.093140815042599190e+00
2.420410012060869178e+02 2.803414014971099846e+02 1.951471160218451129e+00
2.443481627804648610e+02 2.827392151061487766e+02 1.858546276937103503e+00
2.473106613808255645e+02 2.843625350541241801e+02 1.830409636675353502e+00
2.508474411866129969e+02 2.856173142852836691e+02 1.822024921682157128e+00
2.548668496299613651e+02 2.866325827145235507e+02 1.817136234534931116e+00
2.590469293272910818e+02 2.880736541990026467e+02 1.989697623225920031e+00
2.637208074431021601e+02 2.889878452664578958e+02 2.026550701572230384e+00
2.685419736943088651e+02 2.896519733539504386e+02 1.971704156769606087e+00
2.733693753063041640e+02 2.903009173537174092e+02 1.910052108895336609e+00
2.781379178262164373e+02 2.908953455265084358e+02 1.844152617974814223e+00
2.827324190726795337e+02 2.914271575962225711e+02 1.773109933578854935e+00
2.870729106633789343e+02 2.919107418372631173e+02 1.714438194372433832e+00
2.911670259674106660e+02 2.922969458092741775e+02 1.658569591367988760e+00
2.949792975653987241e+02 2.924712700551931448e+02 1.609254124642672812e+00
2.987222382576047153e+02 2.924202153706276590e+02 1.605301302375153227e+00
3.020664031774285263e+02 2.918661850828149227e+02 1.599816249932848322e+00
3.049559353354586051e+02 2.907199341247844586e+02 1.555339376345800328e+00
3.074398108015892035e+02 2.889741860685888355e+02 1.528153542994061587e+00
3.094239298547662997e+02 2.867095921845858015e+02 1.515299886331204160e+00
3.109601392576576586e+02 2.839607425526759243e+02 1.503981392622594004e+00
3.120215113934779652e+02 2.807128370867424678e+02 1.490828901707748955e+00
3.124591448436277119e+02 2.768668552328166470e+02 1.497936443129110673e+00
3.128657013338178103e+02 2.728890375794678107e+02 1.487865945137694323e+00
3.132489646037013813e+02 2.687436813559258439e+02 1.476438609829905824e+00
3.136099619581899560e+02 2.644565722257003699e+02 1.429232388478494764e+00
3.138735494499980518e+02 2.600289293657401686e+02 1.391134436496701765e+00
3.141762428897135919e+02 2.556733016151178504e+02 1.396051386042304943e+00
3.145588374249113031e+02 2.513634781773134819e+02 1.389976337244823279e+00
3.150856374907558575e+02 2.471472812242675445e+02 1.391581445901760361e+00
3.156760821093894265e+02 2.429701234004274681e+02 1.417182836148377589e+00
3.162575347656977556e+02 2.387862755199124365e+02 1.425647278022653675e+00
3.167763258054532116e+02 2.346066125791945183e+02 1.441616862342734562e+00
3.172322966925017909e+02 2.304369419370520120e+02 1.436348301141373351e+00
3.177155597156200315e+02 2.262958685998786734e+02 1.437605277028929596e+00
3.182668501190158850e+02 2.222003492222389696e+02 1.398656933718307238e+00
3.188342146260731624e+02 2.181361313792025101e+02 1.372107827773796140e+00
3.193967454729294673e+02 2.141227427939826384e+02 1.337325487132681845e+00
3.199670402799364410e+02 2.101330769180038374e+02 1.317432604426384435e+00
3.205939074803015387e+02 2.060309377651750538e+02 1.316785476969438040e+00
3.212760825494996766e+02 2.018198136605101638e+02 1.343875550115668061e+00
3.219602747982514757e+02 1.974855455698416904e+02 1.373309290373616820e+00
3.225536886614763716e+02 1.930268793639986313e+02 1.405103973082417745e+00
3.230358336027998689e+02 1.884911841678838869e+02 1.411200446722120860e+00
3.234665331368901207e+02 1.840272960562741673e+02 1.409408489104374995e+00
3.238442490859147824e+02 1.796699395580565124e+02 1.402606931490104625e+00
3.241592153434444867e+02 1.753057088447548324e+02 1.414377985406444216e+00
3.244735754715561029e+02 1.711236850839849808e+02 1.428283932094110309e+00
3.249077340814542936e+02 1.671722804280902608e+02 1.439979492006954853e+00
3.255280069087489778e+02 1.629446627579793869e+02 1.421150501991218507e+00
3.263203335039474950e+02 1.584509490226367063e+02 1.385255304351887373e+00
3.271617866463199675e+02 1.540262889156493316e+02 1.348629615248386537e+00
3.279381400412884773e+02 1.497593148273851966e+02 1.327780264002541122e+00
3.285428233112011753e+02 1.455261994256914306e+02 1.331730622903246397e+00
3.288612790588371126e+02 1.416937545837249388e+02 1.384415070396814995e+00
3.290834361315794467e+02 1.373609665438598597e+02 1.399497250994993003e+00
3.292288887919971216e+02 1.335390217518930172e+02 1.427873723754189861e+00
3.293584566846722623e+02 1.303409563073085167e+02 1.450060039658680244e+00
3.294743661851765637e+02 1.277192583978179812e+02 1.466279299629985156e+00
3.296235167322272446e+02 1.255564897132694568e+02 1.481630706797043340e+00
3.299805091516461744e+02 1.232322715108978315e+02 1.452344798956286764e+00
3.306582708278484688e+02 1.208446536789059991e+02 1.430376829875856570e+00
3.315797826850667320e+02 1.196073744668001808e+02 1.454288347058176445e+00
3.328651443538989270e+02 1.183011882135799482e+02 1.482688321614688443e+00
3.347199786553955505e+02 1.171326587981450444e+02 1.616581171674504436e+00
3.372272714746088127e+02 1.161856498708337995e+02 1.712139095028588409e+00
3.403144256769585354e+02 1.156890586897560809e+02 1.708785525853702358e+00
3.439299903104795817e+02 1.156552898994527254e+02 1.765423130701088361e+00
3.479728155828648823e+02 1.160551756872416291e+02 1.789104383825295130e+00
3.523435393726152256e+02 1.168578890499244096e+02 1.713842115229162966e+00
3.568953133026018918e+02 1.175256705436691931e+02 1.709285845324375774e+00
3.615436716901338627e+02 1.179840830363766315e+02 1.682613847514520922e+00
3.661489679754644158e+02 1.183748984659850265e+02 1.672774152272833215e+00
3.707195973241182401e+02 1.186721349537568813e+02 1.711234007658124945e+00
3.750872581957960961e+02 1.190545172703984349e+02 1.734571953335438455e+00
3.790012668967909235e+02 1.194949937680651573e+02 1.759375909978309949e+00
3.823554526895138679e+02 1.199469497285669064e+02 1.771783190461662327e+00
3.851044992973822900e+02 1.204319944282135850e+02 1.774877724172118976e+00
3.875521085023738692e+02 1.210964114029698777e+02 1.794763615806377111e+00
3.898136251721240342e+02 1.220774464218294071e+02 1.833357275460366420e+00
3.916348295777905264e+02 1.235136366215937187e+02 1.824737005691395630e+00
3.932899426336418287e+02 1.254270907670868951e+02 1.822817437403913665e+00
3.945569951076862480e+02 1.279046814793468059e+02 1.836600553106203737e+00
3.951915502684303192e+02 1.309075579287805908e+02 1.892361702210276997e+00
3.953188633385113349e+02 1.343480477289928672e+02 1.921255916274755338e+00
3.951710963355042168e+02 1.380718383806320162e+02 1.911499906030401208e+00
3.949321303943521002e+02 1.420983955267761587e+02 1.916456129364982441e+00
3.946871809482586855e+02 1.464486677070830467e+02 1.957808199807518967e+00
3.944260782017809674e+02 1.510955409748301008e+02 1.992716850384991911e+00
3.940888577126760310e+02 1.560368971542300187e+02 2.014881282159067144e+00
3.935844650223561985e+02 1.611827273852640587e+02 2.039851970645981005e+00
3.928754665096899998e+02 1.663204703961904158e+02 2.056544729676259120e+00
3.919994405286056463e+02 1.713892495896297419e+02 2.053618450546783603e+00
3.910787108500937279e+02 1.761593029698907458e+02 2.050659576489210600e+00
3.902428654387104530e+02 1.804673104620586628e+02 2.032905910944367900e+00
3.895198960947609521e+02 1.844707244262095287e+02 2.002782393938805861e+00
3.888702987977442831e+02 1.884115069369492232e+02 1.983296465918460427e+00
3.883362152176776476e+02 1.922508765928407399e+02 1.947663676423051493e+00
3.878352025344680669e+02 1.962340783879890296e+02 1.923430170426508656e+00
3.873654813227502132e+02 2.002708105034456025e+02 1.886639903221785319e+00
3.868761122860992714e+02 2.042667288559387089e+02 1.831789248611757293e+00
3.863429224541110898e+02 2.082727342134329263e+02 1.815435230429151003e+00
3.857801915141371296e+02 2.124076349227820515e+02 1.787470977002863837e+00
3.851823399311429057e+02 2.167375628886672132e+02 1.773188314167948754e+00
3.845696685233322683e+02 2.212281141904551021e+02 1.775447193223483655e+00
3.839595561917150803e+02 2.257702448449267933e+02 1.789479641664434295e+00
3.833687651107168790e+02 2.302780354535633762e+02 1.787277546165542574e+00
3.828088225384215093e+02 2.347145057951612444e+02 1.790296855145939725e+00
3.822698303311483414e+02 2.390682056269253337e+02 1.784743795943891653e+00
3.817536577627456040e+02 2.432916126201566271e+02 1.772763093430930414e+00
3.812620287126351286e+02 2.473656205654297935e+02 1.758223292996062392e+00
3.807769667601273227e+02 2.513458512695997626e+02 1.731174520206582912e+00
3.802727371597723049e+02 2.552342737208235519e+02 1.711981727141191456e+00
3.796967694729690379e+02 2.592619543659999977e+02 1.692645548142620138e+00
3.790736415659243903e+02 2.634030954100716144e+02 1.678703066422224222e+00
3.784285593350835484e+02 2.675938398013126971e+02 1.661901625639726543e+00
3.777862642387659662e+02 2.717199836516739992e+02 1.624124256450747206e+00
3.771431235281964973e+02 2.757970435462489149e+02 1.593193272461750354e+00
3.765937872628532546e+02 2.796909354165737227e+02 1.590044788371530737e+00
3.761794397426505157e+02 2.832489755479535916e+02 1.602967919870253333e+00
3.759567699496206501e+02 2.864337783259312005e+02 1.622683050125733661e+00
3.757615214940817054e+02 2.908166697536216247e+02 1.533258437785008921e+00
3.761015035618959814e+02 2.931138374696416236e+02 1.548827850474823853e+00
3.767995718772771170e+02 2.952832399235994671e+02 1.577622237226446122e+00
3.779027560425317915e+02 2.973162973040634824e+02 1.592405486947568560e+00
3.796191091596683691e+02 2.992226942790720727e+02 1.662258992915413236e+00
3.820074825919704722e+02 3.010362334577655474e+02 1.694216044184992942e+00
3.851066693143197881e+02 3.024290359172040326e+02 1.726682507470041372e+00
3.887606524917013644e+02 3.034208915109045961e+02 1.730315983542053626e+00
3.924198163523633411e+02 3.053151004558070554e+02 2.118112486490300483e+00
3.969119180155651065e+02 3.056053536827318453e+02 2.129511903473606527e+00
4.015755659609846475e+02 3.060725822368870013e+02 2.156244582847814062e+00
4.062676325207942227e+02 3.065282700348905678e+02 2.152569276074302262e+00
4.108742402610252498e+02 3.068735618573824695e+02 2.099104359216456217e+00
4.153940807685599452e+02 3.073486154690514809e+02 2.050123196707084539e+00
4.196391658973138306e+02 3.078606977375104634e+02 2.011678937215839902e+00
4.234211091699631311e+02 3.082919480868778805e+02 2.027324565289051250e+00
4.267610969279169240e+02 3.085340059017754015e+02 2.008592927443852982e+00
4.299372291792977308e+02 3.083687971034402153e+02 1.976956539626341103e+00
4.329313418794754966e+02 3.075235208058657577e+02 1.975414474825515576e+00
4.356214705427279910e+02 3.059759595322701102e+02 1.971371213357131946e+00
4.379398404733262282e+02 3.036968883967066972e+02 2.000802257641013604e+00
4.397785316030655167e+02 3.007789329400231964e+02 2.019941675012889792e+00
4.415939839885251672e+02 2.976952208823785213e+02 2.089068613356092730e+00
4.428192023451575778e+02 2.937166016131812398e+02 2.128783744555069024e+00
4.438379140964942735e+02 2.892384891693290569e+02 2.119166642689523705e+00
4.447616574282831721e+02 2.845895147618210785e+02 2.104880268062511384e+00
4.456193633561848060e+02 2.798178214502966057e+02 2.126498931898101574e+00
4.463874987651149127e+02 2.749001675865204675e+02 2.136260800597742371e+00
4.470589081777201272e+02 2.699215993965227653e+02 2.118833083993426847e+00
4.476662569204611941e+02 2.649383386179458171e+02 2.125347993221160969e+00
4.481668904664968522e+02 2.599693500191216913e+02 2.137256567879331381e+00
4.484769072662402891e+02 2.550780906013987703e+02 2.186242287339866142e+00
4.487151305305685582e+02 2.501189731972602317e+02 2.187861809529028978e+00
4.489804342243848509e+02 2.451981116040081474e+02 2.220797055006574539e+00
4.493816199624788510e+02 2.403702531591081879e+02 2.255262012735495869e+00
4.499646157966166697e+02 2.355516312653978446e+02 2.278285988843450571e+00
4.507112896322421989e+02 2.306670455349861300e+02 2.280144519244795998e+00
4.515241405103763555e+02 2.257260431241224410e+02 2.251876087938231130e+00
4.523561490667592579e+02 2.208458432409110230e+02 2.204206605690482323e+00
4.531515010841528124e+02 2.160049697535701796e+02 2.156751364158104867e+00
4.538959736528167355e+02 2.112776614486340918e+02 2.119685949924131840e+00
4.546015777079139752e+02 2.067065730977311375e+02 2.108829411399903542e+00
4.552305174510561301e+02 2.023129392683649428e+02 2.099306194529409808e+00
4.557633132694833193e+02 1.981057921741738426e+02 2.104786405254338799e+00
4.562419282312268365e+02 1.941014243417748162e+02 2.101122549133640938e+00
4.566835798839653080e+02 1.903371576895034423e+02 2.091987428071350408e+00
4.570996629501516395e+02 1.868265041328324116e+02 2.056796261469806542e+00
4.574995686847553316e+02 1.835560862461562408e+02 2.031880839226372526e+00
4.578820117252760724e+02 1.805270860946139067e+02 2.001188778700529358e+00
4.582456701537099093e+02 1.777204738379255389e+02 1.970238761970336316e+00
4.585911968278505242e+02 1.750845022978382133e+02 1.928127440744501708e+00
4.589286130979602945e+02 1.725187901863130833e+02 1.895928836378484528e+00
4.592645882759298956e+02 1.699850688245236938e+02 1.865518198195525112e+00
4.596008126843659056e+02 1.674951786778283349e+02 1.835602105473172818e+00
4.599476632458941481e+02 1.650633655227180725e+02 1.819166967630756693e+00
4.603028938413634137e+02 1.626764109339989943e+02 1.829904143817869588e+00
4.606588364600339105e+02 1.602752379988597795e+02 1.833653954195812785e+00
4.610000848621141358e+02 1.578788060656141568e+02 1.864061626320107079e+00
4.613290215938157530e+02 1.554449007158605127e+02 1.876530967038418707e+00
4.616394197874055294e+02 1.530262665453088857e+02 1.861161179077394534e+00
4.619406978265909629e+02 1.505746091272406773e+02 1.829983889404307673e+00
4.622045283717810662e+02 1.482303838417346924e+02 1.803134809465591681e+00
4.624092754240780323e+02 1.457015084675486207e+02 1.773613069433569889e+00
4.625582998647661270e+02 1.423574975829021128e+02 1.712999629033052473e+00
4.624110640596960025e+02 1.402708511746101863e+02 1.727984307961572430e+00
4.621174338491682647e+02 1.387016634413009228e+02 1.720958838047949468e+00
4.616561181695324194e+02 1.372123797186917784e+02 1.709761117094422245e+00
4.609864508699458838e+02 1.358218514431908943e+02 1.716755555620792295e+00
4.599457072408108615e+02 1.340924078597188895e+02 1.714896883410062189e+00
4.584153104453833976e+02 1.328197453732778683e+02 1.736051063742208855e+00
4.563358668403112688e+02 1.318185552098646269e+02 1.759462251408034694e+00
4.536728424675204110e+02 1.310625954469413443e+02 1.808201796492076463e+00
4.505149289003769013e+02 1.306430766579765645e+02 1.866535296219627327e+00
4.469016852228095900e+02 1.305291017966603704e+02 1.878042882750897258e+00
4.428930225934592499e+02 1.302468630496994706e+02 1.882210667690114470e+00
4.385773193433551000e+02 1.297204450149174590e+02 1.917972033796233822e+00
4.341317191580754979e+02 1.291563422193424913e+02 1.931845105513486871e+00
4.296579117266201706e+02 1.284011840969683362e+02 1.908656159220918580e+00
4.252556164716586977e+02 1.278329496750835261e+02 1.893483751813863636e+00
4.209153019561889550e+02 1.271897728925023330e+02 1.900176275373018253e+00
4.168248569240012671e+02 1.265954859432163744e+02 1.912329229277720977e+00
4.131559573729029466e+02 1.259836241159468955e+02 1.928090973248016926e+00
4.099421515155183897e+02 1.253889486705258918e+02 1.925850586188804447e+00
4.071076249110481058e+02 1.248538464829083665e+02 1.936214882070396381e+00
4.048277733097080500e+02 1.244793605451244645e+02 1.937868736544187565e+00
4.026923725568297527e+02 1.241383641904582333e+02 1.937236488121395928e+00
4.006822223368947675e+02 1.238234099888448299e+02 1.962860000440479036e+00
3.985562894110847196e+02 1.233717209067860239e+02 1.970482852551292519e+00
3.962167941415679593e+02 1.228609202888054455e+02 1.973662007817937880e+00
3.935667547316895707e+02 1.222350557212078570e+02 1.963399276260815896e+00
3.905575601151132901e+02 1.215577126305361730e+02 1.965936771948294304e+00
3.871909648493958684e+02 1.209196476738486581e+02 1.989466653309320598e+00
3.830994461942106568e+02 1.203740297138464399e+02 2.008617129510760435e+00
3.786609781593391517e+02 1.199580971052708662e+02 2.031535778828012617e+00
3.739491507851986398e+02 1.195019880159546091e+02 2.083600926312969559e+00
3.692559234154473984e+02 1.191695848560264892e+02 2.107575978909061565e+00
3.645680099162811416e+02 1.188042079700220341e+02 2.134777901805427813e+00
3.598526809127879460e+02 1.182801540667397262e+02 2.147270569184329680e+00
3.549287129136189378e+02 1.175835349127812464e+02 2.108668343700971892e+00
3.505858726244879904e+02 1.169317171177618775e+02 2.122943489252280269e+00
3.468754609667795989e+02 1.163517899075869479e+02 2.133493420208565361e+00
3.438187271629616362e+02 1.158711393032433676e+02 2.141647499723113413e+00
3.414419016146233616e+02 1.155020639122394357e+02 2.129319261024932963e+00
3.394322399540735091e+02 1.152532344869535450e+02 2.120074671451011028e+00
3.374921704401661486e+02 1.149709261195261405e+02 2.132670432043723530e+00
3.355612691490361499e+02 1.146400103878669654e+02 2.118808405836487996e+00
3.334177188260400726e+02 1.142322539996190045e+02 2.096373587933663352e+00
3.310177993614324805e+02 1.137116929313304041e+02 2.098878882525140988e+00
3.281477386508553309e+02 1.130466329316125922e+02 2.107957154123395682e+00
3.251099783812002784e+02 1.123118731097034839e+02 2.145607474895418143e+00
3.219228495030351951e+02 1.116214776911217683e+02 2.174358390595263479e+00
3.184732195110512976e+02 1.111133951936777180e+02 2.239569313654161675e+00
3.149731601230424758e+02 1.109111077558102636e+02 2.320812660334719002e+00
3.109336405830825356e+02 1.108771179932429192e+02 2.425185877752628727e+00
3.067615286569774753e+02 1.107614889262481483e+02 2.488204490108481881e+00
3.026771601027058409e+02 1.104394375408867290e+02 2.635709901267423216e+00
2.984518035041913322e+02 1.099821009203031679e+02 2.723821915521848602e+00
2.940700628992400993e+02 1.094706706294278433e+02 2.782407892899351420e+00
2.897576674979735003e+02 1.089791978984166860e+02 2.852842263726390382e+00
2.854744088062708443e+02 1.084774556416945188e+02 2.828995772181282398e+00
2.814569732352643427e+02 1.080648221775748823e+02 2.876683289232499607e+00
2.778409856437942267e+02 1.076724430963060826e+02 2.909671969530695179e+00
2.748064725426620498e+02 1.073169882799146109e+02 2.950954803603053289e+00
2.724347010997920506e+02 1.069859631010766776e+02 2.974077464608241961e+00
2.705693113397695697e+02 1.066552164361696668e+02 2.973703612169369848e+00
2.690011465921002696e+02 1.063060814052124812e+02 2.974389899108083046e+00
2.676272350702208200e+02 1.059202028929471453e+02 2.987763195449450571e+00
2.662264046651725948e+02 1.054099911049143827e+02 2.958106064947996217e+00
2.653861371552307560e+02 1.048657955903324392e+02 2.988981370531370807e+00
2.643028845672054103e+02 1.040087303507605299e+02 3.004190875908159697e+00
2.632091686651799023e+02 1.027465154592019587e+02 3.040356406992389626e+00
2.622246916560617365e+02 1.009817950104354765e+02 3.090066958866215518e+00
2.613751880024453271e+02 9.861312642634685233e+01 3.107277959495636122e+00
2.606537160941728644e+02 9.573152569503071163e+01 3.125353295225874017e+00
2.602648048627127650e+02 9.274538710786988815e+01 3.122313999939945628e+00
2.602930628503914932e+02 8.992321158663015979e+01 3.101412519400091661e+00
2.605222193190600706e+02 8.706508158665801034e+01 3.059433693086348605e+00
2.609026735911218111e+02 8.421709286038226594e+01 3.043272961916944297e+00
2.613943975699395992e+02 8.111200010837808350e+01 3.046920756129614549e+00
2.619721030472676375e+02 7.769606671927898844e+01 3.056777196257334239e+00
2.627377355918948751e+02 7.400265051237067837e+01 3.091642380715848848e+00
2.634934458753635909e+02 6.995310904193540580e+01 3.132584342149769441e+00
2.643852758748319616e+02 6.559642622632340192e+01 3.169924658353202584e+00
2.654954084049601306e+02 6.099839829974073524e+01 3.239415587648966977e+00
2.666044459102070050e+02 5.616279243379143082e+01 3.278628135481283401e+00
2.675468853206730842e+02 5.118968689485616608e+01 3.302416397577017104e+00
2.682892655208185602e+02 4.630187708185745521e+01 3.290206377336815091e+00
2.686697632171765235e+02 4.093550706914910364e+01 3.390110245540105094e+00
2.691358845918736051e+02 3.556929472105816359e+01 3.442444822488605283e+00
2.697224736262527927e+02 3.010448832759757920e+01 3.481002722957415418e+00
2.703475175555406054e+02 2.444509665508277507e+01 3.485703407684286770e+00
2.709857535019535817e+02 1.862325965149470264e+01 3.489063094586174252e+00
2.716488556290974543e+02 1.269304997088397435e+01 3.527603682967839216e+00
2.723442332930355860e+02 6.639258081122372701e+00 3.567183075880465015e+00
2.730509323586992423e+02 5.519897918190443953e-01 3.599264963727399014e+00
2.737907781322959977e+02 -5.583373212403280661e+00 3.629769193974231811e+00
2.745656764838327604e+02 -1.162043730476665537e+01 3.620526802517383569e+00
2.753767256290855130e+02 -1.761015996196953282e+01 3.596119855305834445e+00
2.762069114341519480e+02 -2.360405817067324818e+01 3.572579888180363206e+00
2.770246065482407971e+02 -2.948473205042986933e+01 3.553486075707050329e+00
2.778433548720233262e+02 -3.529212830810217838e+01 3.548728779855792048e+00
2.786668626501773929e+02 -4.102993212827514924e+01 3.576152874167297657e+00
2.794976385406059194e+02 -4.665036800026877728e+01 3.589249217125661140e+00
2.803175359598468503e+02 -5.215833073813538334e+01 3.594301680424554224e+00
2.811241876442024363e+02 -5.746570736570602378e+01 3.614699785603757043e+00
2.818816792364962680e+02 -6.235035319226135186e+01 3.623805451000702060e+00
2.825707218928912994e+02 -6.684674792388059927e+01 3.609534197070239703e+00
2.831942384581603278e+02 -7.101532535227876508e+01 3.632308911040137200e+00
2.836743911099565594e+02 -7.465152757782003334e+01 3.633381831936038253e+00
2.840635801521466419e+02 -7.801155900751378169e+01 3.621070009396937461e+00
2.843478040939111793e+02 -8.071548312455418284e+01 3.624408487479970020e+00
2.845610911261963452e+02 -8.287527818205509789e+01 3.633635557592945098e+00
2.847739132244334428e+02 -8.465453588944832575e+01 3.627589035751256574e+00
2.850886126717902584e+02 -8.686392782731738293e+01 3.575701445541036527e+00
2.855601184654408939e+02 -8.861506818823791320e+01 3.539112797859776283e+00
2.861018641814667376e+02 -8.899090828781687890e+01 3.598863207292686717e+00
2.871818283247906720e+02 -9.019375393628796189e+01 3.613800038910863321e+00
2.888533457372053022e+02 -9.132908979910308744e+01 3.634942816848465874e+00
2.912458655479787808e+02 -9.236414508358080866e+01 3.640149120141749073e+00
2.943767067506495323e+02 -9.313716165485033116e+01 3.632182480881287479e+00
2.982009165520716465e+02 -9.351137678424507271e+01 3.617754939050659591e+00
3.025963463756852434e+02 -9.335602082791713485e+01 3.604398077439205927e+00
3.074956003926088783e+02 -9.268958399068830545e+01 3.607936899882838055e+00
3.125430241130556510e+02 -9.182832485663074351e+01 3.585334569185562703e+00
3.175952825339568335e+02 -9.090713781170387620e+01 3.546498077301996954e+00
3.226239484990712754e+02 -9.008995434770649524e+01 3.515695562452481493e+00
3.276020148973342998e+02 -8.934925635452353276e+01 3.478435245990774582e+00
3.323767888454186732e+02 -8.864630185059469625e+01 3.431681472134411770e+00
3.368048967223034538e+02 -8.802021728862425221e+01 3.386608720313311061e+00
3.408025617550984521e+02 -8.747580038781768508e+01 3.353593222530533602e+00
3.442394495459141694e+02 -8.700981946312319337e+01 3.306552554511441144e+00
3.470429943961054278e+02 -8.673461479174093824e+01 3.280056038776837379e+00
3.492993813523718245e+02 -8.681912823167058946e+01 3.254221616631409741e+00
3.511576493442817082e+02 -8.727721499533734573e+01 3.234816417663571642e+00
3.531389771435102034e+02 -8.806438001272647398e+01 3.258837173075632698e+00
3.541126487717766622e+02 -8.873917097308735435e+01 3.246039391449347722e+00
3.547951515330291841e+02 -8.934852458523039331e+01 3.234497682570301347e+00
3.551821098290502619e+02 -8.974204820865109866e+01 3.339459496974618080e+00
3.555950538698169794e+02 -9.046581230099852178e+01 3.268496778083989529e+00
3.559660995348951928e+02 -9.125211035873282128e+01 3.268604569759492318e+00
3.562565139804772230e+02 -9.209886934630837629e+01 3.229025839119842090e+00
3.565031379498745991e+02 -9.285117541102724203e+01 3.233024541394152074e+00
3.567563824984524672e+02 -9.393776611541595400e+01 3.278611237987659965e+00
3.570459928676389154e+02 -9.525222872164128773e+01 3.360436730484813506e+00
3.573667538557584749e+02 -9.684327481041772501e+01 3.395092020060879179e+00
3.576806944377210584e+02 -9.856877028173394706e+01 3.379145219166816982e+00
3.579699045839959126e+02 -1.003507198212417535e+02 3.320007857705524312e+00
3.581553630452795574e+02 -1.020095578056605490e+02 3.164789735847048036e+00
3.583555932193573881e+02 -1.040366071124752949e+02 3.122691611890196395e+00
3.585436213145038664e+02 -1.063500677096004665e+02 3.113703724099178061e+00
3.590676137284542619e+02 -1.091100220481920786e+02 3.101335809018908041e+00
3.597346361807419726e+02 -1.120720316467151605e+02 3.143155881663060924e+00
3.603637566398668355e+02 -1.153443871577750031e+02 3.119070592166513389e+00
3.608849578419778368e+02 -1.187366749712786032e+02 3.094293688806843523e+00
3.613430173856810370e+02 -1.221929172559528212e+02 3.020573568255338071e+00
3.617709360403289907e+02 -1.256475643466562389e+02 2.971016470436473433e+00
3.622097563968283112e+02 -1.290640849921189783e+02 2.917631158852137307e+00
3.626628301456134409e+02 -1.324247893521738320e+02 2.852975815221790334e+00
3.631428720407255355e+02 -1.357163106488413291e+02 2.827033940096170372e+00
3.636326372451669613e+02 -1.389817895301806630e+02 2.829362563277565190e+00
3.641105015424424209e+02 -1.422541055355731601e+02 2.813846403090626502e+00
3.645918600839812598e+02 -1.455068899856307212e+02 2.796485545087304292e+00
3.650738820692401418e+02 -1.487473075311171442e+02 2.793063564220868766e+00
3.655376917262832990e+02 -1.519693522291839543e+02 2.784525798390869333e+00
3.659999707571499812e+02 -1.551865505245889381e+02 2.788066033757902851e+00
3.664673676712267252e+02 -1.584475875188915666e+02 2.748247546042080547e+00
3.669235640222293569e+02 -1.616548655383143398e+02 2.736444446748748760e+00
3.673590604190006275e+02 -1.648464168578359477e+02 2.730182297450887141e+00
3.678309923228290472e+02 -1.681421375975438650e+02 2.733538260840228329e+00
3.682682662063972430e+02 -1.713916688585579777e+02 2.736013061428907989e+00
3.687185679409329850e+02 -1.746610962348577232e+02 2.717847908912027766e+00
3.691707055853430006e+02 -1.778545096267546626e+02 2.715956541454907835e+00
3.696223644369037515e+02 -1.809997506462407557e+02 2.727729965446196392e+00
3.700689811624295089e+02 -1.841410505017204855e+02 2.740179833367105910e+00
3.704837133137562546e+02 -1.871631169814297948e+02 2.744423784026804647e+00
3.709469037700824856e+02 -1.900925885404744804e+02 2.723145589669719868e+00
3.712703005045698887e+02 -1.924103263266057411e+02 2.731545393183083981e+00
3.714443341512321126e+02 -1.940480909127790028e+02 2.735127662419768679e+00
3.716330258120077588e+02 -1.954861934064493880e+02 2.734194321953231643e+00
3.717637479280854791e+02 -1.964619253236981535e+02 2.723364980620570641e+00
3.721048487817366777e+02 -1.991450202327640966e+02 2.610886304239917521e+00
3.724699349285605194e+02 -2.008274668594530681e+02 2.560370426817592637e+00
3.725598602426726416e+02 -2.003609610999590984e+02 2.570562362809605705e+00
3.729308208715559090e+02 -2.006053196096356430e+02 2.640581918019110130e+00
3.737441932919960550e+02 -2.012493536772599043e+02 2.609937194067151633e+00
3.748364071181438248e+02 -2.019117910403724352e+02 2.642260850791316340e+00
3.762133204029719877e+02 -2.023200827633146730e+02 2.618523738541499668e+00
3.779153623067861645e+02 -2.024113177964708257e+02 2.596109147877275092e+00
3.800487836007202986e+02 -2.022799125700138916e+02 2.628017421484581284e+00
3.826141583994819371e+02 -2.018369895212566689e+02 2.659408743937033304e+00
3.857006949698609333e+02 -2.013798587053138647e+02 2.717577136073459521e+00
3.892810692977481608e+02 -2.009345136865395602e+02 2.780074762205915206e+00
3.932279899175326250e+02 -2.002693037952049622e+02 2.818843471342331153e+00
3.974332827159175281e+02 -1.996476178987662422e+02 2.867644416591006440e+00
4.017449008327099023e+02 -1.989315555195106526e+02 2.882917127749688557e+00
4.060140741869836347e+02 -1.981981854041949589e+02 2.868948942602711050e+00
4.102481400954477522e+02 -1.974917295713169949e+02 2.866323061631633973e+00
4.144302893553758054e+02 -1.968865163899722575e+02 2.879790305225245373e+00
4.184103339719182486e+02 -1.963287589333716880e+02 2.843086485500151639e+00
4.219405237914711506e+02 -1.958304264490870992e+02 2.817544991700008605e+00
4.249032601182606186e+02 -1.954042796969551716e+02 2.824090156590323808e+00
4.273442552791353251e+02 -1.950479785805909501e+02 2.831563575181921699e+00
4.292740790317297410e+02 -1.947664772902180061e+02 2.836190447282837646e+00
4.307219209163069991e+02 -1.945749893779559443e+02 2.839707236202763330e+00
4.319542244533838016e+02 -1.944121353820751210e+02 2.841857513603051721e+00
4.331283531696931846e+02 -1.942954947868688009e+02 2.844378778543178221e+00
4.344282647426999233e+02 -1.941409355604680229e+02 2.852525916602891787e+00
4.359538160553894386e+02 -1.940148291497203843e+02 2.873153568892233167e+00
4.377744021127828660e+02 -1.938294541655586727e+02 2.894242944348468960e+00
4.401406979645719844e+02 -1.935782629107471564e+02 2.947358694244570643e+00
4.428744737887394081e+02 -1.932698910940391102e+02 2.973851167772244342e+00
4.459141731707996996e+02 -1.928938035348713527e+02 2.991291929571625818e+00
4.493520240885042085e+02 -1.924433657427960895e+02 3.007500523680816329e+00
4.531717858774349565e+02 -1.919227644257294969e+02 3.023825457939005812e+00
4.572694707920409201e+02 -1.913657836374437125e+02 3.031637594637428101e+00
4.616782057590884278e+02 -1.908214497194393857e+02 3.041371697107617234e+00
4.660303193481334461e+02 -1.902940873348085802e+02 3.052241289216877540e+00
4.703660716156905437e+02 -1.897761642510104707e+02 3.062639987979259182e+00
4.744148358344930898e+02 -1.892197657603532548e+02 3.082065983821454136e+00
4.781306204612492934e+02 -1.886280877075184037e+02 3.063447735932962157e+00
4.814480580748313514e+02 -1.880940748669842435e+02 3.030149172606882324e+00
4.843798840049059322e+02 -1.876452332020610072e+02 2.995925766949264712e+00
4.872660964550985341e+02 -1.872621514588423963e+02 2.970947317298857193e+00
4.903019007026185818e+02 -1.869164573401633049e+02 2.945887387544183333e+00
4.928355660299488932e+02 -1.866431346401736562e+02 2.939967220580487872e+00
4.950203728869935844e+02 -1.863626452783221623e+02 2.936700125411675355e+00
4.972256753166469707e+02 -1.860534920216870205e+02 2.927623500615404328e+00
4.990880292775191833e+02 -1.857200140208650794e+02 2.935055957726858455e+00
5.011979300850905474e+02 -1.853863481778202811e+02 2.937571594671565478e+00
5.040367228850247443e+02 -1.849373948030335839e+02 2.907839381751573526e+00
5.066396761461159599e+02 -1.845442460648457654e+02 2.897939984997660812e+00
5.093311532261142816e+02 -1.841162685849809861e+02 2.892607168071918533e+00
5.123619968397381399e+02 -1.834895379565267888e+02 2.901452104234861107e+00
5.160582993729112786e+02 -1.825508575338386663e+02 2.909715992768520998e+00
5.194496523560850392e+02 -1.815845945561358121e+02 2.925233360882989686e+00
5.230740040559276167e+02 -1.807120536257675667e+02 2.944989542830911855e+00
5.267377742777750882e+02 -1.800213178141274284e+02 2.995668935255606069e+00
5.303905533672869979e+02 -1.794490698651030698e+02 3.078986006376551288e+00
5.346353978076397198e+02 -1.788464211832849458e+02 3.060328529025152733e+00
5.388473885561038514e+02 -1.782223246600896402e+02 3.014190345008348704e+00
5.430121483264208564e+02 -1.775840873029403042e+02 2.973105299763354470e+00
5.470664324953309006e+02 -1.769608189460456629e+02 2.922941363835557027e+00
5.508023392402660647e+02 -1.764082522787683729e+02 2.881595043767827491e+00
5.541117778789256363e+02 -1.759385406599416797e+02 2.841270318006408946e+00
5.570616981704498585e+02 -1.755204774854313143e+02 2.826459879011498089e+00
5.597733350269427319e+02 -1.751269267884795227e+02 2.847962968840603626e+00
5.621548374624615008e+02 -1.748285118814482928e+02 2.860064852297947713e+00
5.641202379044066220e+02 -1.746790232708555379e+02 2.879766831265977434e+00
5.645004677985834860e+02 -1.749830209286959359e+02 2.991421475585668954e+00
5.657971147249760406e+02 -1.751554082764303075e+02 3.030494546143929213e+00
5.667563646131372934e+02 -1.754827206760634510e+02 3.112961548735035944e+00
5.680230095592777388e+02 -1.759247121252722650e+02 3.140851694254533477e+00
5.693207654632907406e+02 -1.766032593991917850e+02 3.150508508421537623e+00
5.705344383750896213e+02 -1.771335200114398276e+02 3.133478950125584195e+00
5.719528727973547575e+02 -1.775275608615554290e+02 3.095464806027487192e+00
5.734163917599902334e+02 -1.777597332888332460e+02 3.063976547682650597e+00
5.744365597016727634e+02 -1.776715641335066778e+02 3.074252444686213614e+00
5.752316889629273646e+02 -1.774185179095226204e+02 3.064384934516084957e+00
5.762637333859178170e+02 -1.768825552207009650e+02 3.036887615480298397e+00
5.778660958398855882e+02 -1.759626167527272855e+02 2.975831127263314002e+00
5.791524050046423326e+02 -1.750485533462277772e+02 2.996541413574671964e+00
5.805626654317921975e+02 -1.744671857367438577e+02 3.196503803630257323e+00
5.825581442655048932e+02 -1.737158068928637249e+02 3.253815174652595843e+00
5.849804444768151370e+02 -1.730517569997529961e+02 3.364285646802739116e+00
5.878110101412303266e+02 -1.727253420544127778e+02 3.636971296061853209e+00
5.913390438764038208e+02 -1.718424439733016982e+02 3.690578765857497778e+00
5.954615625802376826e+02 -1.708389239730797726e+02 3.810530675791843791e+00
5.997143756989389658e+02 -1.701443942367254181e+02 3.846187713130961860e+00
6.040657174784155359e+02 -1.696867931069862152e+02 3.888961245360566199e+00
6.085960130097805632e+02 -1.691274037377913828e+02 3.915829089769681026e+00
6.131319489571644681e+02 -1.687026442469185099e+02 3.975072997885611414e+00
6.176634401888162529e+02 -1.681452743901161853e+02 4.018784100828937333e+00
6.221251418936975597e+02 -1.675757100835716926e+02 4.054901962580831132e+00
6.265016491152293838e+02 -1.669134929890998080e+02 4.095182664317548848e+00
6.305523359883242165e+02 -1.662592373634386718e+02 4.105797024879354495e+00
6.340900957912317608e+02 -1.657004769834277909e+02 4.125074419789864777e+00
6.370165581961344969e+02 -1.652660036267310488e+02 4.162339845398037141e+00
6.393381693699926700e+02 -1.649850212579574702e+02 4.212447524419797418e+00
6.411993534303616116e+02 -1.648957281372219086e+02 4.258609858737625764e+00
6.428587161448302822e+02 -1.650289715269396709e+02 4.301719137742771260e+00
6.447576062523678502e+02 -1.648497196744229711e+02 4.191103210062455453e+00
6.465929380477674613e+02 -1.654156115917411114e+02 4.108484971196321389e+00
6.479186695328874066e+02 -1.662583408261348552e+02 4.160813219199403612e+00
6.495107518217700999e+02 -1.678127374654305015e+02 3.764605729355850361e+00
6.510313479034699640e+02 -1.699805606219242975e+02 3.788463445369018245e+00
6.523982584533514455e+02 -1.727405184223298704e+02 3.792777678060541557e+00
6.534529748330767234e+02 -1.760673437738637688e+02 3.825026727413174843e+00
6.542211950450656559e+02 -1.797074679604120604e+02 3.896279933314640953e+00
6.546980341705411774e+02 -1.839697465199599549e+02 3.985892799764656491e+00
6.551911143656061540e+02 -1.884946597044015277e+02 4.037876428067896484e+00
6.557535863203679583e+02 -1.933236830141010216e+02 4.050455128019125439e+00
6.564202698760095700e+02 -1.983666428766176750e+02 4.054003608827272842e+00
6.571768278671493135e+02 -2.035571705368122934e+02 4.072857815549424387e+00
6.579514284800867472e+02 -2.088684174082241043e+02 4.106144950370403279e+00
6.587420482502939194e+02 -2.142385566740150296e+02 4.129550291971667342e+00
6.594790892642466815e+02 -2.196632002552985909e+02 4.126762294788548502e+00
6.602239615904323955e+02 -2.251638121018403638e+02 4.112978908466362604e+00
6.610193872955893539e+02 -2.307320538878982461e+02 4.142965816019417602e+00
6.618397333819546020e+02 -2.363584186321816674e+02 4.181490290846978652e+00
6.626587431942369903e+02 -2.419802986544488874e+02 4.178274699329882935e+00
6.634709076575370545e+02 -2.475672444850083878e+02 4.175358904158464668e+00
6.642813271303249394e+02 -2.531049907040504650e+02 4.168341039060941888e+00
6.650614413943518457e+02 -2.585670481295213676e+02 4.174557081777045653e+00
6.658100876795867862e+02 -2.639258808327343218e+02 4.178709905808015712e+00
6.665646572701427885e+02 -2.691808309109121637e+02 4.172118566037720022e+00
6.673288407493172372e+02 -2.744095597796036259e+02 4.174090419192959089e+00
6.681056223078775247e+02 -2.796337199739534185e+02 4.164034003372119486e+00
6.688899143041535353e+02 -2.848908418182654145e+02 4.180366257955692610e+00
6.696515885420716359e+02 -2.901866823841105543e+02 4.191959562861369726e+00
6.703724616649201380e+02 -2.954949466560200904e+02 4.205251834454857729e+00
6.710948303897375808e+02 -3.008059182380923744e+02 4.202990519043884987e+00
6.718151589054551778e+02 -3.061044472209468381e+02 4.202761697477389369e+00
6.725358523773888919e+02 -3.113450435981608848e+02 4.207136942175005778e+00
6.732728068498972789e+02 -3.165208035661126473e+02 4.212199395811558666e+00
6.740303688868463041e+02 -3.216437753385790188e+02 4.204286077835408975e+00
6.748018347719701069e+02 -3.267478869490195166e+02 4.206903939994701247e+00
6.755829030711449832e+02 -3.318666829995797798e+02 4.208500111225841778e+00
6.763372294397880751e+02 -3.369474762610897187e+02 4.216921472756001599e+00
6.770686704238464699e+02 -3.420239310615478416e+02 4.211487685063850961e+00
6.777872485539087393e+02 -3.471789324212186898e+02 4.199522579317144455e+00
6.784674040818631511e+02 -3.522160083511150788e+02 4.201108682104702119e+00
6.791359460230537479e+02 -3.572191522658742997e+02 4.202693088922185183e+00
6.797936348316211479e+02 -3.621486756125261763e+02 4.184847964352552019e+00
6.804301053820246352e+02 -3.669971078897941652e+02 4.184436579223363317e+00
6.810549046978260321e+02 -3.717489690068450727e+02 4.179639527898009632e+00
6.816788375789097927e+02 -3.763603986088339184e+02 4.182681716484943024e+00
6.824387513553314193e+02 -3.808413849597313288e+02 4.197216749634771205e+00
6.835737415290209356e+02 -3.851416953561891887e+02 4.211853769223886879e+00
6.852132498482468463e+02 -3.893336276770788800e+02 4.213716875099350112e+00
6.874423045314612182e+02 -3.940461705602858160e+02 4.171001515469819232e+00
6.902663343970461938e+02 -4.001758927268992352e+02 4.022030703686445108e+00
6.930849010096032998e+02 -4.041444190883253214e+02 4.004873627316531071e+00
6.958614202701733120e+02 -4.078410626656706768e+02 4.002700004271190437e+00
6.984081481403594580e+02 -4.116033689548695520e+02 4.002277031602112345e+00
7.004487777815564868e+02 -4.154023204030129364e+02 4.050151158456912981e+00
7.020652635556481300e+02 -4.195375542897077139e+02 4.072708422356540403e+00
7.032138750183195270e+02 -4.239409959290910024e+02 4.113753269883756225e+00
7.039465006363542443e+02 -4.285839340398131867e+02 4.164138119942863092e+00
7.043991044153142411e+02 -4.335103699148625083e+02 4.197953996307634661e+00
7.045832191665780329e+02 -4.384990373650561537e+02 4.192444474791346742e+00
7.046714695945153153e+02 -4.435859537754045618e+02 4.173030353444603158e+00
7.047417918402269379e+02 -4.486851008278820245e+02 4.186437990347552152e+00
7.047067736740758619e+02 -4.536667316898135596e+02 4.216713381624962231e+00
7.044879662873174766e+02 -4.581113973540278153e+02 4.230956964836691370e+00
7.038358727318025103e+02 -4.617920883582285683e+02 4.249499407621003755e+00
7.026713885079436750e+02 -4.648054240316481582e+02 4.223948302564901169e+00
7.008970578699390899e+02 -4.673446628704501791e+02 4.253768756528907957e+00
6.985804282139108636e+02 -4.693628051635651559e+02 4.254044578209267513e+00
6.957581257835024644e+02 -4.708510440039170248e+02 4.244459486964558437e+00
6.927541672849906718e+02 -4.712931086880716975e+02 4.416366603550584635e+00
6.895045121895755074e+02 -4.718132769585046731e+02 4.387608470184753529e+00
6.862430580344679356e+02 -4.722099588566118769e+02 4.352564447387062607e+00
6.830765308870279569e+02 -4.725356165946641909e+02 4.317586854789236206e+00
6.799799463975858771e+02 -4.728748230104645813e+02 4.275268818463000109e+00
6.769264681143774851e+02 -4.731555288312363245e+02 4.230002572119231807e+00
6.739257465220362064e+02 -4.735546748330351079e+02 4.217106964623402732e+00
6.708978483458419078e+02 -4.738832615029917861e+02 4.201376597920294387e+00
6.678120614957737189e+02 -4.743378685112332391e+02 4.184108775402241243e+00
6.647013304294471254e+02 -4.748357255258973169e+02 4.176168539291311710e+00
6.614295457541605856e+02 -4.754770712491054496e+02 4.208165786709601619e+00
6.580438334518703414e+02 -4.760195425605645028e+02 4.245634248842004688e+00
6.543960125718243717e+02 -4.764262105787551604e+02 4.290747193827293415e+00
6.503920710599720678e+02 -4.767619049587264612e+02 4.311794601607027211e+00
6.463624741478197393e+02 -4.769235201185663868e+02 4.300483218891177906e+00
6.422194308753093992e+02 -4.769379195260418669e+02 4.255266917985970565e+00
6.383748368251343663e+02 -4.764624897959296277e+02 4.308892059699883426e+00
6.343503975235947792e+02 -4.755811265844169498e+02 4.359796869124573426e+00
6.304566559090793589e+02 -4.742274370700437771e+02 4.376989500047376858e+00
6.261032869413862727e+02 -4.727418764207804429e+02 4.339160439308409778e+00
6.224644549349027329e+02 -4.709690066632393837e+02 4.312006882840445421e+00
6.189460373642112927e+02 -4.690622191742184555e+02 4.348969058079029892e+00
6.151750786822805139e+02 -4.670758774885378557e+02 4.324105928823893663e+00
6.116117805295406242e+02 -4.650647110269993050e+02 4.325829386738218929e+00
6.080136147651121519e+02 -4.631898309119556529e+02 4.297159826412650929e+00
6.044171801058404299e+02 -4.614904724942839493e+02 4.259282316572092775e+00
6.008174129223242517e+02 -4.598508215370787866e+02 4.239913928000747845e+00
5.972136638799553339e+02 -4.582175935539912075e+02 4.245007714326781922e+00
5.935969186083545992e+02 -4.566130010078339865e+02 4.265029159294332572e+00
5.899085553808555460e+02 -4.550886217591555010e+02 4.280696787153293492e+00
5.861366344268298008e+02 -4.535739617981092806e+02 4.304000982668304331e+00
5.823570482407221789e+02 -4.520506503340042173e+02 4.278026208062540192e+00
5.786092391744632550e+02 -4.505214809288312949e+02 4.272789001665836750e+00
5.749512611172707466e+02 -4.489689155405023371e+02 4.273210627121170724e+00
5.714428913245313879e+02 -4.473712111826237106e+02 4.271742867788119291e+00
5.679285785157186410e+02 -4.456793915684475564e+02 4.251103473076662809e+00
5.644913550956938479e+02 -4.440316471938319296e+02 4.244706565005321508e+00
5.610151558219563412e+02 -4.423379851090508055e+02 4.247886014860336346e+00
5.574217778888040584e+02 -4.405669221468046999e+02 4.272101279388436090e+00
5.536643064973309265e+02 -4.386849123532509225e+02 4.299266237300195748e+00
5.498022487133742970e+02 -4.367458457294345067e+02 4.309406412126602248e+00
5.458571020372415887e+02 -4.348207562164684532e+02 4.322797092797032725e+00
5.418038107414946580e+02 -4.329222846495089811e+02 4.315535878745321519e+00
5.375560446418968468e+02 -4.309548114393377887e+02 4.303614508052380216e+00
5.333215177760363304e+02 -4.289129379652953844e+02 4.343914579010452748e+00
5.290354464698541506e+02 -4.267375232875232882e+02 4.354738981569164835e+00
5.245449116979102655e+02 -4.244258646225887333e+02 4.338184616691298956e+00
5.200105125835838180e+02 -4.220685029426701362e+02 4.362743094139017508e+00
5.153582134212418850e+02 -4.196946520249838954e+02 4.395668030639894752e+00
5.106164373587616296e+02 -4.173102484375268659e+02 4.392150645783875262e+00
5.059208413308178365e+02 -4.150067657439471986e+02 4.397172991725449620e+00
5.010540131566473292e+02 -4.126477688905169430e+02 4.393774722104861752e+00
4.962425330244246879e+02 -4.103712673775394819e+02 4.398125665583621391e+00
4.914143984881684446e+02 -4.081325829710685866e+02 4.388928042324517165e+00
4.865765690385630364e+02 -4.059071434090981256e+02 4.380867526440733961e+00
4.821612178629025038e+02 -4.039013595789576812e+02 4.406562382112176657e+00
4.782211259296185517e+02 -4.021249803819675890e+02 4.402279172420848319e+00
4.746950853961955659e+02 -4.005059462283330163e+02 4.388969441475680355e+00
4.710351933607907426e+02 -3.987137502405856821e+02 4.383289361106097459e+00
4.673230893260106882e+02 -3.969672785885570647e+02 4.401474718195428792e+00
4.634489675082826921e+02 -3.951930264067094640e+02 4.410078603618564408e+00
4.595615636431734288e+02 -3.933549809772226240e+02 4.439617218252529973e+00
4.555356343471178775e+02 -3.914221554611792726e+02 4.461940451976205146e+00
4.514213125269564557e+02 -3.894596025307133118e+02 4.475581961630757277e+00
4.472615102510608835e+02 -3.874297172145919603e+02 4.492594380506454321e+00
4.426350434827607501e+02 -3.851064133142742776e+02 4.467619063474495000e+00
4.380814243841340954e+02 -3.828120856273769732e+02 4.453532157711173944e+00
4.334823230125735449e+02 -3.805128783189953765e+02 4.464155478932694265e+00
4.287322253136529184e+02 -3.781750973435991341e+02 4.507435695688759125e+00
4.238623718941558423e+02 -3.758142613433027464e+02 4.550387900388576767e+00
4.188213315230772764e+02 -3.733826297279540540e+02 4.531001598691913657e+00
4.138835594802040418e+02 -3.710071088740796768e+02 4.523406528860798304e+00
4.090208108475761151e+02 -3.686457097701481871e+02 4.550385127916323214e+00
4.042554504057856661e+02 -3.663280738694404590e+02 4.581891179968432759e+00
3.995921840132278930e+02 -3.640674678747910207e+02 4.620214541115482909e+00
3.950592699726429942e+02 -3.618643101115330296e+02 4.649764002032952703e+00
3.906812566730856133e+02 -3.597001708120370154e+02 4.654655662947300598e+00
3.862528123878571478e+02 -3.574717495705494343e+02 4.623189882800328832e+00
3.820066340936610345e+02 -3.553509458947012263e+02 4.607867475804847679e+00
3.780041014778126396e+02 -3.533763414947010233e+02 4.611989681189715640e+00
3.739359192728260837e+02 -3.513973485367823173e+02 4.594248716437752122e+00
3.701234475597478308e+02 -3.495448726329433953e+02 4.592277109013817693e+00
3.663182408863584669e+02 -3.477261021063185922e+02 4.598802887224334057e+00
3.624855881168796827e+02 -3.460643735534264351e+02 4.634945759227185214e+00
3.585965575530938736e+02 -3.448493937251507759e+02 4.699536309021418390e+00
3.545128354446722483e+02 -3.441557067942272852e+02 4.762185863201859881e+00
3.466108646814267900e+02 -3.421357911131041760e+02 4.510271185092017632e+00
3.422840653344300677e+02 -3.421648290540146036e+02 4.504316526060976322e+00
3.383114476121401140e+02 -3.423412272340338518e+02 4.496134213171568028e+00
3.348999126366272776e+02 -3.424275273963959876e+02 4.535870069908627400e+00
3.316566042147279632e+02 -3.419930057416125351e+02 4.576707661320376985e+00
3.286965233750456150e+02 -3.409481625380757350e+02 4.607608844919941937e+00
3.261232634821582224e+02 -3.392984592931624661e+02 4.646191313045884286e+00
3.240485895107764236e+02 -3.371254281191922928e+02 4.686794874683889667e+00
3.227034395426234710e+02 -3.347887867490576923e+02 4.733761279968804025e+00
3.220439197548624293e+02 -3.327498840075612065e+02 4.751944018223582589e+00
3.218341692020761116e+02 -3.309373135180877057e+02 4.745810707659558147e+00
3.220690801432332933e+02 -3.292280014023730814e+02 4.735728806612119257e+00
3.227541667124640981e+02 -3.276909675034228258e+02 4.719280309590591749e+00
3.239824454117620576e+02 -3.262996469198162686e+02 4.705411423121925729e+00
3.257143837583385562e+02 -3.250920803437747395e+02 4.675800048607802850e+00
3.279010349716011206e+02 -3.241648574313961717e+02 4.619880187162114460e+00
3.302354638510313407e+02 -3.234928955106723265e+02 4.586401764572830331e+00
3.332666132175953635e+02 -3.229153143739490588e+02 4.552867507097700717e+00
3.366717290647299592e+02 -3.223731323571798271e+02 4.592450242841825236e+00
3.403205217374548397e+02 -3.218011138077501414e+02 4.610090721671491032e+00
3.442325947326942241e+02 -3.212466660701557544e+02 4.622626671863984349e+00
3.484415612742633357e+02 -3.206780764580612981e+02 4.580915455236949541e+00
3.529828431620119318e+02 -3.200809729030414701e+02 4.524627174608453650e+00
3.576426521500133617e+02 -3.194698128186285544e+02 4.468903218858956805e+00
3.621745076620408668e+02 -3.188138121945136731e+02 4.472309055865661520e+00
3.670378353701248102e+02 -3.180072907382888729e+02 4.378888664337567960e+00
3.716419376814824318e+02 -3.172924264370237779e+02 4.346583428947063510e+00
3.764830881845409749e+02 -3.165098491743809745e+02 4.249421305840308527e+00
3.813302050771862923e+02 -3.157514596916510072e+02 4.144522297715854897e+00
3.861422386866557872e+02 -3.150233507315046495e+02 4.046375205043902135e+00
3.909298858649044632e+02 -3.142693952099002104e+02 4.033302189787264069e+00
3.955769550838527380e+02 -3.135249226433151648e+02 3.900106463795240952e+00
4.004652210340955207e+02 -3.127449251705691609e+02 3.910637358112002193e+00
4.054285222149190986e+02 -3.119611355931292564e+02 3.925286941650267813e+00
4.104567691542425791e+02 -3.111639722923436580e+02 3.936369943946385064e+00
4.154943465688737660e+02 -3.103560819201805430e+02 3.962709727838952922e+00
4.204693690692715791e+02 -3.095469456899640477e+02 3.951123275091833253e+00
4.253775704290265480e+02 -3.087480912590015691e+02 3.952169630570395054e+00
4.302050429486360485e+02 -3.079741047042556374e+02 3.945955330243368753e+00
4.348799309411954823e+02 -3.073065152078225992e+02 3.991616323200928740e+00
4.394390154070677568e+02 -3.065740335873564391e+02 4.015726283007236219e+00
4.440366402836771726e+02 -3.058219583522926541e+02 4.013165117573492147e+00
4.485554092860871265e+02 -3.051111816399770191e+02 4.026869166423087343e+00
4.529604282652431948e+02 -3.044456228305080003e+02 4.018888333784877531e+00
4.573751198040047825e+02 -3.037350425416021267e+02 4.057786426937915358e+00
4.615468521473781038e+02 -3.030589406625486504e+02 4.025247065294686344e+00
4.657977462698971749e+02 -3.023494240952130099e+02 4.003097848339881359e+00
4.700248798467685560e+02 -3.016599769180593853e+02 3.994627852268985535e+00
4.741610956262777563e+02 -3.009712593094980662e+02 3.988421877999883236e+00
4.785034341281047432e+02 -3.002495413358628866e+02 3.994273227447594277e+00
4.827764534936952714e+02 -2.995451709435608336e+02 4.003421945780847757e+00
4.869238149428566089e+02 -2.988735500859542640e+02 4.027809590791531669e+00
4.910033582978936124e+02 -2.982540178452218242e+02 4.022571510013595031e+00
4.952413469118983471e+02 -2.975867323124855943e+02 4.027485169673577836e+00
4.993728794983650801e+02 -2.969533990001717711e+02 3.991826832968024874e+00
5.034288205436009775e+02 -2.963391687481661165e+02 4.000263801474721603e+00
5.071711998794345391e+02 -2.958143783574683425e+02 4.003577726545771043e+00
5.110850840476318240e+02 -2.952616817760061849e+02 3.993636242355050214e+00
5.147461886242277842e+02 -2.947853909581809830e+02 4.022075310972350159e+00
5.185803539064246479e+02 -2.942502079320539110e+02 4.053092573941866839e+00
5.226813983334143359e+02 -2.936578254371360686e+02 4.055241853518348094e+00
5.267761384120615276e+02 -2.929976622305981095e+02 4.074596040576950351e+00
5.317400519401788870e+02 -2.921023835992402837e+02 4.082899004352625205e+00
5.361733742947687915e+02 -2.913494297309564445e+02 4.068544307709330177e+00
5.413698638278451654e+02 -2.904338628914076139e+02 4.033043634677014211e+00
5.458977166364041977e+02 -2.896988157006939559e+02 4.059628869282884800e+00
5.502834774442238768e+02 -2.889963556239451350e+02 4.064881707668055455e+00
5.545088146022899309e+02 -2.883132971992035891e+02 4.047466592804727092e+00
5.587280013548243005e+02 -2.876473644849326092e+02 4.017626696152527543e+00
5.626955450864680870e+02 -2.870183494099701988e+02 3.973949913299444692e+00
5.663634061512616427e+02 -2.864085062495252032e+02 3.938463979118814517e+00
5.687622022803743675e+02 -2.861320131362419374e+02 3.939042885611211631e+00
5.714241238975610031e+02 -2.858867463992809803e+02 3.948409208301981721e+00
5.761780114703055915e+02 -2.852340337524806273e+02 3.886802909542695250e+00
5.782876259263002794e+02 -2.851348178537870695e+02 3.936006504247503646e+00
5.806866615574849675e+02 -2.848824528441673465e+02 3.931580384977666931e+00
5.822292310826991297e+02 -2.846336004205390395e+02 3.963118261792593966e+00
5.837164278818775074e+02 -2.841750411080600429e+02 3.981328533782128254e+00
5.845366976181920791e+02 -2.836245842681374825e+02 4.017942404811933876e+00
5.860391304026053376e+02 -2.827404389282328907e+02 4.042097757841034422e+00
5.883542332345871273e+02 -2.815389603318399168e+02 4.143379493235981315e+00
5.895491881280913731e+02 -2.798253047118404879e+02 4.104553058339396543e+00
5.904554127582467800e+02 -2.776293658219504437e+02 4.049925370517821754e+00
5.908715487146183705e+02 -2.748491337779759647e+02 4.002553778959601516e+00
5.919569866699770273e+02 -2.717430998835079095e+02 4.166933011288208810e+00
5.913089517265766517e+02 -2.679938965872207746e+02 4.216990728197471228e+00
5.906543687604917068e+02 -2.636789515851655779e+02 4.253280191304163793e+00
5.896865238698354688e+02 -2.588684962319775309e+02 4.276397333445316917e+00
5.887865409253720372e+02 -2.535566950097149856e+02 4.309055409876687115e+00
5.875677131308599428e+02 -2.478828334940596392e+02 4.292520141389943866e+00
5.866593113063303235e+02 -2.419715367331390325e+02 4.327270271358335307e+00
5.856814716055695271e+02 -2.360728942231225176e+02 4.292290905748823882e+00
5.847211087465049104e+02 -2.302154450555644587e+02 4.254583294888178102e+00
5.837651655964731390e+02 -2.244124444071497919e+02 4.222055425864677858e+00
5.828196830346640809e+02 -2.186605689906330952e+02 4.195442245798876257e+00
5.819162954208841256e+02 -2.129632392101380844e+02 4.186264044671729856e+00
5.810286447730915143e+02 -2.073273400219074460e+02 4.202049669681766630e+00
5.801552714576013159e+02 -2.017600438744782707e+02 4.213540615953446533e+00
5.792668009645479970e+02 -1.962535769321005716e+02 4.223422509762092325e+00
5.782707553417518511e+02 -1.908582645335040695e+02 4.187873910935884680e+00
5.771104456406213785e+02 -1.855904790608168753e+02 4.168730207541982757e+00
5.758042891555841152e+02 -1.804445101473045838e+02 4.156039731929132230e+00
5.744893361858515846e+02 -1.753706115083831207e+02 4.235019085120296012e+00
5.732511016100032748e+02 -1.703137845220823294e+02 4.285562838322000800e+00
5.720839229523930953e+02 -1.653000824249153311e+02 4.240448861888934218e+00
5.710904954215874341e+02 -1.601598282224723562e+02 4.200965982068126436e+00
5.702640292911070219e+02 -1.549941964841299296e+02 4.221907310986834361e+00
5.694742072588777546e+02 -1.494466823122107826e+02 4.225641526422855954e+00
5.686586881603071788e+02 -1.439059138367269099e+02 4.230968690121840403e+00
5.678220730973002901e+02 -1.384283128888105807e+02 4.219517819955840743e+00
5.669737196935184329e+02 -1.330228613357255085e+02 4.218296150931001520e+00
5.661492589174368959e+02 -1.276970298381650792e+02 4.214789480710010139e+00
5.653464299643821960e+02 -1.224670966609829037e+02 4.208816304567467803e+00
5.645597139466265162e+02 -1.173334060330786457e+02 4.206189894006833185e+00
5.638050460400394286e+02 -1.122389059927239288e+02 4.201211893451836765e+00
5.630519947755745989e+02 -1.072053221551478970e+02 4.180402470740061105e+00
5.623047280420315701e+02 -1.022229165967956561e+02 4.167542881112854758e+00
5.615821552080475385e+02 -9.730317831513208660e+01 4.148108895339336577e+00
5.608986348030089175e+02 -9.247440038823032182e+01 4.128670925069219066e+00
5.602414082995557010e+02 -8.790846163046290940e+01 4.121663779994253929e+00
5.596329452156585376e+02 -8.369696767380291647e+01 4.116975425342058514e+00
5.590676926290539086e+02 -7.980104114100275581e+01 4.118622683832072084e+00
5.585804495491776152e+02 -7.623775501151956746e+01 4.120088400190235589e+00
5.582698530868600528e+02 -7.307788747528016415e+01 4.125054885506678204e+00
5.580948138106631404e+02 -6.979103448954703026e+01 4.116194080144696343e+00
5.580716542137292890e+02 -6.652592414713083713e+01 4.111512132535628083e+00
5.581755259266377607e+02 -6.398510691878831835e+01 4.125987739728236292e+00
5.583619588087251486e+02 -6.190086670381819545e+01 4.146655238895077034e+00
5.586036671804104117e+02 -5.972855029335433130e+01 4.143445651632915450e+00
5.589420919765576627e+02 -5.808336044715102275e+01 4.197405667388375505e+00
5.593390070072308617e+02 -5.664727692810856041e+01 4.191708225476925342e+00
5.595267451585175422e+02 -5.611828376455697054e+01 4.180148951353892528e+00
5.595362630917275055e+02 -5.627252276288487565e+01 4.237888522884271758e+00
5.595644610530788441e+02 -5.627927616778089970e+01 4.290615185618654515e+00
5.595875776850584771e+02 -5.625136589697110878e+01 4.331768544913011887e+00
5.596255568982637669e+02 -5.618247645727325335e+01 4.376245215411451284e+00
5.596973365181149802e+02 -5.603137630375871225e+01 4.414735193302813165e+00
5.598906497999927296e+02 -5.566572231345933375e+01 4.450033792870948801e+00
5.602894681445910692e+02 -5.515887061396782798e+01 4.499472776168672361e+00
5.609947159740872848e+02 -5.438629875623765031e+01 4.570043227060025082e+00
5.622827993581159944e+02 -5.322156207345150136e+01 4.651278632560342352e+00
5.642223920706485387e+02 -5.195276730820226163e+01 4.733688365197191494e+00
5.667579595766003422e+02 -5.079816885613552557e+01 4.785115852218711829e+00
5.698166985103831621e+02 -4.981897523078536949e+01 4.847055482368205936e+00
5.733509303977984928e+02 -4.900532957140906376e+01 4.900521121439539662e+00
5.772246557081085712e+02 -4.870112971799869683e+01 4.940239972915403399e+00
5.814740201286570027e+02 -4.806265067163771931e+01 4.986179680224565480e+00


==> 09gt.txt <==
x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.490927040576934814e-01 -5.922274664044380188e-02 1.011657714843750000e-02
6.722962260246276855e-01 -2.858473062515258789e-01 3.927612304687500000e-02
9.185870885848999023e-01 -4.086546003818511963e-01 5.166625976562500000e-02
1.434639215469360352e+00 -6.874331831932067871e-01 8.502197265625000000e-02
1.683160901069641113e+00 -8.258686661720275879e-01 9.854125976562500000e-02
2.218497991561889648e+00 -1.130728483200073242e+00 1.191406250000000000e-01
2.779452323913574219e+00 -1.447861433029174805e+00 1.402587890625000000e-01
3.062669515609741211e+00 -1.603042006492614746e+00 1.557922363281250000e-01
3.696673631668090820e+00 -1.927643060684204102e+00 1.875305175781250000e-01
4.015887737274169922e+00 -2.082811355590820312e+00 2.025604248046875000e-01
4.723783016204833984e+00 -2.397549152374267578e+00 2.383880615234375000e-01
5.492854118347167969e+00 -2.674489974975585938e+00 2.795104980468750000e-01
5.880591869354248047e+00 -2.804464340209960938e+00 2.987213134765625000e-01
6.737391471862792969e+00 -3.081244468688964844e+00 3.384094238281250000e-01
7.167379856109619141e+00 -3.212315797805786133e+00 3.559570312500000000e-01
8.113633155822753906e+00 -3.486483573913574219e+00 3.980102539062500000e-01
9.116625785827636719e+00 -3.773123979568481445e+00 4.529571533203125000e-01
9.613285064697265625e+00 -3.905752420425415039e+00 4.799194335937500000e-01
1.069812583923339844e+01 -4.178891181945800781e+00 5.411682128906250000e-01
1.127975082397460938e+01 -4.325694561004638672e+00 5.879669189453125000e-01
1.237052917480468750e+01 -4.586935997009277344e+00 6.670684814453125000e-01
1.357649040222167969e+01 -4.845770835876464844e+00 7.507476806640625000e-01
1.423030185699462891e+01 -4.976337432861328125e+00 7.888946533203125000e-01
1.546819019317626953e+01 -5.209055423736572266e+00 8.699035644531250000e-01
1.616839218139648438e+01 -5.335800647735595703e+00 9.233703613281250000e-01
1.754341888427734375e+01 -5.566348552703857422e+00 1.059982299804687500e+00
1.821550750732421875e+01 -5.667294502258300781e+00 1.138351440429687500e+00
1.966514587402343750e+01 -5.871028423309326172e+00 1.319808959960937500e+00
2.116069412231445312e+01 -6.073861598968505859e+00 1.529617309570312500e+00
2.188750839233398438e+01 -6.166654109954833984e+00 1.633819580078125000e+00
2.360272979736328125e+01 -6.368165969848632812e+00 1.881347656250000000e+00
2.421462059020996094e+01 -6.424169063568115234e+00 1.975738525390625000e+00
2.584560966491699219e+01 -6.556074619293212891e+00 2.210952758789062500e+00
2.751547241210937500e+01 -6.666322708129882812e+00 2.426101684570312500e+00
2.832527542114257812e+01 -6.709365367889404297e+00 2.526351928710937500e+00
3.005889892578125000e+01 -6.779186248779296875e+00 2.741134643554687500e+00
3.090147590637207031e+01 -6.802477836608886719e+00 2.843887329101562500e+00
3.270483779907226562e+01 -6.830830574035644531e+00 3.053955078125000000e+00
3.455711364746093750e+01 -6.831717491149902344e+00 3.247070312500000000e+00
3.545744705200195312e+01 -6.821710109710693359e+00 3.336776733398437500e+00
3.738729476928710938e+01 -6.784413337707519531e+00 3.527862548828125000e+00
3.832332992553710938e+01 -6.758189678192138672e+00 3.617248535156250000e+00
4.035490417480468750e+01 -6.707511901855468750e+00 3.817565917968750000e+00
4.244542694091796875e+01 -6.655204296112060547e+00 4.027191162109375000e+00
4.345736694335937500e+01 -6.620439052581787109e+00 4.124618530273437500e+00
4.559815979003906250e+01 -6.537425518035888672e+00 4.333267211914062500e+00
4.661975479125976562e+01 -6.493306159973144531e+00 4.436157226562500000e+00
4.876188659667968750e+01 -6.388993740081787109e+00 4.645660400390625000e+00
4.988176727294921875e+01 -6.322416782379150391e+00 4.746978759765625000e+00
5.193666076660156250e+01 -6.152154922485351562e+00 4.928878784179687500e+00
5.408161926269531250e+01 -5.910614490509033203e+00 5.121490478515625000e+00
5.509095382690429688e+01 -5.772397041320800781e+00 5.204101562500000000e+00
5.721194076538085938e+01 -5.475284576416015625e+00 5.381042480468750000e+00
5.832488632202148438e+01 -5.316317558288574219e+00 5.484161376953125000e+00
6.035020446777343750e+01 -5.005834102630615234e+00 5.684509277343750000e+00
6.248486328125000000e+01 -4.661618709564208984e+00 5.860397338867187500e+00
6.360469818115234375e+01 -4.473710060119628906e+00 5.948654174804687500e+00
6.563553619384765625e+01 -4.103066444396972656e+00 6.112747192382812500e+00
6.675196838378906250e+01 -3.882260560989379883e+00 6.212615966796875000e+00
6.888695526123046875e+01 -3.439273595809936523e+00 6.410354614257812500e+00
7.092621612548828125e+01 -2.984056949615478516e+00 6.597274780273437500e+00
7.205176544189453125e+01 -2.720408439636230469e+00 6.702423095703125000e+00
7.420531463623046875e+01 -2.184288978576660156e+00 6.906097412109375000e+00
7.523244476318359375e+01 -1.912803769111633301e+00 7.006774902343750000e+00
7.738339996337890625e+01 -1.284784793853759766e+00 7.225769042968750000e+00
7.944824218750000000e+01 -6.426520347595214844e-01 7.439941406250000000e+00
8.058697509765625000e+01 -2.697807848453521729e-01 7.561340332031250000e+00
8.266126251220703125e+01 4.167255461215972900e-01 7.787597656250000000e+00
8.380681610107421875e+01 8.059477210044860840e-01 7.907135009765625000e+00
8.599697875976562500e+01 1.582350492477416992e+00 8.141723632812500000e+00
8.808865356445312500e+01 2.361155033111572266e+00 8.375534057617187500e+00
8.924068450927734375e+01 2.796452760696411133e+00 8.498733520507812500e+00
9.134328460693359375e+01 3.613144636154174805e+00 8.721496582031250000e+00
9.250807952880859375e+01 4.075679302215576172e+00 8.843399047851562500e+00
9.473427581787109375e+01 4.982159137725830078e+00 9.081069946289062500e+00
9.579592132568359375e+01 5.424457073211669922e+00 9.202468872070312500e+00
9.802838134765625000e+01 6.376401424407958984e+00 9.469100952148437500e+00
1.001515197753906250e+02 7.336766242980957031e+00 9.722030639648437500e+00
1.013137435913085938e+02 7.889804840087890625e+00 9.856994628906250000e+00
1.034204177856445312e+02 8.936950683593750000e+00 1.009291076660156250e+01
1.045744018554687500e+02 9.534771919250488281e+00 1.022857666015625000e+01
1.067662734985351562e+02 1.071297168731689453e+01 1.050192260742187500e+01
1.088370590209960938e+02 1.189697456359863281e+01 1.075213623046875000e+01
1.099691772460937500e+02 1.257480144500732422e+01 1.089041137695312500e+01
1.120132293701171875e+02 1.384838485717773438e+01 1.114744567871093750e+01
1.131316146850585938e+02 1.457137489318847656e+01 1.129203796386718750e+01
1.152549285888671875e+02 1.599063873291015625e+01 1.156230163574218750e+01
1.172625274658203125e+02 1.738042640686035156e+01 1.181233215332031250e+01
1.183581237792968750e+02 1.815837097167968750e+01 1.195562744140625000e+01
1.203335418701171875e+02 1.958905982971191406e+01 1.222682189941406250e+01
1.214100952148437500e+02 2.038236236572265625e+01 1.238229370117187500e+01
1.234431076049804688e+02 2.190038490295410156e+01 1.266470336914062500e+01
1.253534088134765625e+02 2.334992027282714844e+01 1.292131042480468750e+01
1.263920822143554688e+02 2.414610671997070312e+01 1.306021118164062500e+01
1.282510986328125000e+02 2.557762336730957031e+01 1.330149841308593750e+01
1.292507476806640625e+02 2.635571479797363281e+01 1.343977355957031250e+01
1.311271820068359375e+02 2.784852027893066406e+01 1.368296813964843750e+01
1.320086364746093750e+02 2.855240440368652344e+01 1.379441833496093750e+01
1.338166198730468750e+02 3.002148818969726562e+01 1.402789306640625000e+01
1.355026397705078125e+02 3.140479660034179688e+01 1.424827575683593750e+01
1.364304504394531250e+02 3.215158843994140625e+01 1.436665344238281250e+01
1.382200622558593750e+02 3.354256057739257812e+01 1.458529663085937500e+01
1.390733947753906250e+02 3.419113159179687500e+01 1.468998718261718750e+01
1.408751983642578125e+02 3.552119445800781250e+01 1.490527343750000000e+01
1.426931457519531250e+02 3.680042266845703125e+01 1.511747741699218750e+01
1.435702209472656250e+02 3.738378906250000000e+01 1.521597290039062500e+01
1.454401245117187500e+02 3.857254028320312500e+01 1.541873168945312500e+01
1.463406982421875000e+02 3.911618804931640625e+01 1.551239013671875000e+01
1.482322387695312500e+02 4.022394561767578125e+01 1.568643188476562500e+01
1.501192169189453125e+02 4.126138687133789062e+01 1.587007141113281250e+01
1.510151672363281250e+02 4.173024749755859375e+01 1.596260070800781250e+01
1.528900146484375000e+02 4.266928100585937500e+01 1.615936279296875000e+01
1.537789001464843750e+02 4.309436798095703125e+01 1.625022888183593750e+01
1.556356811523437500e+02 4.394441223144531250e+01 1.643289184570312500e+01
1.574754791259765625e+02 4.474009323120117188e+01 1.662026977539062500e+01
1.583438720703125000e+02 4.510601043701171875e+01 1.670819091796875000e+01
1.601603698730468750e+02 4.582758712768554688e+01 1.688574218750000000e+01
1.610196990966796875e+02 4.615242004394531250e+01 1.696821594238281250e+01
1.627875366210937500e+02 4.679351043701171875e+01 1.712779235839843750e+01
1.636182556152343750e+02 4.708036422729492188e+01 1.719934082031250000e+01
1.653263397216796875e+02 4.764511489868164062e+01 1.734638977050781250e+01
1.670233154296875000e+02 4.814491653442382812e+01 1.748944091796875000e+01
1.678232421875000000e+02 4.836109924316406250e+01 1.755070495605468750e+01
1.694968109130859375e+02 4.877312088012695312e+01 1.767282104492187500e+01
1.702935485839843750e+02 4.895003890991210938e+01 1.773222351074218750e+01
1.719687194824218750e+02 4.928181457519531250e+01 1.786082458496093750e+01
1.736470794677734375e+02 4.955098724365234375e+01 1.798789978027343750e+01
1.744497375488281250e+02 4.965785217285156250e+01 1.804957580566406250e+01
1.761344909667968750e+02 4.983668518066406250e+01 1.818115234375000000e+01
1.770226440429687500e+02 4.991182327270507812e+01 1.824159240722656250e+01
1.786483306884765625e+02 5.002302169799804688e+01 1.835034179687500000e+01
1.803742065429687500e+02 5.009038162231445312e+01 1.844848632812500000e+01
1.812075653076171875e+02 5.011280059814453125e+01 1.848893737792968750e+01
1.829828796386718750e+02 5.013945388793945312e+01 1.857743835449218750e+01
1.838422851562500000e+02 5.014636611938476562e+01 1.862187194824218750e+01
1.856808013916015625e+02 5.014172744750976562e+01 1.870327758789062500e+01
1.875680694580078125e+02 5.010622787475585938e+01 1.877851867675781250e+01
1.884844055175781250e+02 5.007704925537109375e+01 1.881214904785156250e+01
1.904440002441406250e+02 4.999177932739257812e+01 1.887826538085937500e+01
1.913938293457031250e+02 4.993648910522460938e+01 1.890905761718750000e+01
1.934225616455078125e+02 4.978978729248046875e+01 1.897512817382812500e+01
1.954955291748046875e+02 4.957909011840820312e+01 1.905920410156250000e+01
1.964967193603515625e+02 4.944880294799804688e+01 1.910220336914062500e+01
1.986256561279296875e+02 4.910612869262695312e+01 1.918225097656250000e+01
1.996459350585937500e+02 4.890088653564453125e+01 1.922332763671875000e+01
2.018105926513671875e+02 4.839490127563476562e+01 1.930564880371093750e+01
2.029554901123046875e+02 4.809111785888671875e+01 1.934092712402343750e+01
2.050574035644531250e+02 4.744472122192382812e+01 1.939367675781250000e+01
2.072766113281250000e+02 4.665527725219726562e+01 1.942655944824218750e+01
2.084448242187500000e+02 4.619535446166992188e+01 1.944543457031250000e+01
2.105841217041015625e+02 4.527606201171875000e+01 1.947161865234375000e+01
2.117639465332031250e+02 4.472584915161132812e+01 1.948355102539062500e+01
2.138997650146484375e+02 4.365780258178710938e+01 1.951066589355468750e+01
2.161311798095703125e+02 4.242801666259765625e+01 1.953977966308593750e+01
2.172982025146484375e+02 4.173663330078125000e+01 1.955392456054687500e+01
2.194058380126953125e+02 4.039855957031250000e+01 1.959996032714843750e+01
2.205569152832031250e+02 3.962021255493164062e+01 1.962928771972656250e+01
2.226380310058593750e+02 3.812903213500976562e+01 1.969345092773437500e+01
2.248024902343750000e+02 3.646100234985351562e+01 1.979132080078125000e+01
2.259283142089843750e+02 3.554089736938476562e+01 1.985708618164062500e+01
2.279468536376953125e+02 3.379672622680664062e+01 1.997697448730468750e+01
2.290406799316406250e+02 3.280348587036132812e+01 2.004188537597656250e+01
2.310142211914062500e+02 3.093191909790039062e+01 2.017663574218750000e+01
2.330415649414062500e+02 2.886939239501953125e+01 2.030677795410156250e+01
2.340830841064453125e+02 2.774500656127929688e+01 2.038336181640625000e+01
2.359326324462890625e+02 2.563565254211425781e+01 2.053833007812500000e+01
2.369287261962890625e+02 2.443394851684570312e+01 2.063645935058593750e+01
2.387619323730468750e+02 2.205813598632812500e+01 2.084068298339843750e+01
2.395952758789062500e+02 2.088675308227539062e+01 2.094192504882812500e+01
2.412492218017578125e+02 1.833691978454589844e+01 2.116641235351562500e+01
2.426934509277343750e+02 1.580704402923583984e+01 2.139514160156250000e+01
2.434315643310546875e+02 1.437822151184082031e+01 2.152673339843750000e+01
2.447279663085937500e+02 1.158461475372314453e+01 2.180108642578125000e+01
2.452949523925781250e+02 1.022823715209960938e+01 2.193719482421875000e+01
2.463870849609375000e+02 7.329870700836181641e+00 2.222666931152343750e+01
2.473105621337890625e+02 4.514272689819335938e+00 2.250971984863281250e+01
2.477689819335937500e+02 2.948351621627807617e+00 2.267340087890625000e+01
2.485539855957031250e+02 -7.349857687950134277e-02 2.300424194335937500e+01
2.488856964111328125e+02 -1.517303228378295898e+00 2.315997314453125000e+01
2.494784088134765625e+02 -4.535090923309326172e+00 2.348020935058593750e+01
2.499077301025390625e+02 -7.380589008331298828e+00 2.377107238769531250e+01
2.500902557373046875e+02 -8.936703681945800781e+00 2.393450927734375000e+01
2.503251647949218750e+02 -1.174105834960937500e+01 2.422486877441406250e+01
2.503965759277343750e+02 -1.326597404479980469e+01 2.437742614746093750e+01
2.504223022460937500e+02 -1.613959121704101562e+01 2.465187072753906250e+01
2.503161621093750000e+02 -1.882390594482421875e+01 2.490155029296875000e+01
2.502076263427734375e+02 -2.027628326416015625e+01 2.503631591796875000e+01
2.499257812500000000e+02 -2.287112808227539062e+01 2.527665710449218750e+01
2.497278594970703125e+02 -2.427065467834472656e+01 2.540228271484375000e+01
2.492731475830078125e+02 -2.688218879699707031e+01 2.564935302734375000e+01
2.490248413085937500e+02 -2.810012817382812500e+01 2.578031921386718750e+01
2.484384307861328125e+02 -3.060109329223632812e+01 2.606341552734375000e+01
2.477940979003906250e+02 -3.292115402221679688e+01 2.632873535156250000e+01
2.474072875976562500e+02 -3.417253494262695312e+01 2.647047424316406250e+01
2.466077575683593750e+02 -3.650804138183593750e+01 2.673310852050781250e+01
2.462025299072265625e+02 -3.759560012817382812e+01 2.685467529296875000e+01
2.452996978759765625e+02 -3.981906509399414062e+01 2.712631225585937500e+01
2.443913879394531250e+02 -4.186488723754882812e+01 2.736904907226562500e+01
2.438786773681640625e+02 -4.296009445190429688e+01 2.749151611328125000e+01
2.428880920410156250e+02 -4.499683380126953125e+01 2.771434020996093750e+01
2.424161987304687500e+02 -4.594326400756835938e+01 2.782336425781250000e+01
2.414198150634765625e+02 -4.789299392700195312e+01 2.805029296875000000e+01
2.404658660888671875e+02 -4.971189498901367188e+01 2.829081726074218750e+01
2.399445343017578125e+02 -5.069625091552734375e+01 2.840164184570312500e+01
2.389636535644531250e+02 -5.254980087280273438e+01 2.859577941894531250e+01
2.385021514892578125e+02 -5.342404937744140625e+01 2.869136047363281250e+01
2.375491638183593750e+02 -5.524487304687500000e+01 2.889411926269531250e+01
2.366677093505859375e+02 -5.696496582031250000e+01 2.908770751953125000e+01
2.361894989013671875e+02 -5.790716552734375000e+01 2.919757080078125000e+01
2.353393554687500000e+02 -5.961726379394531250e+01 2.940107727050781250e+01
2.348847198486328125e+02 -6.055725097656250000e+01 2.950688171386718750e+01
2.340404663085937500e+02 -6.235534286499023438e+01 2.971510314941406250e+01
2.332647552490234375e+02 -6.406907653808593750e+01 2.991122436523437500e+01
2.328503570556640625e+02 -6.501231384277343750e+01 3.001568603515625000e+01
2.321169738769531250e+02 -6.672589111328125000e+01 3.019770812988281250e+01
2.317248229980468750e+02 -6.766951751708984375e+01 3.030172729492187500e+01
2.310001525878906250e+02 -6.947445678710937500e+01 3.050479125976562500e+01
2.306648864746093750e+02 -7.033515167236328125e+01 3.060426330566406250e+01
2.299830322265625000e+02 -7.214510345458984375e+01 3.080323791503906250e+01
2.293254699707031250e+02 -7.395606994628906250e+01 3.099209594726562500e+01
2.290211944580078125e+02 -7.481784057617187500e+01 3.108345031738281250e+01
2.284125518798828125e+02 -7.662214660644531250e+01 3.126950073242187500e+01
2.281396942138671875e+02 -7.748030090332031250e+01 3.135992431640625000e+01
2.275838012695312500e+02 -7.929978179931640625e+01 3.154914855957031250e+01
2.270328674316406250e+02 -8.114379882812500000e+01 3.172940063476562500e+01
2.267698822021484375e+02 -8.203096771240234375e+01 3.181999206542968750e+01
2.262200164794921875e+02 -8.390791320800781250e+01 3.201528930664062500e+01
2.259587402343750000e+02 -8.480850982666015625e+01 3.211259460449218750e+01
2.254266662597656250e+02 -8.671210479736328125e+01 3.232836914062500000e+01
2.248972473144531250e+02 -8.862693786621093750e+01 3.254003906250000000e+01
2.246458740234375000e+02 -8.954190826416015625e+01 3.263381958007812500e+01
2.241411590576171875e+02 -9.147317504882812500e+01 3.284173583984375000e+01
2.239122924804687500e+02 -9.239435577392578125e+01 3.293835449218750000e+01
2.234605865478515625e+02 -9.433049774169921875e+01 3.314239501953125000e+01
2.230538940429687500e+02 -9.627696990966796875e+01 3.335116577148437500e+01
2.228766174316406250e+02 -9.720679473876953125e+01 3.344981384277343750e+01
2.225411834716796875e+02 -9.916270446777343750e+01 3.364863586425781250e+01
2.223965759277343750e+02 -1.000954589843750000e+02 3.374707031250000000e+01
2.221232910156250000e+02 -1.020574340820312500e+02 3.396122741699218750e+01
2.220096740722656250e+02 -1.029942169189453125e+02 3.406115722656250000e+01
2.217970123291015625e+02 -1.049620285034179688e+02 3.426968383789062500e+01
2.216188354492187500e+02 -1.069227828979492188e+02 3.447056579589843750e+01
2.215450897216796875e+02 -1.078536911010742188e+02 3.456353759765625000e+01
2.214199676513671875e+02 -1.097951889038085938e+02 3.476667785644531250e+01
2.213726806640625000e+02 -1.107117080688476562e+02 3.485995483398437500e+01
2.213015747070312500e+02 -1.126309204101562500e+02 3.505352783203125000e+01
2.212714996337890625e+02 -1.145377960205078125e+02 3.522822570800781250e+01
2.212707824707031250e+02 -1.154421386718750000e+02 3.531108093261718750e+01
2.212947540283203125e+02 -1.173344192504882812e+02 3.548074340820312500e+01
2.213182525634765625e+02 -1.182334594726562500e+02 3.555676269531250000e+01
2.213943481445312500e+02 -1.201117553710937500e+02 3.571675109863281250e+01
2.215085296630859375e+02 -1.219931182861328125e+02 3.587872314453125000e+01
2.215753479003906250e+02 -1.228906021118164062e+02 3.595237731933593750e+01
2.217635955810546875e+02 -1.247878265380859375e+02 3.611801147460937500e+01
2.218700714111328125e+02 -1.256956634521484375e+02 3.619868469238281250e+01
2.220953521728515625e+02 -1.276059799194335938e+02 3.635704040527343750e+01
2.223118133544921875e+02 -1.295222167968750000e+02 3.650381469726562500e+01
2.224101867675781250e+02 -1.304385528564453125e+02 3.657757568359375000e+01
2.226163330078125000e+02 -1.323668670654296875e+02 3.673101806640625000e+01
2.227181854248046875e+02 -1.332865295410156250e+02 3.679914855957031250e+01
2.229328002929687500e+02 -1.352247924804687500e+02 3.692893981933593750e+01
2.230338897705078125e+02 -1.361523437500000000e+02 3.698414611816406250e+01
2.232462158203125000e+02 -1.381112518310546875e+02 3.710671997070312500e+01
2.234541320800781250e+02 -1.400888977050781250e+02 3.722384643554687500e+01
2.235526428222656250e+02 -1.410303039550781250e+02 3.727485656738281250e+01
2.237611083984375000e+02 -1.430084533691406250e+02 3.737834167480468750e+01
2.238601226806640625e+02 -1.439488372802734375e+02 3.742852783203125000e+01
2.240756988525390625e+02 -1.459184112548828125e+02 3.752359008789062500e+01
2.242986297607421875e+02 -1.478845672607421875e+02 3.761184692382812500e+01
2.244081573486328125e+02 -1.488199310302734375e+02 3.765261840820312500e+01
2.246524200439453125e+02 -1.507766113281250000e+02 3.772689819335937500e+01
2.247798004150390625e+02 -1.517032470703125000e+02 3.775813293457031250e+01
2.250693664550781250e+02 -1.536482849121093750e+02 3.781999206542968750e+01
2.253856811523437500e+02 -1.555878143310546875e+02 3.788081359863281250e+01
2.255463714599609375e+02 -1.565109405517578125e+02 3.789947509765625000e+01
2.259217987060546875e+02 -1.584479217529296875e+02 3.794145202636718750e+01
2.261392822265625000e+02 -1.594635314941406250e+02 3.796398925781250000e+01
2.265702362060546875e+02 -1.613154144287109375e+02 3.800459289550781250e+01
2.270728759765625000e+02 -1.632678833007812500e+02 3.803715515136718750e+01
2.273323516845703125e+02 -1.642012939453125000e+02 3.805302429199218750e+01
2.279148559570312500e+02 -1.661660614013671875e+02 3.807498168945312500e+01
2.282106781005859375e+02 -1.671042175292968750e+02 3.807455444335937500e+01
2.288757781982421875e+02 -1.690740051269531250e+02 3.807414245605468750e+01
2.296089172363281250e+02 -1.710410308837890625e+02 3.806838989257812500e+01
2.299807281494140625e+02 -1.719754638671875000e+02 3.805953979492187500e+01
2.308052673339843750e+02 -1.739346313476562500e+02 3.804032897949218750e+01
2.312212371826171875e+02 -1.748643951416015625e+02 3.802952575683593750e+01
2.321430511474609375e+02 -1.768119964599609375e+02 3.800102233886718750e+01
2.326004638671875000e+02 -1.777368316650390625e+02 3.798513793945312500e+01
2.335894470214843750e+02 -1.796796264648437500e+02 3.795695495605468750e+01
2.346307830810546875e+02 -1.816172332763671875e+02 3.792639160156250000e+01
2.351408233642578125e+02 -1.825388641357421875e+02 3.790531921386718750e+01
2.362412414550781250e+02 -1.844748535156250000e+02 3.786160278320312500e+01
2.368286285400390625e+02 -1.854898681640625000e+02 3.783273315429687500e+01
2.379088745117187500e+02 -1.873416595458984375e+02 3.778930664062500000e+01
2.390589141845703125e+02 -1.892988586425781250e+02 3.776756286621093750e+01
2.396102142333984375e+02 -1.902358398437500000e+02 3.775700378417968750e+01
2.407724761962890625e+02 -1.922110900878906250e+02 3.773336791992187500e+01
2.413848571777343750e+02 -1.932499389648437500e+02 3.772323608398437500e+01
2.425036621093750000e+02 -1.951454315185546875e+02 3.771153259277343750e+01
2.436927947998046875e+02 -1.971274719238281250e+02 3.770095825195312500e+01
2.442645111083984375e+02 -1.980652465820312500e+02 3.769638061523437500e+01
2.454913940429687500e+02 -2.000171661376953125e+02 3.768873596191406250e+01
2.461504364013671875e+02 -2.010227050781250000e+02 3.768212890625000000e+01
2.473828277587890625e+02 -2.028229064941406250e+02 3.767161560058593750e+01
2.487193908691406250e+02 -2.046678924560546875e+02 3.765660095214843750e+01
2.493699493408203125e+02 -2.055307769775390625e+02 3.764682006835937500e+01
2.507713317871093750e+02 -2.073053131103515625e+02 3.762661743164062500e+01
2.515239257812500000e+02 -2.082125854492187500e+02 3.761312866210937500e+01
2.529224700927734375e+02 -2.098299560546875000e+02 3.759024047851562500e+01
2.537042388916015625e+02 -2.107072448730468750e+02 3.757865905761718750e+01
2.551324310302734375e+02 -2.122921752929687500e+02 3.755613708496093750e+01
2.566408081054687500e+02 -2.139432067871093750e+02 3.753642272949218750e+01
2.574363098144531250e+02 -2.147999572753906250e+02 3.752703857421875000e+01
2.588950195312500000e+02 -2.163432006835937500e+02 3.751348876953125000e+01
2.597043151855468750e+02 -2.171819000244140625e+02 3.750799560546875000e+01
2.611867675781250000e+02 -2.186926879882812500e+02 3.750634765625000000e+01
2.627615966796875000e+02 -2.202451324462890625e+02 3.749453735351562500e+01
2.635887451171875000e+02 -2.210486602783203125e+02 3.748840332031250000e+01
2.650898437500000000e+02 -2.224953308105468750e+02 3.748178100585937500e+01
2.659136352539062500e+02 -2.232767333984375000e+02 3.748023986816406250e+01
2.674612121582031250e+02 -2.247392730712890625e+02 3.747882080078125000e+01
2.688693237304687500e+02 -2.261258544921875000e+02 3.747723388671875000e+01
2.696132812500000000e+02 -2.268850097656250000e+02 3.747691345214843750e+01
2.709101867675781250e+02 -2.282529602050781250e+02 3.747386169433593750e+01
2.716033020019531250e+02 -2.289960632324218750e+02 3.746888732910156250e+01
2.729092407226562500e+02 -2.304073791503906250e+02 3.746324157714843750e+01
2.741538085937500000e+02 -2.317299499511718750e+02 3.745860290527343750e+01
2.748439941406250000e+02 -2.324446716308593750e+02 3.745375061035156250e+01
2.761181030273437500e+02 -2.337085266113281250e+02 3.744885253906250000e+01
2.768277587890625000e+02 -2.343822784423828125e+02 3.744754028320312500e+01
2.781476440429687500e+02 -2.355622406005859375e+02 3.744247436523437500e+01
2.795817871093750000e+02 -2.367209472656250000e+02 3.743975830078125000e+01
2.803573303222656250e+02 -2.372931823730468750e+02 3.743588256835937500e+01
2.818139953613281250e+02 -2.382750396728515625e+02 3.743470764160156250e+01
2.826357727050781250e+02 -2.387823028564453125e+02 3.743954467773437500e+01
2.841720581054687500e+02 -2.396283569335937500e+02 3.744818115234375000e+01
2.850412902832031250e+02 -2.400578308105468750e+02 3.745521545410156250e+01
2.867467956542968750e+02 -2.408057556152343750e+02 3.747448730468750000e+01
2.884271850585937500e+02 -2.414562072753906250e+02 3.749662780761718750e+01
2.893684082031250000e+02 -2.418015136718750000e+02 3.750173950195312500e+01
2.911928405761718750e+02 -2.424571838378906250e+02 3.749502563476562500e+01
2.920762939453125000e+02 -2.427743225097656250e+02 3.750425720214843750e+01
2.939512329101562500e+02 -2.434608459472656250e+02 3.753823852539062500e+01
2.958522644042968750e+02 -2.441778411865234375e+02 3.756875610351562500e+01
2.967720947265625000e+02 -2.445293884277343750e+02 3.758369445800781250e+01
2.987390747070312500e+02 -2.452842864990234375e+02 3.763377380371093750e+01
2.996924743652343750e+02 -2.456493225097656250e+02 3.766203308105468750e+01
3.017234191894531250e+02 -2.464287719726562500e+02 3.771350097656250000e+01
3.037913513183593750e+02 -2.472189941406250000e+02 3.776251220703125000e+01
3.047879638671875000e+02 -2.475993041992187500e+02 3.778753662109375000e+01
3.068919982910156250e+02 -2.484060516357421875e+02 3.785612487792968750e+01
3.079005126953125000e+02 -2.487909393310546875e+02 3.789695739746093750e+01
3.100259399414062500e+02 -2.495819244384765625e+02 3.798498535156250000e+01
3.121643371582031250e+02 -2.503355865478515625e+02 3.807075500488281250e+01
3.131885375976562500e+02 -2.506773376464843750e+02 3.811305236816406250e+01
3.153469238281250000e+02 -2.513633117675781250e+02 3.820741271972656250e+01
3.163760070800781250e+02 -2.516747589111328125e+02 3.825187683105468750e+01
3.185357055664062500e+02 -2.522923126220703125e+02 3.834262084960937500e+01
3.195631713867187500e+02 -2.525713958740234375e+02 3.838899230957031250e+01
3.217159118652343750e+02 -2.531367034912109375e+02 3.849899291992187500e+01
3.238651428222656250e+02 -2.536729888916015625e+02 3.860894775390625000e+01
3.248891601562500000e+02 -2.539189758300781250e+02 3.866171264648437500e+01
3.270481872558593750e+02 -2.544122619628906250e+02 3.877302551269531250e+01
3.280804138183593750e+02 -2.546363372802734375e+02 3.883560180664062500e+01
3.302597961425781250e+02 -2.550912170410156250e+02 3.895072937011718750e+01
3.324460449218750000e+02 -2.555346221923828125e+02 3.907292175292968750e+01
3.334900207519531250e+02 -2.557405700683593750e+02 3.912977600097656250e+01
3.356886901855468750e+02 -2.561739196777343750e+02 3.923129272460937500e+01
3.367395629882812500e+02 -2.563811645507812500e+02 3.927815246582031250e+01
3.389544372558593750e+02 -2.568128662109375000e+02 3.937377929687500000e+01
3.411789550781250000e+02 -2.572378540039062500e+02 3.947227478027343750e+01
3.422401428222656250e+02 -2.574368896484375000e+02 3.952011108398437500e+01
3.444660644531250000e+02 -2.578508911132812500e+02 3.961503601074218750e+01
3.455245056152343750e+02 -2.580454406738281250e+02 3.965705871582031250e+01
3.477378845214843750e+02 -2.584538879394531250e+02 3.973680114746093750e+01
3.499452514648437500e+02 -2.588736877441406250e+02 3.981495666503906250e+01
3.509933776855468750e+02 -2.590751647949218750e+02 3.985162353515625000e+01
3.531884460449218750e+02 -2.594998168945312500e+02 3.992175292968750000e+01
3.542269897460937500e+02 -2.597052001953125000e+02 3.995376586914062500e+01
3.563928527832031250e+02 -2.601418762207031250e+02 4.002018737792968750e+01
3.575203857421875000e+02 -2.603731384277343750e+02 4.005706787109375000e+01
3.595572204589843750e+02 -2.607926025390625000e+02 4.011112976074218750e+01
3.616751098632812500e+02 -2.612316894531250000e+02 4.015515136718750000e+01
3.626766662597656250e+02 -2.614402465820312500e+02 4.017536926269531250e+01
3.647613830566406250e+02 -2.618825683593750000e+02 4.021592712402343750e+01
3.658447570800781250e+02 -2.621138305664062500e+02 4.023979187011718750e+01
3.677993469238281250e+02 -2.625283508300781250e+02 4.028161621093750000e+01
3.698276367187500000e+02 -2.629556579589843750e+02 4.031629943847656250e+01
3.707847595214843750e+02 -2.631569519042968750e+02 4.033137512207031250e+01
3.727807922363281250e+02 -2.635750732421875000e+02 4.035823059082031250e+01
3.737228088378906250e+02 -2.637720642089843750e+02 4.036997985839843750e+01
3.756868896484375000e+02 -2.641726074218750000e+02 4.037818908691406250e+01
3.776356506347656250e+02 -2.645669555664062500e+02 4.037963867187500000e+01
3.785554199218750000e+02 -2.647538757324218750e+02 4.038206481933593750e+01
3.804757080078125000e+02 -2.651284790039062500e+02 4.038174438476562500e+01
3.814745788574218750e+02 -2.653245849609375000e+02 4.038055419921875000e+01
3.832854614257812500e+02 -2.656789245605468750e+02 4.036828613281250000e+01
3.851684875488281250e+02 -2.660415344238281250e+02 4.034254455566406250e+01
3.860592346191406250e+02 -2.662138977050781250e+02 4.033319091796875000e+01
3.879190979003906250e+02 -2.665660400390625000e+02 4.030932617187500000e+01
3.887958068847656250e+02 -2.667291259765625000e+02 4.029556274414062500e+01
3.906109313964843750e+02 -2.670629882812500000e+02 4.027015686035156250e+01
3.923848266601562500e+02 -2.674012451171875000e+02 4.024261474609375000e+01
3.932141723632812500e+02 -2.675576171875000000e+02 4.023036193847656250e+01
3.949136047363281250e+02 -2.678773193359375000e+02 4.019812011718750000e+01
3.957023620605468750e+02 -2.680258789062500000e+02 4.018232727050781250e+01
3.973270263671875000e+02 -2.683305969238281250e+02 4.015303039550781250e+01
3.981673889160156250e+02 -2.684891357421875000e+02 4.013954162597656250e+01
3.996816101074218750e+02 -2.687803955078125000e+02 4.011497497558593750e+01
4.012652893066406250e+02 -2.690916442871093750e+02 4.009231567382812500e+01
4.020176086425781250e+02 -2.692464294433593750e+02 4.008319091796875000e+01
4.035908508300781250e+02 -2.695860290527343750e+02 4.006353759765625000e+01
4.044110107421875000e+02 -2.697784729003906250e+02 4.005384826660156250e+01
4.058901062011718750e+02 -2.701613159179687500e+02 4.002362060546875000e+01
4.074253540039062500e+02 -2.706170959472656250e+02 3.997216796875000000e+01
4.082200317382812500e+02 -2.708881530761718750e+02 3.994691467285156250e+01
4.096453857421875000e+02 -2.714389953613281250e+02 3.988668823242187500e+01
4.104174499511718750e+02 -2.717732238769531250e+02 3.985231018066406250e+01
4.118699035644531250e+02 -2.724677429199218750e+02 3.979109191894531250e+01
4.132221679687500000e+02 -2.732088317871093750e+02 3.973390197753906250e+01
4.139522705078125000e+02 -2.736492004394531250e+02 3.969735717773437500e+01
4.152583618164062500e+02 -2.745055847167968750e+02 3.962663269042968750e+01
4.159621582031250000e+02 -2.750087890625000000e+02 3.958668518066406250e+01
4.172786560058593750e+02 -2.760264892578125000e+02 3.950485229492187500e+01
4.184989013671875000e+02 -2.770600280761718750e+02 3.942111206054687500e+01
4.191582336425781250e+02 -2.776531982421875000e+02 3.937687683105468750e+01
4.203942565917968750e+02 -2.788281860351562500e+02 3.928790283203125000e+01
4.209712829589843750e+02 -2.794084472656250000e+02 3.924530029296875000e+01
4.221561889648437500e+02 -2.806711120605468750e+02 3.915856933593750000e+01
4.227053527832031250e+02 -2.812950744628906250e+02 3.911717224121093750e+01
4.238279418945312500e+02 -2.826446228027343750e+02 3.903131103515625000e+01
4.248549804687500000e+02 -2.839718933105468750e+02 3.893389892578125000e+01
4.254061279296875000e+02 -2.847187194824218750e+02 3.888371276855468750e+01
4.264231872558593750e+02 -2.861779785156250000e+02 3.878691101074218750e+01
4.268856201171875000e+02 -2.868927001953125000e+02 3.874668884277343750e+01
4.278062438964843750e+02 -2.884329223632812500e+02 3.865927124023437500e+01
4.286097412109375000e+02 -2.899391174316406250e+02 3.856596374511718750e+01
4.290160217285156250e+02 -2.907840881347656250e+02 3.851377868652343750e+01
4.297171936035156250e+02 -2.924179382324218750e+02 3.841056823730468750e+01
4.300158386230468750e+02 -2.932024841308593750e+02 3.836222839355468750e+01
4.305788574218750000e+02 -2.948681335449218750e+02 3.825788879394531250e+01
4.310433654785156250e+02 -2.964836730957031250e+02 3.815364074707031250e+01
4.312773742675781250e+02 -2.973822937011718750e+02 3.809553527832031250e+01
4.316776733398437500e+02 -2.991163330078125000e+02 3.797177124023437500e+01
4.318449707031250000e+02 -2.999535522460937500e+02 3.790773010253906250e+01
4.321494750976562500e+02 -3.017340087890625000e+02 3.778495788574218750e+01
4.323731384277343750e+02 -3.034511718750000000e+02 3.764784240722656250e+01
4.324644470214843750e+02 -3.044041137695312500e+02 3.756600952148437500e+01
4.325714111328125000e+02 -3.062401123046875000e+02 3.740682983398437500e+01
4.325882873535156250e+02 -3.071221618652343750e+02 3.733393859863281250e+01
4.325559692382812500e+02 -3.089905395507812500e+02 3.717114257812500000e+01
4.325082092285156250e+02 -3.098883056640625000e+02 3.709165954589843750e+01
4.323355712890625000e+02 -3.117855834960937500e+02 3.691857910156250000e+01
4.320588684082031250e+02 -3.136961975097656250e+02 3.674723815917968750e+01
4.318889770507812500e+02 -3.146088562011718750e+02 3.666543579101562500e+01
4.314521484375000000e+02 -3.165252075195312500e+02 3.649121093750000000e+01
4.312025146484375000e+02 -3.174351196289062500e+02 3.640419006347656250e+01
4.305976562500000000e+02 -3.193406982421875000e+02 3.621691894531250000e+01
4.298874206542968750e+02 -3.212332458496093750e+02 3.601927185058593750e+01
4.295117797851562500e+02 -3.221300048828125000e+02 3.592758178710937500e+01
4.286437683105468750e+02 -3.240038757324218750e+02 3.573626708984375000e+01
4.281943359375000000e+02 -3.248858642578125000e+02 3.563912963867187500e+01
4.271792297363281250e+02 -3.267206726074218750e+02 3.542884826660156250e+01
4.261161804199218750e+02 -3.284370117187500000e+02 3.522859191894531250e+01
4.254899291992187500e+02 -3.293638305664062500e+02 3.512039184570312500e+01
4.242186279296875000e+02 -3.311029052734375000e+02 3.491162109375000000e+01
4.235812377929687500e+02 -3.319145507812500000e+02 3.480836486816406250e+01
4.221768188476562500e+02 -3.335935974121093750e+02 3.459991455078125000e+01
4.207622985839843750e+02 -3.351531677246093750e+02 3.440069580078125000e+01
4.199513549804687500e+02 -3.359900512695312500e+02 3.429399108886718750e+01
4.183397216796875000e+02 -3.375492553710937500e+02 3.410322570800781250e+01
4.175452880859375000e+02 -3.382723999023437500e+02 3.400827026367187500e+01
4.158216857910156250e+02 -3.397459106445312500e+02 3.380528259277343750e+01
4.141242370605468750e+02 -3.411066589355468750e+02 3.360575866699218750e+01
4.131713256835937500e+02 -3.418419799804687500e+02 3.349740600585937500e+01
4.114138793945312500e+02 -3.431681518554687500e+02 3.330320739746093750e+01
4.104376220703125000e+02 -3.438980712890625000e+02 3.319117736816406250e+01
4.085590209960937500e+02 -3.453033447265625000e+02 3.297055053710937500e+01
4.076576538085937500e+02 -3.459775085449218750e+02 3.286149597167968750e+01
4.057467651367187500e+02 -3.473991394042968750e+02 3.262384033203125000e+01
4.038126525878906250e+02 -3.488248901367187500e+02 3.237457275390625000e+01
4.028820190429687500e+02 -3.495084533691406250e+02 3.226063537597656250e+01
4.009100341796875000e+02 -3.509531555175781250e+02 3.202331542968750000e+01
3.999627685546875000e+02 -3.516446838378906250e+02 3.190823364257812500e+01
3.979597473144531250e+02 -3.531054687500000000e+02 3.165315246582031250e+01
3.960285644531250000e+02 -3.545021057128906250e+02 3.139993286132812500e+01
3.949575195312500000e+02 -3.552732849121093750e+02 3.125875854492187500e+01
3.928951110839843750e+02 -3.567561645507812500e+02 3.099038696289062500e+01
3.919048461914062500e+02 -3.574710998535156250e+02 3.086578369140625000e+01
3.898157958984375000e+02 -3.589875793457031250e+02 3.058876037597656250e+01
3.878003540039062500e+02 -3.604454956054687500e+02 3.033059692382812500e+01
3.866795043945312500e+02 -3.612583007812500000e+02 3.019728088378906250e+01
3.845200195312500000e+02 -3.628217468261718750e+02 2.993107604980468750e+01
3.834851379394531250e+02 -3.635709533691406250e+02 2.979664611816406250e+01
3.812915039062500000e+02 -3.651582031250000000e+02 2.952200317382812500e+01
3.791798706054687500e+02 -3.666840209960937500e+02 2.925439453125000000e+01
3.780090332031250000e+02 -3.675284729003906250e+02 2.910684204101562500e+01
3.758626708984375000e+02 -3.690742797851562500e+02 2.883786010742187500e+01
3.746750488281250000e+02 -3.699317016601562500e+02 2.868663024902343750e+01
3.723974609375000000e+02 -3.715813903808593750e+02 2.838650512695312500e+01
3.713082275390625000e+02 -3.723731689453125000e+02 2.824659729003906250e+01
3.690149230957031250e+02 -3.740335998535156250e+02 2.795150756835937500e+01
3.668179931640625000e+02 -3.756080322265625000e+02 2.767643737792968750e+01
3.656075134277343750e+02 -3.764753112792968750e+02 2.752778625488281250e+01
3.632965393066406250e+02 -3.781301269531250000e+02 2.724143981933593750e+01
3.621961059570312500e+02 -3.789180297851562500e+02 2.710350036621093750e+01
3.598861389160156250e+02 -3.805726013183593750e+02 2.681240844726562500e+01
3.576874694824218750e+02 -3.821480102539062500e+02 2.653744506835937500e+01
3.564795837402343750e+02 -3.830156860351562500e+02 2.638746643066406250e+01
3.541821899414062500e+02 -3.846888427734375000e+02 2.610789489746093750e+01
3.530940246582031250e+02 -3.854811401367187500e+02 2.595770263671875000e+01
3.508145141601562500e+02 -3.871394653320312500e+02 2.565806579589843750e+01
3.486567382812500000e+02 -3.887219238281250000e+02 2.538989257812500000e+01
3.474748535156250000e+02 -3.895934448242187500e+02 2.524604797363281250e+01
3.452243957519531250e+02 -3.912534484863281250e+02 2.496224975585937500e+01
3.441561889648437500e+02 -3.920451965332031250e+02 2.482168579101562500e+01
3.419118347167968750e+02 -3.936996154785156250e+02 2.453334045410156250e+01
3.397798461914062500e+02 -3.952631225585937500e+02 2.427511596679687500e+01
3.386105346679687500e+02 -3.961168518066406250e+02 2.413236999511718750e+01
3.363816223144531250e+02 -3.977272644042968750e+02 2.385462951660156250e+01
3.353214111328125000e+02 -3.984839782714843750e+02 2.371884155273437500e+01
3.330972595214843750e+02 -4.000545349121093750e+02 2.343865966796875000e+01
3.320397338867187500e+02 -4.007963867187500000e+02 2.331173706054687500e+01
3.298267211914062500e+02 -4.023279724121093750e+02 2.304600524902343750e+01
3.276455078125000000e+02 -4.038192749023437500e+02 2.278121948242187500e+01
3.266236267089843750e+02 -4.045111083984375000e+02 2.265792846679687500e+01
3.245221862792968750e+02 -4.059237976074218750e+02 2.240531921386718750e+01
3.235442504882812500e+02 -4.065785827636718750e+02 2.228532409667968750e+01
3.215370788574218750e+02 -4.079174804687500000e+02 2.203981018066406250e+01
3.195979919433593750e+02 -4.092060546875000000e+02 2.180885314941406250e+01
3.187017211914062500e+02 -4.098040161132812500e+02 2.170108032226562500e+01
3.168792724609375000e+02 -4.110319519042968750e+02 2.148028564453125000e+01
3.160361938476562500e+02 -4.116119995117187500e+02 2.137771606445312500e+01
3.143110351562500000e+02 -4.128419189453125000e+02 2.116279602050781250e+01
3.127373962402343750e+02 -4.140388488769531250e+02 2.095733642578125000e+01
3.119036254882812500e+02 -4.147119750976562500e+02 2.084820556640625000e+01
3.103598022460937500e+02 -4.160255126953125000e+02 2.064472961425781250e+01
3.096423950195312500e+02 -4.166697998046875000e+02 2.055055236816406250e+01
3.081796875000000000e+02 -4.180690307617187500e+02 2.035231018066406250e+01
3.068407897949218750e+02 -4.194536132812500000e+02 2.016058349609375000e+01
3.061319274902343750e+02 -4.202357788085937500e+02 2.004626464843750000e+01
3.048419494628906250e+02 -4.217666931152343750e+02 1.982369995117187500e+01
3.042528686523437500e+02 -4.225199584960937500e+02 1.971864318847656250e+01
3.030548400878906250e+02 -4.241403503417968750e+02 1.949964904785156250e+01
3.019806823730468750e+02 -4.257371215820312500e+02 1.929074096679687500e+01
3.014219360351562500e+02 -4.266468505859375000e+02 1.918331909179687500e+01
3.004261474609375000e+02 -4.284422912597656250e+02 1.898742675781250000e+01
2.999828186035156250e+02 -4.293280334472656250e+02 1.889503479003906250e+01
2.991329956054687500e+02 -4.312419738769531250e+02 1.869749450683593750e+01
2.987680664062500000e+02 -4.321746520996093750e+02 1.860110473632812500e+01
2.980887145996093750e+02 -4.341763305664062500e+02 1.838082885742187500e+01
2.975469055175781250e+02 -4.361381225585937500e+02 1.818128967285156250e+01
2.972963867187500000e+02 -4.372393188476562500e+02 1.807502746582031250e+01
2.968987121582031250e+02 -4.393832397460937500e+02 1.788143920898437500e+01
2.967513122558593750e+02 -4.404202880859375000e+02 1.778804016113281250e+01
2.965347900390625000e+02 -4.426164245605468750e+02 1.757820129394531250e+01
2.964393920898437500e+02 -4.447388610839843750e+02 1.739291381835937500e+01
2.964339599609375000e+02 -4.459168090820312500e+02 1.728927612304687500e+01
2.965074768066406250e+02 -4.481772766113281250e+02 1.707493591308593750e+01
2.965795593261718750e+02 -4.492555236816406250e+02 1.696476745605468750e+01
2.968161621093750000e+02 -4.515288085937500000e+02 1.673042297363281250e+01
2.971402587890625000e+02 -4.536934509277343750e+02 1.649797058105468750e+01
2.973498229980468750e+02 -4.548862304687500000e+02 1.636863708496093750e+01
2.978004455566406250e+02 -4.571689758300781250e+02 1.612223815917968750e+01
2.980379333496093750e+02 -4.582603149414062500e+02 1.600503540039062500e+01
2.985774230957031250e+02 -4.605544433593750000e+02 1.576524353027343750e+01
2.991640319824218750e+02 -4.628568725585937500e+02 1.555488586425781250e+01
2.994528808593750000e+02 -4.639441833496093750e+02 1.545504760742187500e+01
3.000757446289062500e+02 -4.662160644531250000e+02 1.524084472656250000e+01
3.003788146972656250e+02 -4.672963562011718750e+02 1.513494873046875000e+01
3.010198669433593750e+02 -4.695543212890625000e+02 1.490527343750000000e+01
3.013266906738281250e+02 -4.706247558593750000e+02 1.479774475097656250e+01
3.019851074218750000e+02 -4.728510131835937500e+02 1.458499145507812500e+01
3.026299133300781250e+02 -4.750326843261718750e+02 1.438557434082031250e+01
3.029295959472656250e+02 -4.760571899414062500e+02 1.429054260253906250e+01
3.035317077636718750e+02 -4.781708068847656250e+02 1.408706665039062500e+01
3.037988891601562500e+02 -4.791537475585937500e+02 1.399189758300781250e+01
3.043233947753906250e+02 -4.811801452636718750e+02 1.379177856445312500e+01
3.047803344726562500e+02 -4.831524047851562500e+02 1.361433410644531250e+01
3.049720153808593750e+02 -4.840692749023437500e+02 1.353495788574218750e+01
3.053245544433593750e+02 -4.859541625976562500e+02 1.338157653808593750e+01
3.054622802734375000e+02 -4.868226013183593750e+02 1.331112670898437500e+01
3.057008056640625000e+02 -4.885852966308593750e+02 1.316819763183593750e+01
3.058866577148437500e+02 -4.902770690917968750e+02 1.304467773437500000e+01
3.059508056640625000e+02 -4.910616149902343750e+02 1.300245666503906250e+01
3.060297851562500000e+02 -4.926777343750000000e+02 1.294563293457031250e+01
3.060327758789062500e+02 -4.935039062500000000e+02 1.291473388671875000e+01
3.059606628417968750e+02 -4.949635009765625000e+02 1.285707092285156250e+01
3.057671508789062500e+02 -4.964758605957031250e+02 1.278788757324218750e+01
3.056212158203125000e+02 -4.972610168457031250e+02 1.275480651855468750e+01
3.052490539550781250e+02 -4.987388305664062500e+02 1.271076965332031250e+01
3.050265808105468750e+02 -4.994322814941406250e+02 1.269921875000000000e+01
3.044902038574218750e+02 -5.008397216796875000e+02 1.266653442382812500e+01
3.041920471191406250e+02 -5.014867858886718750e+02 1.264074707031250000e+01
3.034689941406250000e+02 -5.027797241210937500e+02 1.256745910644531250e+01
3.026304626464843750e+02 -5.040125427246093750e+02 1.250576782226562500e+01
3.021957092285156250e+02 -5.045711364746093750e+02 1.247274780273437500e+01
3.012392578125000000e+02 -5.057116394042968750e+02 1.241619873046875000e+01
3.007574768066406250e+02 -5.062331237792968750e+02 1.238342285156250000e+01
2.997060241699218750e+02 -5.072979431152343750e+02 1.230815124511718750e+01
2.986043395996093750e+02 -5.083305358886718750e+02 1.222114562988281250e+01
2.980650634765625000e+02 -5.088162231445312500e+02 1.218328857421875000e+01
2.969004821777343750e+02 -5.098062438964843750e+02 1.209898376464843750e+01
2.963290405273437500e+02 -5.102610473632812500e+02 1.206280517578125000e+01
2.950952148437500000e+02 -5.111708679199218750e+02 1.199400329589843750e+01
2.938020629882812500e+02 -5.119988098144531250e+02 1.191491699218750000e+01
2.931629638671875000e+02 -5.123628540039062500e+02 1.188780212402343750e+01
2.917786254882812500e+02 -5.130402832031250000e+02 1.182215881347656250e+01
2.911058654785156250e+02 -5.133241577148437500e+02 1.178637695312500000e+01
2.896729431152343750e+02 -5.138122558593750000e+02 1.170745849609375000e+01
2.882339477539062500e+02 -5.141568603515625000e+02 1.162550354003906250e+01
2.875538635253906250e+02 -5.142706909179687500e+02 1.158749389648437500e+01
2.861432189941406250e+02 -5.144394531250000000e+02 1.151647949218750000e+01
2.854027404785156250e+02 -5.144924926757812500e+02 1.148115539550781250e+01
2.840527343750000000e+02 -5.145469360351562500e+02 1.143395996093750000e+01
2.826280517578125000e+02 -5.145280151367187500e+02 1.139381408691406250e+01
2.819499816894531250e+02 -5.144862060546875000e+02 1.136814880371093750e+01
2.805282287597656250e+02 -5.143426513671875000e+02 1.130743408203125000e+01
2.797847290039062500e+02 -5.142204589843750000e+02 1.127613830566406250e+01
2.784395446777343750e+02 -5.139437255859375000e+02 1.121601867675781250e+01
2.777105712890625000e+02 -5.137557373046875000e+02 1.117663574218750000e+01
2.763844299316406250e+02 -5.133325805664062500e+02 1.113584899902343750e+01
2.750151672363281250e+02 -5.128053588867187500e+02 1.107461547851562500e+01
2.743082885742187500e+02 -5.124829711914062500e+02 1.103213500976562500e+01
2.730334777832031250e+02 -5.118190307617187500e+02 1.095387268066406250e+01
2.723432922363281250e+02 -5.114151306152343750e+02 1.091728210449218750e+01
2.711012878417968750e+02 -5.106262512207031250e+02 1.084619140625000000e+01
2.698240966796875000e+02 -5.097052917480468750e+02 1.076232910156250000e+01
2.691586303710937500e+02 -5.091907653808593750e+02 1.071974182128906250e+01
2.679512329101562500e+02 -5.082111816406250000e+02 1.065983581542968750e+01
2.672883605957031250e+02 -5.076514892578125000e+02 1.063027954101562500e+01
2.660812377929687500e+02 -5.065853881835937500e+02 1.058609008789062500e+01
2.648167724609375000e+02 -5.054058837890625000e+02 1.052482604980468750e+01
2.641495056152343750e+02 -5.047726440429687500e+02 1.048709106445312500e+01
2.629220581054687500e+02 -5.035922241210937500e+02 1.040560913085937500e+01
2.622349243164062500e+02 -5.029331359863281250e+02 1.036990356445312500e+01
2.609692077636718750e+02 -5.017209167480468750e+02 1.030479431152343750e+01
2.596162414550781250e+02 -5.004148254394531250e+02 1.021228027343750000e+01
2.588964843750000000e+02 -4.997157592773437500e+02 1.015606689453125000e+01
2.575727539062500000e+02 -4.984274597167968750e+02 1.006552124023437500e+01
2.568368530273437500e+02 -4.977082519531250000e+02 1.002427673339843750e+01
2.554825134277343750e+02 -4.963836364746093750e+02 9.952972412109375000e+00
2.547324829101562500e+02 -4.956405639648437500e+02 9.906753540039062500e+00
2.532918853759765625e+02 -4.942141723632812500e+02 9.836181640625000000e+00
2.519125671386718750e+02 -4.928485107421875000e+02 9.774566650390625000e+00
2.511528778076171875e+02 -4.920911254882812500e+02 9.732925415039062500e+00
2.497738342285156250e+02 -4.907023925781250000e+02 9.644714355468750000e+00
2.490164489746093750e+02 -4.899299011230468750e+02 9.602767944335937500e+00
2.475737915039062500e+02 -4.884591369628906250e+02 9.530456542968750000e+00
2.461915130615234375e+02 -4.870662841796875000e+02 9.458892822265625000e+00
2.454246215820312500e+02 -4.863045349121093750e+02 9.419006347656250000e+00
2.440245513916015625e+02 -4.849254150390625000e+02 9.345611572265625000e+00
2.432481536865234375e+02 -4.841738281250000000e+02 9.312576293945312500e+00
2.417578735351562500e+02 -4.827565917968750000e+02 9.266586303710937500e+00
2.403179931640625000e+02 -4.814314880371093750e+02 9.238983154296875000e+00
2.395192718505859375e+02 -4.807154541015625000e+02 9.230041503906250000e+00
2.380546264648437500e+02 -4.794378662109375000e+02 9.205062866210937500e+00
2.372391204833984375e+02 -4.787502746582031250e+02 9.179931640625000000e+00
2.357311553955078125e+02 -4.775355224609375000e+02 9.123077392578125000e+00
2.341116638183593750e+02 -4.763102722167968750e+02 9.080703735351562500e+00
2.332521514892578125e+02 -4.756854858398437500e+02 9.064315795898437500e+00
2.316696777343750000e+02 -4.745868225097656250e+02 9.022872924804687500e+00
2.307861480712890625e+02 -4.740038146972656250e+02 8.996780395507812500e+00
2.290761718750000000e+02 -4.729253234863281250e+02 8.946578979492187500e+00
2.274242095947265625e+02 -4.719403686523437500e+02 8.888229370117187500e+00
2.265042419433593750e+02 -4.714198913574218750e+02 8.849288940429687500e+00
2.248116149902343750e+02 -4.704973144531250000e+02 8.766433715820312500e+00
2.238718566894531250e+02 -4.700100402832031250e+02 8.715972900390625000e+00
2.220642242431640625e+02 -4.691153259277343750e+02 8.634689331054687500e+00
2.211962585449218750e+02 -4.687045288085937500e+02 8.591186523437500000e+00
2.193570861816406250e+02 -4.678658447265625000e+02 8.491180419921875000e+00
2.175824432373046875e+02 -4.671040039062500000e+02 8.397537231445312500e+00
2.165996856689453125e+02 -4.667053527832031250e+02 8.347503662109375000e+00
2.147158355712890625e+02 -4.659725952148437500e+02 8.259597778320312500e+00
2.138157348632812500e+02 -4.656383666992187500e+02 8.222534179687500000e+00
2.119226837158203125e+02 -4.649679870605468750e+02 8.149444580078125000e+00
2.101209259033203125e+02 -4.643668823242187500e+02 8.081008911132812500e+00
2.091297302246093750e+02 -4.640444335937500000e+02 8.040145874023437500e+00
2.072361907958984375e+02 -4.634621276855468750e+02 7.963638305664062500e+00
2.063350067138671875e+02 -4.631987304687500000e+02 7.925918579101562500e+00
2.044440917968750000e+02 -4.626595458984375000e+02 7.844238281250000000e+00
2.025673675537109375e+02 -4.621526794433593750e+02 7.749206542968750000e+00
2.016835174560546875e+02 -4.619179077148437500e+02 7.692214965820312500e+00
1.998529663085937500e+02 -4.614448547363281250e+02 7.583190917968750000e+00
1.989944458007812500e+02 -4.612367858886718750e+02 7.538116455078125000e+00
1.972366180419921875e+02 -4.608306274414062500e+02 7.458724975585937500e+00
1.956331634521484375e+02 -4.604975280761718750e+02 7.403976440429687500e+00
1.947868499755859375e+02 -4.603279113769531250e+02 7.370208740234375000e+00
1.932406616210937500e+02 -4.600240173339843750e+02 7.318069458007812500e+00
1.925377502441406250e+02 -4.598955993652343750e+02 7.310699462890625000e+00
1.911207122802734375e+02 -4.596376037597656250e+02 7.306732177734375000e+00
1.904610595703125000e+02 -4.595121154785156250e+02 7.308624267578125000e+00
1.890893096923828125e+02 -4.592314147949218750e+02 7.321334838867187500e+00
1.877458496093750000e+02 -4.589414978027343750e+02 7.324920654296875000e+00
1.871157531738281250e+02 -4.587983703613281250e+02 7.319229125976562500e+00
1.858152770996093750e+02 -4.584638977050781250e+02 7.321838378906250000e+00
1.852067260742187500e+02 -4.582946166992187500e+02 7.328506469726562500e+00
1.839619750976562500e+02 -4.578847656250000000e+02 7.338653564453125000e+00
1.827626800537109375e+02 -4.573766174316406250e+02 7.329559326171875000e+00
1.821540069580078125e+02 -4.570707702636718750e+02 7.319976806640625000e+00
1.810883789062500000e+02 -4.564445800781250000e+02 7.294265747070312500e+00
1.805231323242187500e+02 -4.560617980957031250e+02 7.266754150390625000e+00
1.794881744384765625e+02 -4.552419738769531250e+02 7.218597412109375000e+00
1.785572662353515625e+02 -4.543604736328125000e+02 7.162719726562500000e+00
1.780752105712890625e+02 -4.538345642089843750e+02 7.121719360351562500e+00
1.772172546386718750e+02 -4.527585449218750000e+02 7.048049926757812500e+00
1.768382720947265625e+02 -4.522179565429687500e+02 7.014953613281250000e+00
1.761066284179687500e+02 -4.510270690917968750e+02 6.957214355468750000e+00
1.754858245849609375e+02 -4.498134155273437500e+02 6.888534545898437500e+00
1.751732482910156250e+02 -4.491099243164062500e+02 6.846267700195312500e+00
1.746153411865234375e+02 -4.477123107910156250e+02 6.790588378906250000e+00
1.743602294921875000e+02 -4.470224304199218750e+02 6.766159057617187500e+00
1.738420562744140625e+02 -4.455303955078125000e+02 6.722335815429687500e+00
1.736039276123046875e+02 -4.447891540527343750e+02 6.694137573242187500e+00
1.731265411376953125e+02 -4.431900329589843750e+02 6.645614624023437500e+00
1.726878204345703125e+02 -4.416007080078125000e+02 6.604064941406250000e+00
1.724422607421875000e+02 -4.407085266113281250e+02 6.576538085937500000e+00
1.719400177001953125e+02 -4.389547424316406250e+02 6.505264282226562500e+00
1.716892547607421875e+02 -4.381005554199218750e+02 6.466766357421875000e+00
1.711548614501953125e+02 -4.362759399414062500e+02 6.392883300781250000e+00
1.706302185058593750e+02 -4.344939270019531250e+02 6.316528320312500000e+00
1.703319396972656250e+02 -4.334987792968750000e+02 6.281814575195312500e+00
1.697474517822265625e+02 -4.315733337402343750e+02 6.225631713867187500e+00
1.694613494873046875e+02 -4.306462707519531250e+02 6.203216552734375000e+00
1.688399658203125000e+02 -4.286659240722656250e+02 6.151580810546875000e+00
1.682285461425781250e+02 -4.267596130371093750e+02 6.113525390625000000e+00
1.678857879638671875e+02 -4.257114868164062500e+02 6.106567382812500000e+00
1.672154235839843750e+02 -4.236976623535156250e+02 6.099792480468750000e+00
1.668917846679687500e+02 -4.227369689941406250e+02 6.090667724609375000e+00
1.661898803710937500e+02 -4.207202453613281250e+02 6.080612182617187500e+00
1.654942321777343750e+02 -4.187996520996093750e+02 6.055938720703125000e+00
1.651028137207031250e+02 -4.177435913085937500e+02 6.042984008789062500e+00
1.643657989501953125e+02 -4.158233032226562500e+02 6.009292602539062500e+00
1.639396057128906250e+02 -4.147789916992187500e+02 5.994262695312500000e+00
1.630788269042968750e+02 -4.128111877441406250e+02 5.983200073242187500e+00
1.621925048828125000e+02 -4.109582824707031250e+02 5.964233398437500000e+00
1.616775817871093750e+02 -4.099521789550781250e+02 5.959365844726562500e+00
1.607018737792968750e+02 -4.081542968750000000e+02 5.967590332031250000e+00
1.601470184326171875e+02 -4.071789245605468750e+02 5.964767456054687500e+00
1.590459136962890625e+02 -4.053074035644531250e+02 5.952789306640625000e+00
1.585031585693359375e+02 -4.044214782714843750e+02 5.948059082031250000e+00
1.573232421875000000e+02 -4.025737915039062500e+02 5.936401367187500000e+00
1.561522827148437500e+02 -4.008202819824218750e+02 5.917312622070312500e+00
1.554888305664062500e+02 -3.998597717285156250e+02 5.909301757812500000e+00
1.541850280761718750e+02 -3.980285339355468750e+02 5.881347656250000000e+00
1.535513000488281250e+02 -3.971619873046875000e+02 5.874862670898437500e+00
1.522093811035156250e+02 -3.953300781250000000e+02 5.843978881835937500e+00
1.509165496826171875e+02 -3.935697937011718750e+02 5.812896728515625000e+00
1.502003784179687500e+02 -3.925950622558593750e+02 5.796142578125000000e+00
1.488169708251953125e+02 -3.907244262695312500e+02 5.766983032226562500e+00
1.481507568359375000e+02 -3.898312988281250000e+02 5.747222900390625000e+00
1.467301635742187500e+02 -3.879436950683593750e+02 5.700622558593750000e+00
1.452895050048828125e+02 -3.860411682128906250e+02 5.672424316406250000e+00
1.446008605957031250e+02 -3.851203918457031250e+02 5.642883300781250000e+00
1.431479492187500000e+02 -3.831703491210937500e+02 5.565368652343750000e+00
1.424509735107421875e+02 -3.822348937988281250e+02 5.530532836914062500e+00
1.409702453613281250e+02 -3.802561950683593750e+02 5.480346679687500000e+00
1.394727020263671875e+02 -3.782582092285156250e+02 5.413940429687500000e+00
1.387560272216796875e+02 -3.772966918945312500e+02 5.381393432617187500e+00
1.372537841796875000e+02 -3.752438659667968750e+02 5.297088623046875000e+00
1.365453186035156250e+02 -3.742540588378906250e+02 5.259048461914062500e+00
1.350695037841796875e+02 -3.721545715332031250e+02 5.197937011718750000e+00
1.343780059814453125e+02 -3.711394042968750000e+02 5.171966552734375000e+00
1.329463958740234375e+02 -3.689643249511718750e+02 5.095779418945312500e+00
1.315406799316406250e+02 -3.667605895996093750e+02 5.038269042968750000e+00
1.308774108886718750e+02 -3.656987915039062500e+02 5.016082763671875000e+00
1.295029144287109375e+02 -3.634466552734375000e+02 4.951522827148437500e+00
1.288634643554687500e+02 -3.623651733398437500e+02 4.917617797851562500e+00
1.275347061157226562e+02 -3.600899353027343750e+02 4.841156005859375000e+00
1.261970596313476562e+02 -3.578059082031250000e+02 4.782608032226562500e+00
1.255582580566406250e+02 -3.567057800292968750e+02 4.736648559570312500e+00
1.242241363525390625e+02 -3.543798217773437500e+02 4.656631469726562500e+00
1.235948867797851562e+02 -3.532637023925781250e+02 4.622009277343750000e+00
1.222603225708007812e+02 -3.509220275878906250e+02 4.549774169921875000e+00
1.209037628173828125e+02 -3.485578308105468750e+02 4.456665039062500000e+00
1.202563247680664062e+02 -3.474206848144531250e+02 4.410888671875000000e+00
1.189054565429687500e+02 -3.450132141113281250e+02 4.299758911132812500e+00
1.182648620605468750e+02 -3.438648376464843750e+02 4.248092651367187500e+00
1.169120407104492188e+02 -3.414505920410156250e+02 4.152847290039062500e+00
1.155529708862304688e+02 -3.390315246582031250e+02 4.068298339843750000e+00
1.149029617309570312e+02 -3.378758544921875000e+02 4.026306152343750000e+00
1.135285186767578125e+02 -3.354420166015625000e+02 3.958801269531250000e+00
1.128712615966796875e+02 -3.342803344726562500e+02 3.931121826171875000e+00
1.114885330200195312e+02 -3.318154907226562500e+02 3.858337402343750000e+00
1.108308639526367188e+02 -3.306353759765625000e+02 3.823776245117187500e+00
1.094410247802734375e+02 -3.281343994140625000e+02 3.740844726562500000e+00
1.080404891967773438e+02 -3.256046447753906250e+02 3.640441894531250000e+00
1.073709869384765625e+02 -3.243958435058593750e+02 3.589813232421875000e+00
1.059643096923828125e+02 -3.218393859863281250e+02 3.458847045898437500e+00
1.052976837158203125e+02 -3.206150817871093750e+02 3.397750854492187500e+00
1.038888473510742188e+02 -3.180384826660156250e+02 3.279205322265625000e+00
1.024675292968750000e+02 -3.154441833496093750e+02 3.156784057617187500e+00
1.017936782836914062e+02 -3.142004394531250000e+02 3.103088378906250000e+00
1.003892440795898438e+02 -3.115682678222656250e+02 2.985733032226562500e+00
9.972097015380859375e+01 -3.103172302246093750e+02 2.928802490234375000e+00
9.831891632080078125e+01 -3.076860961914062500e+02 2.818511962890625000e+00
9.692515563964843750e+01 -3.050428771972656250e+02 2.728759765625000000e+00
9.626631164550781250e+01 -3.037809448242187500e+02 2.683975219726562500e+00
9.488108062744140625e+01 -3.011387329101562500e+02 2.585128784179687500e+00
9.422004699707031250e+01 -2.998785095214843750e+02 2.538925170898437500e+00
9.283539581298828125e+01 -2.972303466796875000e+02 2.433197021484375000e+00
9.144455718994140625e+01 -2.945820007324218750e+02 2.350952148437500000e+00
9.078561401367187500e+01 -2.933302307128906250e+02 2.314453125000000000e+00
8.939486694335937500e+01 -2.907043457031250000e+02 2.236465454101562500e+00
8.873274993896484375e+01 -2.894538879394531250e+02 2.195205688476562500e+00
8.732913208007812500e+01 -2.868363647460937500e+02 2.098388671875000000e+00
8.591214752197265625e+01 -2.842307434082031250e+02 2.015686035156250000e+00
8.523208618164062500e+01 -2.829927673339843750e+02 1.979156494140625000e+00
8.379469299316406250e+01 -2.803942871093750000e+02 1.873809814453125000e+00
8.310421752929687500e+01 -2.791616210937500000e+02 1.822555541992187500e+00
8.164604187011718750e+01 -2.765917968750000000e+02 1.723159790039062500e+00
8.094742584228515625e+01 -2.753754272460937500e+02 1.671234130859375000e+00
7.946577453613281250e+01 -2.728259277343750000e+02 1.574111938476562500e+00
7.795320129394531250e+01 -2.703020019531250000e+02 1.466369628906250000e+00
7.722138977050781250e+01 -2.691040649414062500e+02 1.431594848632812500e+00
7.566191101074218750e+01 -2.666046752929687500e+02 1.350692749023437500e+00
7.490759277343750000e+01 -2.654210510253906250e+02 1.312210083007812500e+00
7.330424499511718750e+01 -2.629668273925781250e+02 1.218750000000000000e+00
7.167376708984375000e+01 -2.605159606933593750e+02 1.130996704101562500e+00
7.089419555664062500e+01 -2.593586425781250000e+02 1.088867187500000000e+00
6.924621582031250000e+01 -2.569522094726562500e+02 1.008361816406250000e+00
6.845106506347656250e+01 -2.558103790283203125e+02 9.730987548828125000e-01
6.676424407958984375e+01 -2.534248657226562500e+02 9.058837890625000000e-01
6.505223083496093750e+01 -2.510574798583984375e+02 8.438415527343750000e-01
6.423542022705078125e+01 -2.499310760498046875e+02 8.104553222656250000e-01
6.250718307495117188e+01 -2.475831146240234375e+02 7.540130615234375000e-01
6.168347549438476562e+01 -2.464610595703125000e+02 7.168579101562500000e-01
5.993545913696289062e+01 -2.441053009033203125e+02 6.349639892578125000e-01
5.816884994506835938e+01 -2.417643280029296875e+02 5.584716796875000000e-01
5.732538223266601562e+01 -2.406473083496093750e+02 5.103149414062500000e-01
5.555089187622070312e+01 -2.383018798828125000e+02 4.133453369140625000e-01
5.470476913452148438e+01 -2.371839294433593750e+02 3.685302734375000000e-01
5.292552185058593750e+01 -2.348401031494140625e+02 2.729339599609375000e-01
5.207555389404296875e+01 -2.337265625000000000e+02 2.298583984375000000e-01
5.029169464111328125e+01 -2.313881988525390625e+02 1.415863037109375000e-01
4.850360870361328125e+01 -2.290674133300781250e+02 6.298828125000000000e-02
4.764855957031250000e+01 -2.279663391113281250e+02 2.992248535156250000e-02
4.584267807006835938e+01 -2.256575469970703125e+02 -4.348754882812500000e-02
4.497950744628906250e+01 -2.245583343505859375e+02 -7.556152343750000000e-02
4.316203689575195312e+01 -2.222330627441406250e+02 -1.538543701171875000e-01
4.135659790039062500e+01 -2.199101715087890625e+02 -2.206268310546875000e-01
4.050724411010742188e+01 -2.188133239746093750e+02 -2.301330566406250000e-01
3.873103332519531250e+01 -2.164958343505859375e+02 -2.658081054687500000e-01
3.789897537231445312e+01 -2.153847045898437500e+02 -2.849884033203125000e-01
3.618216705322265625e+01 -2.130369415283203125e+02 -3.358917236328125000e-01
3.451275634765625000e+01 -2.106621856689453125e+02 -4.009552001953125000e-01
3.373412704467773438e+01 -2.095198364257812500e+02 -4.365081787109375000e-01
3.214669418334960938e+01 -2.070961303710937500e+02 -5.329437255859375000e-01
3.141282463073730469e+01 -2.059300994873046875e+02 -5.860290527343750000e-01
2.991313934326171875e+01 -2.034476470947265625e+02 -7.024536132812500000e-01
2.847230911254882812e+01 -2.009342651367187500e+02 -8.062744140625000000e-01
2.780368232727050781e+01 -1.997238311767578125e+02 -8.582916259765625000e-01
2.644556236267089844e+01 -1.971575317382812500e+02 -9.835968017578125000e-01
2.582368087768554688e+01 -1.959255981445312500e+02 -1.044631958007812500e+00
2.456298255920410156e+01 -1.933287200927734375e+02 -1.150177001953125000e+00
2.398085784912109375e+01 -1.920897369384765625e+02 -1.193298339843750000e+00
2.277816009521484375e+01 -1.894746704101562500e+02 -1.273361206054687500e+00
2.160997772216796875e+01 -1.868432006835937500e+02 -1.362152099609375000e+00
2.106371688842773438e+01 -1.855838623046875000e+02 -1.399124145507812500e+00
1.994241714477539062e+01 -1.829122619628906250e+02 -1.485137939453125000e+00
1.941841697692871094e+01 -1.816349182128906250e+02 -1.525756835937500000e+00
1.833171081542968750e+01 -1.789461059570312500e+02 -1.603881835937500000e+00
1.727095413208007812e+01 -1.762411193847656250e+02 -1.671981811523437500e+00
1.678283882141113281e+01 -1.749463653564453125e+02 -1.708099365234375000e+00
1.578012657165527344e+01 -1.722163391113281250e+02 -1.788589477539062500e+00
1.531256866455078125e+01 -1.709142913818359375e+02 -1.819046020507812500e+00
1.436005210876464844e+01 -1.681607666015625000e+02 -1.882843017578125000e+00
1.341940212249755859e+01 -1.653956451416015625e+02 -1.958450317382812500e+00
1.297346401214599609e+01 -1.640758514404296875e+02 -2.002883911132812500e+00
1.203626441955566406e+01 -1.613006134033203125e+02 -2.084701538085937500e+00
1.158508396148681641e+01 -1.599688415527343750e+02 -2.135284423828125000e+00
1.062735557556152344e+01 -1.571706085205078125e+02 -2.252395629882812500e+00
9.673621177673339844e+00 -1.543731231689453125e+02 -2.337356567382812500e+00
9.220976829528808594e+00 -1.530379943847656250e+02 -2.372619628906250000e+00
8.264350891113281250e+00 -1.502337646484375000e+02 -2.454223632812500000e+00
7.812173843383789062e+00 -1.488990173339843750e+02 -2.498046875000000000e+00
6.859891414642333984e+00 -1.460902557373046875e+02 -2.582977294921875000e+00
5.905386924743652344e+00 -1.432723999023437500e+02 -2.665756225585937500e+00
5.453018665313720703e+00 -1.419280090332031250e+02 -2.707839965820312500e+00
4.501387119293212891e+00 -1.391056518554687500e+02 -2.797821044921875000e+00
4.051537036895751953e+00 -1.377572326660156250e+02 -2.837280273437500000e+00
3.118050575256347656e+00 -1.349164428710937500e+02 -2.919616699218750000e+00
2.676090002059936523e+00 -1.335617828369140625e+02 -2.961303710937500000e+00
1.753626465797424316e+00 -1.307033233642578125e+02 -3.046112060546875000e+00
8.442912697792053223e-01 -1.278129272460937500e+02 -3.151458740234375000e+00
4.129881560802459717e-01 -1.264225769042968750e+02 -3.205657958984375000e+00
-4.875988066196441650e-01 -1.235327758789062500e+02 -3.295501708984375000e+00
-9.200720191001892090e-01 -1.221587219238281250e+02 -3.338546752929687500e+00
-1.845403075218200684e+00 -1.192471084594726562e+02 -3.425079345703125000e+00
-2.737046241760253906e+00 -1.163470458984375000e+02 -3.538314819335937500e+00
-3.161140441894531250e+00 -1.149746932983398438e+02 -3.591857910156250000e+00
-4.066701889038085938e+00 -1.120871429443359375e+02 -3.666809082031250000e+00
-4.495542049407958984e+00 -1.107130203247070312e+02 -3.710098266601562500e+00
-5.393441200256347656e+00 -1.078273086547851562e+02 -3.805709838867187500e+00
-6.291519641876220703e+00 -1.049164352416992188e+02 -3.907348632812500000e+00
-6.720028877258300781e+00 -1.035321426391601562e+02 -3.960769653320312500e+00
-7.623585700988769531e+00 -1.006352386474609375e+02 -4.062713623046875000e+00
-8.055802345275878906e+00 -9.926855468750000000e+01 -4.101699829101562500e+00
-8.965434074401855469e+00 -9.639421844482421875e+01 -4.208831787109375000e+00
-9.875069618225097656e+00 -9.351616668701171875e+01 -4.331909179687500000e+00
-1.030496597290039062e+01 -9.214350891113281250e+01 -4.401489257812500000e+00
-1.120993709564208984e+01 -8.927135467529296875e+01 -4.531005859375000000e+00
-1.164478111267089844e+01 -8.790711212158203125e+01 -4.584030151367187500e+00
-1.256101512908935547e+01 -8.504269409179687500e+01 -4.689880371093750000e+00
-1.299992179870605469e+01 -8.368038940429687500e+01 -4.740615844726562500e+00
-1.392450237274169922e+01 -8.082002258300781250e+01 -4.849258422851562500e+00
-1.485665130615234375e+01 -7.796648406982421875e+01 -4.959915161132812500e+00
-1.530248641967773438e+01 -7.660672760009765625e+01 -5.003997802734375000e+00
-1.622934341430664062e+01 -7.374666595458984375e+01 -5.109283447265625000e+00
-1.666600227355957031e+01 -7.237255096435546875e+01 -5.167999267578125000e+00
-1.759969139099121094e+01 -6.949910736083984375e+01 -5.275497436523437500e+00
-1.852427864074707031e+01 -6.660867309570312500e+01 -5.396789550781250000e+00
-1.896248054504394531e+01 -6.523193359375000000e+01 -5.448577880859375000e+00
-1.988811302185058594e+01 -6.234571075439453125e+01 -5.550430297851562500e+00
-2.033064460754394531e+01 -6.097348022460937500e+01 -5.602539062500000000e+00
-2.126898384094238281e+01 -5.810677337646484375e+01 -5.707031250000000000e+00
-2.221817398071289062e+01 -5.523800659179687500e+01 -5.813461303710937500e+00
-2.267358589172363281e+01 -5.387125396728515625e+01 -5.865737915039062500e+00
-2.362485504150390625e+01 -5.100630950927734375e+01 -5.969360351562500000e+00
-2.408152008056640625e+01 -4.965252685546875000e+01 -6.010971069335937500e+00
-2.504432487487792969e+01 -4.681762313842773438e+01 -6.080917358398437500e+00
-2.600468635559082031e+01 -4.399373245239257812e+01 -6.143386840820312500e+00
-2.646373939514160156e+01 -4.265555953979492188e+01 -6.168731689453125000e+00
-2.743966865539550781e+01 -3.984083557128906250e+01 -6.196701049804687500e+00
-2.790582275390625000e+01 -3.849413681030273438e+01 -6.214035034179687500e+00
-2.885037040710449219e+01 -3.569204330444335938e+01 -6.278793334960937500e+00
-2.929010391235351562e+01 -3.437779998779296875e+01 -6.307815551757812500e+00
-3.020842361450195312e+01 -3.164730262756347656e+01 -6.332824707031250000e+00
-3.112302017211914062e+01 -2.898862266540527344e+01 -6.335845947265625000e+00
-3.156635284423828125e+01 -2.775761604309082031e+01 -6.334487915039062500e+00
-3.250899124145507812e+01 -2.521353340148925781e+01 -6.337585449218750000e+00
-3.295295715332031250e+01 -2.402650070190429688e+01 -6.347946166992187500e+00
-3.386808776855468750e+01 -2.158968925476074219e+01 -6.348602294921875000e+00
-3.479436492919921875e+01 -1.923811721801757812e+01 -6.352523803710937500e+00
-3.523234939575195312e+01 -1.815452766418457031e+01 -6.353179931640625000e+00
-3.612380599975585938e+01 -1.592122554779052734e+01 -6.340560913085937500e+00
-3.652782058715820312e+01 -1.489584350585937500e+01 -6.328521728515625000e+00
-3.736728286743164062e+01 -1.285201930999755859e+01 -6.314895629882812500e+00
-3.817548370361328125e+01 -1.092277526855468750e+01 -6.262771606445312500e+00
-3.853446197509765625e+01 -1.004610347747802734e+01 -6.241821289062500000e+00
-3.922079086303710938e+01 -8.295979499816894531e+00 -6.208908081054687500e+00
-3.951198196411132812e+01 -7.493893146514892578e+00 -6.207824707031250000e+00
-4.004943466186523438e+01 -5.887207984924316406e+00 -6.198348999023437500e+00
-4.048829269409179688e+01 -4.373344898223876953e+00 -6.179672241210937500e+00
-4.064818572998046875e+01 -3.680477857589721680e+00 -6.176910400390625000e+00
-4.089093399047851562e+01 -2.286401987075805664e+00 -6.150604248046875000e+00
-4.096694564819335938e+01 -1.657206535339355469e+00 -6.129562377929687500e+00
-4.103265762329101562e+01 -4.048163294792175293e-01 -6.075515747070312500e+00
-4.098154830932617188e+01 8.066391348838806152e-01 -6.015182495117187500e+00
-4.091070556640625000e+01 1.420651078224182129e+00 -5.968627929687500000e+00
-4.070531845092773438e+01 2.506135702133178711e+00 -5.900650024414062500e+00
-4.054060745239257812e+01 3.070233106613159180e+00 -5.855865478515625000e+00
-4.013565063476562500e+01 4.096592903137207031e+00 -5.796203613281250000e+00
-3.991167068481445312e+01 4.561955928802490234e+00 -5.780670166015625000e+00
-3.936670303344726562e+01 5.464904308319091797e+00 -5.735580444335937500e+00
-3.872194671630859375e+01 6.294427394866943359e+00 -5.699066162109375000e+00
-3.838349914550781250e+01 6.666133880615234375e+00 -5.691665649414062500e+00
-3.761022949218750000e+01 7.394470214843750000e+00 -5.667160034179687500e+00
-3.720815658569335938e+01 7.709570407867431641e+00 -5.651168823242187500e+00
-3.629616546630859375e+01 8.306572914123535156e+00 -5.609619140625000000e+00
-3.529940032958984375e+01 8.811742782592773438e+00 -5.567214965820312500e+00
-3.479591751098632812e+01 9.023242950439453125e+00 -5.558273315429687500e+00
-3.368267822265625000e+01 9.390465736389160156e+00 -5.551879882812500000e+00
-3.312780761718750000e+01 9.520411491394042969e+00 -5.538635253906250000e+00
-3.191905593872070312e+01 9.706454277038574219e+00 -5.490417480468750000e+00
-3.065940666198730469e+01 9.778890609741210938e+00 -5.433990478515625000e+00
-3.004432106018066406e+01 9.769139289855957031e+00 -5.403442382812500000e+00
-2.872093200683593750e+01 9.658887863159179688e+00 -5.328506469726562500e+00
-2.808085441589355469e+01 9.566141128540039062e+00 -5.282989501953125000e+00
-2.671666526794433594e+01 9.309576034545898438e+00 -5.169082641601562500e+00
-2.533115196228027344e+01 8.963533401489257812e+00 -5.020706176757812500e+00
-2.466298866271972656e+01 8.768879890441894531e+00 -4.944305419921875000e+00
-2.324334144592285156e+01 8.337144851684570312e+00 -4.801574707031250000e+00
-2.255805587768554688e+01 8.118839263916015625e+00 -4.738922119140625000e+00
-2.109804344177246094e+01 7.642295360565185547e+00 -4.593460083007812500e+00
-2.039136695861816406e+01 7.410503864288330078e+00 -4.529678344726562500e+00
-1.888274192810058594e+01 6.897776603698730469e+00 -4.405197143554687500e+00
-1.733976173400878906e+01 6.363715648651123047e+00 -4.262344360351562500e+00
-1.659172821044921875e+01 6.102315902709960938e+00 -4.198379516601562500e+00
-1.499311256408691406e+01 5.542649269104003906e+00 -4.071975708007812500e+00
-1.421908855438232422e+01 5.272618770599365234e+00 -4.011856079101562500e+00
-1.258318233489990234e+01 4.690794467926025391e+00 -3.876037597656250000e+00
-1.096575069427490234e+01 4.097825050354003906e+00 -3.726654052734375000e+00
-1.020552253723144531e+01 3.819259643554687500e+00 -3.660903930664062500e+00
-8.631097793579101562e+00 3.240620374679565430e+00 -3.523483276367187500e+00
-7.893110275268554688e+00 2.966590642929077148e+00 -3.462356567382812500e+00
-6.363291740417480469e+00 2.411036252975463867e+00 -3.370330810546875000e+00
-4.861648082733154297e+00 1.896201968193054199e+00 -3.304306030273437500e+00
-4.155779361724853516e+00 1.670545220375061035e+00 -3.279342651367187500e+00
-2.696386337280273438e+00 1.195116758346557617e+00 -3.202606201171875000e+00
-2.011670589447021484e+00 9.770516157150268555e-01 -3.161636352539062500e+00
-5.978050827980041504e-01 5.387012958526611328e-01 -3.096862792968750000e+00
7.946871519088745117e-01 1.170953065156936646e-01 -3.039154052734375000e+00
1.447798848152160645e+00 -8.072299510240554810e-02 -2.999740600585937500e+00
2.817802906036376953e+00 -4.623142778873443604e-01 -2.962768554687500000e+00
3.471972465515136719e+00 -6.318201422691345215e-01 -2.958679199218750000e+00
4.860941886901855469e+00 -9.688938260078430176e-01 -2.917236328125000000e+00
6.270904064178466797e+00 -1.279089331626892090e+00 -2.851181030273437500e+00


==> 09p_imls.txt <==
x y z
-3.386978912616712023e+00 -6.695540130423012215e+00 -2.159962461614167495e+00
-3.157953092851611743e+00 -6.831580697568961469e+00 -2.143205313466273410e+00
-2.632189491731477204e+00 -7.106782525039121445e+00 -2.112192788768008089e+00
-2.363837395349568382e+00 -7.241027300461814420e+00 -2.097658052064322654e+00
-1.781935219863300279e+00 -7.512634321668151927e+00 -2.063975295783593289e+00
-1.485243142068250144e+00 -7.631425538352679894e+00 -2.050812592781718013e+00
-8.177839623544027603e-01 -7.868516419650113392e+00 -2.015255222876550345e+00
-9.554902455445590803e-02 -8.107604773301460455e+00 -1.979091344085624815e+00
2.747721949905268524e-01 -8.225221817547577530e+00 -1.958064006854929540e+00
1.056010717435309054e+00 -8.444573682557127370e+00 -1.912668866595923056e+00
1.470161113911280459e+00 -8.547213521474336773e+00 -1.890371305850304440e+00
2.337411624391166676e+00 -8.772367236903672705e+00 -1.837425684589035990e+00
3.256222536124558253e+00 -8.995346533738970862e+00 -1.796095801072539855e+00
3.727965636905294922e+00 -9.099912877200136307e+00 -1.763645742059695598e+00
4.749112779079155189e+00 -9.329755932242056460e+00 -1.701949517376548648e+00
5.270975010302921149e+00 -9.441339740745403830e+00 -1.642091488190480675e+00
6.359702256424792921e+00 -9.634153028207174785e+00 -1.593009048162860264e+00
7.511588277098281807e+00 -9.836549838117964129e+00 -1.493493732839382471e+00
8.091364866570412318e+00 -9.928924183639660228e+00 -1.446982836852498622e+00
9.316370951027598935e+00 -1.010886110851283348e+01 -1.352735050490945223e+00
9.952031538956694234e+00 -1.019805472460692819e+01 -1.281974027952423434e+00
1.124207949314923916e+01 -1.038403440683443790e+01 -1.155502977248387797e+00
1.259866660757131207e+01 -1.054308381601170552e+01 -9.988384671468519826e-01
1.329354091970720830e+01 -1.062096494054445017e+01 -9.120157852533643528e-01
1.468969920295056752e+01 -1.075530844757853899e+01 -7.124782322646114885e-01
1.545092962555036209e+01 -1.082846499607543578e+01 -6.128246984358713956e-01
1.694996925696408141e+01 -1.096304596561684264e+01 -3.842705124376495363e-01
1.770444778359198779e+01 -1.102626575011471921e+01 -2.711036930716128612e-01
1.920027396369756900e+01 -1.112661275751664292e+01 -4.502656902715429510e-02
2.090220459483991178e+01 -1.122565419033378120e+01 1.916108977124766355e-01
2.170746476133695424e+01 -1.126088489089825373e+01 2.896005159936541062e-01
2.337386758526401209e+01 -1.130635854921337469e+01 5.136542412636702082e-01
2.418552941471358153e+01 -1.131156613347930318e+01 6.130148807578317260e-01
2.594459287002328196e+01 -1.131499021293276996e+01 8.309228750439170419e-01
2.774167294929292282e+01 -1.127617848978205117e+01 1.036812509164453999e+00
2.860023945159743164e+01 -1.124289563976382311e+01 1.143166190413688277e+00
3.046429588287924872e+01 -1.117767311432223387e+01 1.342088594561433812e+00
3.138408960619106836e+01 -1.113312648408650318e+01 1.433575317045204134e+00
3.332123827416924655e+01 -1.101082071651839200e+01 1.634875451843840199e+00
3.528857516118895887e+01 -1.088200224693263607e+01 1.835937797809311434e+00
3.625657820519820262e+01 -1.081532082606138445e+01 1.937441932205077322e+00
3.832243540817340488e+01 -1.066973392103392193e+01 2.145658110490988868e+00
3.934261971429750560e+01 -1.060746282772786131e+01 2.252102011568285711e+00
4.144664040678351569e+01 -1.045805700264618032e+01 2.461824017858439184e+00
4.360519018837199923e+01 -1.028694123483265344e+01 2.682599839247143514e+00
4.463368642239324657e+01 -1.017926854050746321e+01 2.790127889545005679e+00
4.674414161907346710e+01 -9.940360804381542792e+00 2.991918062805927647e+00
4.782451425100569509e+01 -9.817005908970386940e+00 3.092441435460890453e+00
4.989652105655574843e+01 -9.512086244701478677e+00 3.313359354599156426e+00
5.096759567475461239e+01 -9.353339427360410241e+00 3.410645258687244663e+00
5.305113104913268529e+01 -8.998705154482587787e+00 3.609049895265217245e+00
5.514050064068200641e+01 -8.633728809485097244e+00 3.816256710793330953e+00
5.622408192726877019e+01 -8.442179444633470808e+00 3.932246866340717517e+00
5.830408170807621815e+01 -8.052543394041707714e+00 4.132312115747499348e+00
5.936515934735255229e+01 -7.829077524224173246e+00 4.230453039701106199e+00
6.146433480603295152e+01 -7.402916390034977034e+00 4.433511489120188109e+00
6.357874698782254086e+01 -6.908884275019724797e+00 4.643472737290732510e+00
6.464057810650616887e+01 -6.657524769459624459e+00 4.754613174844608103e+00
6.673240117943564087e+01 -6.133010747670237350e+00 4.965009302675455594e+00
6.780680393839045905e+01 -5.861345248979323408e+00 5.074598416967373460e+00
6.989234426715042048e+01 -5.266705402514158862e+00 5.286467039022841874e+00
7.202358223848926855e+01 -4.609260645070172302e+00 5.508425766116111788e+00
7.307718818341353995e+01 -4.287180105134812180e+00 5.617936506297973587e+00
7.520568277510828636e+01 -3.571709251827175358e+00 5.835998187465218479e+00
7.627473041670387488e+01 -3.210729292885654562e+00 5.951617061968883959e+00
7.841273849521707007e+01 -2.430272887571521601e+00 6.176186868747105763e+00
8.057506743706412067e+01 -1.608585237695621117e+00 6.404615390153711729e+00
8.165568021242766861e+01 -1.203696480439750971e+00 6.518766200789904985e+00
8.377622985325560023e+01 -3.583231902775505517e-01 6.763984521200155697e+00
8.488782189702611447e+01 1.109262043070273762e-01 6.892044281890603585e+00
8.703666930636904908e+01 1.005260999375701125e+00 7.127716847518504650e+00
8.916429135270209372e+01 1.931600221303458653e+00 7.365079095519060814e+00
9.029603606178311281e+01 2.418255253688254669e+00 7.498787595329902800e+00
9.247977991749657178e+01 3.375840265422960229e+00 7.748130191038594461e+00
9.360001222541583843e+01 3.893237608215640577e+00 7.890644062521111834e+00
9.572719929762916991e+01 4.940693911705643870e+00 8.139014259983555988e+00
9.681009091735370475e+01 5.503128874460228914e+00 8.272555986053035326e+00
9.895716098695046981e+01 6.653458444927585091e+00 8.534208613882587002e+00
1.011129499407033734e+02 7.877843756265626496e+00 8.791474819118768380e+00
1.021650098748457509e+02 8.489154743563677386e+00 8.923378561980783275e+00
1.042898731664510734e+02 9.807823763903407155e+00 9.185471902767039509e+00
1.053261821967589498e+02 1.048043675950944831e+01 9.321010711763632273e+00
1.074129149125232914e+02 1.187158519214529662e+01 9.596782739593752609e+00
1.094904860662299484e+02 1.332654359148288137e+01 9.871819899961277400e+00
1.105205724558307452e+02 1.405597490168366193e+01 1.000352804723375932e+01
1.125727557358185038e+02 1.556147560076273351e+01 1.027796570374456486e+01
1.135632762435848377e+02 1.633555984455368915e+01 1.041508093123201206e+01
1.155778292788874211e+02 1.788556821441270372e+01 1.070142633004267907e+01
1.175667566710393999e+02 1.942819074523162470e+01 1.100181150786835538e+01
1.185483902136386973e+02 2.020083541829879437e+01 1.113773430663616715e+01
1.205054599558619373e+02 2.175640025687225076e+01 1.141144741459456746e+01
1.214470577980086006e+02 2.253287890972185892e+01 1.153997320124292258e+01
1.233534220267706729e+02 2.408370065893508993e+01 1.179810830843228686e+01
1.252483311055602826e+02 2.561011316484473355e+01 1.205798653938537335e+01
1.261626093242833235e+02 2.634581641148093212e+01 1.218251026105171242e+01
1.279517301466874528e+02 2.784319699755244670e+01 1.242480945501658596e+01
1.288221082482471047e+02 2.859135200228993767e+01 1.254641730061728744e+01
1.305708614217738557e+02 3.002636832902483377e+01 1.279186523742746751e+01
1.314573569759924965e+02 3.073910217825962121e+01 1.291519965843604645e+01
1.331885095929798979e+02 3.213708487272109693e+01 1.314974351847918932e+01
1.349391339454039951e+02 3.347910491948350398e+01 1.338673394378697523e+01
1.358171556873753332e+02 3.414862016468568839e+01 1.350227998425335230e+01
1.375815491262925150e+02 3.541577800124069597e+01 1.373783439423821839e+01
1.384838635618557134e+02 3.604905156436456082e+01 1.386472949273536415e+01
1.402760363664415308e+02 3.723805105995696607e+01 1.409760081102949769e+01
1.421194237021474294e+02 3.836549115556385914e+01 1.433330764965977622e+01
1.430314874521794479e+02 3.889405108392175237e+01 1.444521188555724578e+01
1.448645424618873676e+02 3.991984854479373723e+01 1.467918141488391370e+01
1.457724277465978275e+02 4.039457102264177735e+01 1.480003603346352747e+01
1.476059729530070967e+02 4.133743519874247596e+01 1.501334182682014173e+01
1.494235127321513232e+02 4.219240906497820021e+01 1.522828460823482999e+01
1.503254296840979123e+02 4.261565548675961423e+01 1.534613845094091644e+01
1.521210178346863131e+02 4.338815071547662683e+01 1.555304317557522253e+01
1.530366342038567780e+02 4.375101230162137256e+01 1.564884622253920909e+01
1.548113434582830621e+02 4.444140756670063297e+01 1.585436614909119868e+01
1.565731117992786778e+02 4.508613362369363387e+01 1.605037733270017952e+01
1.574504999090307820e+02 4.541326235611627737e+01 1.613919730392949958e+01
1.591863545839294432e+02 4.599285096601438028e+01 1.633143954930985231e+01
1.600400721116610327e+02 4.626834152819186130e+01 1.641224934447721040e+01
1.617355658531087954e+02 4.678671881811604294e+01 1.655776194875020479e+01
1.625571174014417863e+02 4.698069476598023186e+01 1.665065799324001006e+01
1.642291017974421266e+02 4.740034379799066500e+01 1.679847098138406736e+01
1.658895594524758508e+02 4.773889483706972214e+01 1.694578418438488754e+01
1.667127538741393948e+02 4.786605611148859651e+01 1.701786916499958835e+01
1.683720457513287556e+02 4.811886167544341220e+01 1.715322433899318355e+01
1.691938245304040436e+02 4.822605670090850793e+01 1.721078400175324674e+01
1.708836325771051463e+02 4.843631208029337643e+01 1.734590424725359981e+01
1.725898017013705896e+02 4.856914798546991818e+01 1.746476564426338740e+01
1.734367346432741499e+02 4.861918963793838344e+01 1.750387401851778080e+01
1.751471609990150284e+02 4.871833859757936835e+01 1.763848551650023921e+01
1.759998769855852174e+02 4.874122597663193091e+01 1.770920230466036571e+01
1.777658364412443746e+02 4.878179348162149864e+01 1.782725216068335072e+01
1.795599957033389842e+02 4.880293287481153186e+01 1.791754810907326245e+01
1.804810514962713341e+02 4.881435061021000621e+01 1.797291797112958989e+01
1.823450652069398359e+02 4.879611753390554441e+01 1.806328218621657555e+01
1.833018498915827195e+02 4.878251201106208867e+01 1.811704803951552378e+01
1.852477132033425846e+02 4.868787338557178401e+01 1.817615389804299042e+01
1.872364298727974585e+02 4.858645188134255477e+01 1.828511777789375259e+01
1.882268891489027283e+02 4.851942966202516772e+01 1.835254666261529977e+01
1.903003108515207487e+02 4.832314463316689768e+01 1.844283946719447798e+01
1.913385542289423427e+02 4.819184063267162088e+01 1.847651080061279316e+01
1.934547016646218935e+02 4.786444141571801936e+01 1.857922702720269470e+01
1.956120247663948817e+02 4.743755025877086950e+01 1.866748786040184171e+01
1.966920165516797852e+02 4.716653193634047625e+01 1.868460810059085730e+01
1.988667424444238350e+02 4.656602889744105056e+01 1.875981874944584149e+01
1.999640076197124756e+02 4.623290481205265223e+01 1.878923794102025369e+01
2.021641604526107301e+02 4.548775505467177283e+01 1.883217232077632985e+01
2.032715879129440282e+02 4.507808343225273262e+01 1.887702532384409082e+01
2.054836636704639261e+02 4.415445051580549318e+01 1.893355256195140868e+01
2.077145579582401353e+02 4.313104884238924797e+01 1.897513262467855100e+01
2.088287432948394553e+02 4.257698282898395803e+01 1.898436834317699251e+01
2.110498870832999501e+02 4.138478065500257230e+01 1.903009675160615899e+01
2.121598204752766890e+02 4.076787395030041949e+01 1.905286829236467838e+01
2.143618295272720218e+02 3.940212804794142443e+01 1.911502217494843947e+01
2.165625758527314133e+02 3.792967434091680445e+01 1.919647216970897574e+01
2.176546245223032940e+02 3.718231242504231915e+01 1.922486283695518594e+01
2.198379512328932037e+02 3.554366774976978860e+01 1.934482009194816499e+01
2.209051662503149771e+02 3.470612870704003683e+01 1.940609503374955480e+01
2.230417746945655608e+02 3.289709481152258519e+01 1.954852821396457685e+01
2.251152207081756558e+02 3.103243650229826756e+01 1.967552533395197045e+01
2.261393368224156575e+02 3.007965086166234414e+01 1.975272246830262546e+01
2.281846785643892304e+02 2.806004727245319685e+01 1.990213297996148611e+01
2.291648794302894032e+02 2.703064090952223353e+01 1.998150402282826832e+01
2.311162280106498201e+02 2.486468694886240272e+01 2.018665091709486248e+01
2.329953188271963711e+02 2.258081936499254283e+01 2.037650065377865971e+01
2.338956341788436646e+02 2.142341193617316364e+01 2.048898425837034409e+01
2.356039127534096167e+02 1.897624670548116299e+01 2.072429327938538535e+01
2.363868542260877348e+02 1.771671498091013675e+01 2.083680432399766858e+01
2.379070876918403599e+02 1.510772782132955783e+01 2.108908244581865432e+01
2.385851276229900293e+02 1.379158944958183497e+01 2.122291939206193589e+01
2.398885641644446878e+02 1.105571230516910930e+01 2.149537634844380207e+01
2.410666635343620783e+02 8.250135692541693544e+00 2.177806988441208702e+01
2.415899543566769694e+02 6.797206639739460599e+00 2.192811895240060593e+01
2.425681279140325159e+02 3.919269029019888606e+00 2.225147949497843314e+01
2.430124732396733123e+02 2.447155502496766388e+00 2.238913644761349175e+01
2.438099587053531820e+02 -5.017254916321336466e-01 2.273052640718283968e+01
2.444916360798507355e+02 -3.464642757606463341e+00 2.303950912852701904e+01
2.447859214312377105e+02 -4.942428251607459799e+00 2.319294812513228266e+01
2.452191219149669905e+02 -7.880063186473845960e+00 2.351810268891595257e+01
2.454034767423204642e+02 -9.320406552345641416e+00 2.367806295279599382e+01
2.456793910103785379e+02 -1.222659219486249071e+01 2.397565162514568371e+01
2.458019661619227350e+02 -1.507899408865749358e+01 2.425212362824660772e+01
2.457758877200572556e+02 -1.647789035383522105e+01 2.438974050272674177e+01
2.456907930243413318e+02 -1.923698310153490709e+01 2.464854904654241352e+01
2.455673430233400154e+02 -2.058682395739286264e+01 2.478512847804445585e+01
2.452883593552583079e+02 -2.326377489495650508e+01 2.501746969440689483e+01
2.449257468005816918e+02 -2.587915555767630238e+01 2.528531176403432568e+01
2.446881637065861241e+02 -2.714324216309941207e+01 2.542366196257910005e+01
2.441813071028545892e+02 -2.965218069698018510e+01 2.569674784002771162e+01
2.438819533446908565e+02 -3.086788654035408186e+01 2.582375665806730325e+01
2.432361753792853847e+02 -3.326225523934358819e+01 2.609409513608334308e+01
2.428810994191137240e+02 -3.443046917997750000e+01 2.621549633631119747e+01
2.421203583556899730e+02 -3.672561103907080593e+01 2.647513479852101526e+01
2.412801074167599609e+02 -3.897574588612375379e+01 2.673939803793438230e+01
2.408340609807925716e+02 -4.006512998938191572e+01 2.686750515143399198e+01
2.399039629857663840e+02 -4.217800859318804640e+01 2.708802538911424662e+01
2.394361913400245783e+02 -4.320369817181312300e+01 2.719376840656635608e+01
2.384915442027784707e+02 -4.522678399213715039e+01 2.742287167956054716e+01
2.375523964911788539e+02 -4.717218238427045662e+01 2.768341854997411389e+01
2.370784046818313300e+02 -4.814610211690323638e+01 2.782831361220873490e+01
2.361312947041177210e+02 -5.006076405404085961e+01 2.797503991043682703e+01
2.356603786951607162e+02 -5.101239101014301269e+01 2.808541336253354359e+01
2.347258137581995356e+02 -5.284358915715699112e+01 2.830287146188897296e+01
2.338392458445286479e+02 -5.467207777271298141e+01 2.848774192256733429e+01
2.333877350498083842e+02 -5.557422425552433509e+01 2.860262541051134733e+01
2.325103059286137466e+02 -5.737819294144367177e+01 2.880338755211685964e+01
2.320949513714219563e+02 -5.827657236759283421e+01 2.888932996592929570e+01
2.312708578329127818e+02 -6.008926371183662951e+01 2.909770465319018129e+01
2.304797071638211889e+02 -6.187524847280696605e+01 2.930693125851957248e+01
2.300880316298669470e+02 -6.278636103084154030e+01 2.939785475764573874e+01
2.293358271473751415e+02 -6.459215471335292591e+01 2.958495420371970397e+01
2.289724867778121222e+02 -6.548849155824987633e+01 2.967469163362489581e+01
2.282565187571544811e+02 -6.727653600875954965e+01 2.986696250088550997e+01
2.275965540658477551e+02 -6.905757338771407206e+01 3.004903836692820462e+01
2.272576903616283062e+02 -6.997586434161550528e+01 3.015237763316087083e+01
2.266266995347897364e+02 -7.174938118237774631e+01 3.034190713476482770e+01
2.263102081696117409e+02 -7.269120502937087736e+01 3.043242137122963342e+01
2.257071417448307216e+02 -7.449748061481767536e+01 3.060852729594735777e+01
2.254194739791198572e+02 -7.540211803574014482e+01 3.070907247602920975e+01
2.248844053679933381e+02 -7.719547628277503293e+01 3.090125850356255555e+01
2.243682418404720238e+02 -7.901191451680450939e+01 3.109109676317486404e+01
2.241135760336166527e+02 -7.991767529265007397e+01 3.118603313006530797e+01
2.236081480344353452e+02 -8.174918122843047286e+01 3.136829756665317248e+01
2.233579610336261965e+02 -8.268026077914203142e+01 3.146078445692902292e+01
2.228564774674105706e+02 -8.454608603394478905e+01 3.165897860758905935e+01
2.223729165731596424e+02 -8.643279232440480087e+01 3.184960967821998068e+01
2.221210296521715861e+02 -8.738256413062725869e+01 3.195449978804965596e+01
2.216542172421624457e+02 -8.928733156371870905e+01 3.214706564612339434e+01
2.214310017917117079e+02 -9.024767129019454615e+01 3.223884713898766563e+01
2.209950149839253015e+02 -9.216658445820397105e+01 3.243495847745693084e+01
2.205904126207701097e+02 -9.410079684562357727e+01 3.263442250449392645e+01
2.204068062766984042e+02 -9.506616776176642247e+01 3.273231757424800037e+01
2.200684762995623771e+02 -9.700162939563273312e+01 3.292699304882724221e+01
2.199224838934218837e+02 -9.797826067106342407e+01 3.303354467575015008e+01
2.196553120466170412e+02 -9.992292691001165394e+01 3.322792734825429761e+01
2.194451788835685591e+02 -1.018713679503029823e+02 3.342422820483844248e+01
2.193463252217194395e+02 -1.028472050851829636e+02 3.352926057950571703e+01
2.191738389167864796e+02 -1.047937377569135009e+02 3.372478021687281569e+01
2.191014764895018629e+02 -1.057684425386868128e+02 3.381886956327136318e+01
2.189847552710635625e+02 -1.077056333807853861e+02 3.401192145928831678e+01
2.189328753633429869e+02 -1.086837334659931003e+02 3.410928340509649104e+01
2.188696334401304000e+02 -1.106028441862701897e+02 3.429548520789636257e+01
2.188353331971684383e+02 -1.125192760008534236e+02 3.448637477226787951e+01
2.188376766184931910e+02 -1.134688313094849406e+02 3.457344758218120262e+01
2.188630013538180208e+02 -1.153806288034441394e+02 3.474444703738006979e+01
2.188915241800487479e+02 -1.163015778955676893e+02 3.482942502078095970e+01
2.189709988638660434e+02 -1.181982351520470473e+02 3.499736655845798339e+01
2.190852456077624595e+02 -1.200644138102499312e+02 3.516618111730041107e+01
2.191507812872038130e+02 -1.209992904155103872e+02 3.523913951679509182e+01
2.193131602345723650e+02 -1.228651035224390995e+02 3.540376644370721237e+01
2.194065932049829541e+02 -1.237929153914592035e+02 3.547652320384437985e+01
2.196015081065103516e+02 -1.256828320423492471e+02 3.561541011413881108e+01
2.198041601107061922e+02 -1.275708755050285959e+02 3.574962425135672106e+01
2.199121651543584335e+02 -1.284942476232779995e+02 3.581681183789852696e+01
2.201251366267058529e+02 -1.304004363778988136e+02 3.594449701214911386e+01
2.202377717362229816e+02 -1.313512473293297944e+02 3.600721213586639635e+01
2.204567859357932775e+02 -1.332533817470839494e+02 3.614599901270180737e+01
2.206845576295896763e+02 -1.351716664877818346e+02 3.625419956312012459e+01
2.208042396971952712e+02 -1.361456120928728808e+02 3.633581384506547352e+01
2.210482979755577730e+02 -1.380696246788912731e+02 3.643918335510363704e+01
2.211694826816334967e+02 -1.390498947513062262e+02 3.648394396435959663e+01
2.214094182556110297e+02 -1.409938260671237629e+02 3.658789443200595315e+01
2.215343087077953044e+02 -1.419703298960821485e+02 3.664295954784904552e+01
2.217835171209133875e+02 -1.439215372148682661e+02 3.672986993817528401e+01
2.220422398280372533e+02 -1.458572343946433705e+02 3.682376343650796002e+01
2.221754593835939602e+02 -1.468221780577942752e+02 3.686399485410971977e+01
2.224493240271876857e+02 -1.487578774975123679e+02 3.693737173101402504e+01
2.225881516070530211e+02 -1.497181802721694055e+02 3.697698491133023424e+01
2.228985387208998645e+02 -1.516540728052406735e+02 3.705271165664944988e+01
2.232311793768072619e+02 -1.534675884996181310e+02 3.710777589444758462e+01
2.234339535514366162e+02 -1.545032338154095157e+02 3.713484975606219507e+01
2.238096211824189083e+02 -1.563935099889106084e+02 3.718383137430953411e+01
2.240363846074587002e+02 -1.573658861767486883e+02 3.721187131706571449e+01
2.244593914740885907e+02 -1.592662241613149376e+02 3.726210462472583629e+01
2.249552652635476306e+02 -1.611654440144371279e+02 3.731094461278989627e+01
2.252210549806389679e+02 -1.621177709640201101e+02 3.732738168632768350e+01
2.257878065463393966e+02 -1.640252554042207578e+02 3.736472004687696824e+01
2.260946459809223654e+02 -1.649714986230700902e+02 3.737245775755215504e+01
2.267396941306546978e+02 -1.668996447730868340e+02 3.739562753749417823e+01
2.274432935673954148e+02 -1.688367486835374791e+02 3.740009102657828066e+01
2.278066561888401793e+02 -1.697814888905819828e+02 3.740198747861330730e+01
2.286125547906038662e+02 -1.717026159508275214e+02 3.740551764399496903e+01
2.290306210356901886e+02 -1.726544980422612525e+02 3.739708563787542062e+01
2.299188176750263040e+02 -1.745532756443428468e+02 3.739196336247360364e+01
2.308681074929634747e+02 -1.764456697110362313e+02 3.738164454934366177e+01
2.313664152955128088e+02 -1.774066002129083017e+02 3.736957953834459545e+01
2.323883988222924586e+02 -1.792867078310498812e+02 3.735880479022286238e+01
2.329145875123679730e+02 -1.802402753596187210e+02 3.735134550770963813e+01
2.340084954172109519e+02 -1.821151875600100141e+02 3.732678157996755886e+01
2.345774758078365778e+02 -1.830629551431725019e+02 3.732089741564490737e+01
2.357112735959078407e+02 -1.849323422309057321e+02 3.728097509130198262e+01
2.368805328132776538e+02 -1.868400806409606503e+02 3.725357926320839397e+01
2.374554879914715855e+02 -1.877616707195297749e+02 3.724926995341157010e+01
2.386357556950898413e+02 -1.896775463508639064e+02 3.724012265567992586e+01
2.392433374673947526e+02 -1.906534549990504388e+02 3.723451013775182616e+01
2.404163575806666415e+02 -1.925610643222285603e+02 3.722948480358643053e+01
2.416344717361266703e+02 -1.945152153006476112e+02 3.722915645638869364e+01
2.422246685039741578e+02 -1.954628032008870946e+02 3.722321705051159313e+01
2.434466848605028702e+02 -1.973880514108467992e+02 3.722621778760314726e+01
2.440877994801458897e+02 -1.983681113802095979e+02 3.722168447396184376e+01
2.453562000932542446e+02 -2.002208978077455868e+02 3.722135492134624712e+01
2.467009537981658696e+02 -2.020904406409194962e+02 3.722184282953647028e+01
2.473661315201163120e+02 -2.029683618590265723e+02 3.721467463463376646e+01
2.487451298169575580e+02 -2.047400161592462950e+02 3.721217707139609843e+01
2.494733832863217913e+02 -2.056389258899525601e+02 3.720894745835266804e+01
2.509027443714648768e+02 -2.073116634759282988e+02 3.720191633165529765e+01
2.524255838693640612e+02 -2.089887751473974333e+02 3.719574178227024674e+01
2.531587011643274536e+02 -2.097744686094875419e+02 3.719316002813258137e+01
2.546955137222030316e+02 -2.113932904860039912e+02 3.718248510106666060e+01
2.554687449205958387e+02 -2.122181319760415477e+02 3.717478898876002802e+01
2.569958872973676307e+02 -2.137878368376626383e+02 3.716826453699133026e+01
2.577838964802897408e+02 -2.145952629708507686e+02 3.717078784340885989e+01
2.593356986951603176e+02 -2.161410546960423744e+02 3.717275717119018452e+01
2.609151801644681541e+02 -2.176660035686889785e+02 3.718139915748113822e+01
2.617213421995818976e+02 -2.184320312368614054e+02 3.717516740526649244e+01
2.633039126851781475e+02 -2.199131891850442742e+02 3.716147504775729260e+01
2.641262139930260560e+02 -2.206625119590212023e+02 3.718092111448287085e+01
2.656995686448616993e+02 -2.221071162894299960e+02 3.717503909856165478e+01
2.672876252374960018e+02 -2.235300677790760631e+02 3.717662551110005609e+01
2.680684838957750458e+02 -2.242559944733061741e+02 3.717871127111209262e+01
2.695327496283536561e+02 -2.256865915010672268e+02 3.717998349644111045e+01
2.702460995031083257e+02 -2.264072867083395977e+02 3.718185550127122951e+01
2.716069513822724844e+02 -2.278150276662190947e+02 3.718221394788737655e+01
2.729273782470148717e+02 -2.291790038299834293e+02 3.719744219628631754e+01
2.735876480876533492e+02 -2.298714170607165670e+02 3.720177179775903653e+01
2.748936304691936243e+02 -2.311944541990787911e+02 3.721204796536797232e+01
2.755840680921252215e+02 -2.318660668948982959e+02 3.721454108683171569e+01
2.769261990211824696e+02 -2.331171269637457328e+02 3.722127409533192122e+01
2.783426136403523969e+02 -2.343196326663008620e+02 3.724059149484578768e+01
2.790702544301319108e+02 -2.349097642318615158e+02 3.724611113051393829e+01
2.805404340632438220e+02 -2.359769986353390152e+02 3.725429125380453854e+01
2.813082529489631156e+02 -2.364902197555551879e+02 3.727380638887686359e+01
2.828735615287562837e+02 -2.374358660695316132e+02 3.729844008304998226e+01
2.844825216752343522e+02 -2.382661312121348089e+02 3.732579150025932790e+01
2.853362483414363737e+02 -2.386688416048339718e+02 3.734383614011814245e+01
2.869951899200016214e+02 -2.393541259545921491e+02 3.738124321009313178e+01
2.878931761360963719e+02 -2.396954389130172558e+02 3.739873349639611888e+01
2.896284947170873352e+02 -2.402974835483821323e+02 3.742383189267445687e+01
2.905616078304188932e+02 -2.406247134281851743e+02 3.745971397027241778e+01
2.923816971633843877e+02 -2.412244321975836954e+02 3.747750210272650406e+01
2.942284973352598740e+02 -2.418519777555511325e+02 3.752311775613864597e+01
2.951834687185001940e+02 -2.421920618883067959e+02 3.755019504994452006e+01
2.970773915513277643e+02 -2.428706781410842837e+02 3.760713585043791340e+01
2.980370950821550196e+02 -2.432214674954722966e+02 3.763666569577590337e+01
2.999983822016239969e+02 -2.439345452632027502e+02 3.770634999941549381e+01
3.020071942837953998e+02 -2.446570935693960109e+02 3.778030359121038373e+01
3.030233020723514414e+02 -2.450264704246823442e+02 3.781533929891689638e+01
3.050892223636345761e+02 -2.457738854893546829e+02 3.788243528363659607e+01
3.061173081584018973e+02 -2.461393304351744007e+02 3.791559550336670270e+01
3.082422898823251671e+02 -2.469060479249803564e+02 3.799810231410087624e+01
3.103634441109928730e+02 -2.476609770275004223e+02 3.810002546345141639e+01
3.114232813190719185e+02 -2.480242189331891325e+02 3.814668658562868586e+01
3.135510069283006374e+02 -2.487130970863134110e+02 3.824551634825239432e+01
3.146322377893092153e+02 -2.490432319824773799e+02 3.829895814404345344e+01
3.167835748105123912e+02 -2.496647011383355448e+02 3.840359637566896822e+01
3.189416305444231625e+02 -2.502441581590827298e+02 3.851774930135017883e+01
3.200232097304599392e+02 -2.505074856039261704e+02 3.856565818491293385e+01
3.221784527376601091e+02 -2.510257107467584774e+02 3.868789292322911422e+01
3.232453202327732811e+02 -2.512775965416818451e+02 3.874317098566575623e+01
3.253971716326209389e+02 -2.517434846770166530e+02 3.886153989344093418e+01
3.264577456377013505e+02 -2.519729911072008690e+02 3.893086772516672056e+01
3.286150475475904500e+02 -2.524268717248769178e+02 3.906041703812074672e+01
3.307550035185277579e+02 -2.528360219081721425e+02 3.919375536704026786e+01
3.318616175610853816e+02 -2.530439309424532723e+02 3.926368936648763963e+01
3.340284358310526045e+02 -2.534374033822257957e+02 3.938648657360420202e+01
3.351133522875824724e+02 -2.536252921568517138e+02 3.946462325333990862e+01
3.373137075329159416e+02 -2.540210491424553538e+02 3.958221833265764644e+01
3.394889439503331801e+02 -2.544137016439734396e+02 3.969795420174457945e+01
3.406182955154499155e+02 -2.546148556491148724e+02 3.975126338091639866e+01
3.428089782105408290e+02 -2.549843244998124590e+02 3.987441685343443964e+01
3.439294328327450216e+02 -2.551714221995503635e+02 3.993215713689458823e+01
3.461436858362935709e+02 -2.555390835510401359e+02 4.004175798952455523e+01
3.483379540886671748e+02 -2.559026118662447971e+02 4.014391184735494278e+01
3.494608677050593428e+02 -2.560828750592431220e+02 4.019403091928343486e+01
3.516453402703151028e+02 -2.564603667461085479e+02 4.028680827639389861e+01
3.527460682552372191e+02 -2.566432479233899357e+02 4.033060722850039781e+01
3.549381493322799201e+02 -2.570227616592653135e+02 4.039933979685761756e+01
3.570935316572856664e+02 -2.574012286914835386e+02 4.048334181217202854e+01
3.581734074757882240e+02 -2.575956237484739972e+02 4.051815701619337062e+01
3.603077349580919986e+02 -2.579937707632214483e+02 4.058055135031693794e+01
3.613732926247201362e+02 -2.581909008348904990e+02 4.060485369451760107e+01
3.634868493881448330e+02 -2.585833794778009178e+02 4.067230043380762083e+01
3.645328791992274091e+02 -2.587783218288290072e+02 4.068054143509473874e+01
3.666172107845244454e+02 -2.591757779996719933e+02 4.075166692132965807e+01
3.686586583358319444e+02 -2.595507154324361636e+02 4.080256109361489791e+01
3.696988207108291249e+02 -2.597558588287890871e+02 4.080503305095496103e+01
3.717235720449972973e+02 -2.601291152640948212e+02 4.084757853587142051e+01
3.727133600665013091e+02 -2.603048546628693884e+02 4.088756048436788149e+01
3.747077686192269539e+02 -2.606749576532907327e+02 4.091893182951045560e+01
3.766675951846365251e+02 -2.610329521607104653e+02 4.096299651119902308e+01
3.776553583750408620e+02 -2.612142031684094832e+02 4.098361038735772865e+01
3.795869818948166881e+02 -2.615535611702844108e+02 4.101087986502665217e+01
3.805437576573843899e+02 -2.617252085221421112e+02 4.103338823598579665e+01
3.824475680560999535e+02 -2.620720593498120934e+02 4.105214960819625958e+01
3.843537037343605789e+02 -2.624128777771155683e+02 4.105566751554940197e+01
3.852959347452281236e+02 -2.625773991505428739e+02 4.105126639692974777e+01
3.871512491146626758e+02 -2.629063734130305079e+02 4.105051460534613739e+01
3.880797744888262173e+02 -2.630716863143557021e+02 4.104545850113399297e+01
3.899276898570093977e+02 -2.633823571845915694e+02 4.103273755700892877e+01
3.917596434064196274e+02 -2.636827813135904535e+02 4.101420932130471897e+01
3.926465742439090150e+02 -2.638362751479662620e+02 4.099464066475678692e+01
3.944134508183000207e+02 -2.641527629678271296e+02 4.099323683147234476e+01
3.952715732788928449e+02 -2.642969473347353642e+02 4.097264287688955164e+01
3.969554062233148102e+02 -2.645927978866698140e+02 4.096079736298938201e+01
3.985932809996656374e+02 -2.648753321552897546e+02 4.095360194438336521e+01
3.993845033236321456e+02 -2.650143600111413207e+02 4.094672958275094743e+01
4.009730822639843950e+02 -2.652904248666645799e+02 4.094466419800274082e+01
4.017530334379159171e+02 -2.654409971904249801e+02 4.094109886488398331e+01
4.033230609346051097e+02 -2.657279960171977109e+02 4.093615386024198699e+01
4.040939663896268712e+02 -2.658876918131148841e+02 4.093771660914386246e+01
4.056606434354346220e+02 -2.662251806606101354e+02 4.093228964357777500e+01
4.072151227154720914e+02 -2.666045192383499511e+02 4.088410353175426337e+01
4.079650293485386783e+02 -2.668158045544536208e+02 4.089818070766766311e+01
4.094854221238657033e+02 -2.672905838924212389e+02 4.085051563688941201e+01
4.102147113353419172e+02 -2.675619988151906909e+02 4.080845287755902007e+01
4.116695600071951731e+02 -2.681620683831209817e+02 4.077018401749099041e+01
4.131017467156771090e+02 -2.688392500238145999e+02 4.072321724673705035e+01
4.137928640467766286e+02 -2.692027289349879311e+02 4.068656092687112391e+01
4.152038865019087552e+02 -2.700225942180233574e+02 4.063241483942168486e+01
4.158388634250580935e+02 -2.704442570166769997e+02 4.059918486350522926e+01
4.171700646214771950e+02 -2.713467815994247871e+02 4.053579935894546793e+01
4.184924961223633204e+02 -2.723415839841797492e+02 4.046006963723810657e+01
4.191036210054216440e+02 -2.728535617242470721e+02 4.042843388242667402e+01
4.203496122550774885e+02 -2.739298347265633993e+02 4.035932809203062277e+01
4.209544868172055772e+02 -2.744874798677837475e+02 4.031764883383650044e+01
4.221651399029356639e+02 -2.756575370803799387e+02 4.024403127299721916e+01
4.233536582882228458e+02 -2.768798105684907682e+02 4.017456769912006109e+01
4.239069994395322283e+02 -2.775094649093442172e+02 4.013051510201268002e+01
4.250298937710966811e+02 -2.788168745105541007e+02 4.005684845552420370e+01
4.255698490262951168e+02 -2.794902488906416806e+02 4.001160172497758083e+01
4.266184309082806294e+02 -2.808558087198485964e+02 3.992002165275646064e+01
4.271389938510501452e+02 -2.815608964071789728e+02 3.989481499113144025e+01
4.281324332540205546e+02 -2.830069178033857042e+02 3.978619692477943204e+01
4.290733440428830932e+02 -2.844917932220553212e+02 3.972033116407710907e+01
4.295032992311687963e+02 -2.852550859062004633e+02 3.966495260868991579e+01
4.303052569876525695e+02 -2.868219828703877283e+02 3.957179177767046951e+01
4.306705803355794160e+02 -2.876174405473700517e+02 3.951943620882242669e+01
4.313216814239875134e+02 -2.892254896105696957e+02 3.941674802539064615e+01
4.318990478873989787e+02 -2.908520933684819170e+02 3.932119975657572297e+01
4.321461045064626774e+02 -2.916803732063877987e+02 3.927012738541985470e+01
4.326089478855129187e+02 -2.933314108170041550e+02 3.915239826922682198e+01
4.328253728481674329e+02 -2.941751966794413988e+02 3.909410406804894933e+01
4.332044832600292352e+02 -2.958747596413629708e+02 3.898073046405558273e+01
4.335336261626480905e+02 -2.976001373875336071e+02 3.885653166102311218e+01
4.336487919631181853e+02 -2.984753536797454103e+02 3.877669401170236085e+01
4.338560555144951536e+02 -3.002402934350030819e+02 3.863082838661739515e+01
4.339368335060511299e+02 -3.011351460256101973e+02 3.856288335615940355e+01
4.340172643736618738e+02 -3.029375382699972192e+02 3.840779214780472728e+01
4.339956132036371628e+02 -3.047691545752156230e+02 3.825447346892080702e+01
4.339490690525237255e+02 -3.056752107463415200e+02 3.817371743656507022e+01
4.338104328770540974e+02 -3.075226858206873430e+02 3.799672898913978258e+01
4.337016114653125669e+02 -3.084534232793643582e+02 3.792388982823018750e+01
4.334061036955964141e+02 -3.103238430673621906e+02 3.774907923157302037e+01
4.332191816753056059e+02 -3.112588842268650637e+02 3.765496489490811882e+01
4.327591339598060927e+02 -3.131324705593733029e+02 3.746656793606318558e+01
4.321890151893081224e+02 -3.150138611314105219e+02 3.729751669242601508e+01
4.318777829760269356e+02 -3.159353295198858973e+02 3.719393209677210166e+01
4.311512480722423675e+02 -3.177848817865587989e+02 3.701016570586297405e+01
4.307514311808589014e+02 -3.187158287268716208e+02 3.692415699882290880e+01
4.298770338191048381e+02 -3.205490000789751548e+02 3.671120398150573294e+01
4.288923869466660790e+02 -3.223823439739513219e+02 3.650067286895915686e+01
4.284047845063929572e+02 -3.232410127519107164e+02 3.639739150569633352e+01
4.272860428313510965e+02 -3.250000242158066044e+02 3.618759087555596921e+01
4.266821982174154755e+02 -3.258619930522509094e+02 3.608755399625746918e+01
4.254024074112614926e+02 -3.275623354113503183e+02 3.585879516181347526e+01
4.240405407463965162e+02 -3.292426505900332927e+02 3.564825020837839986e+01
4.233675057564228155e+02 -3.300272930119466537e+02 3.554685779246386801e+01
4.219045711933384837e+02 -3.316229390462278843e+02 3.533068203661703421e+01
4.211435300493970999e+02 -3.323962137672227755e+02 3.523274392810664324e+01
4.195464603244910791e+02 -3.339171609961084073e+02 3.502380742882051834e+01
4.178651963531003162e+02 -3.353984740462236118e+02 3.481513688451303778e+01
4.170171482267273291e+02 -3.361091530660075364e+02 3.470243486059929694e+01
4.152633485019932209e+02 -3.375220821625625263e+02 3.449596417592280773e+01
4.143804764503311731e+02 -3.382029237765658536e+02 3.439437221248375920e+01
4.125667184246525494e+02 -3.395932614284350279e+02 3.418050431381423948e+01
4.107510166478837732e+02 -3.409857771961324602e+02 3.395992540604486010e+01
4.098164314954034353e+02 -3.416943199590760400e+02 3.383910737823606496e+01
4.079812840263253406e+02 -3.431100738412923192e+02 3.359693900349272155e+01
4.070268895386204804e+02 -3.438367237441430007e+02 3.347329932327008351e+01
4.051463863933538505e+02 -3.452644947651273242e+02 3.321606240469147053e+01
4.041969289425057354e+02 -3.459789555050865602e+02 3.308837180172464798e+01
4.022695701777819295e+02 -3.474319708732267600e+02 3.283525360405739946e+01
4.003491723948661161e+02 -3.488870659606703271e+02 3.257658027363864051e+01
3.993368455919152780e+02 -3.496405833824655360e+02 3.243227701976549326e+01
3.973596577344653724e+02 -3.511131653585882759e+02 3.215510784768643759e+01
3.963599482650893151e+02 -3.518563089747491404e+02 3.201674404245127903e+01
3.943522943907819922e+02 -3.533417191028665343e+02 3.173299457149979119e+01
3.923472391334316853e+02 -3.548464291292820576e+02 3.145730742748252240e+01
3.912962845110467924e+02 -3.556245842986420485e+02 3.131265351607254743e+01
3.892312385958474010e+02 -3.571583453223379934e+02 3.104611899615172277e+01
3.881865151008391308e+02 -3.579373302684858800e+02 3.090260285541230800e+01
3.860716579139885312e+02 -3.595175905583671465e+02 3.061977890760973864e+01
3.839701454534250615e+02 -3.610775034387083338e+02 3.033284263621466792e+01
3.828633158838943586e+02 -3.619094945530084715e+02 3.018027157166426022e+01
3.806947987552356949e+02 -3.635158725250071825e+02 2.989287735844596838e+01
3.795985868925700970e+02 -3.643254579543466321e+02 2.974782224908219064e+01
3.773998122075435617e+02 -3.659535761265397014e+02 2.945133936279495401e+01
3.752003734872785685e+02 -3.675856716610270496e+02 2.915027503062435699e+01
3.740604203575542215e+02 -3.684373896541933391e+02 2.900374052223631693e+01
3.718403891373370698e+02 -3.700916082229610993e+02 2.869827047787038410e+01
3.706985158005623475e+02 -3.709312686487483006e+02 2.855131421862971663e+01
3.684332277610363917e+02 -3.725929509424810817e+02 2.826056399476857095e+01
3.673007522618775056e+02 -3.734226151475932625e+02 2.811060669897948827e+01
3.650385423757918488e+02 -3.750809935496600360e+02 2.780901169428806341e+01
3.627689440118876973e+02 -3.767644006288905416e+02 2.749829387671019987e+01
3.616507727822790343e+02 -3.775823548353951082e+02 2.735646208430525661e+01
3.593878891278671972e+02 -3.792417100225937929e+02 2.706083297661669462e+01
3.582635889995189586e+02 -3.800722705979499096e+02 2.691939623435972706e+01
3.560015231248796681e+02 -3.817613034243888137e+02 2.660109866917251509e+01
3.537335310498857552e+02 -3.834688528063140325e+02 2.629113520995293030e+01
3.526520838480759608e+02 -3.842965214725235228e+02 2.614052930478027648e+01
3.504281331897456653e+02 -3.859827721798995412e+02 2.585330809876268532e+01
3.493284747500300114e+02 -3.868205059220481985e+02 2.570224935777863351e+01
3.471235798501992917e+02 -3.884956595390397069e+02 2.540521883715687679e+01
3.449610268475105386e+02 -3.901426341272097034e+02 2.511533786764663390e+01
3.438378002257578032e+02 -3.909892887147605052e+02 2.497433742238181154e+01
3.416427700552926581e+02 -3.926310558524687622e+02 2.470034752058009175e+01
3.405437664423040474e+02 -3.934460974057685689e+02 2.455961523916376166e+01
3.383550566164271913e+02 -3.950557512920213412e+02 2.426326930181803831e+01
3.361913811496622770e+02 -3.966237596824931870e+02 2.398867131943398689e+01
3.350619102532707529e+02 -3.974329119924277620e+02 2.384690392708946050e+01
3.328873850359716471e+02 -3.989844794998927000e+02 2.356998424720142182e+01
3.318091940467479617e+02 -3.997541192784358941e+02 2.343226419767778523e+01
3.296596300555823404e+02 -4.012513545903454997e+02 2.316384097093463978e+01
3.286154681175499377e+02 -4.019807390930917563e+02 2.302478808776409736e+01
3.265514505372872804e+02 -4.033996158062555537e+02 2.276477566266064656e+01
3.245642840479740698e+02 -4.047715927426431222e+02 2.251632743913893009e+01
3.235878113710200523e+02 -4.054407898112014550e+02 2.239004666231564400e+01
3.217030657116386578e+02 -4.067337866388987777e+02 2.215319007488789183e+01
3.207840385318939980e+02 -4.073733016248354488e+02 2.203648002539387107e+01
3.189996416202611158e+02 -4.086329493268467559e+02 2.180974542597667210e+01
3.172971199231092783e+02 -4.098813810171924956e+02 2.159171371895347491e+01
3.164650730103001024e+02 -4.105341132376977384e+02 2.147538821358597616e+01
3.148728507922749031e+02 -4.118415575472888577e+02 2.125938028376687683e+01
3.141099637523432762e+02 -4.125121970671887652e+02 2.114277085596270922e+01
3.126240867820330323e+02 -4.138710169098504821e+02 2.095825344678333835e+01
3.111981863514366182e+02 -4.152838821591381020e+02 2.075660861203543917e+01
3.105052998155498472e+02 -4.160312508155886349e+02 2.065900994533260615e+01
3.091530466349720427e+02 -4.175517892849357509e+02 2.045050069169442963e+01
3.085044819107659464e+02 -4.183354397025016169e+02 2.033007614451098988e+01
3.072796550837361451e+02 -4.199195362190353080e+02 2.011080124833283023e+01
3.061001018479377080e+02 -4.215545301675913379e+02 1.989417273658365559e+01
3.055505480425903784e+02 -4.223898737272253925e+02 1.978722769272402005e+01
3.045020518151732176e+02 -4.241028703728430287e+02 1.957420470524440859e+01
3.040000514086680710e+02 -4.249800899465943758e+02 1.946610913967323242e+01
3.030765720973171256e+02 -4.268083604877963353e+02 1.926237806771839089e+01
3.022689294873705990e+02 -4.286832286553851645e+02 1.907516274045900317e+01
3.018988579535169947e+02 -4.296793354146252568e+02 1.895006424315635840e+01
3.012705831524805262e+02 -4.316431363096220366e+02 1.875932625744654914e+01
3.009824345240430716e+02 -4.326721818473400845e+02 1.863275655636380179e+01
3.005102058649137575e+02 -4.347300257002983699e+02 1.842999677154776705e+01
3.003191503386319141e+02 -4.357837191148280453e+02 1.833429293644153191e+01
3.000066855882427035e+02 -4.379178353832970174e+02 1.813309906869149302e+01
2.998290511252726560e+02 -4.400523132575410727e+02 1.791824274011887042e+01
2.997687136290208514e+02 -4.411594254568273641e+02 1.782714759898890833e+01
2.997652138663638084e+02 -4.433539544945612647e+02 1.761894062455197840e+01
2.998000753321636012e+02 -4.444632147878925252e+02 1.750958231512427332e+01
2.999569946512963270e+02 -4.466896341117267752e+02 1.729543077592635569e+01
3.002341116241177588e+02 -4.489027788377472916e+02 1.707121399452602617e+01
3.004001958557561238e+02 -4.500413282616858623e+02 1.696889646303522881e+01
3.008087957812884383e+02 -4.523009097549012267e+02 1.672798987040402707e+01
3.010455628807692392e+02 -4.534276588773551566e+02 1.661181863621550647e+01
3.015585706540717865e+02 -4.556921637142891655e+02 1.636949358997905435e+01
3.021317932615756945e+02 -4.579641900962627119e+02 1.614597944755695380e+01
3.024396964557177512e+02 -4.590969195688389846e+02 1.604366828006210000e+01
3.030677329482045366e+02 -4.613454270527290646e+02 1.581903188720642817e+01
3.033881212705422854e+02 -4.624573599952203722e+02 1.571157913334542044e+01
3.040388662433704212e+02 -4.646882452275410742e+02 1.549577852965730784e+01
3.047065202111327835e+02 -4.669080322805558581e+02 1.526788138487668789e+01
3.050443614172344837e+02 -4.680183977536340194e+02 1.516004147734859231e+01
3.057171731840316511e+02 -4.702288962624111832e+02 1.494588041843924486e+01
3.060469657053154151e+02 -4.713158440019473687e+02 1.485313482866509105e+01
3.067028908191372238e+02 -4.734685696941103856e+02 1.465195655111261530e+01
3.070199878468251313e+02 -4.745225051610418632e+02 1.455322562092728234e+01
3.076232518371451192e+02 -4.766096813139396886e+02 1.435059683531610020e+01
3.081845090698981835e+02 -4.786492980189090645e+02 1.416542603445275361e+01
3.084296073002689695e+02 -4.796459001981064034e+02 1.405880556039640794e+01
3.088827894859878711e+02 -4.815905306528191545e+02 1.389464142682596659e+01
3.090669578350017446e+02 -4.825431341118066371e+02 1.382088519287520612e+01
3.093990468971599626e+02 -4.843980648489580858e+02 1.365784555730938976e+01
3.096557755672638450e+02 -4.861952952862167194e+02 1.352618181538314346e+01
3.097476343871002200e+02 -4.870496459304907830e+02 1.351481630849912818e+01
3.099030998582437064e+02 -4.886903711962348780e+02 1.342783050660499278e+01
3.099784035905461224e+02 -4.895093221671284596e+02 1.339430296458656322e+01
3.099920885985757764e+02 -4.910952117795978324e+02 1.332151376472213578e+01
3.099157295462329103e+02 -4.926352655079622878e+02 1.324787690930213735e+01
3.098506825997699252e+02 -4.933704622301680729e+02 1.320633482445207108e+01
3.095795140274927917e+02 -4.948523472350401562e+02 1.318484467219007072e+01
3.094136839169536870e+02 -4.955499249555907113e+02 1.314487505460232519e+01
3.089722003424608374e+02 -4.969831702778420777e+02 1.310300869820827607e+01
3.084237003596674072e+02 -4.984011750484215781e+02 1.305748530214218839e+01
3.081086633219949817e+02 -4.990382570749385422e+02 1.303662436056282736e+01
3.073839591989793689e+02 -5.003258030999814991e+02 1.300364046933672313e+01
3.069905633424056646e+02 -5.009407133507032768e+02 1.295429787123091891e+01
3.061151327227278784e+02 -5.021249072266478493e+02 1.290935569498177493e+01
3.056369206079054948e+02 -5.027265640520628267e+02 1.289512587879851324e+01
3.046908439459468241e+02 -5.038095440350355148e+02 1.283988938472359109e+01
3.036697111206059958e+02 -5.048774095201280829e+02 1.278772923461263566e+01
3.031474688645539004e+02 -5.053970657188668270e+02 1.275264603769628202e+01
3.020671317404454612e+02 -5.064248640862522279e+02 1.269130151574607268e+01
3.014868346087665145e+02 -5.069257395165532216e+02 1.266958583740402666e+01
3.003641074325907994e+02 -5.079248519182739301e+02 1.259618595317748557e+01
2.991515244014902351e+02 -5.088174244092731442e+02 1.253237466421967028e+01
2.985054002617284254e+02 -5.092408528478220546e+02 1.251022936347564318e+01
2.972422093313197138e+02 -5.100252546414131984e+02 1.243660924432076342e+01
2.965504270270432130e+02 -5.103994277505638593e+02 1.239952048216328251e+01
2.951675486812973759e+02 -5.110120376269949816e+02 1.234530099981262019e+01
2.937547804314946802e+02 -5.114928271688937116e+02 1.227085007067079481e+01
2.930421047335132130e+02 -5.116871190641380167e+02 1.224263977026326700e+01
2.916335225323123268e+02 -5.119553784902259963e+02 1.216677357769413703e+01
2.909125457991763142e+02 -5.120732162859108030e+02 1.213260042763911351e+01
2.895439784834593411e+02 -5.121621571448175700e+02 1.206492352708826665e+01
2.881347643198881201e+02 -5.122217848002850360e+02 1.200861895539456725e+01
2.874519465267663918e+02 -5.121916370350575107e+02 1.198260893332360411e+01
2.860501686070737719e+02 -5.121072425314080192e+02 1.189796478576382022e+01
2.853473595808054029e+02 -5.120496045130331595e+02 1.187101318036575570e+01
2.839703520318899450e+02 -5.118226308159329392e+02 1.178397186227859450e+01
2.825949519317972545e+02 -5.115606419059957375e+02 1.172449813164941013e+01
2.819219338820586245e+02 -5.113541842499925565e+02 1.170203487490132943e+01
2.805851455859858561e+02 -5.109089042618936105e+02 1.161739668209519216e+01
2.799153251732565764e+02 -5.106624273143477808e+02 1.158112237824761870e+01
2.786210782904683469e+02 -5.100766286361785546e+02 1.149804968749914735e+01
2.779834579592425712e+02 -5.097755644664715646e+02 1.145704103809190855e+01
2.767095043776798207e+02 -5.090435129029657446e+02 1.135925985129210680e+01
2.754489235614017844e+02 -5.082401683377840982e+02 1.129722653101163132e+01
2.748344046174091773e+02 -5.078015862412325987e+02 1.126353789555974139e+01
2.735898813127377593e+02 -5.068744166231584245e+02 1.118761052269626788e+01
2.729814582614288838e+02 -5.063940555425579646e+02 1.114546319442390221e+01
2.717395232944786017e+02 -5.053896280989445700e+02 1.108208183689497872e+01
2.704968499449929595e+02 -5.043233420208582629e+02 1.100713559577850909e+01
2.698741775642643006e+02 -5.037603569885492902e+02 1.096038964650199432e+01
2.686388243647879790e+02 -5.026234081063292933e+02 1.089358877927493197e+01
2.679985940006034184e+02 -5.020388169955332955e+02 1.085401936742099060e+01
2.667159346040326113e+02 -5.008554224054627184e+02 1.078078092000318300e+01
2.654012075124937837e+02 -4.996307700256654130e+02 1.070218431746334176e+01
2.647395591976905393e+02 -4.989982191574727040e+02 1.066875574934134185e+01
2.633948713535577326e+02 -4.977390575625104816e+02 1.059014263330152161e+01
2.627056609014125002e+02 -4.970816554382896015e+02 1.054439803664092601e+01
2.613175359967197551e+02 -4.957769464379660462e+02 1.046361316214998105e+01
2.599009221717308264e+02 -4.944282409867932415e+02 1.037668673793405461e+01
2.592009565975652663e+02 -4.937326458419328787e+02 1.034205529225626030e+01
2.577700451984413803e+02 -4.923604574822463178e+02 1.025854570599221738e+01
2.570505020561923857e+02 -4.916439728910973486e+02 1.021461704235987966e+01
2.556067321343264211e+02 -4.902448007389238001e+02 1.014226314683707209e+01
2.548838683113035017e+02 -4.895474442656822021e+02 1.008642656212170508e+01
2.534499851864129027e+02 -4.881149101982990715e+02 1.000291404844459819e+01
2.519933571917317181e+02 -4.866753165986992258e+02 9.903955554607874134e+00
2.512684668423179062e+02 -4.859531948905577678e+02 9.868924710233619280e+00
2.498073496970672522e+02 -4.845375970840107698e+02 9.788826183070687748e+00
2.490666632126369393e+02 -4.838307033410051190e+02 9.739259823694771612e+00
2.475834211104535427e+02 -4.824235278712131390e+02 9.666550980172289087e+00
2.460729862738953955e+02 -4.810347613201901140e+02 9.607888111410785470e+00
2.453259686279773746e+02 -4.803577394588026550e+02 9.580265787279355294e+00
2.437978547912570093e+02 -4.790192734665671992e+02 9.520073494142547332e+00
2.430148510053042799e+02 -4.783435228205273688e+02 9.486080288051654819e+00
2.414552211169489908e+02 -4.770384601294735489e+02 9.418240801997237455e+00
2.398738038790121152e+02 -4.758165500953851392e+02 9.360887265484072017e+00
2.390408447377397465e+02 -4.752075491357473425e+02 9.320387336706945192e+00
2.374000282718187123e+02 -4.740519344127481531e+02 9.246278969771454470e+00
2.365652725632087936e+02 -4.734622640542728504e+02 9.211824684425465648e+00
2.348739072743845782e+02 -4.723705872477011667e+02 9.156444129589171865e+00
2.331763111161681366e+02 -4.713162750477070517e+02 9.077906058869110950e+00
2.323118394595829557e+02 -4.708222503693368139e+02 9.043313161880526252e+00
2.305529320779182854e+02 -4.698378873367591382e+02 8.952181030773241233e+00
2.296792240874836466e+02 -4.693680347091082012e+02 8.909643972340925089e+00
2.278978024050931310e+02 -4.684573528345648015e+02 8.821894386659359100e+00
2.260821937499885337e+02 -4.675787566977094230e+02 8.725727798324649953e+00
2.251886598967020916e+02 -4.671644521658179769e+02 8.669758293366305324e+00
2.233499712116358182e+02 -4.663500135413183330e+02 8.565814383817244249e+00
2.224229351529932330e+02 -4.659675415593716252e+02 8.517842622308942069e+00
2.205538311507221465e+02 -4.652377504812189386e+02 8.427935941004850662e+00
2.196122628558749170e+02 -4.648850211812676889e+02 8.383047777817557389e+00
2.177239351777807030e+02 -4.642015722473678920e+02 8.295464532306153771e+00
2.158349889871578853e+02 -4.635467795054223075e+02 8.209680232302300595e+00
2.148849415520891739e+02 -4.632478877900625207e+02 8.169347841986573044e+00
2.129875075764492465e+02 -4.626566737597366910e+02 8.080086857603429706e+00
2.120422994559453684e+02 -4.623710769000847449e+02 8.034701473496943080e+00
2.101566201533926233e+02 -4.618319289547575295e+02 7.935940249457615892e+00
2.082771284517839092e+02 -4.613235670123906402e+02 7.837319440106801594e+00
2.073252861052640696e+02 -4.610777100923489797e+02 7.779609452763601496e+00
2.054462383903316720e+02 -4.606073673088446299e+02 7.681448355515575699e+00
2.045225909369936801e+02 -4.603921327306601938e+02 7.633172888702834058e+00
2.026989607419004074e+02 -4.599833808093646894e+02 7.544699778205076868e+00
2.009353665515398291e+02 -4.596129092794151347e+02 7.466457927361982883e+00
2.000546428259047502e+02 -4.594291600746213931e+02 7.440151697280064980e+00
1.983877807983717503e+02 -4.591366028559966139e+02 7.395619702050604261e+00
1.975873175186777644e+02 -4.590118142596479629e+02 7.372566143044689824e+00
1.960508357096436214e+02 -4.587510635595946269e+02 7.356958201828120991e+00
1.946162373506404037e+02 -4.585364920475473696e+02 7.382118429627620770e+00
1.939177552555067052e+02 -4.584309126048849521e+02 7.389164028588909972e+00
1.925464302519537796e+02 -4.582070958849968179e+02 7.418679370856633426e+00
1.918798487900970997e+02 -4.580724784864264620e+02 7.425064127010854165e+00
1.905608676577109009e+02 -4.578267323456282725e+02 7.470973982075218345e+00
1.899081709152386566e+02 -4.577000173124941398e+02 7.479540500849211071e+00
1.886470545543011781e+02 -4.573481279460008295e+02 7.501210342212646154e+00
1.873949380246973817e+02 -4.569444774474547444e+02 7.505907598487993937e+00
1.867789578304712563e+02 -4.567144453081500046e+02 7.516310733017462553e+00
1.856306830490800053e+02 -4.561699848020022614e+02 7.489362522201398420e+00
1.850634255507706314e+02 -4.558818856972249591e+02 7.483722261722109081e+00
1.840214171257641169e+02 -4.551837526464130406e+02 7.472621451863643571e+00
1.830194198885089918e+02 -4.544126333057374154e+02 7.423683950201377613e+00
1.825526959575749970e+02 -4.539863436299331170e+02 7.414017275684344099e+00
1.816409868049266549e+02 -4.530536310792401196e+02 7.375119353412719292e+00
1.812367834606035615e+02 -4.525674982587628392e+02 7.328381687737074657e+00
1.804668929547916321e+02 -4.515069523995691156e+02 7.297183963336689061e+00
1.797695576277814382e+02 -4.503508771062618052e+02 7.246997830710354194e+00
1.794558381238364575e+02 -4.497606954841913875e+02 7.234149195966061541e+00
1.788738302506213813e+02 -4.485181764317759985e+02 7.183912939133055175e+00
1.785970078232959111e+02 -4.478642997907410859e+02 7.158016212725652139e+00
1.780865479801197466e+02 -4.465258182067169628e+02 7.125118768561348404e+00
1.775784888743738748e+02 -4.451101711776863112e+02 7.075843502296560672e+00
1.773493156910242021e+02 -4.443963299074873703e+02 7.060228064609646026e+00
1.768741552265487940e+02 -4.428689574373848359e+02 7.016168746950587121e+00
1.766484054786377840e+02 -4.420775882317718697e+02 6.992087648024041258e+00
1.761793047517564901e+02 -4.404478053197532290e+02 6.955650965527338414e+00
1.759229549352315587e+02 -4.396206476720795990e+02 6.935968243085440577e+00
1.753811268553795628e+02 -4.379330399664948459e+02 6.887315629231995473e+00
1.748146628582086350e+02 -4.361701523146926434e+02 6.838601571377497024e+00
1.745406667924956423e+02 -4.352720300301305656e+02 6.813264664567304507e+00
1.739598278392491864e+02 -4.334512526140333648e+02 6.770638621799268009e+00
1.736643253452480735e+02 -4.325239169949340408e+02 6.748155401640197226e+00
1.730328399058153082e+02 -4.306383927211051628e+02 6.698703858828121582e+00
1.724073488479236858e+02 -4.287350569937806881e+02 6.661860107825567923e+00
1.720812592190561929e+02 -4.277509660756869039e+02 6.648279000714463649e+00
1.714306648391558099e+02 -4.257889745192917417e+02 6.616936571385323873e+00
1.710975162565626988e+02 -4.247961009650260849e+02 6.609323158483165983e+00
1.703941168277507927e+02 -4.228112589237078396e+02 6.593150559351773410e+00
1.696828849144490903e+02 -4.208298993436470141e+02 6.561198456099244680e+00
1.693175371451246178e+02 -4.198302424150145953e+02 6.550811127905767250e+00
1.685573261354572878e+02 -4.178426904017488255e+02 6.510526348600158997e+00
1.681782105641437965e+02 -4.168560559646480215e+02 6.490186370372542868e+00
1.673643157584169501e+02 -4.149050948349739087e+02 6.460338936448826175e+00
1.664935267547928106e+02 -4.129469290167497206e+02 6.440733704852799946e+00
1.660406763468105282e+02 -4.119993567023163905e+02 6.429301775465175339e+00
1.650601573084726681e+02 -4.101002449569140822e+02 6.406948296267605869e+00
1.645544222297923511e+02 -4.091478385610153055e+02 6.384518832540546640e+00
1.634864166955628946e+02 -4.072618845866794004e+02 6.360070455452547122e+00
1.623823085040302772e+02 -4.054258994675529948e+02 6.324577023148961530e+00
1.618090603254139239e+02 -4.044961879170034535e+02 6.295969749810300442e+00
1.606182448947473915e+02 -4.026895497553736618e+02 6.266221260280069316e+00
1.600097687782856042e+02 -4.017712979660382757e+02 6.260217596566212350e+00
1.587511176294913753e+02 -3.999739897884647917e+02 6.228303640894306881e+00
1.581067216684155028e+02 -3.990734607079093053e+02 6.208063571159030403e+00
1.567971769177240446e+02 -3.972893288450518412e+02 6.176829995106041693e+00
1.554459906960298383e+02 -3.954979587187536367e+02 6.132534430877619513e+00
1.547810028748184266e+02 -3.945896103178546355e+02 6.109965063925740125e+00
1.534176572968831067e+02 -3.927792508730989312e+02 6.072956902549069724e+00
1.527215963277513140e+02 -3.918659680506815448e+02 6.053609811593789303e+00
1.513357220045017186e+02 -3.900357371126942780e+02 6.014270236202154507e+00
1.499096489307724482e+02 -3.881970107090554620e+02 5.970199368890078517e+00
1.492016386665196421e+02 -3.872721640868989539e+02 5.943920259346549884e+00
1.477378176834455985e+02 -3.854090991720477177e+02 5.918609379029716067e+00
1.470057342170621268e+02 -3.844544468225154787e+02 5.880807112159367023e+00
1.455542374627243305e+02 -3.825729139903389751e+02 5.821443156860625301e+00
1.440767483546637493e+02 -3.806592241511411316e+02 5.775501770145416103e+00
1.433249738330922298e+02 -3.796874499426803595e+02 5.743612640548467319e+00
1.418089306398543954e+02 -3.777579663683562785e+02 5.683150480888781608e+00
1.410478049838860670e+02 -3.767662311268759936e+02 5.655179813526260091e+00
1.395538597218733514e+02 -3.747751842674212526e+02 5.594245467994126031e+00
1.380676300675461050e+02 -3.727477785789627660e+02 5.530782298324799839e+00
1.373384604558826538e+02 -3.717075107972527235e+02 5.517256539104312907e+00
1.359171503046698035e+02 -3.696066805819596084e+02 5.442204280838569552e+00
1.352253485485004489e+02 -3.685527114737168972e+02 5.407850225312039960e+00
1.338358683464665262e+02 -3.664018717897492365e+02 5.372388747262853315e+00
1.331294887614619427e+02 -3.652706335757895317e+02 5.332083069423979360e+00
1.317998240022840264e+02 -3.631095490741068375e+02 5.252720185862915336e+00
1.304773464443154580e+02 -3.608890691128414119e+02 5.188268573868823452e+00
1.298309428430663957e+02 -3.597684334246887943e+02 5.162481002623998450e+00
1.284722234821035443e+02 -3.575058960133300729e+02 5.096078722189061772e+00
1.277765554427612074e+02 -3.563440011451733653e+02 5.047204687274791546e+00
1.264598543790895633e+02 -3.541050530504011817e+02 4.978185684514436105e+00
1.251268539347121589e+02 -3.518335945981591522e+02 4.903912421978555258e+00
1.244513406455264430e+02 -3.506819053008009064e+02 4.869049856323476533e+00
1.230932807265702706e+02 -3.483802329730823999e+02 4.785411394242110816e+00
1.223918310237458940e+02 -3.471746787465043553e+02 4.744735675594983881e+00
1.210578247191987060e+02 -3.448699043105504529e+02 4.651864177265575329e+00
1.197056749500478361e+02 -3.425212644829330770e+02 4.574058740345041230e+00
1.190271574282908915e+02 -3.413444307336168322e+02 4.528300339596289525e+00
1.176625649105518363e+02 -3.389671866208360029e+02 4.439518633825977112e+00
1.169793265047679398e+02 -3.377792645783378020e+02 4.396517588388807241e+00
1.156046903215616908e+02 -3.353882908802551128e+02 4.308474036682703456e+00
1.142088197062842454e+02 -3.329769953453927087e+02 4.219177191510206981e+00
1.135181979458200630e+02 -3.317699301073596416e+02 4.175898588188867500e+00
1.121117362853692470e+02 -3.293391062867096366e+02 4.088073278382368336e+00
1.113988332548375126e+02 -3.281158203906054496e+02 4.048591536385313105e+00
1.099912444795212281e+02 -3.256689198971963037e+02 3.961678753332515512e+00
1.092618153412725235e+02 -3.244042175036746585e+02 3.919910724958736381e+00
1.078536320390357588e+02 -3.219522924161754531e+02 3.823930969314705663e+00
1.064230543053530766e+02 -3.194617028852263161e+02 3.761397683632797140e+00
1.057097064861909672e+02 -3.182153850143760678e+02 3.703608150879597716e+00
1.042719505032775231e+02 -3.157085896724447025e+02 3.625334251220211357e+00
1.035503844505622908e+02 -3.144374228963247901e+02 3.575234233677168305e+00
1.021373681765473975e+02 -3.119175652000398031e+02 3.478714619387909046e+00
1.007292387061542058e+02 -3.093750374009899247e+02 3.398644567129033511e+00
1.000249549793051642e+02 -3.080993545966014153e+02 3.362751210042664418e+00
9.862271130048593193e+01 -3.055405681806965958e+02 3.276047928139495191e+00
9.792436458701243396e+01 -3.042561036542770694e+02 3.223298434771339593e+00
9.652491273764560731e+01 -3.017030854314747330e+02 3.135691141451185437e+00
9.513021447796010932e+01 -2.991364513694625202e+02 3.036977817888303122e+00
9.443527896367724850e+01 -2.978493023837116880e+02 2.987661253033841113e+00
9.304016574850935228e+01 -2.952813165260548089e+02 2.887717742297046364e+00
9.233825444841973251e+01 -2.939988272149042245e+02 2.846381274246380322e+00
9.091949067361375114e+01 -2.914338130986149622e+02 2.745529643446268153e+00
8.950267617316313817e+01 -2.888920714906282683e+02 2.647789216077788943e+00
8.878852575533059621e+01 -2.876258094011501498e+02 2.604036206352008165e+00
8.734283110830224928e+01 -2.850925887162831600e+02 2.514746873754909906e+00
8.661260481164012504e+01 -2.838296618748196352e+02 2.471062715596176851e+00
8.516756565030011927e+01 -2.813044497924111056e+02 2.379004136680276993e+00
8.370399521818077915e+01 -2.787789408137359146e+02 2.280137565702793800e+00
8.296251887590676688e+01 -2.775161755000075914e+02 2.238005948210475715e+00
8.148030088234177981e+01 -2.750181045180818273e+02 2.132480669662807138e+00
8.072626537333529484e+01 -2.737701839331583074e+02 2.084314405726960473e+00
7.917887487814400060e+01 -2.713164360187759598e+02 1.987849746104680015e+00
7.839182630139461594e+01 -2.700829579804317859e+02 1.952558256205835896e+00
7.679193873810227444e+01 -2.676549199183460246e+02 1.855908567715483848e+00
7.516406586894777320e+01 -2.652410890946349014e+02 1.758234216564241059e+00
7.433378829805826626e+01 -2.640405984528389922e+02 1.705837515921279746e+00
7.268011974486933013e+01 -2.616514275799340794e+02 1.622754803178049432e+00
7.184613062876168499e+01 -2.604709186349811603e+02 1.590942007008448122e+00
7.015807478706355482e+01 -2.581079225424878700e+02 1.491443288070387396e+00
6.845234962691375813e+01 -2.557555433986896958e+02 1.400514025699604925e+00
6.759223549462133462e+01 -2.545818736795736470e+02 1.352461817000673250e+00
6.587529202449101717e+01 -2.522476047469660330e+02 1.267759895299352735e+00
6.500254397961957409e+01 -2.510790656020819256e+02 1.223803667679063789e+00
6.327448010453436211e+01 -2.487568994647505463e+02 1.129826626563816383e+00
6.152339525274334164e+01 -2.464359837185198501e+02 1.041073918286848254e+00
6.064515265724422477e+01 -2.452783280509373185e+02 1.003525298272059718e+00
5.887491227227820900e+01 -2.429812837231087315e+02 9.085398913617663830e-01
5.797806573313282996e+01 -2.418308481274456767e+02 8.570776541938589510e-01
5.619866449910466599e+01 -2.395324990243918535e+02 7.557096689587732286e-01
5.442374628722387087e+01 -2.372453151502379853e+02 6.575691093288589251e-01
5.353116519259172890e+01 -2.360881562100629765e+02 6.093354200820058075e-01
5.173988350746917320e+01 -2.338021557369502261e+02 5.178156387629830881e-01
5.084768339224082467e+01 -2.326598287930697495e+02 4.757719689517410089e-01
4.905044416823047726e+01 -2.303743960635476071e+02 3.879015023102878601e-01
4.813781927600386723e+01 -2.292219508882480739e+02 3.386404384041132865e-01
4.635211038453810062e+01 -2.269721838695174654e+02 2.531117883969251636e-01
4.455158700443834618e+01 -2.246998599935007519e+02 1.730193149770071770e-01
4.364829646099713045e+01 -2.235666224237076563e+02 1.312487399374360209e-01
4.183983049657522457e+01 -2.212895643012792277e+02 5.806769655756971460e-02
4.093796464209624730e+01 -2.201401201385795332e+02 9.305762013654739206e-03
3.918202550427407971e+01 -2.178613089374088929e+02 -7.957060876920163395e-02
3.744891630809622285e+01 -2.155431463698269283e+02 -1.804954743161177877e-01
3.659854594904904701e+01 -2.143795723549671095e+02 -2.340952625336802928e-01
3.493727707027979790e+01 -2.120185024060554895e+02 -3.312729929000783891e-01
3.414563228528093930e+01 -2.108524978488943020e+02 -3.766424095090177282e-01
3.255509289008498541e+01 -2.084324385798430228e+02 -4.695701207084530537e-01
3.104502607965868322e+01 -2.060113870082088567e+02 -5.603977042747421144e-01
3.031429472921919910e+01 -2.047838142663977408e+02 -6.030851385766313744e-01
2.889381815336991366e+01 -2.023106983070854312e+02 -6.890921926964921340e-01
2.819858609802639293e+01 -2.010333835675541252e+02 -7.391975317222676534e-01
2.690016108361690428e+01 -1.985500925479932448e+02 -8.359165837436428603e-01
2.564009280574019556e+01 -1.960115504573798830e+02 -9.123852058904009521e-01
2.501957683549957423e+01 -1.947345049900869753e+02 -9.727860108773969117e-01
2.383222094530757573e+01 -1.921684558275481720e+02 -1.029016301292549951e+00
2.323555491864097888e+01 -1.908764226310965171e+02 -1.119603827966064946e+00
2.209428131926935990e+01 -1.882794035034261526e+02 -1.173534415684209353e+00
2.149192157385526514e+01 -1.869346713271881981e+02 -1.227229027098752034e+00
2.039841347269548066e+01 -1.843496945958221431e+02 -1.314666722597579884e+00
1.928997210802351603e+01 -1.817026960787543999e+02 -1.412449819937071194e+00
1.874230065997033634e+01 -1.803676179430753166e+02 -1.436060553066865975e+00
1.766686475910972831e+01 -1.777023030276052680e+02 -1.563413516962833594e+00
1.713639409795289126e+01 -1.763254040444301154e+02 -1.591117628264504980e+00
1.612957455764234993e+01 -1.736639441578441279e+02 -1.698197698504961828e+00
1.516190573157763311e+01 -1.709410416553721745e+02 -1.782133764616463445e+00
1.468631894781247027e+01 -1.695635905308621147e+02 -1.823663400949804503e+00
1.372982969487964766e+01 -1.668257395028173278e+02 -1.918623133773784684e+00
1.324180526520934009e+01 -1.654186327239298464e+02 -1.969333768298108467e+00
1.230845827396340120e+01 -1.627151918255218561e+02 -2.068420085956349297e+00
1.134173197313779191e+01 -1.599652641901838308e+02 -2.177483506479878095e+00
1.085571334397429411e+01 -1.585965122903322140e+02 -2.206197956824394790e+00
9.872250075245132095e+00 -1.558347105125824328e+02 -2.294285211173411998e+00
9.401910779084161618e+00 -1.544632196210575330e+02 -2.333140694069375076e+00
8.419469696484961574e+00 -1.516886360260437527e+02 -2.419331535239567010e+00
7.428488345391318859e+00 -1.489144692356222777e+02 -2.502254014744547117e+00
6.940559055688012791e+00 -1.475365876904024276e+02 -2.544198603098631217e+00
5.959186476330712523e+00 -1.447703881170419322e+02 -2.627690347060683163e+00
5.467958160107723842e+00 -1.433729969259196935e+02 -2.673668871555278770e+00
4.502868351961466509e+00 -1.405846773807984391e+02 -2.756921711788827167e+00
3.548781690208192785e+00 -1.377900822714377966e+02 -2.855351238878607756e+00
3.076005725712406935e+00 -1.363872559003881690e+02 -2.898777990677156247e+00
2.135501306178637648e+00 -1.335749904346914150e+02 -2.990751585669622958e+00
1.671308469490973003e+00 -1.321548241668471917e+02 -3.045922021097384302e+00
7.540295679613269186e-01 -1.293326262551455557e+02 -3.139674311904421256e+00
2.895113415370231813e-01 -1.278868946765323074e+02 -3.189994080594382719e+00
-6.151271906222897101e-01 -1.250650308424986292e+02 -3.290825883764076032e+00
-1.534043862863688767e+00 -1.222261215576615569e+02 -3.395740294397702641e+00
-1.990971779032636890e+00 -1.208072505597780264e+02 -3.450860834076653560e+00
-2.889612400325485719e+00 -1.179556162926939891e+02 -3.558523040326074582e+00
-3.353042250228338350e+00 -1.165176520521877421e+02 -3.594490048113737846e+00
-4.262811219559762499e+00 -1.136982447402969001e+02 -3.697242605256503722e+00
-5.181253225553271946e+00 -1.108384183779529764e+02 -3.782287194916436057e+00
-5.641820690233863900e+00 -1.094118970770334016e+02 -3.830414906906395078e+00
-6.547547875130701911e+00 -1.065591880322612610e+02 -3.920094046281454858e+00
-7.003853070617968690e+00 -1.051306586377934309e+02 -3.963476577808553447e+00
-7.919064643534486692e+00 -1.022998811219163855e+02 -4.054444152364650833e+00
-8.851176482009591950e+00 -9.946845292999222465e+01 -4.139358201854208552e+00
-9.313705479773593865e+00 -9.805571292711987041e+01 -4.189093213783858793e+00
-1.024498602478454856e+01 -9.523141441141603991e+01 -4.282572289202745353e+00
-1.070708128484976562e+01 -9.382638164670099457e+01 -4.330732697501312956e+00
-1.164230256870633085e+01 -9.100606447279936617e+01 -4.417343411048189949e+00
-1.258015928531672678e+01 -8.819571531496690397e+01 -4.499930300686873608e+00
-1.304966682032967284e+01 -8.679115812096912919e+01 -4.546151467744094177e+00
-1.398682560037777556e+01 -8.397608079985658946e+01 -4.634209680947678933e+00
-1.447307524198065742e+01 -8.257216552470454474e+01 -4.674581822776140427e+00
-1.542670660960647844e+01 -7.976849103176415667e+01 -4.758022594678465111e+00
-1.592545717364452429e+01 -7.830508064719525407e+01 -4.811718598324938867e+00
-1.685151121749563785e+01 -7.556474416743887446e+01 -4.902904542874211735e+00
-1.779397876535291090e+01 -7.275241504636974810e+01 -4.998421362976523064e+00
-1.827888566978752749e+01 -7.134586795241808943e+01 -5.044080988772146945e+00
-1.923942159511707573e+01 -6.852655356327801428e+01 -5.129757007814763625e+00
-1.971960110770502439e+01 -6.709246506794546860e+01 -5.173283308434709404e+00
-2.066943267209136081e+01 -6.434037709441852826e+01 -5.258157017931500476e+00
-2.163100943022535105e+01 -6.155112559971795605e+01 -5.336854416408980839e+00
-2.212072028997684114e+01 -6.014933203197015388e+01 -5.376660760907514991e+00
-2.309506002289635873e+01 -5.736032048587490806e+01 -5.456248832889039058e+00
-2.358424838753088082e+01 -5.596273727465987946e+01 -5.493956678705274044e+00
-2.454914506826585807e+01 -5.318867114420902453e+01 -5.555045609716025901e+00
-2.552155102638509376e+01 -5.040531717219865726e+01 -5.608726985372161522e+00
-2.600101841572643124e+01 -4.902233643328704460e+01 -5.642813211940362450e+00
-2.697637752005780953e+01 -4.625192212337096720e+01 -5.685128150321120621e+00
-2.746002710878427067e+01 -4.488250463634877718e+01 -5.697585813125471077e+00
-2.843048022087031512e+01 -4.214212386715768588e+01 -5.716171011271447000e+00
-2.939022444139472512e+01 -3.942714040138802289e+01 -5.724828514798785406e+00
-2.985715829808912503e+01 -3.809136870848389833e+01 -5.747953840927255698e+00
-3.080292249239682079e+01 -3.543460038553476465e+01 -5.763920285100514462e+00
-3.126148895969833319e+01 -3.412522406230451111e+01 -5.759188094208843367e+00
-3.219488727390344707e+01 -3.150844832070214707e+01 -5.747563116771198466e+00
-3.267463748535748636e+01 -3.021639069255164145e+01 -5.752953390224481822e+00
-3.363337536617238044e+01 -2.771248048391013086e+01 -5.769618940061715051e+00
-3.456788990414544571e+01 -2.527004963169163076e+01 -5.763262168222393456e+00
-3.504297607763990641e+01 -2.405608116185959133e+01 -5.760783356403161193e+00
-3.595565594359057116e+01 -2.174318215392522546e+01 -5.739420168801705024e+00
-3.643580664173662598e+01 -2.060887870486181228e+01 -5.723714163176257586e+00
-3.732705576286798532e+01 -1.842065295524010793e+01 -5.704503146152235971e+00
-3.820855687133649070e+01 -1.635912829234659682e+01 -5.680087854825275784e+00
-3.862841074634863503e+01 -1.536049255044141937e+01 -5.678121963987758924e+00
-3.942790248208724080e+01 -1.345896995908262816e+01 -5.652273916908390206e+00
-3.978913201575367253e+01 -1.256931359922566571e+01 -5.639240154090632728e+00
-4.048893985271242002e+01 -1.081298191161397071e+01 -5.619694003007712269e+00
-4.105786562222554181e+01 -9.191691322341405623e+00 -5.614037120462660901e+00
-4.130687910500881799e+01 -8.419116619294293002e+00 -5.574347852343901621e+00
-4.169301264190665535e+01 -6.934282360272042034e+00 -5.556053959466565217e+00
-4.180065107094629440e+01 -6.197147252910120585e+00 -5.529677498589352425e+00
-4.199423555642192696e+01 -4.825443770918659503e+00 -5.468813479040594672e+00
-4.205690415671051596e+01 -3.549959386260155725e+00 -5.381793863262335442e+00
-4.200820721670839220e+01 -2.934300173928785060e+00 -5.355109322682809037e+00
-4.186724907297772802e+01 -1.755269970813442271e+00 -5.271535586031842691e+00
-4.177203013759394423e+01 -1.196193875939337126e+00 -5.222400859160742925e+00
-4.140188663736338270e+01 -7.560024441623891533e-02 -5.192013112831993737e+00
-4.093742004928874678e+01 9.507519633621379640e-01 -5.116520952637979569e+00
-4.071791670032273913e+01 1.388599974543547333e+00 -5.085934130357928851e+00
-4.013704409972682896e+01 2.254112834743699167e+00 -5.042142953106212744e+00
-3.983458671176978072e+01 2.641845609992632404e+00 -5.033634958750321964e+00
-3.911113520848512337e+01 3.385989078619097370e+00 -4.955761173072830594e+00
-3.870393530739753629e+01 3.755439566735828905e+00 -4.903180288860291114e+00
-3.792060088090825332e+01 4.332964698574979678e+00 -4.853343041034294814e+00
-3.702020349354758366e+01 4.855114652839841227e+00 -4.791377916203671816e+00
-3.654839106879010302e+01 5.086823259622780924e+00 -4.738800443012397778e+00
-3.553412942376488104e+01 5.475911388203712704e+00 -4.645335391639632050e+00
-3.498255861227652730e+01 5.655312481102901856e+00 -4.604302624481423578e+00
-3.392051874359090391e+01 5.853972315739509824e+00 -4.535617764982633915e+00
-3.278132279598145260e+01 5.973116718851228413e+00 -4.433010792717807291e+00
-3.218358279145081724e+01 5.993066786395765178e+00 -4.391482215946123091e+00
-3.095874016478518342e+01 5.966758543754812294e+00 -4.288221856969489210e+00
-3.031782475157750412e+01 5.936786063076688436e+00 -4.223729990700728187e+00
-2.905795880564231837e+01 5.740989018965748869e+00 -4.125139849477061915e+00
-2.776218766428721096e+01 5.473736253936881013e+00 -4.005453316951641973e+00
-2.710840830291927261e+01 5.315704304827901794e+00 -3.938903631707117547e+00
-2.578354004984659298e+01 4.950716505109783228e+00 -3.822760056172056942e+00
-2.509617790632213641e+01 4.755319480829111711e+00 -3.759620693792281365e+00
-2.371569425003049147e+01 4.313083424907157237e+00 -3.627447852420660368e+00
-2.230369046985579828e+01 3.849328409584270361e+00 -3.493101848906489781e+00
-2.158244514456931284e+01 3.622503706102426335e+00 -3.429384145183203003e+00
-2.008600493458547120e+01 3.164943305872414570e+00 -3.299411432070574079e+00
-1.933774447346836212e+01 2.918308560617230540e+00 -3.240259380654594068e+00
-1.781121721988809270e+01 2.411392194077633278e+00 -3.113285458343898249e+00
-1.701971034265326921e+01 2.162346010840598964e+00 -3.045634666736956042e+00
-1.543175864062942360e+01 1.634492492589117774e+00 -2.911156969336584410e+00
-1.382282640049644939e+01 1.081439814574797431e+00 -2.782047474326051706e+00
-1.300948651426448421e+01 8.143831873315905412e-01 -2.720772579583953465e+00
-1.139002867829504417e+01 2.618394399200045797e-01 -2.593113842281984827e+00
-1.058870585707306589e+01 -5.399821925138326151e-03 -2.524293914925781923e+00
-9.019896872099222307e+00 -5.590249869969827756e-01 -2.407681949671340416e+00
-7.476234928814653458e+00 -1.091087748234326860e+00 -2.298632710473398788e+00
-6.722735322688309978e+00 -1.347653512436695955e+00 -2.253560235296882208e+00
-5.242730952105561393e+00 -1.837395230228112020e+00 -2.132516704249457273e+00
-4.506142615553430097e+00 -2.064465395006086723e+00 -2.079921976315692422e+00
-3.065457350371268319e+00 -2.536716087604317771e+00 -1.987387484965157158e+00
-1.657785846715224887e+00 -2.989431560706410362e+00 -1.894106503169733724e+00
-9.438273684141407216e-01 -3.191465546314760093e+00 -1.832163292379165753e+00
4.437459053695373967e-01 -3.603777021248787182e+00 -1.768297086926126749e+00
1.122244130085508829e+00 -3.806890662674444314e+00 -1.733205259486062078e+00
2.473329035107556528e+00 -4.177925491211568421e+00 -1.648090328604415511e+00
3.842325579001496294e+00 -4.525349073734327376e+00 -1.573164744098861423e+00
4.532863871048107285e+00 -4.679338251178966956e+00 -1.541254623944427138e+00
5.937283245800101028e+00 -4.999653564400629691e+00 -1.468297941036494692e+00
6.646670828653512331e+00 -5.136671377223771984e+00 -1.419367508312521009e+00
8.078870629883969201e+00 -5.384684286652201557e+00 -1.337428188854289601e+00
9.513174290375886244e+00 -5.617301565683838760e+00 -1.237411833109838266e+00


==> 09p_imu.txt <==
x y z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.505145316964501545e-01 -5.588175429913628395e-02 8.507597174113441102e-03
6.789216667287707452e-01 -2.702442840428311288e-01 3.365670673641316113e-02
9.291219728848244541e-01 -3.857142075000858372e-01 4.331438045164731632e-02
1.450769199456952707e+00 -6.536691293475870301e-01 7.064095347025149685e-02
1.700315616579807454e+00 -7.880527292865072697e-01 8.353813413975996749e-02
2.236174520276872357e+00 -1.084674662635418452e+00 1.027021223321953614e-01
2.797364845300362557e+00 -1.395720101843484384e+00 1.203468947630908920e-01
3.076428619428756672e+00 -1.544527410487005481e+00 1.322038006873917926e-01
3.698510868871901724e+00 -1.849792975888839175e+00 1.593801351068878380e-01
4.012885231975133138e+00 -1.994865865708278951e+00 1.716879784840348866e-01
4.712922222382839976e+00 -2.301372676662651884e+00 2.017081040411317638e-01
5.474746559600506934e+00 -2.593660322321599487e+00 2.384268608897774089e-01
5.859280913211024178e+00 -2.729225466776931786e+00 2.562904914470763296e-01
6.709853026225724548e+00 -3.015715614364636643e+00 2.937113131704418567e-01
7.136991527940547364e+00 -3.152012152874766659e+00 3.101357699972635551e-01
8.079881585383526854e+00 -3.435122182685944825e+00 3.480904772951047832e-01
9.079388213339999680e+00 -3.728960267969262610e+00 3.970229451023446487e-01
9.575737949705590779e+00 -3.868965484890124262e+00 4.233241860266360179e-01
1.066376973493107805e+01 -4.144110050139872214e+00 4.746787773772649932e-01
1.125569402426137522e+01 -4.289713615127311641e+00 5.094794332853741503e-01
1.237132553832819681e+01 -4.552270902481589054e+00 5.790521720723390553e-01
1.360139906907684093e+01 -4.814363191851606771e+00 6.590872714814435263e-01
1.426885704119445997e+01 -4.949475019898524231e+00 7.042853876539141300e-01
1.552357401762328415e+01 -5.188492657399044639e+00 7.959478773789309125e-01
1.623444077107295413e+01 -5.318838226417251569e+00 8.535236759570532517e-01
1.762930252683963062e+01 -5.564431438856949796e+00 9.898453074886691683e-01
1.831060672045205351e+01 -5.678964614819696166e+00 1.065212583624807197e+00
1.977945634665949370e+01 -5.912844079665131147e+00 1.241260404227876979e+00
2.129561971652872998e+01 -6.141563178372280163e+00 1.443178263048975563e+00
2.203254804052520299e+01 -6.248593361859456685e+00 1.545809780413373469e+00
2.330716619046991767e+01 -6.423441453343276208e+00 1.721501913004812812e+00
2.437732833105522801e+01 -6.557339194296410767e+00 1.868242706908089357e+00
2.601800416559973783e+01 -6.734485696900398999e+00 2.085321582822177167e+00
2.770032770301287428e+01 -6.885815779092141931e+00 2.287189410990221550e+00
2.851709895891726276e+01 -6.948226282962176370e+00 2.380596189547270480e+00
3.026612313864720960e+01 -7.057646255212011610e+00 2.580650249096547721e+00
3.111586951238694354e+01 -7.100632404714191104e+00 2.676941323731091060e+00
3.293677421080166567e+01 -7.168299849800430223e+00 2.876697766210999152e+00
3.480766017612358354e+01 -7.208284972727539319e+00 3.063778342338729033e+00
3.571735968009743800e+01 -7.216826786506962854e+00 3.149018005020814304e+00
3.766779292253884392e+01 -7.217648837957762353e+00 3.330177913573793891e+00
3.861469698534902051e+01 -7.209566303521446784e+00 3.415673141631425658e+00
4.064555133210294002e+01 -7.177246647891741382e+00 3.596257694831366258e+00
4.273331816081483225e+01 -7.137064414313291749e+00 3.786013812948926915e+00
4.374694873053337574e+01 -7.118089092109704197e+00 3.875635073731863223e+00
4.590497148480443457e+01 -7.074269813340396951e+00 4.068204713535089390e+00
4.693859668404659402e+01 -7.049220066703527188e+00 4.163865493109315530e+00
4.910880493723129803e+01 -6.984488515527510266e+00 4.363126391497946344e+00
5.024475681741408550e+01 -6.940350279651666732e+00 4.460685767443114180e+00
5.231397962120288980e+01 -6.831022641897084746e+00 4.634681660134035042e+00
5.449224842041009964e+01 -6.665447495307509129e+00 4.829082252130561415e+00
5.552779720653441586e+01 -6.569859985109179235e+00 4.913646150785507594e+00
5.769823256951359269e+01 -6.345741084788536490e+00 5.085555836310595268e+00
5.883482169870120515e+01 -6.218814096505597355e+00 5.181797553050735416e+00
6.090606245801944141e+01 -5.972846898072133648e+00 5.374390529266695360e+00
6.308451193714948602e+01 -5.689030021993350061e+00 5.561207724502901684e+00
6.422677932818538693e+01 -5.531098655332036707e+00 5.654030731433683066e+00
6.630719876604649698e+01 -5.228712801284613576e+00 5.824883781509932135e+00
6.745337114202014561e+01 -5.050270828023171177e+00 5.923733117524041525e+00
6.964501931424976533e+01 -4.683874334446467280e+00 6.113230392631338717e+00
7.173851357447978216e+01 -4.301172858046816927e+00 6.291151172949370540e+00
7.289261399526752427e+01 -4.074896842107158079e+00 6.391142686658520589e+00
7.510195362936806873e+01 -3.612007387785032719e+00 6.584774458674785613e+00
7.615710159533819024e+01 -3.376496371859126988e+00 6.680160746453151610e+00
7.837843233354723793e+01 -2.848486772592398797e+00 6.880453523337060062e+00
8.050192620820108402e+01 -2.301912106097840915e+00 7.067540870490315541e+00
8.167411893007148649e+01 -1.982432771195666188e+00 7.173117168616959916e+00
8.381378276534059069e+01 -1.372486335951705660e+00 7.365684434138303871e+00
8.499444324987341304e+01 -1.023384911061476554e+00 7.471636549577849173e+00
8.725518133518494324e+01 -3.291175331832532636e-01 7.678985033726946519e+00
8.941638011204364034e+01 3.665362688395965018e-01 7.889463766707263126e+00
9.060774306231881781e+01 7.622438631874232096e-01 8.004909107677990576e+00
9.277898002907481612e+01 1.506904119204736325e+00 8.213694676122672789e+00
9.397685302630756610e+01 1.930044157571786156e+00 8.329497715584462725e+00
9.627128687967301346e+01 2.758474804852870665e+00 8.551184046805396122e+00
9.736721726994088044e+01 3.162221332152647335e+00 8.657919717581760821e+00
9.967364754060268695e+01 4.033392138764880563e+00 8.894846155753715067e+00
1.018700535032317163e+02 4.911088835530240004e+00 9.124183321182870898e+00
1.030750414693687986e+02 5.418666571288662581e+00 9.249524540035261921e+00
1.052596516290726640e+02 6.383613532891543763e+00 9.468339231517539645e+00
1.064576712689124918e+02 6.937378117922161636e+00 9.591618360157157852e+00
1.087380138983095179e+02 8.038890715705299783e+00 9.838797753175178684e+00
1.108960736688476203e+02 9.147361216889342117e+00 1.007067210249863898e+01
1.120760814838314730e+02 9.782364264206108828e+00 1.019821578377424665e+01
1.142095113511046094e+02 1.097978746682447770e+01 1.043561043924574427e+01
1.153773017159446255e+02 1.166121908062054402e+01 1.056987572976653134e+01
1.175958150232408599e+02 1.300143530523250668e+01 1.082554763584419533e+01
1.196961412457502405e+02 1.431775034542542890e+01 1.106123818996642250e+01
1.208445215760602167e+02 1.505601858185592512e+01 1.119473278517998516e+01
1.229159653969046957e+02 1.641631937818442211e+01 1.144814672884027829e+01
1.240460357688877195e+02 1.717151687547215388e+01 1.159457737281374357e+01
1.261828436847030019e+02 1.861931773764031206e+01 1.186682006551300184e+01
1.281919075595191657e+02 2.000204203993278540e+01 1.211196439741382491e+01
1.292868704951574728e+02 2.076237065877711530e+01 1.224473084406729484e+01
1.312581184323187529e+02 2.213915364707888855e+01 1.247850503197399519e+01
1.323299616742363582e+02 2.289161287383159049e+01 1.260604074985900347e+01
1.343454747141372536e+02 2.431483096087875850e+01 1.284327312185164338e+01
1.352903441764914021e+02 2.498518944969694289e+01 1.295158059234324277e+01
1.372395391095527657e+02 2.637440576088543409e+01 1.317736895839362710e+01
1.390590563001896385e+02 2.767155435947631048e+01 1.339092436831510469e+01
1.400535658780713391e+02 2.837380684728604763e+01 1.350733656697097551e+01
1.419516124192753352e+02 2.968661314293470710e+01 1.372787905814473142e+01
1.428566623293264399e+02 3.029936815670173189e+01 1.383249418416502863e+01
1.447664391801885131e+02 3.155472978966336228e+01 1.404685553478567428e+01
1.466906125837896866e+02 3.276287267301226080e+01 1.425681617747287966e+01
1.476124786365162151e+02 3.332089068669466769e+01 1.435645220919986542e+01
1.495632591483737883e+02 3.445232180574840442e+01 1.457392088659059937e+01
1.504995364094070851e+02 3.496854768138737768e+01 1.467842928628205890e+01
1.524755695656913019e+02 3.599994584819171450e+01 1.489015914427747411e+01
1.544544237799729842e+02 3.696161974068319722e+01 1.509677885201651115e+01
1.553961903730716472e+02 3.739458665835120144e+01 1.519622452474046703e+01
1.573705387289577402e+02 3.825736080025652797e+01 1.540494568669733333e+01
1.583084394063277784e+02 3.864542039080363622e+01 1.550084301166631029e+01
1.602687670398952093e+02 3.941753012871404138e+01 1.568978896068706774e+01
1.622183312546694935e+02 4.012578867620578649e+01 1.587852083733736208e+01
1.631419790159974639e+02 4.044213749430893756e+01 1.596855697553833231e+01
1.650727308448944370e+02 4.106502733244207803e+01 1.614858010074106431e+01
1.659876087368715218e+02 4.134459519717001541e+01 1.623024218321620182e+01
1.678945265428764344e+02 4.189522912071659988e+01 1.640125325285680802e+01
1.687926207491954358e+02 4.214038666717321746e+01 1.647990535298531611e+01
1.706565806631888620e+02 4.261665024755765074e+01 1.663313022579243494e+01
1.724935200669842743e+02 4.304195953131902286e+01 1.678219765681408404e+01
1.733587747708862707e+02 4.322495788432439667e+01 1.684856806739161073e+01
1.751635870401142938e+02 4.356434704944285841e+01 1.697557122073848035e+01
1.760215456733767496e+02 4.370485412177757922e+01 1.703374474521989157e+01
1.778244140171783556e+02 4.395872571535384310e+01 1.716005852910303986e+01
1.796314490085629245e+02 4.415261481647839048e+01 1.728028791280733500e+01
1.804939563476893056e+02 4.422468822884560069e+01 1.733357962698763544e+01
1.823110637997349670e+02 4.433684780047731522e+01 1.743953467657216194e+01
1.832683302359513675e+02 4.437876776693099146e+01 1.749040405109017726e+01
1.850195805933406064e+02 4.442619279147790934e+01 1.758187364558438404e+01
1.868733884023763494e+02 4.443021586128310929e+01 1.767593652266665316e+01
1.877639619764436816e+02 4.441758861192948160e+01 1.771978657654658207e+01
1.896579017775542297e+02 4.436720084678315601e+01 1.781369469091909608e+01
1.905738332625142561e+02 4.433419515421127244e+01 1.785917640554407626e+01
1.925305497366435645e+02 4.424729767278421377e+01 1.794507655807215940e+01
1.945363960609254832e+02 4.412954425421759908e+01 1.801941462662676940e+01
1.955093292114478913e+02 4.406114420559561751e+01 1.805292180482000575e+01
1.975894293676310554e+02 4.389119680673949375e+01 1.811592700187737748e+01
1.985970707518531242e+02 4.379572750824873850e+01 1.814394222367013754e+01
2.007476881681161274e+02 4.356303065138342845e+01 1.820324612373586959e+01
2.029461426444291305e+02 4.328177295960476556e+01 1.826704824508837888e+01
2.040101429341550840e+02 4.312488439058493128e+01 1.830071464239228263e+01
2.062732997035626568e+02 4.272904065604173240e+01 1.836601883774143928e+01
2.073613592297189143e+02 4.250489653825155045e+01 1.839377197485314497e+01
2.096659159612053145e+02 4.195301802452846829e+01 1.844996799897899464e+01
2.108833454240804315e+02 4.162035773865962085e+01 1.847563172275608778e+01
2.131095673317749117e+02 4.093621235773962042e+01 1.850990954054665494e+01
2.154582906973508045e+02 4.010389462697657592e+01 1.852976894354253190e+01
2.166935243898173269e+02 3.962039082153436453e+01 1.854251043716142533e+01
2.189470756722867577e+02 3.866245687557737654e+01 1.856556292970028821e+01
2.201898287201559583e+02 3.809319345665240775e+01 1.857329025973532310e+01
2.224514824641101711e+02 3.697761435251183570e+01 1.858359392652069175e+01
2.248242164302687627e+02 3.569274141815081691e+01 1.859047843911798381e+01
2.260643922583392396e+02 3.497340917368963886e+01 1.859456849843590476e+01
2.283131930918418675e+02 3.358490055327341395e+01 1.860956951967371964e+01
2.295436680361085564e+02 3.277753239803876539e+01 1.862144498979026963e+01
2.317667817260452807e+02 3.123314112675534560e+01 1.865563050694323266e+01
2.340800988195020977e+02 2.950874362928233552e+01 1.872210410373935119e+01
2.352805920252986596e+02 2.856312205488661959e+01 1.876692414418272747e+01
2.374366460888738288e+02 2.676962556776839008e+01 1.885330104167522336e+01
2.386065550285407824e+02 2.574508524071571358e+01 1.890084454414926540e+01
2.407102784653736478e+02 2.381418051818671344e+01 1.900566005919587909e+01
2.428753735224147192e+02 2.169248743472051189e+01 1.911834775249682394e+01
2.439861823478213410e+02 2.053991545217305159e+01 1.918442566758281131e+01
2.459617505881369368e+02 1.837622501493295246e+01 1.931694490579515744e+01
2.470238353211562696e+02 1.714912172569358262e+01 1.939925706131859329e+01
2.489882632274143930e+02 1.472651641276663348e+01 1.957725468811227998e+01
2.498863479671048253e+02 1.353378502232155611e+01 1.966576097694426295e+01
2.516767279417332190e+02 1.094440932758785223e+01 1.986326802666754432e+01
2.532521124978214289e+02 8.377443211536379053e+00 2.006557637937688909e+01
2.540625185792156628e+02 6.928149749765657894e+00 2.018150785168385042e+01
2.554994402371869455e+02 4.094739678347941947e+00 2.042303491435921003e+01
2.561342082152128796e+02 2.717778803665615861e+00 2.054544921762218834e+01
2.573664718601840491e+02 -2.244519002130445917e-01 2.081030907122941542e+01
2.584200447962375620e+02 -3.080718515436646765e+00 2.107067498811192152e+01
2.589524168210545554e+02 -4.670856963210665569e+00 2.122047164569729816e+01
2.598777154065022614e+02 -7.737717705290194203e+00 2.152139434044836719e+01
2.602752692551864584e+02 -9.204249266430586829e+00 2.166753835505613779e+01
2.610113569580961439e+02 -1.227421709402013938e+01 2.197301906767766155e+01
2.615809965263515551e+02 -1.517037252129186520e+01 2.225466784648543950e+01
2.618404826132265839e+02 -1.675090713671938758e+01 2.241176993525371230e+01
2.622161772000449105e+02 -1.960028704784562592e+01 2.269387767916075305e+01
2.623672067779104395e+02 -2.115164976881151304e+01 2.284214431944671730e+01
2.625452342739848177e+02 -2.407413629473989047e+01 2.310901862779102700e+01
2.625848501555970529e+02 -2.680373359894978691e+01 2.334907986237412558e+01
2.625559155653796779e+02 -2.828073201751364607e+01 2.347779347793294136e+01
2.624187327687839684e+02 -3.092078142725479495e+01 2.370949504765297178e+01
2.623009090517717254e+02 -3.234519038915409794e+01 2.383068303946717492e+01
2.620014006463259193e+02 -3.500536311126786160e+01 2.406098801757843830e+01
2.618269723062423964e+02 -3.624544046882314774e+01 2.418235134383456497e+01
2.613976273734618871e+02 -3.879579095371269659e+01 2.445203227015858261e+01
2.609064697991208845e+02 -4.116187362037237563e+01 2.470507318085037696e+01
2.606025766984386109e+02 -4.243719329309222843e+01 2.484048659204981035e+01
2.599628446681109040e+02 -4.482029697886463282e+01 2.509052698583644769e+01
2.596347839586100577e+02 -4.593128432825084673e+01 2.520777153895268086e+01
2.588936584134392547e+02 -4.820432043621313056e+01 2.546455727709814454e+01
2.581371402503537524e+02 -5.029443587164858798e+01 2.569739758803874352e+01
2.577074209650138528e+02 -5.141374481080709558e+01 2.581616702577530376e+01
2.568740157623417986e+02 -5.349529362202075333e+01 2.602939219544749250e+01
2.564753690814977745e+02 -5.446336778297055758e+01 2.613128836304943903e+01
2.556386583281017977e+02 -5.645409539071579985e+01 2.634478716477495297e+01
2.548396734964797190e+02 -5.831029067874365523e+01 2.657303211679684551e+01
2.544012741385039931e+02 -5.931572424927185949e+01 2.668648390718767871e+01
2.535768481027184578e+02 -6.120817299249991095e+01 2.687730788694183559e+01
2.531909149016042306e+02 -6.209987964912215119e+01 2.696819092942595120e+01
2.523965116014374246e+02 -6.395823926213545718e+01 2.716314507209177265e+01
2.516633582238256110e+02 -6.571426337686955321e+01 2.734765204563395358e+01
2.512697821905598516e+02 -6.667602603862459887e+01 2.744974907257256902e+01
2.505725014474643899e+02 -6.842001846055737246e+01 2.764000996880907124e+01
2.502007167875047458e+02 -6.937806781861667105e+01 2.774022379725303011e+01
2.495187355005104735e+02 -7.121053769271144063e+01 2.793021667636252303e+01
2.488992237276568176e+02 -7.295894707571405036e+01 2.811112648661194413e+01
2.485696910350724806e+02 -7.392066797546358714e+01 2.820707999361475871e+01
2.479915728819484855e+02 -7.567026621808990683e+01 2.837503488379476124e+01
2.476860768716725545e+02 -7.663358540391287477e+01 2.846946863002561301e+01
2.471266129736892481e+02 -7.847505259074212347e+01 2.865191313178234367e+01
2.468700364597661121e+02 -7.935278517028359602e+01 2.874117792892820589e+01
2.463519731819959304e+02 -8.119804488629662842e+01 2.892603213892767755e+01
2.458599082897215453e+02 -8.304475886554708097e+01 2.910120957734154956e+01
2.456346342163197960e+02 -8.392427144278883588e+01 2.918496815049988058e+01
2.451898875611117603e+02 -8.577205564524454928e+01 2.936061497025820088e+01
2.449928478965580609e+02 -8.665325626238976042e+01 2.944675184034595006e+01
2.446022741320810212e+02 -8.851740349117908124e+01 2.962989820570463806e+01
2.442223420393025890e+02 -9.040542022281850620e+01 2.980490562595289461e+01
2.440420880955200005e+02 -9.131300210414168816e+01 2.989004445440067315e+01
2.436666382217504747e+02 -9.323544478515819378e+01 3.007470836770305311e+01
2.434909690339878239e+02 -9.415768616204104546e+01 3.016285464228139546e+01
2.431296779194754265e+02 -9.610757342377655732e+01 3.035319846604213367e+01
2.427805547628225327e+02 -9.807023642558576171e+01 3.053945890608248348e+01
2.426194053890764053e+02 -9.900849645479695482e+01 3.062335419390294788e+01
2.423010699878752234e+02 -1.009877885137814530e+02 3.081016130620823290e+01
2.421591396700482335e+02 -1.019334837743737268e+02 3.089975889084227489e+01
2.418829194050405818e+02 -1.039235221803472200e+02 3.108635165337681983e+01
2.416484861629984380e+02 -1.059226661019119575e+02 3.127449400206123897e+01
2.415548125303273252e+02 -1.068779109236745768e+02 3.136565514592080817e+01
2.413941503919590446e+02 -1.088883268072568455e+02 3.154792889645576892e+01
2.413345115719134526e+02 -1.098479122501976377e+02 3.163536400494851009e+01
2.412433240909284109e+02 -1.118667627180004587e+02 3.182469211264383446e+01
2.412142736270062358e+02 -1.128293639799616130e+02 3.191407822335747113e+01
2.411793969098902437e+02 -1.148512116141236419e+02 3.209870291389972863e+01
2.411812170495994394e+02 -1.168694502634663621e+02 3.227764501267735398e+01
2.411943217071336107e+02 -1.178281181553356873e+02 3.235894017941242851e+01
2.412495976239456468e+02 -1.198340243471629378e+02 3.253761304550950939e+01
2.412881467547507270e+02 -1.207850650218489363e+02 3.262220099835930398e+01
2.413983471199870792e+02 -1.227740649979968452e+02 3.279772440391754884e+01
2.415482245043856722e+02 -1.247508817301365553e+02 3.295509320547204624e+01
2.416333854217575379e+02 -1.256888541191556214e+02 3.302829884493523593e+01
2.418397036948281880e+02 -1.276528812465431741e+02 3.318142652108866031e+01
2.419503064946015058e+02 -1.285864153926413564e+02 3.325105920571569129e+01
2.422097020055847452e+02 -1.305449230820685784e+02 3.339708817781087902e+01
2.425061985429836682e+02 -1.325052616996844677e+02 3.354444730075775993e+01
2.426593475487667320e+02 -1.334399760663987990e+02 3.361175076383773330e+01
2.429997144689978086e+02 -1.354073356038767599e+02 3.374610479127277785e+01
2.431680770927796118e+02 -1.363468757687267896e+02 3.380682021746597599e+01
2.435314820726489984e+02 -1.383252806611930339e+02 3.392529753562035211e+01
2.439033439027429040e+02 -1.403103081203219347e+02 3.403417428752037210e+01
2.440832634478283580e+02 -1.412588314311174145e+02 3.408878841452615660e+01
2.444663214398343030e+02 -1.432583905604054166e+02 3.420764865085973838e+01
2.446524809034397663e+02 -1.442143662004088185e+02 3.426118229735180165e+01
2.450487096783907930e+02 -1.462300946032077604e+02 3.436644767331579686e+01
2.452400843194884317e+02 -1.471940364576111904e+02 3.441117253285511879e+01
2.456470918918410007e+02 -1.492291584855688313e+02 3.450397508683477099e+01
2.460572094323901808e+02 -1.512775556440842877e+02 3.459686807442474787e+01
2.462535828353581735e+02 -1.522541654558330606e+02 3.463865356893566627e+01
2.466699830646523139e+02 -1.543030821421275220e+02 3.471849491160482870e+01
2.468700239387137572e+02 -1.552765244750509339e+02 3.475631876275198806e+01
2.472959725835179086e+02 -1.573153443325619492e+02 3.482827615783555331e+01
2.477335512699703770e+02 -1.593507423360339033e+02 3.489292390636032337e+01
2.479460694837534334e+02 -1.603191831379580208e+02 3.492305627384675404e+01
2.484071287957177674e+02 -1.623459979032906233e+02 3.497669882946428999e+01
2.486372816822354537e+02 -1.633073870996000210e+02 3.499721446579356154e+01
2.491447089722560690e+02 -1.653220193924078671e+02 3.504018512697570742e+01
2.496827207330505018e+02 -1.673337162550626545e+02 3.508146363714768512e+01
2.499506239256905644e+02 -1.682911111776635380e+02 3.509385341447518414e+01
2.505435637112863390e+02 -1.703032648812207697e+02 3.512213699162774816e+01
2.508747060896962466e+02 -1.713588302400586940e+02 3.513688465384284854e+01
2.515133346082499486e+02 -1.732822296272746314e+02 3.516363286308417457e+01
2.522344277211259964e+02 -1.753074993378331499e+02 3.518203108448384597e+01
2.525973854827309992e+02 -1.762750499790236063e+02 3.518859586148371221e+01
2.533962676408161485e+02 -1.783141077136789932e+02 3.519740193460442867e+01
2.537938198162250387e+02 -1.792872402973365240e+02 3.519339616402262294e+01
2.546720100880430095e+02 -1.813341261127118855e+02 3.517924092674619629e+01
2.556181424766067778e+02 -1.833812374629013675e+02 3.516246264662850507e+01
2.560912277505801171e+02 -1.843550509863363231e+02 3.514979650468636407e+01
2.571302732956801833e+02 -1.863980329626179469e+02 3.511888900976354932e+01
2.576492332660344573e+02 -1.873684232051079732e+02 3.510160930634794596e+01
2.587860059992192987e+02 -1.894023348635243451e+02 3.506076464281161975e+01
2.593466597641738076e+02 -1.903691198007108767e+02 3.504103110418770939e+01
2.605561175460601362e+02 -1.923995247488382461e+02 3.499603424643142802e+01
2.618156440073865383e+02 -1.944285696052419894e+02 3.495271332818205678e+01
2.624316824929671839e+02 -1.953935450819714674e+02 3.492597362845283726e+01
2.637553195017991357e+02 -1.974220497842210307e+02 3.486637180409879733e+01
2.644608598417772782e+02 -1.984861475774583255e+02 3.483039782703195897e+01
2.657610619810458275e+02 -2.004251705965946257e+02 3.476573321703613573e+01
2.671430546735077769e+02 -2.024751350149842608e+02 3.472380251008318908e+01
2.678047173004318324e+02 -2.034562859325245086e+02 3.470673932727646616e+01
2.692018870141570801e+02 -2.055243465159673235e+02 3.466836749840465615e+01
2.699383047954032691e+02 -2.066111735152711333e+02 3.464791097743439963e+01
2.712836683042743857e+02 -2.085927502127218531e+02 3.461468323457032881e+01
2.727102354540260762e+02 -2.106705846856093842e+02 3.458505686716018346e+01
2.733963745441580500e+02 -2.116543591132223128e+02 3.456964498654629381e+01
2.748611119150730246e+02 -2.137024046265059667e+02 3.453868080905524351e+01
2.756450076033349319e+02 -2.147603707812417326e+02 3.452100203944061008e+01
2.771042822781830637e+02 -2.166569095555436206e+02 3.448777427818944830e+01
2.786816604485030098e+02 -2.186084375219122080e+02 3.445317564187461556e+01
2.794473916535993681e+02 -2.195226699052999493e+02 3.443308774708496145e+01
2.810911358679891237e+02 -2.214071352604142930e+02 3.439083295181825406e+01
2.819709043251775711e+02 -2.223737488197776599e+02 3.436710345102050468e+01
2.836018372558780243e+02 -2.240989880218330086e+02 3.432459626802372554e+01
2.845138175957249587e+02 -2.250340335390843620e+02 3.430251033288586626e+01
2.861847651239583001e+02 -2.267195911202573768e+02 3.425991166864319126e+01
2.879522181181861811e+02 -2.284739008673275293e+02 3.421709887569830499e+01
2.888833217734040772e+02 -2.293857825167526130e+02 3.419587935594979200e+01
2.905887331800885249e+02 -2.310295486490071255e+02 3.415844137499182409e+01
2.915341657550380887e+02 -2.319256519254447824e+02 3.414002836833073928e+01
2.932670475524453764e+02 -2.335385355152778857e+02 3.411133736566941366e+01
2.951051270022389872e+02 -2.352031003799146163e+02 3.407488988410789688e+01
2.960716894177471090e+02 -2.360648770724025667e+02 3.405248594361250269e+01
2.978303127119511373e+02 -2.376169011721912625e+02 3.401759028161051646e+01
2.987949736747603424e+02 -2.384581765877249211e+02 3.400083592857632908e+01
3.006217777210025019e+02 -2.400384244079789084e+02 3.397103964076719507e+01
3.023077315196491668e+02 -2.415310490828086074e+02 3.394183653950613433e+01
3.032029820774470750e+02 -2.423504894830963110e+02 3.392743791531523811e+01
3.047753616658342253e+02 -2.438284188494990303e+02 3.390050431387491869e+01
3.056165658423803393e+02 -2.446321871430948534e+02 3.388414797774179021e+01
3.071986653291498897e+02 -2.461564809979942652e+02 3.385485547411931861e+01
3.086993609003021675e+02 -2.475914536202304532e+02 3.383145427102794400e+01
3.095288125646031858e+02 -2.483685292903687980e+02 3.381753398513903619e+01
3.110536143900623074e+02 -2.497503327000447655e+02 3.379573494014453416e+01
3.119025718086112420e+02 -2.504907220178646696e+02 3.378459850144631815e+01
3.134767455268116692e+02 -2.517914602124618852e+02 3.376314964106605743e+01
3.151811592695277113e+02 -2.530848824652597386e+02 3.374159768103221069e+01
3.160956267354645775e+02 -2.537306307429225001e+02 3.373116362176325822e+01
3.178035972841866510e+02 -2.548446282399427503e+02 3.371576904374666128e+01
3.187678626368967798e+02 -2.554239807714892265e+02 3.371210399015774328e+01
3.205663016381602688e+02 -2.564093321308590134e+02 3.370138009223539655e+01
3.215804373253883455e+02 -2.569141000689415364e+02 3.369679058468062038e+01
3.235656690075974211e+02 -2.578051333105682943e+02 3.369310422334469735e+01
3.255173190559739282e+02 -2.585864857884529897e+02 3.369341937111722984e+01
3.266111627866185927e+02 -2.589997276822116419e+02 3.369218009654820634e+01
3.287296974259985518e+02 -2.597817573152558452e+02 3.366823773178843027e+01
3.297537019264603373e+02 -2.601576971529000843e+02 3.366465447887959073e+01
3.319305171183672769e+02 -2.609646000242275932e+02 3.367294031364802720e+01
3.341356433547146594e+02 -2.618005688998648566e+02 3.368182437338687407e+01
3.351991775435333238e+02 -2.622089981135007406e+02 3.368630310831745334e+01
3.374664120983429711e+02 -2.630859426393649869e+02 3.371009758042852411e+01
3.385627040173193336e+02 -2.635103843082805497e+02 3.372704218747469440e+01
3.408958041551263705e+02 -2.644153373736698995e+02 3.375775679542078933e+01
3.432698104386917066e+02 -2.653369358580147832e+02 3.378354166263340375e+01
3.444133105603186777e+02 -2.657810981285783782e+02 3.379682347337831771e+01
3.468349106273109328e+02 -2.667200289260215982e+02 3.383039323100888396e+01
3.479952247723658729e+02 -2.671687826263027432e+02 3.385357915851771082e+01
3.504404772728062198e+02 -2.681007688547286989e+02 3.391047741686953998e+01
3.528961937696008135e+02 -2.689960253471338660e+02 3.396562408456452431e+01
3.540711812621451031e+02 -2.694057817976471370e+02 3.399318361265942201e+01
3.565490330912307968e+02 -2.702344678549336550e+02 3.405699777615690493e+01
3.577319651960335705e+02 -2.706140255187461889e+02 3.408778495431044320e+01
3.602171237180254479e+02 -2.713763781675186237e+02 3.415060441000461822e+01
3.614006198802591143e+02 -2.717236238769346528e+02 3.418189742633818184e+01
3.638853879301375969e+02 -2.724231567400594827e+02 3.425419314579506391e+01
3.663683300128211044e+02 -2.730914579053910529e+02 3.432844744493210243e+01
3.675511949250613384e+02 -2.734009837652063197e+02 3.436449072362444213e+01
3.700410402504540457e+02 -2.740354373194178947e+02 3.444363119143662288e+01
3.712317995638043158e+02 -2.743283719631600093e+02 3.449024246979211483e+01
3.737401426475577750e+02 -2.749250909417312414e+02 3.458359014375343321e+01
3.762599690898048266e+02 -2.755009553384292644e+02 3.467910494012125611e+01
3.774639694900798759e+02 -2.757725796164070289e+02 3.472602450292797016e+01
3.799998409882172155e+02 -2.763411958249623694e+02 3.481095611552282776e+01
3.812108852018969856e+02 -2.766127304045102733e+02 3.484893350835110937e+01
3.837627989372713841e+02 -2.771807346814714492e+02 3.492643589912321289e+01
3.863263686229750533e+02 -2.777429311955323783e+02 3.500458846790811407e+01
3.875500807501429676e+02 -2.780079209199459456e+02 3.504229788006226443e+01
3.901222002540021663e+02 -2.785566003336787162e+02 3.511892520783952421e+01
3.913466465778624865e+02 -2.788150085995140444e+02 3.515249657561815155e+01
3.939144656050151525e+02 -2.793554436931133864e+02 3.521522442384705442e+01
3.964759293864769916e+02 -2.799006304398625389e+02 3.527082124576066491e+01
3.976926782464776124e+02 -2.801626406283003234e+02 3.529491192441057734e+01
4.002405668581594682e+02 -2.807128633008344991e+02 3.533755048891442385e+01
4.014484284411343538e+02 -2.809763644938669245e+02 3.535466864736189052e+01
4.039722435184067990e+02 -2.815344582905466950e+02 3.538611519493045421e+01
4.052879195279225542e+02 -2.818294194485289381e+02 3.540437063291491171e+01
4.076668405973614426e+02 -2.823675690820554678e+02 3.543091922803778004e+01
4.101452113383186315e+02 -2.829323019593455228e+02 3.544668994413624574e+01
4.113183568682476334e+02 -2.832018477659673295e+02 3.545313888754652965e+01
4.137658301549031421e+02 -2.837695166596251397e+02 3.546411098123469685e+01
4.150405551628065837e+02 -2.840627099750574871e+02 3.546920082766971660e+01
4.173444002905077355e+02 -2.845930254235134953e+02 3.548063927017795294e+01
4.197411700132362853e+02 -2.851414856927062829e+02 3.548618709031462970e+01
4.208741637233376878e+02 -2.853999887346105879e+02 3.548625579422352416e+01
4.232379446816972859e+02 -2.859390193653495658e+02 3.548865119634474041e+01
4.243557700341506234e+02 -2.861940736425249838e+02 3.548983214990713719e+01
4.266868862372772924e+02 -2.867235349537479010e+02 3.548581951649435950e+01
4.289985505322617314e+02 -2.872423551842176721e+02 3.547991714930088847e+01
4.300922025883064634e+02 -2.874883222645372030e+02 3.547664992701779596e+01
4.323747438876229126e+02 -2.880026322733838811e+02 3.546416323318996433e+01
4.335635487548782407e+02 -2.882711258515520285e+02 3.545532917717699917e+01
4.357140042155171500e+02 -2.887556653845740584e+02 3.543226226525746370e+01
4.379582231640024474e+02 -2.892555320971742958e+02 3.539320485660793025e+01
4.390227467316229308e+02 -2.894902950461713544e+02 3.537025961274213870e+01
4.412489446384096254e+02 -2.899748349423712170e+02 3.531788790937588374e+01
4.423014483680417470e+02 -2.902021688458389121e+02 3.529165353633889168e+01
4.444873325407710354e+02 -2.906704646177403220e+02 3.523669296606259138e+01
4.466343952414107434e+02 -2.911401009249751155e+02 3.518101774013722149e+01
4.476423046090383195e+02 -2.913598743485951559e+02 3.515560568488140092e+01
4.497196432505651842e+02 -2.918148761423075257e+02 3.509791182947039090e+01
4.506897184709771977e+02 -2.920274637912863795e+02 3.507073906053240364e+01
4.526920188814997346e+02 -2.924666540238103494e+02 3.502009511768929428e+01
4.537273531851008102e+02 -2.926964023082489348e+02 3.499607888012932477e+01
4.555961605163585659e+02 -2.931160180820710366e+02 3.495227528749389023e+01
4.575512743526596182e+02 -2.935577981705582147e+02 3.490674363418160908e+01
4.584796167322600695e+02 -2.937731275275642133e+02 3.488528378216263803e+01
4.604262488362907106e+02 -2.942373795930680558e+02 3.483887197415410952e+01
4.614429289733430437e+02 -2.944944547477844594e+02 3.481663388278356308e+01
4.632799372711961041e+02 -2.949934907413049245e+02 3.476602242309284918e+01
4.651910426649876626e+02 -2.955682571351536012e+02 3.469251984163377500e+01
4.661832716223148623e+02 -2.958975000192406242e+02 3.465268445200896963e+01
4.679672779025533487e+02 -2.965503332130346621e+02 3.456988635615324057e+01
4.689363534963636653e+02 -2.969407004924938747e+02 3.451984510803458051e+01
4.707639959499104521e+02 -2.977489449356839941e+02 3.442666136174776170e+01
4.724755280122639078e+02 -2.985970003769049868e+02 3.434042694127050055e+01
4.734039336350080589e+02 -2.990956280979202120e+02 3.429084703497684927e+01
4.750700030712998796e+02 -3.000560347134505719e+02 3.419397259483032059e+01
4.759732861134782524e+02 -3.006148039642590675e+02 3.413752920340010633e+01
4.776701438697440949e+02 -3.017396105397440920e+02 3.402631816930325215e+01
4.792508997708180800e+02 -3.028791622896137028e+02 3.391776529188014422e+01
4.801078376728110584e+02 -3.035305977730531026e+02 3.385918531986408198e+01
4.817200326838508886e+02 -3.048183100478346432e+02 3.374581980979070295e+01
4.824758717435892663e+02 -3.054520957023550523e+02 3.369138559876193995e+01
4.840386025534855321e+02 -3.068246774756320860e+02 3.357761268296560786e+01
4.847697511002761530e+02 -3.074990163429587255e+02 3.352260609879913034e+01
4.862748003064369868e+02 -3.089552334277377668e+02 3.340478729178048667e+01
4.876686788419300456e+02 -3.103853471198057719e+02 3.328199361107235887e+01
4.884188224109334442e+02 -3.111892217149087401e+02 3.321627618166084517e+01
4.898204619872124681e+02 -3.127561677011379402e+02 3.309017864029429035e+01
4.904675990898385862e+02 -3.135212183655110607e+02 3.303499376609677540e+01
4.917787465082698191e+02 -3.151642374027308051e+02 3.291598881910768171e+01
4.929584879715125112e+02 -3.167698761752909036e+02 3.279270153604598903e+01
4.935728354357128751e+02 -3.176682629293398463e+02 3.272331940889557700e+01
4.946714151893193616e+02 -3.194066551253687294e+02 3.258926969786027428e+01
4.951607329247460143e+02 -3.202415331937380074e+02 3.252575190812390105e+01
4.961224534585453512e+02 -3.220086319086880167e+02 3.238890730051071642e+01
4.969647963677717257e+02 -3.237174724171305229e+02 3.225214345482103795e+01
4.974033611940489550e+02 -3.246692105242051412e+02 3.217706967552464903e+01
4.981951179017665368e+02 -3.265036967019920553e+02 3.202572328009587466e+01
4.985484604476566801e+02 -3.273865739421731291e+02 3.194731527170227992e+01
4.992436619296844924e+02 -3.292646925147475372e+02 3.179261331146101455e+01
4.998434219778048941e+02 -3.310764211786608371e+02 3.163211171485105311e+01
5.001418778793112665e+02 -3.320815506823902865e+02 3.153718836240884116e+01
5.006443878776722727e+02 -3.340185854936975716e+02 3.135207578302692610e+01
5.008511492357937414e+02 -3.349488191053703758e+02 3.126498342144524756e+01
5.012170033985731266e+02 -3.369183729027854497e+02 3.107643439527475593e+01
5.013592553575158490e+02 -3.378639680965189314e+02 3.098440902354503379e+01
5.015876392711808194e+02 -3.398616968748819431e+02 3.078338452934085012e+01
5.017172364069621153e+02 -3.418728326867383203e+02 3.057956140976071069e+01
5.017417384574383163e+02 -3.428337168615775568e+02 3.048327856730863772e+01
5.017121391391450516e+02 -3.448524503042730203e+02 3.028013602210339172e+01
5.016575098562441326e+02 -3.458118047180872736e+02 3.018123085650930904e+01
5.014616094589064801e+02 -3.478212646716876861e+02 2.997145559490053657e+01
5.011600669691385974e+02 -3.498178543963787206e+02 2.975419929544800013e+01
5.009799513739371264e+02 -3.507635511077273236e+02 2.965046527451134395e+01
5.005247844799410473e+02 -3.527370604676021912e+02 2.943329239770675798e+01
5.002717255522014739e+02 -3.536685060442339363e+02 2.932689811024304305e+01
4.996703453318955326e+02 -3.556038402979484090e+02 2.909172861883414996e+01
4.990031279157616382e+02 -3.574147038968329753e+02 2.886587829561432628e+01
4.985939636809553690e+02 -3.583940003941337409e+02 2.874390525207905611e+01
4.977359906509487359e+02 -3.602300999067206817e+02 2.851290279428565100e+01
4.972952485797486020e+02 -3.610876235167276036e+02 2.839945588730177661e+01
4.963085628575165060e+02 -3.628603109030211158e+02 2.816132839712890856e+01
4.952942769096311508e+02 -3.645078445319410321e+02 2.793624366071299292e+01
4.947054164847396009e+02 -3.653943609411962257e+02 2.781313999216381561e+01
4.935182394640959274e+02 -3.670481505273980929e+02 2.759237793251498871e+01
4.929252726781413685e+02 -3.678154375428134131e+02 2.748800126313135905e+01
4.916248975078015633e+02 -3.693825205204502709e+02 2.726556514564320821e+01
4.903285469243763259e+02 -3.708259275702408786e+02 2.705010581519720958e+01
4.895961566060523182e+02 -3.716056326422013285e+02 2.693121151911934774e+01
4.882372304195050674e+02 -3.730117331323461372e+02 2.672029038057829098e+01
4.874793309064088476e+02 -3.737835027423415113e+02 2.660161781447627050e+01
4.860183289568402643e+02 -3.752638743288572982e+02 2.636611210503831160e+01
4.853160419536440031e+02 -3.759734779219986081e+02 2.624959869939034007e+01
4.838254620776799015e+02 -3.774705037927721492e+02 2.599516132028862003e+01
4.823131926404275305e+02 -3.789718496809708199e+02 2.572354242601378971e+01
4.815841751089943159e+02 -3.796899685898150665e+02 2.559643736128403546e+01
4.800367954732472526e+02 -3.812084708683747181e+02 2.533279570500664590e+01
4.792918171462620194e+02 -3.819361276542313135e+02 2.520726304129636119e+01
4.777112740731488429e+02 -3.834713582954657340e+02 2.493401485312663723e+01
4.761844390946439489e+02 -3.849400186797805645e+02 2.466218226226040855e+01
4.753359686515102567e+02 -3.857505877355873736e+02 2.450985617605671862e+01
4.736988957506481484e+02 -3.873062374418298646e+02 2.421803074040082038e+01
4.729114533187248526e+02 -3.880534693617702260e+02 2.408116636194742455e+01
4.712453912528071669e+02 -3.896369678408274240e+02 2.378127086094640674e+01
4.696365594393534479e+02 -3.911604568151352623e+02 2.349677346199497308e+01
4.687400632928437290e+02 -3.920072868590783628e+02 2.334854301952987754e+01
4.670095198600841968e+02 -3.936392515614368222e+02 2.306105358080234424e+01
4.661788118859079759e+02 -3.944213211820317042e+02 2.291676841895822037e+01
4.644161830120403351e+02 -3.960768325902693618e+02 2.261759539146201803e+01
4.627144438618063305e+02 -3.976658447941696863e+02 2.233041564629775166e+01
4.617692700058299806e+02 -3.985450012530903905e+02 2.217108990724371864e+01
4.600338041224407561e+02 -4.001545853923009872e+02 2.188241410291519884e+01
4.590701675029537796e+02 -4.010452541293935838e+02 2.172264136725213390e+01
4.572201613678528815e+02 -4.027576051533106352e+02 2.140751227776757659e+01
4.563346668399176451e+02 -4.035790421231432674e+02 2.125743270387615880e+01
4.544645991070436253e+02 -4.053071150081719907e+02 2.094766003082216699e+01
4.526726216064019468e+02 -4.069462754297974243e+02 2.065533584413712731e+01
4.516849098586573064e+02 -4.078478840222405779e+02 2.049743431816881767e+01
4.498019711290812666e+02 -4.095747671246290338e+02 2.019357910734893480e+01
4.489073180378563848e+02 -4.103985710372866720e+02 2.004537702918811704e+01
4.470315075641135536e+02 -4.121292394593829727e+02 1.973063809350163211e+01
4.452433297977173652e+02 -4.137733965247405195e+02 1.943487227344583701e+01
4.442609125700201389e+02 -4.146773670183309832e+02 1.927341548773981117e+01
4.423933617669972591e+02 -4.164179923838284481e+02 1.897161372252108080e+01
4.415101974841133483e+02 -4.172473813723397029e+02 1.881789469745726961e+01
4.396664150273448968e+02 -4.189837479620274507e+02 1.849105870340466851e+01
4.379265002514658818e+02 -4.206404591972592470e+02 1.819612671903185586e+01
4.369754566879825006e+02 -4.215537808178753494e+02 1.803967015505038773e+01
4.351672033404814215e+02 -4.232941246420733137e+02 1.773803887544637092e+01
4.343098848583198901e+02 -4.241217470970658496e+02 1.759101032824101196e+01
4.325125393646506495e+02 -4.258529979202349978e+02 1.728705163263523303e+01
4.308033765889042002e+02 -4.274885435396954563e+02 1.700973062512529310e+01
4.298665672764345800e+02 -4.283818218861709965e+02 1.685948630018574690e+01
4.280844286331476951e+02 -4.300702290977174016e+02 1.656894502049918216e+01
4.272376133774291702e+02 -4.308642941696614912e+02 1.642700335628297026e+01
4.254626170103492200e+02 -4.325122577884513362e+02 1.613026135192721711e+01
4.246202831188628011e+02 -4.332901327181303941e+02 1.599364568714351442e+01
4.228619824798535660e+02 -4.349051311052742790e+02 1.571271989813588732e+01
4.211326997098378797e+02 -4.364843511755150871e+02 1.543226491612302809e+01
4.203263156735334292e+02 -4.372178448903077310e+02 1.529991007308593431e+01
4.186760888932412286e+02 -4.387185207258037281e+02 1.502815338016687541e+01
4.179132203754280681e+02 -4.394156849929347572e+02 1.489874310204788443e+01
4.163605249702167725e+02 -4.408437335661797647e+02 1.463245718778332005e+01
4.148766055105701867e+02 -4.422226972516645560e+02 1.437983245767722096e+01
4.141969947465085511e+02 -4.428634226966554479e+02 1.426197718721086538e+01
4.128291022505798082e+02 -4.441840208264096646e+02 1.401962623647870032e+01
4.122039029548527083e+02 -4.448068025836823836e+02 1.390683842149086757e+01
4.109397542827512098e+02 -4.461217611623278003e+02 1.367153853475397973e+01
4.098062721408476250e+02 -4.473978107161332218e+02 1.344783777074304432e+01
4.092155360045330212e+02 -4.481147451395759731e+02 1.332658107520814639e+01
4.081346695405787841e+02 -4.495151410552130642e+02 1.310037281504213702e+01
4.076386526477734833e+02 -4.502028566798517204e+02 1.299568160200995770e+01
4.066361029589947407e+02 -4.516917930347053698e+02 1.277494122408517363e+01
4.057379391405963247e+02 -4.531712424900508154e+02 1.256563878224408981e+01
4.052698452663451008e+02 -4.540069438134761981e+02 1.244485095610344061e+01
4.044330361730360437e+02 -4.556411097936768897e+02 1.220594236983638226e+01
4.040588816310361153e+02 -4.564365621046781030e+02 1.209082446048135573e+01
4.033171664454572465e+02 -4.581462564314825272e+02 1.185086754770154727e+01
4.026753580534355024e+02 -4.598262802248099774e+02 1.161995760248402831e+01
4.023536154129091642e+02 -4.607768609263735584e+02 1.149636700063060246e+01
4.018099024978032503e+02 -4.626507413006476668e+02 1.127102954481432029e+01
4.015856642447996592e+02 -4.635699337456904914e+02 1.116384411548060918e+01
4.011924279255961778e+02 -4.655550946691369631e+02 1.093641982788166800e+01
4.010444392638196405e+02 -4.665263896289123409e+02 1.082692248424905657e+01
4.008198981588128618e+02 -4.686143502007904544e+02 1.058400272400316311e+01
4.007076433163926481e+02 -4.706600967973269576e+02 1.035535166254016204e+01
4.006897255768176365e+02 -4.718069621327889536e+02 1.023188406446049115e+01
4.007427148880310028e+02 -4.740372621248575911e+02 1.000491931551550095e+01
4.008093437149839815e+02 -4.751151154453503977e+02 9.896560318038289950e+00
4.010406001022951727e+02 -4.774034036238599583e+02 9.656622322756723165e+00
4.013793620636943160e+02 -4.796173294560427962e+02 9.433417910899699166e+00
4.016131531283589311e+02 -4.808478177070845732e+02 9.311409206401535243e+00
4.021464119006808460e+02 -4.832144973927084379e+02 9.069786090654904598e+00
4.024414441750139986e+02 -4.843474705459624374e+02 8.946835034343662230e+00
4.031454043135132110e+02 -4.867391193666855997e+02 8.683078383678742185e+00
4.039166141462723090e+02 -4.890309610875436306e+02 8.427442640212909453e+00
4.043734928391712629e+02 -4.902972964911629106e+02 8.285326232042450556e+00
4.053046967004698331e+02 -4.927243912702172679e+02 8.014509073251241844e+00
4.057705131821963391e+02 -4.938830094552829451e+02 7.885298186550878441e+00
4.067911782626689501e+02 -4.963154887298415474e+02 7.615202136504230168e+00
4.078656464446260657e+02 -4.987378236940523948e+02 7.361073120497127142e+00
4.083900762823411696e+02 -4.998844505976600772e+02 7.242681739872998570e+00
4.095053882902844293e+02 -5.022825369934207629e+02 6.993101505964324005e+00
4.100430806251762874e+02 -5.034222587271987095e+02 6.870712247156717467e+00
4.111829095325741150e+02 -5.058104408382375254e+02 6.607888033544710993e+00
4.117289404523663165e+02 -5.069432598338773346e+02 6.482042067524909967e+00
4.128763198553594407e+02 -5.093072768859690314e+02 6.232178378486163517e+00
4.140198283922401856e+02 -5.116367853833395429e+02 5.996277112124449360e+00
4.145600820876247781e+02 -5.127300830995700380e+02 5.885039403164546989e+00
4.156731126177231204e+02 -5.149901151707082363e+02 5.650903606023049974e+00
4.161888785552607146e+02 -5.160477334726649588e+02 5.538930220225705803e+00
4.172365330838381396e+02 -5.182272394920300940e+02 5.305118951934214344e+00
4.182224445668046542e+02 -5.203507432098127765e+02 5.090744968381119229e+00
4.186674384820381078e+02 -5.213400847671757674e+02 4.994536519752823089e+00
4.195496682774727901e+02 -5.233689455875714884e+02 4.803748375656755165e+00
4.199446545694005408e+02 -5.243095363886843643e+02 4.718106122171035643e+00
4.207240571315912234e+02 -5.262256624140186432e+02 4.544662296235334686e+00
4.214465055565689795e+02 -5.280670402302672528e+02 4.391431722128174009e+00
4.217664244030941063e+02 -5.289238452359807070e+02 4.333980049779428967e+00
4.223906942181561703e+02 -5.306841342376740158e+02 4.244615407307681387e+00
4.226826926972780711e+02 -5.315855325482255012e+02 4.198273757231665293e+00
4.231405564176939720e+02 -5.331879396324678737e+02 4.117717126650870973e+00
4.235124613170535213e+02 -5.348364804488605841e+02 4.015916633660205903e+00
4.236616976334752280e+02 -5.356922204519906927e+02 3.963631586320252254e+00
4.238584729537639646e+02 -5.373091384192103988e+02 3.882635387937255267e+00
4.239074936719230777e+02 -5.380674658968545145e+02 3.853578457701464011e+00
4.239284638546548081e+02 -5.396279642073261584e+02 3.800975162273423802e+00
4.238973751325891044e+02 -5.403500961950911687e+02 3.767527816077917091e+00
4.237426885002591916e+02 -5.418145563781559986e+02 3.689695114953207788e+00
4.234799933245552097e+02 -5.432064497227569291e+02 3.611058883699640898e+00
4.233188116019583163e+02 -5.438425792152986560e+02 3.573409081055726411e+00
4.229308695260905893e+02 -5.451412094254267231e+02 3.506416201407000166e+00
4.227224278404218012e+02 -5.457397237075098246e+02 3.473673741798968262e+00
4.222440300134688300e+02 -5.469645573652553594e+02 3.400751490189424242e+00
4.217177410225101539e+02 -5.481600262066885989e+02 3.321552991686353540e+00
4.214507602078693367e+02 -5.487173506156085523e+02 3.284504764353963768e+00
4.208588431120371069e+02 -5.498620792065488558e+02 3.199463789096879562e+00
4.205630170533124215e+02 -5.503934427584428022e+02 3.157928471119185954e+00
4.199053887359740429e+02 -5.514609218315164298e+02 3.072754681436059343e+00
4.191954999324463529e+02 -5.524559607834147528e+02 2.986215031912096585e+00
4.188367284976662859e+02 -5.528985672141413943e+02 2.951418510974440856e+00
4.180409760849448162e+02 -5.537419273348191382e+02 2.871554921717682785e+00
4.176459262650617461e+02 -5.541033066701503458e+02 2.829413441605012292e+00
4.167919750809590482e+02 -5.547704118215410745e+02 2.742088111284521901e+00
4.159273401569648172e+02 -5.553025965426174935e+02 2.658408244701646161e+00
4.155196806025136311e+02 -5.555089501646607459e+02 2.620410912007072657e+00
4.146798931534475514e+02 -5.558501869823305697e+02 2.533746625201479752e+00
4.142433613308216422e+02 -5.559850134887210515e+02 2.485505973968243243e+00
4.134464991398907614e+02 -5.561628846769694974e+02 2.401642735787150595e+00
4.126066512675390072e+02 -5.562680829039138644e+02 2.319202311312857478e+00
4.122075987453251855e+02 -5.562869191672460829e+02 2.280216817661207429e+00
4.113732354891483283e+02 -5.562674067631246544e+02 2.193707356157044153e+00
4.109409081265999362e+02 -5.562234897059821606e+02 2.149497393052891780e+00
4.101682796594446359e+02 -5.560815314531912463e+02 2.062339962145885774e+00
4.097502162428900760e+02 -5.559665997049308999e+02 2.008549377793396928e+00
4.090026880411074330e+02 -5.556868054768382308e+02 1.927581570744091088e+00
4.082400774951389621e+02 -5.553061567144716264e+02 1.837477352651463169e+00
4.078509642515279552e+02 -5.550665331215583365e+02 1.780535735255965424e+00
4.071562767169747303e+02 -5.545584542039362077e+02 1.680241023354212437e+00
4.067845092840326515e+02 -5.542368795160564332e+02 1.625478138179932808e+00
4.061233314202589213e+02 -5.535851680222046980e+02 1.528818106951300937e+00
4.054496149645949004e+02 -5.528137893532611997e+02 1.428893940969078402e+00
4.051032040373920040e+02 -5.523793976778983961e+02 1.375891016121878252e+00
4.044800996256544181e+02 -5.515407754071303543e+02 1.280492610111082064e+00
4.041390352032146893e+02 -5.510545142757586063e+02 1.230930347422244386e+00
4.035213568881130186e+02 -5.501286327236159650e+02 1.146059406266183522e+00
4.028787927762259073e+02 -5.490990016667616374e+02 1.051779956459226728e+00
4.025404494605735977e+02 -5.485425622552079403e+02 1.001336177525789850e+00
4.019129649536930629e+02 -5.475088443759261736e+02 9.018177317610023280e-01
4.015592849342471027e+02 -5.469260996403074842e+02 8.529062335648651683e-01
4.008995089645500798e+02 -5.458426038789483528e+02 7.689240067390546995e-01
4.001870741086753469e+02 -5.446752064665433863e+02 6.678886436317100772e-01
3.998041560099480307e+02 -5.440519181062785492e+02 6.116326847285283863e-01
3.990915209333130633e+02 -5.428962889072498683e+02 5.121711092181225888e-01
3.986925936731253159e+02 -5.422468131681744126e+02 4.591075505398279355e-01
3.979529271491512645e+02 -5.410455201662780382e+02 3.638138290465385838e-01
3.975406133621373215e+02 -5.403734678999356902e+02 3.096562759655715480e-01
3.967476605432581778e+02 -5.390758638729927270e+02 2.097161378609437576e-01
3.959869735429587081e+02 -5.378265253184466701e+02 1.114129745067660576e-01
3.955666916104439110e+02 -5.371340233763388596e+02 5.872320687754404439e-02
3.948044966087143735e+02 -5.358679536473865710e+02 -4.730100195191876827e-02
3.943869476376368652e+02 -5.351666016129386207e+02 -1.020089277619557061e-01
3.935912380485060567e+02 -5.338214369014496015e+02 -2.019167956000864350e-01
3.928315091961139842e+02 -5.325429969823686633e+02 -3.056113619859154307e-01
3.924091370655315245e+02 -5.318442729116845840e+02 -3.612429352230328017e-01
3.916363797383375527e+02 -5.305796057338372975e+02 -4.590932284045958212e-01
3.912071440972320602e+02 -5.298904535695716049e+02 -5.100886300356899383e-01
3.903783039235123056e+02 -5.285872951231573325e+02 -5.990619173922653307e-01
3.895707228615943905e+02 -5.273679770865272758e+02 -6.700443642059088489e-01
3.891213565105275052e+02 -5.267055269570630571e+02 -7.081661849771531125e-01
3.882925612548686445e+02 -5.255234099673559740e+02 -7.814949950783290911e-01
3.878277992794683087e+02 -5.248905079017786193e+02 -8.273166644673929371e-01
3.869579958754754330e+02 -5.237815088308343547e+02 -9.176230818603099415e-01
3.860106993175577372e+02 -5.226676759243939614e+02 -1.002769387126479783e+00
3.855030802940821673e+02 -5.221016460740712546e+02 -1.043477080885941932e+00
3.845628087040286118e+02 -5.211053639595886580e+02 -1.119207128686662056e+00
3.840343499345280520e+02 -5.205779269342968973e+02 -1.165834403684963050e+00
3.830006184725674530e+02 -5.196109652803887684e+02 -1.252861224795198236e+00
3.819947855841894011e+02 -5.187313499309724421e+02 -1.345109712077299902e+00
3.814330343001907977e+02 -5.182646800847581972e+02 -1.398801772910478025e+00
3.803949057191113070e+02 -5.174457048931309373e+02 -1.496986014283780975e+00
3.798134215488166205e+02 -5.170136595525594885e+02 -1.550795005335933618e+00
3.786879204448214296e+02 -5.162216278261546449e+02 -1.662392780494879263e+00
3.781452360719608805e+02 -5.158593740803618175e+02 -1.718530695775378536e+00
3.769893696431706758e+02 -5.151313750125278830e+02 -1.837335750219397879e+00
3.758665771059960434e+02 -5.144804543311420275e+02 -1.942004771585724487e+00
3.752419461089140782e+02 -5.141394603235986551e+02 -1.998898880029328584e+00
3.740399536329616694e+02 -5.135179125469851442e+02 -2.106763703074099769e+00
3.734654258219879353e+02 -5.132349788828983037e+02 -2.154667960315816533e+00
3.722570259283955920e+02 -5.126700735745099564e+02 -2.252663524357168434e+00
3.711050542003433748e+02 -5.121686082307143124e+02 -2.347430692545238173e+00
3.704728799839961084e+02 -5.119050302012547036e+02 -2.404449639822526574e+00
3.692645939211075756e+02 -5.114302516418366054e+02 -2.513139684932458984e+00
3.686894279976975781e+02 -5.112153286717390301e+02 -2.565510524428997297e+00
3.674835994148994018e+02 -5.107856017042759049e+02 -2.676982129809629019e+00
3.662921013454976560e+02 -5.103876808386230550e+02 -2.794475734141377732e+00
3.657342791318196191e+02 -5.102105504707481032e+02 -2.852602170239102009e+00
3.645887709032033968e+02 -5.098668943658451553e+02 -2.967007417090874455e+00
3.640587460870797827e+02 -5.097166472680112292e+02 -3.015639108952967273e+00
3.629886916307839897e+02 -5.094304526595606717e+02 -3.109232867932999245e+00
3.620369608598269338e+02 -5.091999907291423142e+02 -3.189770026596550956e+00
3.615463238576376739e+02 -5.090928016566168708e+02 -3.229835837930318920e+00
3.606800244776524096e+02 -5.089214825521111720e+02 -3.285076230624512927e+00
3.603030460857096386e+02 -5.088532458812314303e+02 -3.297529216001832797e+00
3.595762836225907222e+02 -5.087277532815537029e+02 -3.313681348588657816e+00
3.592494139104045416e+02 -5.086734798150091592e+02 -3.317507058263420738e+00
3.585819735326488171e+02 -5.085568643858795781e+02 -3.303599667657726169e+00
3.579409943028302337e+02 -5.084367963894969762e+02 -3.290370618658107205e+00
3.576451386491268067e+02 -5.083752129308245458e+02 -3.290529280864735284e+00
3.570449311580360927e+02 -5.082151328426006103e+02 -3.287235485149905045e+00
3.567700311963226909e+02 -5.081204100816030973e+02 -3.280933345223903785e+00
3.562237618205213039e+02 -5.078705919374618247e+02 -3.279829998971666605e+00
3.557255324960052576e+02 -5.075374461643260133e+02 -3.301902895898584767e+00
3.554868881758180805e+02 -5.073245571555819424e+02 -3.319401921470047423e+00
3.550956748752462317e+02 -5.068731057458653595e+02 -3.355104226549115776e+00
3.549016158639649916e+02 -5.065905144563475915e+02 -3.383240397825779233e+00
3.545766607746601835e+02 -5.059650747200539627e+02 -3.439423882286363199e+00
3.543245747736135058e+02 -5.052725804728785306e+02 -3.493970352743231533e+00
3.542114367928066372e+02 -5.048548372020905504e+02 -3.533120897644284053e+00
3.540621787999324397e+02 -5.039764646470840148e+02 -3.611318860496549821e+00
3.540222319478926352e+02 -5.035224471068513026e+02 -3.647129681901881249e+00
3.540015529316284528e+02 -5.025031937729498850e+02 -3.722864722838354012e+00
3.540585222144844693e+02 -5.014597081513357466e+02 -3.794776072262619593e+00
3.541206715350757577e+02 -5.008564908557320337e+02 -3.838584120653265153e+00
3.542874730985334963e+02 -4.996473621563663983e+02 -3.916597439361779731e+00
3.543827378127637076e+02 -4.990453746183392241e+02 -3.951615270721145823e+00
3.546046782956738639e+02 -4.977272766657301872e+02 -4.025864407258709754e+00
3.547206360314592644e+02 -4.970728791759041201e+02 -4.061693804595027935e+00
3.549839805874091780e+02 -4.956424868346496169e+02 -4.138600851835022354e+00
3.552531644025587525e+02 -4.942120328888582890e+02 -4.207471983562829365e+00
3.554005506783227020e+02 -4.934003155823073143e+02 -4.245118303017873629e+00
3.556542298926862600e+02 -4.918108970260839783e+02 -4.320895267905633830e+00
3.557631838802795414e+02 -4.910368048067462041e+02 -4.359531473212591379e+00
3.559806236030722175e+02 -4.893738502020767100e+02 -4.440205488955105473e+00
3.561741669940571455e+02 -4.877475677508027729e+02 -4.514555111140273524e+00
3.562744409352260391e+02 -4.868354032576083341e+02 -4.556861321277578369e+00
3.564502033078850900e+02 -4.850616757227413132e+02 -4.633674883869465688e+00
3.565291776467739169e+02 -4.842028187932620540e+02 -4.671111741366742010e+00
3.566802717463055501e+02 -4.823735536153366752e+02 -4.743598759669713338e+00
3.568082228845187274e+02 -4.806032281408972722e+02 -4.803094276821613384e+00
3.568718799185350008e+02 -4.796205022248831824e+02 -4.829783650293994590e+00
3.569855612820573469e+02 -4.777340671895161677e+02 -4.876562917539491337e+00
3.570358210762475437e+02 -4.768346918900311948e+02 -4.901304310195233604e+00
3.571258905839976023e+02 -4.749446231225568908e+02 -4.954961200502868479e+00
3.571875879252539789e+02 -4.731458789336921313e+02 -5.016241451868807211e+00
3.572122616737998442e+02 -4.721574399570475293e+02 -5.051353408288339786e+00
3.572354672591659437e+02 -4.703677843139806214e+02 -5.109212316009345223e+00
3.572318874137483249e+02 -4.693903366499265530e+02 -5.140086016262618962e+00
3.571780132969100237e+02 -4.675403608231852672e+02 -5.195450916103456329e+00
3.570640863848547610e+02 -4.658014573225086110e+02 -5.245856548283735599e+00
3.569746592239599181e+02 -4.648547503425199352e+02 -5.273963676171141479e+00
3.567696294467747293e+02 -4.631450416716799623e+02 -5.319304873454209215e+00
3.566387596489474276e+02 -4.622114113231122019e+02 -5.352496894558864682e+00
3.563496653326805017e+02 -4.604425396822142034e+02 -5.420252663953018413e+00
3.561922882756627473e+02 -4.596070074899432711e+02 -5.449721995534245522e+00
3.558245727888684087e+02 -4.578653051225717832e+02 -5.509081105835401893e+00
3.554261422584812067e+02 -4.562213784098950100e+02 -5.558765135480725483e+00
3.551889969286166320e+02 -4.553210259624297578e+02 -5.583076753766866851e+00
3.547061161101704556e+02 -4.536080735436269151e+02 -5.640493659992141140e+00
3.544633080917094503e+02 -4.527932739562853612e+02 -5.669882275178071751e+00
3.539364073269957771e+02 -4.510791078381059833e+02 -5.732891051286376438e+00
3.534214035381439203e+02 -4.494358100493224697e+02 -5.795304156662106188e+00
3.531327527096049153e+02 -4.485265266816565486e+02 -5.827423894296823725e+00
3.525659342566487453e+02 -4.467800162426781867e+02 -5.884274744497013820e+00
3.522895062369102561e+02 -4.459444274743142955e+02 -5.916364373429217949e+00
3.516911877005298948e+02 -4.441837243803138335e+02 -5.986491778715658185e+00
3.510676399871842364e+02 -4.424071688335484964e+02 -6.039831836353911854e+00
3.507656016192443644e+02 -4.415538295931548305e+02 -6.069256365708997514e+00
3.501274893227466691e+02 -4.397452065382215096e+02 -6.144886812877262905e+00
3.498204049427943687e+02 -4.388767530187833472e+02 -6.184689571369418992e+00
3.491627339519670841e+02 -4.370369167416484970e+02 -6.259728933031825093e+00
3.484890377476733079e+02 -4.351769357138495593e+02 -6.339044466814852896e+00
3.481653910121951867e+02 -4.342819599462573592e+02 -6.378323393638448913e+00
3.474916038487210699e+02 -4.323776793915079111e+02 -6.464539841538968545e+00
3.471779086204579130e+02 -4.314576243213704174e+02 -6.507957878346903868e+00
3.465366758668098441e+02 -4.294938701638830025e+02 -6.588580530951207770e+00
3.462427534535901259e+02 -4.285421517199513914e+02 -6.623266361886270381e+00
3.456528081555013046e+02 -4.265149731433992315e+02 -6.706901589432243682e+00
3.450973631992364972e+02 -4.244503160786085232e+02 -6.792909937694219913e+00
3.448404688604348394e+02 -4.234535782034789122e+02 -6.826866962327752475e+00
3.443183583746818499e+02 -4.213374324983554970e+02 -6.905028659950274594e+00
3.440832855700652999e+02 -4.203181140913720242e+02 -6.947523666269626474e+00
3.436093975606573281e+02 -4.181631660209480401e+02 -7.052859952602412719e+00
3.431330683363397043e+02 -4.159938440043258083e+02 -7.145514949984169029e+00
3.429065745878095299e+02 -4.149557632050396023e+02 -7.190725762260858467e+00
3.424348123109044764e+02 -4.127613585635202185e+02 -7.283870166089093878e+00
3.422122170080140222e+02 -4.117098432945193167e+02 -7.329103294038293193e+00
3.417434056566195864e+02 -4.094925579863823373e+02 -7.433360825733188015e+00
3.412664699277382852e+02 -4.072630397464089356e+02 -7.537925942512154975e+00
3.410374383716054467e+02 -4.061957655633659670e+02 -7.587495321133506110e+00
3.405608199233374762e+02 -4.039387217618234445e+02 -7.693965440395587052e+00
3.403372969372203443e+02 -4.028571753739336145e+02 -7.749599871218013192e+00
3.398645614121298308e+02 -4.005743780074229790e+02 -7.863531787579796983e+00
3.393913140581964285e+02 -3.982736671421786241e+02 -7.974416343810472263e+00
3.391662734401251669e+02 -3.971724360707743813e+02 -8.029094813698348432e+00
3.386873155190125999e+02 -3.948512439879715998e+02 -8.145538008458098389e+00
3.384548487861176795e+02 -3.937416577108531328e+02 -8.199004505258953301e+00
3.379600490880000052e+02 -3.914017679910550100e+02 -8.311133213631638483e+00
3.377227289281192384e+02 -3.902825504095077918e+02 -8.365705285638536992e+00
3.372206340110578253e+02 -3.879222053303270172e+02 -8.480591766492254990e+00
3.367121091595772668e+02 -3.855469903994349465e+02 -8.590103366793584883e+00
3.364680746097541260e+02 -3.844105883738183707e+02 -8.641719448034201889e+00
3.359532739220330200e+02 -3.820133254092457946e+02 -8.753952048922952756e+00
3.357076017354544888e+02 -3.808670206606199713e+02 -8.808584094471756387e+00
3.351909560192403319e+02 -3.784493368908004527e+02 -8.919808084685003635e+00
3.346701621086930345e+02 -3.760193433479543046e+02 -9.029141428229513267e+00
3.344224968726094289e+02 -3.748574463065893951e+02 -9.081693839873516083e+00
3.339147864445278628e+02 -3.724029968695105026e+02 -9.194192762157593179e+00
3.336787603692571338e+02 -3.712296290684613496e+02 -9.251859813501576824e+00
3.331887184857351940e+02 -3.687568763746236300e+02 -9.364719892205297214e+00
3.327070354288751446e+02 -3.662718945108740058e+02 -9.471073552587601085e+00
3.324812940135868757e+02 -3.650852554444258544e+02 -9.524957575990104175e+00
3.320121493372739678e+02 -3.625902367371681407e+02 -9.644961811079225456e+00
3.317901983373753865e+02 -3.614004378616421604e+02 -9.701196994829579978e+00
3.313285131813149746e+02 -3.588996440663993326e+02 -9.824294054670600573e+00
3.308666726333777888e+02 -3.564009815449398957e+02 -9.950975904253585469e+00
3.306454086224413800e+02 -3.552123627034327455e+02 -1.000955914861372165e+01
3.301775546159143460e+02 -3.527192262522404462e+02 -1.013155770531601796e+01
3.299535121001952689e+02 -3.515330114228920593e+02 -1.019040543971079060e+01
3.294783094070127163e+02 -3.490487653603280478e+02 -1.032051229260951430e+01
3.289927611920336403e+02 -3.465736234855672819e+02 -1.044161010502607745e+01
3.287575786768404100e+02 -3.453964996193416255e+02 -1.049228476118705089e+01
3.282586170128234926e+02 -3.429296360326890749e+02 -1.060598864671594832e+01
3.280195716731959692e+02 -3.417573399996459784e+02 -1.066345921008766950e+01
3.275110933391421213e+02 -3.393003689640607945e+02 -1.078518269119850892e+01
3.272641473059580903e+02 -3.381346253461367724e+02 -1.084563957756989794e+01
3.267316538947762297e+02 -3.356966718201902609e+02 -1.097186643772981363e+01
3.261691887082964172e+02 -3.332816358377248207e+02 -1.109949424214515012e+01
3.258874672170881581e+02 -3.321397763915337578e+02 -1.115470854578987492e+01
3.252725216270887358e+02 -3.297585326263203456e+02 -1.127186807102345867e+01
3.249692938809039902e+02 -3.286316879774682320e+02 -1.132644586367374551e+01
3.243123437800767306e+02 -3.262848245713460642e+02 -1.145003859152721759e+01
3.236274063880472909e+02 -3.239579570132990511e+02 -1.156239891763129535e+01
3.232939093648170115e+02 -3.228555597677575975e+02 -1.161471812375669366e+01
3.225842987043552057e+02 -3.205514005263939907e+02 -1.173053273199639968e+01
3.222427769935487163e+02 -3.194587913532818675e+02 -1.178809956703984518e+01
3.215144443215048113e+02 -3.171699269156011383e+02 -1.190000893870148602e+01
3.207731821019585823e+02 -3.148880988290525238e+02 -1.201040764362803159e+01
3.204163963864938864e+02 -3.138040554406368869e+02 -1.206482011212808203e+01
3.196602627422955152e+02 -3.115316587248673272e+02 -1.218036414523965583e+01
3.192972614583888458e+02 -3.104507856891264055e+02 -1.223434176113166316e+01
3.185263185240299890e+02 -3.081877288089552280e+02 -1.235018992780486080e+01
3.177377797772610961e+02 -3.059344974769356327e+02 -1.246052362162578042e+01
3.173590336480532414e+02 -3.048639585537314360e+02 -1.251626201679759376e+01
3.165645502736495587e+02 -3.026168591311126193e+02 -1.264224033285273485e+01
3.161867565718235369e+02 -3.015461530911671275e+02 -1.270144083198545992e+01
3.153941397796323258e+02 -2.992995781614757789e+02 -1.282647154934667277e+01
3.150156521174861837e+02 -2.982314046768211142e+02 -1.288495469268077009e+01
3.142175976435078724e+02 -2.959921087399432622e+02 -1.299857586585412150e+01
3.134184486157042784e+02 -2.937576550309557319e+02 -1.311050815995940333e+01
3.130370425445348701e+02 -2.926955294178808913e+02 -1.316400822699887563e+01
3.122341459437310505e+02 -2.904705223238552776e+02 -1.327540942335475016e+01
3.118517934577801043e+02 -2.894133654567334020e+02 -1.332841351263138918e+01
3.110475989493441489e+02 -2.871969547188721208e+02 -1.343301859276847310e+01
3.102455705877562764e+02 -2.849827296335904521e+02 -1.353583889809951835e+01
3.098675801821465825e+02 -2.839262069907926502e+02 -1.358482689337119709e+01
3.090915481567403731e+02 -2.816967095466742421e+02 -1.369317976033803674e+01
3.087335474048171591e+02 -2.806280545465175464e+02 -1.374865028424923885e+01
3.080126550311037477e+02 -2.783670256703709924e+02 -1.387509180841403911e+01
3.073410193559129198e+02 -2.760808104929638489e+02 -1.400425916415538907e+01
3.070401360921085256e+02 -2.749817673980042514e+02 -1.406145687075862050e+01
3.064545101512435394e+02 -2.726507166249119791e+02 -1.418074155221197863e+01
3.061977313573830770e+02 -2.715301142945645552e+02 -1.423868098206033039e+01
3.057046594730904303e+02 -2.691551296181697808e+02 -1.435828060668319672e+01
3.052777711736827655e+02 -2.667503099632812109e+02 -1.447620812956944469e+01
3.050991028721146563e+02 -2.655938547275712267e+02 -1.453123320403095953e+01
3.047746690262501374e+02 -2.631444479232165463e+02 -1.465284000809570486e+01
3.046444998358839484e+02 -2.619696043279761284e+02 -1.471475723136285119e+01
3.044165558279926245e+02 -2.594871135274787548e+02 -1.484088286959441483e+01
3.043265522017146623e+02 -2.582977292800492819e+02 -1.489623022291651644e+01
3.041689814086414003e+02 -2.557832633715403290e+02 -1.501228487744457141e+01
3.040450601652875093e+02 -2.532506057205823993e+02 -1.513561408125136865e+01
3.039951282249812721e+02 -2.520389064644754455e+02 -1.519176547523674436e+01
3.039135296335891780e+02 -2.494797148587888387e+02 -1.530715518307768441e+01
3.038852328373451996e+02 -2.482537391028187415e+02 -1.536350587490768227e+01
3.038428519747455994e+02 -2.456693827905159253e+02 -1.549458168137345204e+01
3.038184662692341931e+02 -2.430655296123797484e+02 -1.561834447544454463e+01
3.038176132378101784e+02 -2.418181203790408347e+02 -1.568256178394351963e+01
3.038442719750442507e+02 -2.391826160062553299e+02 -1.582243405816515391e+01
3.038738844748684187e+02 -2.379191989755225052e+02 -1.588497548060445119e+01
3.039697268283780431e+02 -2.352510908107769865e+02 -1.600929933153749474e+01
3.040878601762997846e+02 -2.325715482369487859e+02 -1.613619198224470352e+01
3.041499802838991400e+02 -2.312931659750729239e+02 -1.619932130355371314e+01
3.042852476693537369e+02 -2.286048074531188661e+02 -1.633530428694406922e+01
3.043468271025292324e+02 -2.273243200090138032e+02 -1.640293943615375483e+01
3.044675151317405835e+02 -2.246376500399198335e+02 -1.654737615913341386e+01
3.045847574870748531e+02 -2.219441109906618976e+02 -1.667019565669122727e+01
3.046414409490093362e+02 -2.206580191358907541e+02 -1.672440346525707611e+01
3.047557528024946691e+02 -2.179548744727664200e+02 -1.684458186407034574e+01
3.048081210094802032e+02 -2.166674494653527177e+02 -1.690480713054896356e+01
3.049184435651793024e+02 -2.139593964206527232e+02 -1.702689126643080186e+01
3.050335159639849962e+02 -2.112428365796380376e+02 -1.714492548480802725e+01
3.050911671888140404e+02 -2.099462182267598678e+02 -1.720304380832754632e+01
3.052194117985258117e+02 -2.072184242009873003e+02 -1.733375063628734125e+01
3.052853885427029468e+02 -2.059156861373320453e+02 -1.739508224003412806e+01
3.054374009690023399e+02 -2.031697856598877650e+02 -1.751999088220885525e+01
3.055149879271318696e+02 -2.018588207665826246e+02 -1.758281099290907790e+01
3.056878513556370081e+02 -1.990968472910114428e+02 -1.771607614769563810e+01
3.058783466128168129e+02 -1.963261012153762692e+02 -1.785919879331668270e+01
3.059734606249862168e+02 -1.950034434546104762e+02 -1.792580085266835965e+01
3.061772253608091319e+02 -1.922190730824483467e+02 -1.806102525083759858e+01
3.062746016899703250e+02 -1.908916050063744478e+02 -1.812887664445522162e+01
3.064799923092491554e+02 -1.880996636469972429e+02 -1.827401981189532876e+01
3.066981842774791858e+02 -1.853007251517659313e+02 -1.842214385905332108e+01
3.068047798587274997e+02 -1.839694087594623682e+02 -1.849681171400145629e+01
3.070168511752679592e+02 -1.811700869224273447e+02 -1.862224625778861409e+01
3.071179577461364829e+02 -1.798369082877655103e+02 -1.868270777403573035e+01
3.073375388258781982e+02 -1.770395593952906950e+02 -1.881785290830742241e+01
3.075598243760511536e+02 -1.742443376486887701e+02 -1.894676338456422471e+01
3.076668098510293134e+02 -1.729146859842268498e+02 -1.900831672928868343e+01
3.078915958836486766e+02 -1.701266693558454506e+02 -1.913601624314725314e+01
3.079965486509285597e+02 -1.688017140035803720e+02 -1.919612014596438954e+01
3.082146151251845367e+02 -1.660260533152121809e+02 -1.932908200749853478e+01
3.084343345467783024e+02 -1.632555588402492788e+02 -1.946116179430890369e+01
3.085410779550061875e+02 -1.619387883635403398e+02 -1.952720817193008074e+01
3.087636778470206309e+02 -1.591789236603463280e+02 -1.966138140575437632e+01
3.088677761427624660e+02 -1.578659592423340143e+02 -1.972229759661668780e+01
3.090846535806650195e+02 -1.551071868725939567e+02 -1.984560138566614640e+01
3.091874550535469552e+02 -1.537935801019130224e+02 -1.990627706572969302e+01
3.094027613251083153e+02 -1.510357318488852343e+02 -2.003776450889144556e+01
3.096151504989038585e+02 -1.482829385375764559e+02 -2.017471950302022421e+01
3.097148254192396735e+02 -1.469715237453985708e+02 -2.023447896829617676e+01
3.099319778886948598e+02 -1.442168040264101307e+02 -2.036495171413673333e+01
3.100381776451836231e+02 -1.429061649781675101e+02 -2.043153339784703704e+01
3.102521221124065391e+02 -1.401544575906229113e+02 -2.055984113722767859e+01
3.104704776052448665e+02 -1.374047619088498777e+02 -2.069393206368383531e+01
3.105765878544544307e+02 -1.360954551320948553e+02 -2.075425607836682573e+01
3.107982069539843337e+02 -1.333462793598664575e+02 -2.087489761991272985e+01
3.109026050974725308e+02 -1.320385343233698734e+02 -2.093468485197880469e+01
3.111180798567211809e+02 -1.292969508446338409e+02 -2.106369384812547807e+01
3.113314201841514546e+02 -1.265593039317186168e+02 -2.118474889125084104e+01
3.114337574302444978e+02 -1.252565512530745195e+02 -2.123904715074037952e+01
3.116526783326507939e+02 -1.225228961887000168e+02 -2.134956800170432345e+01
3.117583865332479149e+02 -1.212233433646581489e+02 -2.140194768415899418e+01
3.119812541255734573e+02 -1.184981921928049360e+02 -2.150100794514768410e+01
3.122069956181925932e+02 -1.157815643844050584e+02 -2.159274673335756134e+01
3.123143312548989456e+02 -1.144933176036149689e+02 -2.163385751991423689e+01
3.125428304985400132e+02 -1.118014721612165232e+02 -2.170223644565796306e+01
3.126565485338105645e+02 -1.105277536023321687e+02 -2.172884272134094630e+01
3.129078558061971762e+02 -1.078753883341062050e+02 -2.178820705367107280e+01
3.130315165150938697e+02 -1.066255433989999659e+02 -2.182004815519869467e+01
3.132963261478016079e+02 -1.040255088804229899e+02 -2.187386878468397100e+01
3.135673970154176686e+02 -1.014591683421217851e+02 -2.190770751252127724e+01
3.136934954264521025e+02 -1.002560101069225169e+02 -2.192916226433746019e+01
3.139482785035654047e+02 -9.777941107479499294e+01 -2.197977637583047539e+01
3.140736290510052982e+02 -9.662510755027930998e+01 -2.200538033890433809e+01
3.143529733166975006e+02 -9.425435112540407090e+01 -2.204632249822491019e+01
3.146369499817180326e+02 -9.196166808170266904e+01 -2.207165879526757379e+01
3.147755193924748482e+02 -9.090114253330430927e+01 -2.208655154433083823e+01
3.150838469921202432e+02 -8.874506892721592521e+01 -2.210732552671424145e+01
3.152447638430492134e+02 -8.775734645927444433e+01 -2.211733438940327545e+01
3.156106194966606608e+02 -8.577303509425303218e+01 -2.215552961284322819e+01
3.160127165632902688e+02 -8.390278597823670736e+01 -2.217637344546892209e+01
3.162263493235792566e+02 -8.305265525243684976e+01 -2.218784276334015715e+01
3.167357234555029777e+02 -8.135495645426736644e+01 -2.222182629574022172e+01
3.170090027375923682e+02 -8.058771878351404894e+01 -2.223703463024468618e+01
3.176555693533865110e+02 -7.905591372782257054e+01 -2.226088849238972145e+01
3.184016937320089937e+02 -7.762146926937184332e+01 -2.227751797477737483e+01
3.187966103736568471e+02 -7.696742757981671446e+01 -2.228112710001557417e+01
3.197270795498244524e+02 -7.565124267463777130e+01 -2.228194995294559888e+01
3.202144128772346789e+02 -7.505467517803606370e+01 -2.228420366663143781e+01
3.213297246059923395e+02 -7.386620089469933248e+01 -2.227982700135784810e+01
3.225668898666244786e+02 -7.273161477185274748e+01 -2.226402781436999589e+01
3.232569907617464082e+02 -7.215489472653533198e+01 -2.225172102110331807e+01
3.245900373466136557e+02 -7.114115664089470670e+01 -2.223681211892881393e+01
3.253722619921238106e+02 -7.060944692357732322e+01 -2.223098016719510639e+01
3.269600979321769501e+02 -6.965359910982905944e+01 -2.222409049115153579e+01
3.277526201264321912e+02 -6.922500611997281794e+01 -2.222942103631333310e+01
3.294919557173803923e+02 -6.838461026939178566e+01 -2.224610601178754621e+01
3.313331432200141080e+02 -6.762203661161183277e+01 -2.225683095762703800e+01
3.322426228277381597e+02 -6.728557098171594930e+01 -2.226108921496219040e+01
3.342181044008225967e+02 -6.663670071121644867e+01 -2.227075555477543389e+01
3.351921617837867871e+02 -6.635797924301665773e+01 -2.227204807630864636e+01
3.373033983049859330e+02 -6.583533551376589799e+01 -2.226380680411665480e+01
3.395009147125690561e+02 -6.540499770093980203e+01 -2.224127704041849185e+01
3.405769337397799177e+02 -6.523366373920208616e+01 -2.223497818710152885e+01
3.428960294536193487e+02 -6.495115817219907228e+01 -2.222685024249290464e+01
3.440272539032380905e+02 -6.485643234804916801e+01 -2.221991087978214452e+01
3.464531890304805302e+02 -6.474212293913365102e+01 -2.220094016880433685e+01
3.489367486582063975e+02 -6.474396643069417223e+01 -2.216902372718333680e+01
3.501362601348745898e+02 -6.478658846190806742e+01 -2.215099119374232828e+01
3.526847777036982734e+02 -6.495680012945820181e+01 -2.211619193174843545e+01
3.539096673719519117e+02 -6.507735766604427852e+01 -2.209936423883130630e+01
3.565023157679545989e+02 -6.539919946555507124e+01 -2.205729608394374708e+01
3.591217931091331934e+02 -6.579952486219117702e+01 -2.200701787837869006e+01
3.603778481460860803e+02 -6.601579429243358277e+01 -2.197784911922028783e+01
3.630351563973032967e+02 -6.651043500620035331e+01 -2.190986955252268942e+01
3.643107129976813781e+02 -6.676251687278848124e+01 -2.187940172476288225e+01
3.670150796355072202e+02 -6.731368447270537558e+01 -2.181288385401503049e+01
3.683164456846298549e+02 -6.758099205065444437e+01 -2.178314507334167516e+01
3.710778230591774900e+02 -6.815778402868959063e+01 -2.173006930035691298e+01
3.738808005202039340e+02 -6.875128104800323570e+01 -2.167006873351901319e+01
3.752300412820644056e+02 -6.903906880009721192e+01 -2.164199832807320689e+01
3.780915166230201976e+02 -6.966045379427079354e+01 -2.158607773653108808e+01
3.794676108076161540e+02 -6.996189389194488228e+01 -2.155713065389183569e+01
3.823728759333310450e+02 -7.060485458125253899e+01 -2.149590349441336912e+01
3.852714988573774804e+02 -7.124993798204681639e+01 -2.144002944879920136e+01
3.866433851565021769e+02 -7.155595598516516986e+01 -2.141520710284171258e+01
3.895059252760892718e+02 -7.219213048957452372e+01 -2.135948110794494781e+01
3.908585095298801093e+02 -7.249225325135545006e+01 -2.133500971425689841e+01
3.936754100342730567e+02 -7.311198813645157202e+01 -2.129934853514549431e+01
3.964603682475563460e+02 -7.371225312839975174e+01 -2.127255706451581219e+01
3.977769002199643182e+02 -7.398822303092549646e+01 -2.125992733523538902e+01
4.005219111098222697e+02 -7.455735240101211048e+01 -2.122588590003564235e+01
4.018187423893442656e+02 -7.482305369218649105e+01 -2.120655645404970358e+01
4.045194355531297674e+02 -7.536147165446223539e+01 -2.118696600375755779e+01
4.071982450522624504e+02 -7.587657619380350127e+01 -2.118017299968166967e+01
4.084663551155232426e+02 -7.611677415256735912e+01 -2.117054241287658201e+01
4.111248509017144102e+02 -7.660024183408282283e+01 -2.116775703181943413e+01
4.123921817720118952e+02 -7.682366998164160066e+01 -2.117702648532070242e+01
4.150680747849546606e+02 -7.727556356588081599e+01 -2.118076908012757542e+01
4.177693548238103176e+02 -7.769791069056282140e+01 -2.117072562144015535e+01


==> 09p_orb.txt <==
x y z
-2.512081557553869970e+00 -4.269124965591686305e-01 -5.423026534941833177e+00
-2.255256909165961332e+00 -5.733079703623096268e-01 -5.408430283093639268e+00
-1.737956926326187146e+00 -8.578144303797388126e-01 -5.379135159925899856e+00
-1.462041389053481577e+00 -1.009710439410090421e+00 -5.369395315750254305e+00
-8.763097149047918144e-01 -1.311954422782254159e+00 -5.345122755798590752e+00
-5.679988066325443175e-01 -1.445110755172628103e+00 -5.326652311377588767e+00
8.328819138954823842e-02 -1.690431332788072449e+00 -5.288422840111998369e+00
7.835660593694258047e-01 -1.954075368641284172e+00 -5.244215160841803502e+00
1.155809657138683999e+00 -2.075913903560745233e+00 -5.225419671088030071e+00
1.936810077579855793e+00 -2.302584748440254181e+00 -5.175783823838117748e+00
2.347592674352836362e+00 -2.419091746085073602e+00 -5.147469236992447073e+00
3.203300019126460896e+00 -2.647251448702919507e+00 -5.089965101083435250e+00
4.125101320684005479e+00 -2.885523932576997908e+00 -5.029938858940319335e+00
4.604848598709581964e+00 -2.994419045515911648e+00 -4.996582258790284392e+00
5.592160358792773067e+00 -3.243359544383042525e+00 -4.925154713585555122e+00
6.107451609761513467e+00 -3.361145763923758079e+00 -4.882679324050675618e+00
7.211237158898235577e+00 -3.565825857151589950e+00 -4.800368544180978247e+00
8.347648721657922266e+00 -3.797889947327961035e+00 -4.701478575359416823e+00
8.939953564106581041e+00 -3.897598411330087664e+00 -4.647719855476388773e+00
1.016612756969219156e+01 -4.094875460078938545e+00 -4.526248138663507170e+00
1.078989585564510634e+01 -4.194778606926917064e+00 -4.459526629817589516e+00
1.207584526624088817e+01 -4.375778478187814180e+00 -4.313789960141807711e+00
1.342095965420881853e+01 -4.543490342425691608e+00 -4.142235164074073772e+00
1.411612764648828389e+01 -4.636035664837028669e+00 -4.044561024504004010e+00
1.552639178798841613e+01 -4.794512091969681755e+00 -3.830820208960272311e+00
1.624919912750026540e+01 -4.877624550614225285e+00 -3.715031297763279561e+00
1.773901785507005613e+01 -5.029695101029049376e+00 -3.477864073631039332e+00
1.848483123729647204e+01 -5.107277940476970812e+00 -3.353452328606951749e+00
1.999692930031252303e+01 -5.230228100512923639e+00 -3.111627568875886762e+00
2.160019401025052588e+01 -5.329693550155166548e+00 -2.864568664622660688e+00
2.241222116303346112e+01 -5.370691734260796935e+00 -2.745809965012410814e+00
2.403606753182900491e+01 -5.418441561523436256e+00 -2.506833245112680242e+00
2.488464650517503074e+01 -5.439195217973698426e+00 -2.388756257772989056e+00
2.658503878986105207e+01 -5.457714634932702147e+00 -2.151177278999873099e+00
2.834502275116876291e+01 -5.440461725615219457e+00 -1.914835649772879567e+00
2.925177708318098979e+01 -5.422408531844912893e+00 -1.795540374967773634e+00
3.108019292113074528e+01 -5.381826184339202790e+00 -1.573437018695055922e+00
3.202087058605712855e+01 -5.341662763371593847e+00 -1.460340016328120605e+00
3.394124200082583087e+01 -5.241016652267862952e+00 -1.235002136319704569e+00
3.588642353291709952e+01 -5.148927323072009621e+00 -1.008210216868580922e+00
3.688077320612075027e+01 -5.090398373934010401e+00 -8.939268920564620302e-01
3.890578420091268441e+01 -4.960839082059086635e+00 -6.493155336511700071e-01
3.994669731083804010e+01 -4.901216358980326149e+00 -5.283412983221049686e-01
4.207078796901114259e+01 -4.766372062260077591e+00 -2.821071388855553863e-01
4.417815391659254232e+01 -4.608816716746464870e+00 -4.073590611691635388e-02
4.525700114324440904e+01 -4.517645396106527933e+00 9.275938123807492275e-02
4.736747805253629195e+01 -4.314062450959870176e+00 3.318884134627912985e-01
4.841347965155058120e+01 -4.184847602293645608e+00 4.533268307354569870e-01
5.053261459091904584e+01 -3.901826075218677747e+00 6.970732019413512504e-01
5.158777710750324275e+01 -3.740897894186673955e+00 8.151641061868621918e-01
5.369190962850333193e+01 -3.417458247737902965e+00 1.054791274186099415e+00
5.580636161252922989e+01 -3.064882177276827324e+00 1.307254583745103282e+00
5.685053091686737048e+01 -2.888249621943423051e+00 1.425143678977295991e+00
5.895194893738334940e+01 -2.493697255626923237e+00 1.654560180597893115e+00
6.001438985160614692e+01 -2.290402211652771136e+00 1.777146919105972778e+00
6.211156786235795835e+01 -1.875667187170745986e+00 2.027298623832439084e+00
6.421990465357045252e+01 -1.410905552692146347e+00 2.284865870794837051e+00
6.526889802922219985e+01 -1.175088177339688400e+00 2.403424058679526354e+00
6.737380627672915523e+01 -6.760645702681948865e-01 2.657074942796201711e+00
6.842895313188178363e+01 -3.986439122702900573e-01 2.782669348529324793e+00
7.055116631460330723e+01 1.741751381283999089e-01 3.047609189846438582e+00
7.267656188728248878e+01 7.928015357336672952e-01 3.302166029220297006e+00
7.372264529940673583e+01 1.115616887844158800e+00 3.440454195445381558e+00
7.587153386877690764e+01 1.812700944074822296e+00 3.699924600981242762e+00
7.694876373560694560e+01 2.176702300831508730e+00 3.834851821471545463e+00
7.909390994104533945e+01 2.935295084083552108e+00 4.109067199173349394e+00
8.124072666124673958e+01 3.729761846086958599e+00 4.378403188114345923e+00
8.231760958984044407e+01 4.138154453741439198e+00 4.516964206241199875e+00
8.449618748730719631e+01 4.976022994080537387e+00 4.808390496541367298e+00
8.559556959889978600e+01 5.414063824558060567e+00 4.950326360336191556e+00
8.774789289905838530e+01 6.307474599531600390e+00 5.235511133718143029e+00
8.994868732411615042e+01 7.227811757398125536e+00 5.532619819807399253e+00
9.102863563687074588e+01 7.698780495057368611e+00 5.676381475144836486e+00
9.324543980387485931e+01 8.669930332372345561e+00 5.971379334744128187e+00
9.431675771904336614e+01 9.167789466469155713e+00 6.129920014874450374e+00
9.647897640021891164e+01 1.021654406914736413e+01 6.440786275655373316e+00
9.756483374163290989e+01 1.076679373949068541e+01 6.591256273114714404e+00
9.971861681674143085e+01 1.191059950279595903e+01 6.904342769726044438e+00
1.019062956734602068e+02 1.311257920797030074e+01 7.226944410745668179e+00
1.029440022857051105e+02 1.373032872247561720e+01 7.381736208928346699e+00
1.050742397107152897e+02 1.503812257635211402e+01 7.704099097215488356e+00
1.061407084078782503e+02 1.568924476301842219e+01 7.858392099013194354e+00
1.082295150863124036e+02 1.706022268204174352e+01 8.192542215500676406e+00
1.102998042202886637e+02 1.850211539333213295e+01 8.514439710390936611e+00
1.113233126349223028e+02 1.922390696003168031e+01 8.679234020465681709e+00
1.133548624636920863e+02 2.067972179771625463e+01 9.007428767384149992e+00
1.143749300055454796e+02 2.143830907188273116e+01 9.181057716956884107e+00
1.164065370817781684e+02 2.296087975210373244e+01 9.533883147854986362e+00
1.184056903079695218e+02 2.450138912341342134e+01 9.878783114208822269e+00
1.194130753268000831e+02 2.527277410410191294e+01 1.004356802012841143e+01
1.213526670292852856e+02 2.682716506429747128e+01 1.037377640325480144e+01
1.223323023667141598e+02 2.757871419431110027e+01 1.052823453650267105e+01
1.242569059666654994e+02 2.909140201467774034e+01 1.083948272647745625e+01
1.261502692732516664e+02 3.060850247903355026e+01 1.114160694916773053e+01
1.270768201451039658e+02 3.136437326015984439e+01 1.128205789092684697e+01
1.288875434463578529e+02 3.283487001990825149e+01 1.159226957254441004e+01
1.297923499200452682e+02 3.355409154210184397e+01 1.174445930614533395e+01
1.315427578737941019e+02 3.499324267909145192e+01 1.203453343069379855e+01
1.324251349559258415e+02 3.570915689572762375e+01 1.218119289730010379e+01
1.341848141351007087e+02 3.707046459996912802e+01 1.247580404852642744e+01
1.359344383812720594e+02 3.840813846836461209e+01 1.275837465118371483e+01
1.368222102434585850e+02 3.905986463068584413e+01 1.289388747008314695e+01
1.386203205891535504e+02 4.031797478599506945e+01 1.317757233505800230e+01
1.395246749494355072e+02 4.092838725215016638e+01 1.331393735871504447e+01
1.413436637557092581e+02 4.212186449752198314e+01 1.360067384585746098e+01
1.431858546549620428e+02 4.323699528651807356e+01 1.390543451947267073e+01
1.441183499038778280e+02 4.376282992282382622e+01 1.405469087281053930e+01
1.459488817436096042e+02 4.476604903492509635e+01 1.432450535092469579e+01
1.468758888669036935e+02 4.526052406916290494e+01 1.446463823762586998e+01
1.487185945508270777e+02 4.615390025673889340e+01 1.472750593035761213e+01
1.505328331426981094e+02 4.700968581631987320e+01 1.498729668958524286e+01
1.514338345296274042e+02 4.741121968788880991e+01 1.510871574480748336e+01
1.532524016700134553e+02 4.817925914926967579e+01 1.534493067773053099e+01
1.541577899921078085e+02 4.854201688984201724e+01 1.548235223136085992e+01
1.559429282276115316e+02 4.921994016384813619e+01 1.570891296803075932e+01
1.577223443137386028e+02 4.984842645179080733e+01 1.592738322957663399e+01
1.586014114500317191e+02 5.014952759518239844e+01 1.603729187544898238e+01
1.603392355047810156e+02 5.069707523410152561e+01 1.624758477474675900e+01
1.611870953842342828e+02 5.096432058605089566e+01 1.635048614671614331e+01
1.628844278174086924e+02 5.144126494229220725e+01 1.654547614056200544e+01
1.637215102953288408e+02 5.165834445091270055e+01 1.663656032665852536e+01
1.653818638744262444e+02 5.204755439496320690e+01 1.681390159627669334e+01
1.670582120923147897e+02 5.237383559894766449e+01 1.698716689548260206e+01
1.678895889986836778e+02 5.251534957294615680e+01 1.706982285464749083e+01
1.695427380652620855e+02 5.275223159229155812e+01 1.724020864225996519e+01
1.703784372018380395e+02 5.285432775049179810e+01 1.731381070034355929e+01
1.720517135539021467e+02 5.302469626253985524e+01 1.746902276715951885e+01
1.737549786928786659e+02 5.315353651963988568e+01 1.760946515825187930e+01
1.745870515782584391e+02 5.319654389135312300e+01 1.768582726010333772e+01
1.763007353851617722e+02 5.326255482037304034e+01 1.782548308056617614e+01
1.771766109579447175e+02 5.329710433412996906e+01 1.790085607646470223e+01
1.789255153485948142e+02 5.332492072188936305e+01 1.803779606878699227e+01
1.807196505725007967e+02 5.332816787070537146e+01 1.817631678240449133e+01
1.816323150756768996e+02 5.332471317509285313e+01 1.823863268462273979e+01
1.835069327954194023e+02 5.329600514314388704e+01 1.835647206873375126e+01
1.844572859168573302e+02 5.326336958176301550e+01 1.841215826875656703e+01
1.864247110371831582e+02 5.317559779150862909e+01 1.853212035324087736e+01
1.884069203233276824e+02 5.302401098206345864e+01 1.864163846241260103e+01
1.894076639776099569e+02 5.293542019750857008e+01 1.870393273408602042e+01
1.914552235019233422e+02 5.272258512787501417e+01 1.882513997906244896e+01
1.925057423345378425e+02 5.258169089063814283e+01 1.888308268930690303e+01
1.946231217174118626e+02 5.224082469481446367e+01 1.899950973253331554e+01
1.967903909547284798e+02 5.179284699217544130e+01 1.910316395563006964e+01
1.978649617178294307e+02 5.152754177735706520e+01 1.916404178796160096e+01
2.000577885911232556e+02 5.092233211241346424e+01 1.925428396670080389e+01
2.011666340232512482e+02 5.057163424682906339e+01 1.929473652362872471e+01
2.033732819439608193e+02 4.977926755119962365e+01 1.937541477579142679e+01
2.044700530105474741e+02 4.934093060357140814e+01 1.941531442476325608e+01
2.067014310922512266e+02 4.838831684302287073e+01 1.948768553069988485e+01
2.089248498379982664e+02 4.732908332722210787e+01 1.955674695414808895e+01
2.100490953678555570e+02 4.676235333391966265e+01 1.959318016357569192e+01
2.123039875725216632e+02 4.552985196922641364e+01 1.965120275324718691e+01
2.134217035109824110e+02 4.487225917192155578e+01 1.968699784459916557e+01
2.156456722222676206e+02 4.348743075266381197e+01 1.976450907158413628e+01
2.178591565104635492e+02 4.198759419788189007e+01 1.986655579967112573e+01
2.189467185648892382e+02 4.120929241727537828e+01 1.991748343535065402e+01
2.211236668092561501e+02 3.956135487774528059e+01 2.005502880873947902e+01
2.222161459918092987e+02 3.869014045656402345e+01 2.012453290355589175e+01
2.243515495058637157e+02 3.688334099425438950e+01 2.027130688000159964e+01
2.264428587317430015e+02 3.498223809660564143e+01 2.042379171281307038e+01
2.274882282794019943e+02 3.399051594162065015e+01 2.050547829941083577e+01
2.295282369742337494e+02 3.193378254600431632e+01 2.067427386697158909e+01
2.305246510271356044e+02 3.086852104444375655e+01 2.076680428160456060e+01
2.324741120855262864e+02 2.868324492665015413e+01 2.096634852141962568e+01
2.343433362280858887e+02 2.638759694702612180e+01 2.118864535562211415e+01
2.352338792178483402e+02 2.520079558569439371e+01 2.130505992629520406e+01
2.369427999887344356e+02 2.271476852929733425e+01 2.154456618571112614e+01
2.377493305938255617e+02 2.143892266509335442e+01 2.166519696250577454e+01
2.392367437964718420e+02 1.879526387438772872e+01 2.191368116314398762e+01
2.399335922417942868e+02 1.743040413410800227e+01 2.205100423936169562e+01
2.412140006580467571e+02 1.466290536952753065e+01 2.232810016968527478e+01
2.423728374140259518e+02 1.179876946183004804e+01 2.261884440864264079e+01
2.429140229788692125e+02 1.032990613153855897e+01 2.276805527551771391e+01
2.438861353297847074e+02 7.355074426063586301e+00 2.306357494798770347e+01
2.443184109790557841e+02 5.849994649582598960e+00 2.322136454650800630e+01
2.451131255978808952e+02 2.814599163703714879e+00 2.353877421193535113e+01
2.457638135805356114e+02 -2.349456085801522875e-01 2.385587521562292679e+01
2.460433595079063309e+02 -1.730593067660578743e+00 2.402148742839519713e+01
2.465044605141554825e+02 -4.746388654235743410e+00 2.433157885016295552e+01
2.466751458818835658e+02 -6.241694810072473842e+00 2.448451639664031632e+01
2.469264509210845517e+02 -9.252429517887531318e+00 2.478327835354298614e+01
2.470392817886156251e+02 -1.217751062615470836e+01 2.506052461044311741e+01
2.470298724976777009e+02 -1.358592496967323449e+01 2.519425690845332610e+01
2.469022918451617272e+02 -1.644269463824503674e+01 2.544665303753086150e+01
2.467800404392733924e+02 -1.783228530582637461e+01 2.556280256968789644e+01
2.464788426919643598e+02 -2.057872101950484733e+01 2.579908227674010135e+01
2.460675009607467132e+02 -2.326435165342493150e+01 2.603285077967417394e+01
2.458311079871994878e+02 -2.456805876244161269e+01 2.616860546464704029e+01
2.452871357676716855e+02 -2.714728822232153505e+01 2.643206059378124451e+01
2.449691480534459345e+02 -2.839328505048403528e+01 2.656682468068703784e+01
2.442858164154688154e+02 -3.087551547590777901e+01 2.681776126272506389e+01
2.439161048034662826e+02 -3.209599784855654292e+01 2.693945264563585340e+01
2.431166398249525002e+02 -3.446054673662167289e+01 2.717919444674159024e+01
2.422398517090716155e+02 -3.676376925297032727e+01 2.742467594901070527e+01
2.417760258214784983e+02 -3.788406050147230530e+01 2.753817830545895617e+01
2.408083998797843606e+02 -4.007701990702162220e+01 2.776553837823732351e+01
2.403201924388424402e+02 -4.115022041426480115e+01 2.786739487765297696e+01
2.393391455046459839e+02 -4.322847658283385641e+01 2.806963000551417053e+01
2.383441938983532964e+02 -4.523940787871143954e+01 2.828172921521319694e+01
2.378709802630273202e+02 -4.622971872203005717e+01 2.838441240810871591e+01
2.368905783376690124e+02 -4.818021015977811317e+01 2.859618953602768698e+01
2.363989893958557786e+02 -4.914687108454944564e+01 2.868461916617635410e+01
2.354424339029494604e+02 -5.104033865400924697e+01 2.886393653764876177e+01
2.345088477808852758e+02 -5.291462728387836734e+01 2.905833789120903532e+01
2.340461180424448173e+02 -5.383887233224891133e+01 2.914892525479778840e+01
2.331578493859915682e+02 -5.569977265763201757e+01 2.933623321835640496e+01
2.327236161209650902e+02 -5.661299724540482003e+01 2.942454764460117644e+01
2.318737131057112038e+02 -5.843079166173954064e+01 2.961706272791717254e+01
2.310725379355558857e+02 -6.023686266647460030e+01 2.979636740577596754e+01
2.306751350760978312e+02 -6.116575963625297163e+01 2.988858859759715614e+01
2.299192708700163905e+02 -6.297135778504387815e+01 3.006328624268086003e+01
2.295557863701254462e+02 -6.387531141308056704e+01 3.014741433491294487e+01
2.288229850136783341e+02 -6.570864954961956528e+01 3.031844032131414934e+01
2.281307913586219911e+02 -6.752626727199178447e+01 3.049387248963405739e+01
2.277988158806476520e+02 -6.843316676320699798e+01 3.058113863114800779e+01
2.271460168649969376e+02 -7.025292196428362956e+01 3.075619652125491399e+01
2.268358287681182048e+02 -7.115198332753803356e+01 3.084014715105827520e+01
2.262072701927000367e+02 -7.298495070712587562e+01 3.101408089065297702e+01
2.259112719359813468e+02 -7.387954318100817375e+01 3.110334379569524543e+01
2.253567071194475773e+02 -7.570571817785248925e+01 3.127359844188681137e+01
2.248429883341026709e+02 -7.752919513255639572e+01 3.144819409689320366e+01
2.245953311195980291e+02 -7.842301254471472305e+01 3.153461848278769963e+01
2.240717737044152500e+02 -8.027423357189448438e+01 3.170632139619482359e+01
2.238187123670518588e+02 -8.120290562076796448e+01 3.179170606541031674e+01
2.232952230490523391e+02 -8.306895684803662050e+01 3.197828984517018824e+01
2.227955272859692855e+02 -8.496781956212262799e+01 3.215819441573560766e+01
2.225648523867345148e+02 -8.592483516892946227e+01 3.224617016060489050e+01
2.220660779896703900e+02 -8.784430868301558348e+01 3.242730678829617119e+01
2.218274307015916520e+02 -8.880831491493717067e+01 3.251233927502304510e+01
2.213912521436565726e+02 -9.073211207902724595e+01 3.268900339202222227e+01
2.210010861363304571e+02 -9.262907570322508377e+01 3.287195413621817153e+01
2.207949940975778986e+02 -9.362569028697454598e+01 3.295623822878107489e+01
2.204587460541069390e+02 -9.556544946374003757e+01 3.314056960784854056e+01
2.203011425097186020e+02 -9.653133062989957125e+01 3.323055611329350256e+01
2.200406089336919706e+02 -9.846779428135502599e+01 3.341145797898467862e+01
2.198033649064659869e+02 -1.004096451829329908e+02 3.360043560653758021e+01
2.196964781185939160e+02 -1.013888919717676060e+02 3.369463627513338366e+01
2.195077574806933285e+02 -1.033414033402341090e+02 3.387907463694774890e+01
2.194311905153873283e+02 -1.043287783953254433e+02 3.396754590472735913e+01
2.192974596380289540e+02 -1.062730070105750286e+02 3.414288811085972952e+01
2.192500809562350526e+02 -1.072359482595513640e+02 3.423073821274474682e+01
2.191750908007306862e+02 -1.091549207392925354e+02 3.440786359496082980e+01
2.191423147938864417e+02 -1.110692405874565623e+02 3.457721576123321228e+01
2.191383261507193936e+02 -1.120259230771274161e+02 3.465504604960946722e+01
2.191503184998500160e+02 -1.139074618137461243e+02 3.481428218462144031e+01
2.191727902175188945e+02 -1.148511675130805969e+02 3.488771662077697044e+01
2.192520193361770282e+02 -1.167165753593265265e+02 3.505023421737617184e+01
2.193650454474312710e+02 -1.185866693299691832e+02 3.519853328221854838e+01
2.194339095570610425e+02 -1.195376916145042259e+02 3.527645637924485555e+01
2.195768486644009556e+02 -1.213953512751344306e+02 3.542822834002392085e+01
2.196557410666499095e+02 -1.223312420236215985e+02 3.549986191079884179e+01
2.198409088608926254e+02 -1.242120136093903255e+02 3.562700225272705978e+01
2.200383765073502502e+02 -1.261028912180054107e+02 3.574796537982466305e+01
2.201376099276478158e+02 -1.270572572639634501e+02 3.581169360176977534e+01
2.203357543486748398e+02 -1.289172270737489612e+02 3.593050394155747540e+01
2.204421717927845918e+02 -1.298589096645112591e+02 3.599490394407398952e+01
2.206541222244529479e+02 -1.317784061809442449e+02 3.611633220311968984e+01
2.208792534159379670e+02 -1.337124051278380819e+02 3.622148660443738066e+01
2.209916982926359026e+02 -1.346777595990655811e+02 3.627420130666204301e+01
2.212107801270223888e+02 -1.365998388808617676e+02 3.637698410426720841e+01
2.213344776769191924e+02 -1.375823899658496430e+02 3.642753986163737778e+01
2.215691103688120052e+02 -1.395421380913194298e+02 3.651377497167669617e+01
2.216944411826791281e+02 -1.405136161605007032e+02 3.655856805383943708e+01
2.219402837305319167e+02 -1.424403528213660195e+02 3.663323575755676131e+01
2.221798537365471020e+02 -1.443634712066110239e+02 3.671870772002215233e+01
2.223083294799580472e+02 -1.453579823149483445e+02 3.675871412592472609e+01
2.225858316047581695e+02 -1.472904302256075368e+02 3.682272745641139267e+01
2.227064386408634391e+02 -1.482628803909995838e+02 3.685411602984059698e+01
2.230045609883796942e+02 -1.501891039476504943e+02 3.691558742630896717e+01
2.233303400571800239e+02 -1.520889837135021878e+02 3.697317227950880891e+01
2.235043902737147619e+02 -1.530496835522568517e+02 3.699598273845372631e+01
2.238738060212180017e+02 -1.549451186378472869e+02 3.704485582679654954e+01
2.240744375779256075e+02 -1.558941255868720930e+02 3.706494012706382790e+01
2.245112966403611949e+02 -1.577715945399469035e+02 3.710399346751869132e+01
2.249982015523045504e+02 -1.596720000573890843e+02 3.713399809679641095e+01
2.252597986020237499e+02 -1.606210928337872588e+02 3.715742687159844593e+01
2.258328785528090350e+02 -1.625070258041031082e+02 3.719136590198595371e+01
2.261184096451022754e+02 -1.634642316223681746e+02 3.720010618608207409e+01
2.267622337162434860e+02 -1.654072137886070948e+02 3.721595649186293997e+01
2.274443141652170937e+02 -1.673086881715564402e+02 3.721157764272471979e+01
2.278117722795827547e+02 -1.682727210080833231e+02 3.721302707790564313e+01
2.285851634011850990e+02 -1.701709257293471182e+02 3.720096762314254590e+01
2.289961055835857735e+02 -1.711166466672578110e+02 3.720314643057024284e+01
2.298660312297636779e+02 -1.730193525336448772e+02 3.718581631339569782e+01
2.308011858377309125e+02 -1.749234022552346346e+02 3.716926267718294241e+01
2.312934041836202823e+02 -1.758706944821229854e+02 3.716113831375115240e+01
2.323051469756715335e+02 -1.777597979211008976e+02 3.714738795802141880e+01
2.328333923214426022e+02 -1.786989563180021605e+02 3.714149722170883905e+01
2.339157229064573755e+02 -1.806037217824546133e+02 3.711592199914687029e+01
2.344724769801912601e+02 -1.815466192924138227e+02 3.709714435698021617e+01
2.356312443612043523e+02 -1.834546886092604439e+02 3.706932996350624876e+01
2.367746307908932408e+02 -1.853452595927116135e+02 3.703915199436737993e+01
2.373491873044118563e+02 -1.862833806430982406e+02 3.703615187495707062e+01
2.385206947037318628e+02 -1.882212763262446344e+02 3.702598803997808830e+01
2.391367911147801522e+02 -1.892056185377104782e+02 3.702913359378782587e+01
2.402996497250934169e+02 -1.911269292576320424e+02 3.701861030018659449e+01
2.414839293368887354e+02 -1.930707238622120201e+02 3.702546532811447833e+01
2.420879252413200788e+02 -1.940473619251722539e+02 3.702407639546839135e+01
2.432967499228102213e+02 -1.959735722700433485e+02 3.702430976150818509e+01
2.439164466287628272e+02 -1.969315315677179967e+02 3.702177178592411622e+01
2.451947190886610031e+02 -1.988317707454308163e+02 3.701203083216198308e+01
2.465255991889614222e+02 -2.006766570609618725e+02 3.702473165532546773e+01
2.472078523210479943e+02 -2.015939658594677439e+02 3.702809971897185193e+01
2.485698290163840340e+02 -2.033764098322678535e+02 3.703223598373652692e+01
2.492747320097532793e+02 -2.042583962249640592e+02 3.702960205800766147e+01
2.507492190552720217e+02 -2.059793058148655120e+02 3.702331431030911801e+01
2.522474924641125256e+02 -2.076332999236086607e+02 3.702630003514857293e+01
2.529993966493290145e+02 -2.084473862967842592e+02 3.702815687454272364e+01
2.545198970531498617e+02 -2.100790966268608031e+02 3.702516614581283250e+01
2.552900581410444261e+02 -2.108911298558473959e+02 3.702445137840687295e+01
2.568176365292360401e+02 -2.124881327521730441e+02 3.702474374926664069e+01
2.575841453064531379e+02 -2.132832560481518556e+02 3.702881032399077554e+01
2.591645351982797365e+02 -2.148690480031133063e+02 3.703201776178165261e+01
2.607476277362536052e+02 -2.164041484584723491e+02 3.703112626780163197e+01
2.615445865688995468e+02 -2.171718069265094471e+02 3.703184948982546132e+01
2.631580935078642938e+02 -2.186757079378310209e+02 3.703853690560416112e+01
2.639585359204892825e+02 -2.194160824967866006e+02 3.703960047399313282e+01
2.655419459110200933e+02 -2.208978587683398587e+02 3.704916105585162001e+01
2.671289134953542543e+02 -2.223557623774825345e+02 3.706282574016436371e+01
2.678980124414784996e+02 -2.230761277331161239e+02 3.707657300284690649e+01
2.693769384550929544e+02 -2.245138153750100685e+02 3.708481300064742214e+01
2.700735021848175279e+02 -2.252510996033856827e+02 3.708898979361362791e+01
2.714390904037838936e+02 -2.266603462681611916e+02 3.710184249530697542e+01
2.727684957034728086e+02 -2.280745375471320529e+02 3.710801887837654789e+01
2.734238226262596640e+02 -2.287558869340093395e+02 3.711289433981446706e+01
2.747485311162653261e+02 -2.301065577172827830e+02 3.712510983778166462e+01
2.753929361303429459e+02 -2.307589153875730403e+02 3.713325965453657318e+01
2.767558675358580444e+02 -2.320325919129746808e+02 3.715107478224857118e+01
2.781277096760452423e+02 -2.332421360490170628e+02 3.716600044615009324e+01
2.788436205002124098e+02 -2.338138119529255903e+02 3.717573054521132292e+01
2.803204606559981471e+02 -2.349187606038362333e+02 3.719586512059842676e+01
2.810756967651990408e+02 -2.354346697425468165e+02 3.720978647516590598e+01
2.826463792426940245e+02 -2.363874448629198355e+02 3.724282216173047999e+01
2.842585546408805612e+02 -2.372440602916080081e+02 3.728188522020252549e+01
2.850871767340294127e+02 -2.376407375544825982e+02 3.730030365686234006e+01
2.867806389394450548e+02 -2.383438352264812465e+02 3.734298977842205147e+01
2.876517222063382064e+02 -2.386671426578133435e+02 3.736681389063360825e+01
2.894238653996881681e+02 -2.392943635008506931e+02 3.741065778407713083e+01
2.903239995236310165e+02 -2.396128173014856486e+02 3.743124138917929855e+01
2.921307333848946541e+02 -2.402271482355315584e+02 3.747324894604555112e+01
2.939980279534680108e+02 -2.408964689703305169e+02 3.752579200510265878e+01
2.949395238404313773e+02 -2.412287719226659704e+02 3.755432053514386581e+01
2.968169046423877830e+02 -2.419193247008238075e+02 3.761568325493584553e+01
2.977879950546056875e+02 -2.422788330117950295e+02 3.765564937990728822e+01
2.997450962216269090e+02 -2.430098870331400747e+02 3.774395667008201372e+01
3.017610883240724888e+02 -2.437567499802576663e+02 3.782061168020882747e+01
3.027771122109394355e+02 -2.441257482907276994e+02 3.785939485611076094e+01
3.048509146063614139e+02 -2.448892884360637368e+02 3.793456189218483132e+01
3.058884737655336039e+02 -2.452709127304938761e+02 3.797835994248571012e+01
3.079830800405931086e+02 -2.460463665694726387e+02 3.807814768411312656e+01
3.101047835001820090e+02 -2.468171394878336002e+02 3.817993972364524069e+01
3.111709603507218844e+02 -2.471936064105747732e+02 3.823322262502475155e+01
3.132871934296289282e+02 -2.478832899935629541e+02 3.834931053158233993e+01
3.143657065553657048e+02 -2.482247962999286415e+02 3.840650894022954276e+01
3.164973169617707072e+02 -2.488581129049983076e+02 3.852740363670282875e+01
3.186555135187642236e+02 -2.494417639320930107e+02 3.864724241760229972e+01
3.197276252424488234e+02 -2.497293022199009158e+02 3.870946226759662778e+01
3.218863001190994169e+02 -2.502602183073908293e+02 3.883710651998944030e+01
3.229529984060736183e+02 -2.505081522637705973e+02 3.890142273931456884e+01
3.251025093281436966e+02 -2.510035960540047313e+02 3.903364076723337917e+01
3.261682986687309267e+02 -2.512341526480213076e+02 3.910239104171711944e+01
3.283075421653451826e+02 -2.516958112637428542e+02 3.924276336870359216e+01
3.304752692917650734e+02 -2.521257596850934704e+02 3.939072273864137941e+01
3.315663687576266057e+02 -2.523335850523616557e+02 3.945532707532034067e+01
3.337644821947525315e+02 -2.527340291305124254e+02 3.960766847649966138e+01
3.348551707689099430e+02 -2.529482502000298894e+02 3.968265760456755231e+01
3.370484540006863767e+02 -2.533580109609138447e+02 3.981186014129694684e+01
3.392469296277625403e+02 -2.537623840340993127e+02 3.994191508993702655e+01
3.403395580078219496e+02 -2.539664914795990285e+02 4.000636889984361488e+01
3.425495492525820396e+02 -2.543686626501468879e+02 4.013267315868609586e+01
3.436536039243414962e+02 -2.545552522800482791e+02 4.019919579417557998e+01
3.458765673933904168e+02 -2.549328226573551035e+02 4.032496176708579583e+01
3.480915891949389334e+02 -2.553064710927116607e+02 4.043890908463315270e+01
3.491971659611734253e+02 -2.554971419235959331e+02 4.049009698165270521e+01
3.514024499503806283e+02 -2.558849552563517022e+02 4.059155168180425477e+01
3.525019478689457060e+02 -2.560808236761840817e+02 4.063615936363616044e+01
3.546908327423913079e+02 -2.564681250687781926e+02 4.073645132873766528e+01
3.568761915790513513e+02 -2.568736199148066817e+02 4.082114140559170323e+01
3.579394355742949756e+02 -2.570633550467139230e+02 4.085800762912882789e+01
3.601017321339795103e+02 -2.574766973057336372e+02 4.093472092681172114e+01
3.611653506671929108e+02 -2.576741134200048577e+02 4.096947106508024206e+01
3.632872531367023043e+02 -2.580907546201891023e+02 4.104377788008512340e+01
3.643459895827471655e+02 -2.583044486230817824e+02 4.107696635800801488e+01
3.664002634277650259e+02 -2.586921359615561755e+02 4.113900153536531690e+01
3.684538787816040895e+02 -2.590983032790525158e+02 4.120109674280654133e+01
3.694688440613671219e+02 -2.592923101735861451e+02 4.122649669179393328e+01
3.715004563793212355e+02 -2.596816628904934419e+02 4.128449241918599455e+01
3.724985739663917457e+02 -2.598731078959244769e+02 4.131520698488985488e+01
3.744853005367934884e+02 -2.602497433519245078e+02 4.136568249241310724e+01
3.764548861629965018e+02 -2.606212275476590889e+02 4.141562378949696210e+01
3.774258661243918596e+02 -2.608055170689094666e+02 4.143556946423732512e+01
3.793673882434372331e+02 -2.611550184494562359e+02 4.147686793039611075e+01
3.803207034804651698e+02 -2.613316905009934885e+02 4.150221259348400338e+01
3.822315281919247809e+02 -2.616947615175083115e+02 4.153435941687914834e+01
3.841294903837152788e+02 -2.620496243485812897e+02 4.155542748597148517e+01
3.850626134530986064e+02 -2.622251186763104442e+02 4.156131026538533035e+01
3.869363177528821893e+02 -2.625603757654021138e+02 4.156484240532305563e+01
3.878624704999936625e+02 -2.627244686919667629e+02 4.156311065358708134e+01
3.897056235185928585e+02 -2.630411073387019201e+02 4.156229449413918786e+01
3.915135301911572014e+02 -2.633609104583239287e+02 4.155378467344963411e+01
3.924065827004969833e+02 -2.635132332920491081e+02 4.154936728067382745e+01
3.941638610096339335e+02 -2.638373624715754886e+02 4.154356946235132853e+01
3.950361242781217470e+02 -2.639855907632223762e+02 4.153410734519484748e+01
3.967079372634753440e+02 -2.642920220264853128e+02 4.153646905419025614e+01
3.983410750772697497e+02 -2.645811684747230856e+02 4.153386756299381233e+01
3.991432656862099293e+02 -2.647205707225696187e+02 4.153828220217189937e+01
4.007318178964907247e+02 -2.650189074301953269e+02 4.154607464716087151e+01
4.015233250435040304e+02 -2.651759595334119695e+02 4.154551774723897495e+01
4.030857974852125949e+02 -2.654742891208669562e+02 4.154974267557287959e+01
4.038610969778953290e+02 -2.656421434489948297e+02 4.154515062102275635e+01
4.054485698489224887e+02 -2.659882943555300585e+02 4.154734986395453689e+01
4.070041198406145213e+02 -2.663756596275966331e+02 4.154526868585281107e+01
4.077845740184423562e+02 -2.666006575839664379e+02 4.152610464186557238e+01
4.093044520014009322e+02 -2.670875674602504546e+02 4.149508209851607177e+01
4.100558917518415569e+02 -2.673596106873565077e+02 4.148449010312748442e+01
4.115321548681495187e+02 -2.679645896401839309e+02 4.143922683592100498e+01
4.129611090205680739e+02 -2.686512422833820324e+02 4.139174129782899314e+01
4.136817530686136024e+02 -2.690262677418569979e+02 4.137178061697427012e+01
4.150703609228596633e+02 -2.698396432638162423e+02 4.131977800384517252e+01
4.157418061837562959e+02 -2.702766435240411056e+02 4.129554664230025196e+01
4.170944381908874448e+02 -2.711955005938637555e+02 4.123807743320880803e+01
4.183933699833355604e+02 -2.721971043716820304e+02 4.118022280605293872e+01
4.190269378022165370e+02 -2.727216517128318287e+02 4.113779178603930831e+01
4.202584059605663356e+02 -2.738074278922229041e+02 4.107635141216833574e+01
4.208750494390985750e+02 -2.743768664271041189e+02 4.104464295580963551e+01
4.220671745703583611e+02 -2.755580007750111804e+02 4.097231248237734746e+01
4.232480535833891508e+02 -2.767908532129453079e+02 4.089935518756678334e+01
4.238160244774231842e+02 -2.774226842231703358e+02 4.086453390890980586e+01
4.249376307471263203e+02 -2.787617048558979036e+02 4.077099915998927315e+01
4.255019586345301832e+02 -2.794261560555350457e+02 4.075110123582518895e+01
4.265489940839475480e+02 -2.808075896044232991e+02 4.066570171793240007e+01
4.270536832681923443e+02 -2.815093977336352964e+02 4.062722509101506319e+01
4.280874405865181984e+02 -2.829752208006485148e+02 4.055382977937244959e+01
4.290071207793736221e+02 -2.844883209651072775e+02 4.046490526901974505e+01
4.294563509223071378e+02 -2.852624128076092234e+02 4.042291172469773386e+01
4.302689943638865202e+02 -2.868389490206983510e+02 4.034194824266791812e+01
4.306325408252655507e+02 -2.876441742828698693e+02 4.029295666504668105e+01
4.313012645535417278e+02 -2.892792270530920860e+02 4.019927925414445014e+01
4.318697067867319674e+02 -2.909065754862146491e+02 4.008854225932842752e+01
4.321228790230233017e+02 -2.917218701828028884e+02 4.004030267937444165e+01
4.325870185519635243e+02 -2.933985528743144755e+02 3.992721170598824187e+01
4.327935319812740431e+02 -2.942514118114089001e+02 3.986514690433958918e+01
4.331698042396261030e+02 -2.959421172993107803e+02 3.974428332733532443e+01
4.334861663392744617e+02 -2.976917205970030409e+02 3.961022551986247464e+01
4.336217160655500606e+02 -2.985741079361786774e+02 3.954170740290309283e+01
4.338361776223500215e+02 -3.003741455052378910e+02 3.938758685117139891e+01
4.339105978705487701e+02 -3.012554707475983378e+02 3.931188133463797385e+01
4.339778294820630435e+02 -3.030624392183869418e+02 3.915287390927949929e+01
4.339540377825106248e+02 -3.049130672054754427e+02 3.899197134268277409e+01
4.339097089777126826e+02 -3.058377858965699261e+02 3.891078652267057691e+01
4.337441645145067355e+02 -3.077089484747569372e+02 3.873714394660122906e+01
4.336509252616543790e+02 -3.086538557990222102e+02 3.864441960875663540e+01
4.333436930238916034e+02 -3.105352214237868225e+02 3.846254453434866605e+01
4.331471679536397801e+02 -3.114779874227515393e+02 3.837350082520876526e+01
4.326985575851771273e+02 -3.133622528911535028e+02 3.819136830206196720e+01
4.320993074621650862e+02 -3.152438127156813152e+02 3.800216133480500957e+01
4.317832491760510720e+02 -3.162127293374581996e+02 3.789501727238747719e+01
4.310563649161668991e+02 -3.180696213255307612e+02 3.769472296520650900e+01
4.306602929341275399e+02 -3.190086355596051817e+02 3.758984837918641375e+01
4.297925779800992814e+02 -3.208680155179015401e+02 3.737196345296126765e+01
4.288160196524875118e+02 -3.226652099266068490e+02 3.715289928827965582e+01
4.282575397552064373e+02 -3.236267260556866745e+02 3.702559979882111207e+01
4.271276989442037575e+02 -3.253854645549438374e+02 3.679630565109518159e+01
4.265233726192531662e+02 -3.262543635735803491e+02 3.668251821570039084e+01
4.252432772946996806e+02 -3.279559037947951765e+02 3.645436447896465637e+01
4.238951009808790786e+02 -3.296068176271519405e+02 3.621968869697784044e+01
4.231754214172865431e+02 -3.304764907295799503e+02 3.609730873834624987e+01
4.216936128626135769e+02 -3.320936027488817217e+02 3.586070276960903414e+01
4.209217110493549399e+02 -3.328792060238095587e+02 3.575119677951245478e+01
4.193218772805727781e+02 -3.344013994629858075e+02 3.551587513280089325e+01
4.176349992226460017e+02 -3.358920020966841093e+02 3.528011639905687247e+01
4.167856820817257812e+02 -3.366091052323623671e+02 3.515582690130802490e+01
4.150181821220908773e+02 -3.380291509234510272e+02 3.491635872207098856e+01
4.141341258084414108e+02 -3.387395559666905456e+02 3.480715864690945693e+01
4.123184621905672884e+02 -3.401502944649861320e+02 3.457586588771520297e+01
4.104920018310240835e+02 -3.415603827524770395e+02 3.433003878150046262e+01
4.095761778342071011e+02 -3.422701712559598377e+02 3.420420583613094578e+01
4.077354913225192377e+02 -3.437018934734650770e+02 3.392914138770216681e+01
4.068047051415894089e+02 -3.444162420317300075e+02 3.379150526179026315e+01
4.049258634786367566e+02 -3.458447829189862546e+02 3.350659333247790528e+01
4.039764087325183937e+02 -3.465678743890691180e+02 3.336906489133308185e+01
4.020788100122760511e+02 -3.480015041889836311e+02 3.309704681846382357e+01
4.001451974380087222e+02 -3.494656501390654171e+02 3.280635186235220857e+01
3.991635934330927853e+02 -3.502016760613366273e+02 3.265716251067355813e+01
3.971789454802199089e+02 -3.516837157588877858e+02 3.235483035716376321e+01
3.961839844191991347e+02 -3.524215291711241207e+02 3.220149123659967216e+01
3.941689624192477481e+02 -3.539165538235697568e+02 3.189640724723277287e+01
3.921489922031962578e+02 -3.554185120114259462e+02 3.159060259532135717e+01
3.911385661064170449e+02 -3.561749638574855794e+02 3.143816871385258338e+01
3.891012226226228563e+02 -3.576954730016277040e+02 3.113574467191734385e+01
3.880590530387012222e+02 -3.584704135877013300e+02 3.098553900026442420e+01
3.859407252631601182e+02 -3.600517839655988723e+02 3.067704958455654918e+01
3.838428272846126106e+02 -3.616189806563143634e+02 3.036777866789314118e+01
3.827703733551061873e+02 -3.624242484088986203e+02 3.020841221849366320e+01
3.806042310518679983e+02 -3.640216032418493910e+02 2.989281454947605710e+01
3.795196404187174721e+02 -3.648387007044111101e+02 2.973237969127018232e+01
3.773127977699941766e+02 -3.664613120630662593e+02 2.941100906700972217e+01
3.751177191817779999e+02 -3.681103645272252152e+02 2.909249986656953268e+01
3.740014533870389073e+02 -3.689357791740696939e+02 2.893371771674823378e+01
3.717853250875904791e+02 -3.706152826622974317e+02 2.861778113137391699e+01
3.706627111616470529e+02 -3.714416230659439861e+02 2.845602450603109190e+01
3.684055283374725605e+02 -3.730941270664611125e+02 2.814159956066750823e+01
3.672773866006032790e+02 -3.739226641589856968e+02 2.798186620498324118e+01
3.650244906670008618e+02 -3.755963400517600235e+02 2.766414255892176044e+01
3.627906460464877796e+02 -3.772559693518446693e+02 2.734523050953867340e+01
3.616457941745121616e+02 -3.781085875845179771e+02 2.718291027691464024e+01
3.593978749381383295e+02 -3.797701064158853228e+02 2.687049931101712019e+01
3.582782934691405785e+02 -3.806035909032595441e+02 2.671773028682522266e+01
3.560421435238445724e+02 -3.823113851176132130e+02 2.639932772108707937e+01
3.538121881332778003e+02 -3.840087059098764826e+02 2.606781969098074825e+01
3.527168039342697057e+02 -3.848556118526961995e+02 2.591013527716877718e+01
3.505055870188567155e+02 -3.865389482984156189e+02 2.560128902775738879e+01
3.493934419436895951e+02 -3.873989062634206562e+02 2.544601774422098117e+01
3.471870067001987650e+02 -3.890887947980285730e+02 2.512682800240034808e+01
3.449949865531295359e+02 -3.907729700957311820e+02 2.481150556676186625e+01
3.438964964368981896e+02 -3.916063719561938683e+02 2.466571965794803845e+01
3.417115577656347796e+02 -3.932621183097191988e+02 2.437005131009818015e+01
3.406217117453929291e+02 -3.940793720681379568e+02 2.422344458575071258e+01
3.384410439223960338e+02 -3.957026032465848857e+02 2.392474635004701966e+01
3.362784157781796921e+02 -3.972900779547137518e+02 2.362581319559954096e+01
3.351833681717716331e+02 -3.980941998708622123e+02 2.348627783255617629e+01
3.330094513044847417e+02 -3.996674086298723410e+02 2.320136976235683335e+01
3.319352221547856630e+02 -4.004429713871414265e+02 2.305847742418687929e+01
3.297717212243745735e+02 -4.019701253238375784e+02 2.276093976121843454e+01
3.287343907157193144e+02 -4.027045850095603896e+02 2.261895495206760742e+01
3.266611049466065424e+02 -4.041562680909087248e+02 2.234184032241696372e+01
3.246632576535175190e+02 -4.055491531124634434e+02 2.207950676623091368e+01
3.237004912082455235e+02 -4.062215489300484137e+02 2.195271407209633452e+01
3.217637453508196472e+02 -4.075637087995741012e+02 2.169189921510652042e+01
3.208393102249224285e+02 -4.082168872702356452e+02 2.156829001942457680e+01
3.190567685037433989e+02 -4.094880276635663563e+02 2.133474026804207213e+01
3.173531437831474591e+02 -4.107811333416356092e+02 2.109622400374061968e+01
3.165314810874231739e+02 -4.114220188623396552e+02 2.097670491947928539e+01
3.149183596014386239e+02 -4.127356204563255915e+02 2.075721693604448248e+01
3.141541319790625266e+02 -4.134081438903683647e+02 2.064680140289599919e+01
3.126723788909883979e+02 -4.147999253134044579e+02 2.044186572835258175e+01
3.111923069998798042e+02 -4.162602229834690775e+02 2.021271748586418582e+01
3.105041749927126489e+02 -4.170018379600092544e+02 2.010600544843061499e+01
3.091499081833684954e+02 -4.185482304370704014e+02 1.989116316109505789e+01
3.085266742449846902e+02 -4.193275179585713204e+02 1.977620023906618130e+01
3.073066623190336486e+02 -4.209163486597030897e+02 1.954911949403906846e+01
3.061610849256139772e+02 -4.225579095431701830e+02 1.932710499664614545e+01
3.056137297401762680e+02 -4.233917198832271538e+02 1.922069341692894895e+01
3.045415693722713968e+02 -4.251242530009529901e+02 1.900656153896612111e+01
3.040663340773367622e+02 -4.260072001085100055e+02 1.890559895947993496e+01
3.031289707989693056e+02 -4.278658878388793596e+02 1.870175928110790409e+01
3.023484867064108812e+02 -4.297436964862206423e+02 1.851246175237642078e+01
3.019711014430988598e+02 -4.307389004734508831e+02 1.840240510059081558e+01
3.013603088471902538e+02 -4.327295878216988854e+02 1.820088147080025109e+01
3.010983850008993841e+02 -4.337614760523352970e+02 1.809162839279635904e+01
3.006229501797515695e+02 -4.358286193370121282e+02 1.790349538518033867e+01
3.004418637468938300e+02 -4.368782951103758023e+02 1.780354777092780338e+01
3.001345724695657395e+02 -4.390504513846753412e+02 1.759430960010221412e+01
2.999470557198462757e+02 -4.412123773968157820e+02 1.739394615476258465e+01
2.999070337849866519e+02 -4.423087629721665053e+02 1.729279403540534688e+01
2.999269928789991582e+02 -4.444866872304347680e+02 1.710762653633855024e+01
2.999705797781187471e+02 -4.456003060080034857e+02 1.700948192791951286e+01
3.001466685400037591e+02 -4.478357082867397594e+02 1.680576562521499540e+01
3.004433349559301405e+02 -4.500404439982692111e+02 1.659783307638427274e+01
3.006198327186733081e+02 -4.511928034535689562e+02 1.648477094640401930e+01
3.010511526535873372e+02 -4.534274984179056673e+02 1.627442894654488725e+01
3.012917052497263057e+02 -4.545415339667073340e+02 1.616096187007021356e+01
3.018005277655508962e+02 -4.568304171157630549e+02 1.593975599152677347e+01
3.023811040438692999e+02 -4.590771450612560898e+02 1.572671940542884883e+01
3.026898862122044420e+02 -4.602063254244553718e+02 1.562636075922078405e+01
3.033205942100144057e+02 -4.624491946726076890e+02 1.542770792676309455e+01
3.036585629425548518e+02 -4.635681751438597189e+02 1.532843467075017685e+01
3.043195645059231538e+02 -4.657828995734021191e+02 1.512845699801306054e+01
3.050092823026361089e+02 -4.680474959480006873e+02 1.491158251779407706e+01
3.053571387842320632e+02 -4.691546089834029090e+02 1.480579284261029471e+01
3.060348994582490150e+02 -4.713830456047820121e+02 1.459652545617299424e+01
3.063747736992505679e+02 -4.724704927477928322e+02 1.449960547795506827e+01
3.070432707120620535e+02 -4.746344190944176376e+02 1.430915259020928687e+01
3.073780972649049659e+02 -4.757095679058313067e+02 1.421714581088201257e+01
3.079976536826648044e+02 -4.778092904455044163e+02 1.402411418216841454e+01
3.085657052562056037e+02 -4.798445076098373079e+02 1.384702249154243248e+01
3.088263250515905725e+02 -4.808494933954946191e+02 1.375875365886335899e+01
3.092861967763591906e+02 -4.828167993346069125e+02 1.360382865556112364e+01
3.094871273392440685e+02 -4.837713397835781279e+02 1.352852493624057573e+01
3.098341353382230068e+02 -4.856424034232526878e+02 1.339171767054078543e+01
3.100973060590748673e+02 -4.874278679818685305e+02 1.327396278840777200e+01
3.102083813305854392e+02 -4.882944750490298702e+02 1.322197593602408006e+01
3.103996703413139358e+02 -4.899627924510701860e+02 1.314222268331939247e+01
3.104454737661135368e+02 -4.907666385387175865e+02 1.311671916647676284e+01
3.105056556745982448e+02 -4.923816180682554204e+02 1.306877559243412534e+01
3.104437238951186373e+02 -4.939410630217982430e+02 1.301399533423216326e+01
3.103701669106679333e+02 -4.947049094715941351e+02 1.298988077731534929e+01
3.101095055373461946e+02 -4.961728288728710368e+02 1.294622342001562387e+01
3.099398941749444703e+02 -4.969060208853117047e+02 1.292481811141723469e+01
3.095340366643146126e+02 -4.983576847067509448e+02 1.290130154728140965e+01
3.089974264194404441e+02 -4.997726209242495656e+02 1.287163711647837516e+01
3.086791354992042784e+02 -5.004722538915002019e+02 1.284978576928533300e+01
3.079511522043173954e+02 -5.017740950530986197e+02 1.280459492427098311e+01
3.075568803718791742e+02 -5.024011086624096833e+02 1.277936670220666215e+01
3.066972862761309671e+02 -5.036110827675846622e+02 1.273299739085802429e+01
3.062269748869973682e+02 -5.041709547446168926e+02 1.270780661322987015e+01
3.052757261516863991e+02 -5.053170819918195207e+02 1.267228806769340466e+01
3.042455808329114575e+02 -5.064039650973492144e+02 1.262003275487563414e+01
3.037043099594762339e+02 -5.069300610635606290e+02 1.259224080434552917e+01
3.026304091611351623e+02 -5.079703770787078270e+02 1.253141731855983920e+01
3.020620685932577203e+02 -5.084674681776725720e+02 1.251151239473720977e+01
3.009039507763055212e+02 -5.094808988193166215e+02 1.245040212724918405e+01
2.996986390275459939e+02 -5.104228749654802755e+02 1.238614505717000114e+01
2.990699173911391426e+02 -5.108430326851445784e+02 1.235552276325986654e+01
2.977941532743790276e+02 -5.116350973133922366e+02 1.228824989368453302e+01
2.971277911546600876e+02 -5.119916699142385141e+02 1.226148307592722375e+01
2.957450452054603716e+02 -5.126255906163273721e+02 1.219754566422924924e+01
2.943229730251323986e+02 -5.131469180539434092e+02 1.213316566950885900e+01
2.935956724548476586e+02 -5.133477922807205687e+02 1.209269351951530780e+01
2.921735583746231555e+02 -5.136531120888237183e+02 1.202925424546793920e+01
2.914572724731981452e+02 -5.137770915966623306e+02 1.200301086425260522e+01
2.900531794838390169e+02 -5.139141803346694815e+02 1.193353427458420057e+01
2.886303440213391127e+02 -5.139615373565650316e+02 1.185888436961764114e+01
2.879155907156832086e+02 -5.139504523366756530e+02 1.182100581322209720e+01
2.864912729955753434e+02 -5.138843714869110499e+02 1.175827649406974018e+01
2.857763508739684539e+02 -5.138025468793680375e+02 1.172281316217735636e+01
2.843397440041923119e+02 -5.136268603075743613e+02 1.164368316541557746e+01
2.829351694412650318e+02 -5.133309257477887968e+02 1.158274094200445248e+01
2.822465460302152565e+02 -5.131662840747201244e+02 1.154221556875825172e+01
2.808769397916485104e+02 -5.127163445623250482e+02 1.145644484823198539e+01
2.802102497466919431e+02 -5.124817418148779780e+02 1.142592890218915969e+01
2.788814537123045056e+02 -5.119179632490310041e+02 1.134179511946230434e+01
2.782319182112215117e+02 -5.115824484177094291e+02 1.130085824256612170e+01
2.769447476840252307e+02 -5.108872446898637349e+02 1.121774320280979254e+01
2.756728323809375638e+02 -5.100676645020933506e+02 1.113362314650788321e+01
2.750366267868244563e+02 -5.096208544887145422e+02 1.109119570201541904e+01
2.737421920695310860e+02 -5.086983477787071024e+02 1.100757289501664005e+01
2.731133806547820768e+02 -5.082126369093609242e+02 1.096944134167943119e+01
2.718535838561779201e+02 -5.071807127332172058e+02 1.089437853399484979e+01
2.705766684228943859e+02 -5.061087542390337717e+02 1.081268134387968161e+01
2.699517792474889575e+02 -5.055437580834696405e+02 1.077433299907875153e+01
2.686631790161473532e+02 -5.043838581877996035e+02 1.069151904072612069e+01
2.680267823210067490e+02 -5.038022633331734710e+02 1.065192677446250258e+01
2.667337354226131083e+02 -5.026206009713901040e+02 1.056952803505759064e+01
2.653959006247205252e+02 -5.013816362574438017e+02 1.048547104806104358e+01
2.647277095195793208e+02 -5.007634083803516205e+02 1.044449229088262676e+01
2.633617666027078599e+02 -4.994845757169190961e+02 1.035476924003380894e+01
2.626717865538644787e+02 -4.988462453697850947e+02 1.031362116484510416e+01
2.612952842299741292e+02 -4.975571415503885078e+02 1.023005910467486146e+01
2.598954779582264791e+02 -4.962300659380973116e+02 1.015072970886863857e+01
2.591705732136288134e+02 -4.955454423806114050e+02 1.009904034088465252e+01
2.577323970243234044e+02 -4.941791371148887606e+02 1.000931504867521049e+01
2.570254802151142144e+02 -4.934893426869967925e+02 9.965799819220977795e+00
2.555747730779497715e+02 -4.921072712615588216e+02 9.876990364593082106e+00
2.548507012152388711e+02 -4.914027452180038154e+02 9.829792132742708688e+00
2.534076127248616501e+02 -4.900034769793958276e+02 9.739693179371807119e+00
2.519487437814126736e+02 -4.885748285163958826e+02 9.646492086586963666e+00
2.512181696187011255e+02 -4.878629217244018150e+02 9.603742274735193263e+00
2.497541792724094023e+02 -4.864444149198212699e+02 9.509812001901046585e+00
2.490199530321061729e+02 -4.857521416486048906e+02 9.469248048288470443e+00
2.475320960297261479e+02 -4.843520643898282856e+02 9.384098353644434454e+00
2.460381097521517972e+02 -4.830075243072502076e+02 9.315813621854269755e+00
2.452766970959889079e+02 -4.823004698241126107e+02 9.285250798565371610e+00
2.437371393895761287e+02 -4.809659202730664447e+02 9.221927746097662748e+00
2.429600224348337747e+02 -4.803102168673255505e+02 9.189066114866648149e+00
2.413878436678320440e+02 -4.790073216683841792e+02 9.113365057540104175e+00
2.397898707071204569e+02 -4.777915850493505445e+02 9.032883969591447126e+00
2.389740971600658668e+02 -4.771954371962918913e+02 8.991750438982476723e+00
2.373342891500136602e+02 -4.760411820291562321e+02 8.931996459410424194e+00
2.365014639189768673e+02 -4.754875652914063267e+02 8.893985031131572683e+00
2.348186984725402908e+02 -4.743963947996089132e+02 8.829979226962802130e+00
2.330864865565773698e+02 -4.733718147663224727e+02 8.751067528305926047e+00
2.322299670650516532e+02 -4.728621314996638603e+02 8.713696117830419752e+00
2.304704584371781095e+02 -4.719064914254438463e+02 8.637371967134955142e+00
2.295953008635029278e+02 -4.714430371468417320e+02 8.582751101193538901e+00
2.278032766373241884e+02 -4.705352677218997997e+02 8.488477298598480658e+00
2.259991411875270444e+02 -4.696993006894712153e+02 8.383782154490841521e+00
2.250969792018907754e+02 -4.692878531887467943e+02 8.334858242235451797e+00
2.232594420064630754e+02 -4.684818962488528200e+02 8.236696748757397657e+00
2.223340760004929564e+02 -4.681141325846968471e+02 8.178408434459942811e+00
2.204604946444736981e+02 -4.673956324055536697e+02 8.082286223183558604e+00
2.195223714425881099e+02 -4.670340279709655533e+02 8.048462967443107630e+00
2.176232859295607511e+02 -4.663635967885305718e+02 7.953995676279852489e+00
2.157261729032059918e+02 -4.657225581917099930e+02 7.870506140186778410e+00
2.147864618885000709e+02 -4.654237094300237345e+02 7.824476035889066594e+00
2.128714443596615524e+02 -4.648482995861336917e+02 7.733067220608024428e+00
2.119493091186556910e+02 -4.645758382789698544e+02 7.692796458620820843e+00
2.100325585546079594e+02 -4.640415789984804746e+02 7.589426185101006084e+00
2.081304145482275203e+02 -4.635508913875644339e+02 7.491600890885205644e+00
2.071695362235037976e+02 -4.632936064922074593e+02 7.442117209631284425e+00
2.052924186468758592e+02 -4.628383191043764100e+02 7.337157362659111115e+00
2.043511067676471100e+02 -4.626203320745873953e+02 7.288912870183935411e+00
2.025101302983091784e+02 -4.622139740471676532e+02 7.193476018043799769e+00
2.007191450760429916e+02 -4.618491554627999562e+02 7.118639127581882775e+00
1.998497723149937997e+02 -4.616760105409691164e+02 7.083190722536631512e+00
1.981747132611117195e+02 -4.613718219875172508e+02 7.041479250835839920e+00
1.973808946955358863e+02 -4.612412348768289689e+02 7.035156554627224779e+00
1.958285787855718638e+02 -4.609954480205938694e+02 7.022756861365964554e+00
1.943841767996858039e+02 -4.607690890644425394e+02 7.044409350404229997e+00
1.936947511389795977e+02 -4.606618872815795953e+02 7.055567286793827719e+00
1.923067787091745515e+02 -4.604421567972073035e+02 7.074850664747458495e+00
1.916220591642413922e+02 -4.603249917676105838e+02 7.096624910550527687e+00
1.902742970991322693e+02 -4.600897311905226275e+02 7.121369111881948655e+00
1.896227180076012360e+02 -4.599552872617290404e+02 7.132520543942719726e+00
1.882994448638962695e+02 -4.596465859999081545e+02 7.136724633219747815e+00
1.870492315485669508e+02 -4.592273338299686998e+02 7.150276845505706191e+00
1.864454718788489913e+02 -4.590000819439172801e+02 7.156913293713014212e+00
1.852783804594185710e+02 -4.584696570014652366e+02 7.147956083879039468e+00
1.847254740627694503e+02 -4.581539112607307516e+02 7.139736271480936480e+00
1.836616113477766703e+02 -4.574947110433423632e+02 7.118349461944122325e+00
1.826530774071097483e+02 -4.567250192230803236e+02 7.080388583562381655e+00
1.821524031505949210e+02 -4.562860000764950428e+02 7.058131339148332017e+00
1.812398768362546946e+02 -4.553667139732494320e+02 7.021848942098950275e+00
1.808222845279017577e+02 -4.548677988878233123e+02 6.997324890817210985e+00
1.800322424559204251e+02 -4.538218715242190910e+02 6.955758268816355283e+00
1.793380712010599325e+02 -4.526635731477865647e+02 6.910147661507044958e+00
1.790228966744585364e+02 -4.520611977080528163e+02 6.887573050556225596e+00
1.784193376227432282e+02 -4.508158017051069351e+02 6.837941935978241403e+00
1.781457766592878613e+02 -4.501540052006253632e+02 6.813761033112518462e+00
1.776211233227168691e+02 -4.487981432291962847e+02 6.760576896790208679e+00
1.771128665025528903e+02 -4.473679611242694705e+02 6.718220345041229891e+00
1.768619655517786953e+02 -4.466285938130332624e+02 6.697271080578516944e+00
1.763789371756956825e+02 -4.450946623873700219e+02 6.657354918313320269e+00
1.761396246669011418e+02 -4.442965696301640719e+02 6.636886322512429714e+00
1.756553645587007964e+02 -4.426562749837439128e+02 6.589841676917780333e+00
1.753962076325198609e+02 -4.418144161688369422e+02 6.566326611363322741e+00
1.748448657357330376e+02 -4.400940185242134817e+02 6.513808349562580702e+00
1.742747170650050919e+02 -4.383476997478838939e+02 6.464354272018930203e+00
1.739872541843895704e+02 -4.374499276674838484e+02 6.437743831190999799e+00
1.733926152934720335e+02 -4.356105273891081993e+02 6.392105955566963260e+00
1.730860685596770452e+02 -4.346983153838185672e+02 6.374569446044606735e+00
1.724607201874322584e+02 -4.328103914490314992e+02 6.328129797363772013e+00
1.718053912830703780e+02 -4.308956936139995832e+02 6.294673223052351219e+00
1.714786590857358988e+02 -4.299153817302881180e+02 6.274947919728653289e+00
1.708093621385332028e+02 -4.279770761841709259e+02 6.257502280269491735e+00
1.704607045249174178e+02 -4.270024394149519935e+02 6.249201856778302755e+00
1.697646916037965639e+02 -4.250332938803203433e+02 6.223537695826289351e+00
1.690523523866606013e+02 -4.230524736646112274e+02 6.192519043933732092e+00
1.686751232409212946e+02 -4.220623288063223413e+02 6.182556538074289065e+00
1.679204900143352859e+02 -4.200831793774078733e+02 6.150318557861632840e+00
1.675283833315924369e+02 -4.191007154216971458e+02 6.128334483593800286e+00
1.667117940613207736e+02 -4.171661794622652906e+02 6.104597380788172600e+00
1.658430085376384682e+02 -4.152112339501778138e+02 6.080334679731734582e+00
1.653821307712108535e+02 -4.142410963878501775e+02 6.069455171528975512e+00
1.643978475803382082e+02 -4.123516321151666375e+02 6.052871783230756364e+00
1.638818728443879422e+02 -4.114082666605497138e+02 6.033188726205628072e+00
1.628251913179798578e+02 -4.095503994670878001e+02 6.009863599046841642e+00
1.617112109232299701e+02 -4.077503073568599348e+02 5.969434439465064912e+00
1.611412592513492825e+02 -4.067961554877834374e+02 5.956244173376154194e+00
1.599443130700375377e+02 -4.049874847716162662e+02 5.923192856066847867e+00
1.593339796295157953e+02 -4.040635391403116046e+02 5.910567492186169503e+00
1.580699626454272675e+02 -4.022704919768349896e+02 5.884555503277098865e+00
1.574108760453839864e+02 -4.013488170095237706e+02 5.873281828741239607e+00
1.560932157889928646e+02 -3.995546091553979977e+02 5.832449346268321122e+00
1.547481978306755366e+02 -3.977799200478367538e+02 5.795824192483303605e+00
1.540735191641801123e+02 -3.968844647068714266e+02 5.770836857801084463e+00
1.527027307557414701e+02 -3.950775229211124042e+02 5.739443284835948234e+00
1.520070540651809949e+02 -3.941610644207476071e+02 5.721437021421579061e+00
1.506040826016258620e+02 -3.923391667961873850e+02 5.689648806857809049e+00
1.491979839279812836e+02 -3.905217087463934149e+02 5.644756794405564548e+00
1.484799828621622169e+02 -3.895961545233655556e+02 5.626696077376637461e+00
1.470175012043639811e+02 -3.877384828217867039e+02 5.588516634796938831e+00
1.462773857787894372e+02 -3.867993249859326852e+02 5.566464045021319862e+00
1.448155402535786038e+02 -3.848920629079329956e+02 5.496843840248290647e+00
1.433334247371905974e+02 -3.829727533362631107e+02 5.439144058481792499e+00
1.425859319332009250e+02 -3.820057487683095019e+02 5.415986228557052584e+00
1.410618010431346079e+02 -3.800622768800270137e+02 5.365703517125121280e+00
1.402949010364664275e+02 -3.790826675342585190e+02 5.337056720388154929e+00
1.387885684148481005e+02 -3.770939773798700116e+02 5.279378929783321794e+00
1.373048124434606052e+02 -3.750601368721228255e+02 5.221511595242196435e+00
1.365798759852854687e+02 -3.740272457709430114e+02 5.194933282728632307e+00
1.351369799208191580e+02 -3.719068231858449849e+02 5.142284855429215540e+00
1.344480977562724604e+02 -3.708581661047707598e+02 5.109427002543988294e+00
1.330614888476280839e+02 -3.687185512074619851e+02 5.060792967278024079e+00
1.323794565429195131e+02 -3.676094728944456733e+02 5.032033506637453968e+00
1.310050962326871513e+02 -3.654101928628853670e+02 4.970842101169992588e+00
1.296653387801232782e+02 -3.631810024208240293e+02 4.899473494986514410e+00
1.289915662247595094e+02 -3.620514994701326259e+02 4.860437298647640958e+00
1.276426805434774394e+02 -3.598034007615618179e+02 4.806948573570785754e+00
1.269607239238687839e+02 -3.586792796824935294e+02 4.773884146344048673e+00
1.256218282256775751e+02 -3.564019270786069455e+02 4.710849347780435181e+00
1.242562510734712902e+02 -3.540981330794364794e+02 4.639153772705201462e+00
1.235840004072744165e+02 -3.529627505018781903e+02 4.603065644762986963e+00
1.222264172726520570e+02 -3.506700590455034785e+02 4.532219616688397679e+00
1.215608926046618308e+02 -3.495318674834520039e+02 4.496406101170876468e+00
1.202270302194062594e+02 -3.472274655721839736e+02 4.421248138432124719e+00
1.188682195707807949e+02 -3.449034567035375858e+02 4.327943411397365381e+00
1.181793806439196146e+02 -3.437302735627472998e+02 4.290500414519319961e+00
1.168187370253433102e+02 -3.413522310591635005e+02 4.208716790385464535e+00
1.161335704080919129e+02 -3.401679808093464885e+02 4.163325991807289128e+00
1.147631080189810007e+02 -3.377915961738229953e+02 4.088696744633356417e+00
1.133653738710092682e+02 -3.353903065072913705e+02 4.003223863405805716e+00
1.126651931729154654e+02 -3.341864920643342884e+02 3.961051643560042024e+00
1.112688327253799798e+02 -3.318030897343379593e+02 3.880933201055423609e+00
1.105676007219387600e+02 -3.305711267658340944e+02 3.841015659437395868e+00
1.091574481418343510e+02 -3.281395344683525082e+02 3.763976395294035271e+00
1.084436845093967463e+02 -3.269367943286843001e+02 3.722447382947347450e+00
1.070187241875438673e+02 -3.244431301194723574e+02 3.642532170003358161e+00
1.056048984569108597e+02 -3.219736832215105551e+02 3.565525485260353733e+00
1.048836266261418757e+02 -3.207272988931808300e+02 3.521440829145959128e+00
1.034452896475780932e+02 -3.182388716569588496e+02 3.444040874386883999e+00
1.027245438348995776e+02 -3.169818282897986137e+02 3.400371984564042549e+00
1.013059982094037252e+02 -3.144716762261388112e+02 3.317460948968689038e+00
9.990307084355272593e+01 -3.119404542518692551e+02 3.242080837959976591e+00
9.919592083270606508e+01 -3.106632297488902168e+02 3.202122576075741023e+00
9.779626668436594628e+01 -3.081095209729950852e+02 3.117429274326232402e+00
9.709995413974807832e+01 -3.068270080372958546e+02 3.071469257520840657e+00
9.570571214693235618e+01 -3.042922917727270260e+02 2.982330402576257811e+00
9.429940242756900659e+01 -3.017135915875648493e+02 2.896902196660343876e+00
9.360515434387822609e+01 -3.004360665706160489e+02 2.849264740774099636e+00
9.221775654936701017e+01 -2.978985190023221890e+02 2.759507617363890830e+00
9.151392470699579462e+01 -2.966211304256514154e+02 2.713857883476201494e+00
9.009562448976993210e+01 -2.940756853368499719e+02 2.634693363232480934e+00
8.866747401645514515e+01 -2.915256385045653360e+02 2.538853818285744524e+00
8.795263998087928314e+01 -2.902632168879207484e+02 2.495883312049522296e+00
8.651038315898993858e+01 -2.877466972591425360e+02 2.416905611098181694e+00
8.578200605573175608e+01 -2.864882901180926638e+02 2.386553554202099470e+00
8.432308861102123387e+01 -2.839634567106378995e+02 2.292729551540122479e+00
8.285931122322212161e+01 -2.814444525461655644e+02 2.199069640186642083e+00
8.211970768887694305e+01 -2.801925494663023528e+02 2.152279991599333364e+00
8.063120719711241691e+01 -2.776904346342241752e+02 2.055707004425801898e+00
7.987134528100769160e+01 -2.764473589149156396e+02 2.013201233958473502e+00
7.831088108803153602e+01 -2.739662577093362756e+02 1.921000216071002242e+00
7.751424197017082918e+01 -2.727601825098795985e+02 1.877311986445042713e+00
7.590513688500850265e+01 -2.703333486540011563e+02 1.790129153248975591e+00
7.427438607674461934e+01 -2.679016988551259715e+02 1.696053544438325567e+00
7.345824781068331788e+01 -2.667254790707415850e+02 1.649697412867396906e+00
7.178008900555491323e+01 -2.643351792639281257e+02 1.568508591640838112e+00
7.094240849335244548e+01 -2.631490657432632929e+02 1.530628842611332807e+00
6.926000697408457540e+01 -2.608073912759205086e+02 1.440448220823594028e+00
6.756078665868311361e+01 -2.584828968092921286e+02 1.356715423542423693e+00
6.671202288566193772e+01 -2.573056081355197193e+02 1.317185435681410333e+00
6.497928580170275836e+01 -2.549642019859368816e+02 1.241922860398448236e+00
6.411917857535270571e+01 -2.538302155952645194e+02 1.194947086180418339e+00
6.238195954201627558e+01 -2.515006673810011080e+02 1.111144991349694244e+00
6.063236731559214832e+01 -2.491982686518717856e+02 1.026353823190921055e+00
5.975643843683491241e+01 -2.480418133344888645e+02 9.950296717823814419e-01
5.797312434779386336e+01 -2.457658613307732480e+02 9.137465747492434787e-01
5.706270363166098747e+01 -2.445850491803163607e+02 8.690485135036221109e-01
5.528061657685687891e+01 -2.422860853192765376e+02 7.710380215318481945e-01
5.349993607271616725e+01 -2.399999409726835040e+02 6.826483556103717376e-01
5.262279279569978030e+01 -2.388660430848163685e+02 6.383202963624130533e-01
5.082927556295359039e+01 -2.365850109035850153e+02 5.611422704161999064e-01
4.993163918528096445e+01 -2.354404987882595037e+02 5.224233925171448689e-01
4.813334191631060577e+01 -2.331700284677278603e+02 4.408424326244944069e-01
4.723835179806505380e+01 -2.320290494798778411e+02 4.006983537904984516e-01
4.544335856996122658e+01 -2.297817366506438361e+02 3.261726857910849375e-01
4.363893847999899833e+01 -2.275166552019734354e+02 2.506134365030927569e-01
4.273187938186865154e+01 -2.263724232511062269e+02 2.234852415838899375e-01
4.093573549157760993e+01 -2.241229933060011490e+02 1.456078882973628197e-01
4.005165277043349903e+01 -2.230105825210061425e+02 1.314782112405126213e-01
3.827808336365468023e+01 -2.207123113467598898e+02 5.595691364316834893e-02
3.654689884369857822e+01 -2.184170712717919400e+02 -4.331351440088049287e-02
3.570475632037626212e+01 -2.172431004682243270e+02 -8.323689650610610613e-02
3.405364311587131709e+01 -2.148805618001353253e+02 -1.652489833159878074e-01
3.323429733512694639e+01 -2.136895411296508769e+02 -1.997028490650674115e-01
3.166270736978678002e+01 -2.113042501428910214e+02 -2.902324663611377531e-01
3.014970941813699312e+01 -2.088820331153010841e+02 -3.644988530774231350e-01
2.942252827390906944e+01 -2.076548716011327258e+02 -4.006029783724516236e-01
2.801646797897782193e+01 -2.051846850750717124e+02 -4.748062528623844258e-01
2.732824780924261177e+01 -2.039423835838541947e+02 -5.105002867460814997e-01
2.600627109886883304e+01 -2.014152512304535776e+02 -5.990850967028800156e-01
2.475413032215442399e+01 -1.988869772842401176e+02 -6.761482349318646001e-01
2.413764349532849707e+01 -1.976050179276442975e+02 -7.037135105532303925e-01
2.294657689324886363e+01 -1.950294745965006769e+02 -7.711087281054078701e-01
2.236042442476678715e+01 -1.937313905201340276e+02 -8.061831070463716387e-01
2.120242056672129038e+01 -1.911208963899006221e+02 -8.744506681609900411e-01
2.063183273422732711e+01 -1.898125788221626635e+02 -9.061008420337834934e-01
1.952264937064198946e+01 -1.872078771836513909e+02 -9.749707001084741975e-01
1.842407465055888593e+01 -1.845841027097765448e+02 -1.047486472480089859e+00
1.788195634306012849e+01 -1.832694503372153463e+02 -1.083755191479666813e+00
1.680453401622016685e+01 -1.806289795861379730e+02 -1.156367292248214440e+00
1.629492481140968252e+01 -1.792762200345796657e+02 -1.196642166302056332e+00
1.528481137578251392e+01 -1.766007661954269281e+02 -1.281114276244191608e+00
1.431446340478225210e+01 -1.738840002699670322e+02 -1.349179937352936953e+00
1.384510622063570651e+01 -1.725337856737089623e+02 -1.383185841054888954e+00
1.289840720478236058e+01 -1.698146946335960195e+02 -1.452709333077300435e+00
1.242682207420746110e+01 -1.684145556556346151e+02 -1.494509552677229625e+00
1.147096657436154743e+01 -1.656820482931118477e+02 -1.574754837146761233e+00
1.051198183349354842e+01 -1.629997240317341323e+02 -1.648576709020175723e+00
1.003736625751019140e+01 -1.616417778066157496e+02 -1.687803071041993785e+00
9.077738836575807824e+00 -1.589453145936138583e+02 -1.740092546680712005e+00
8.592618796474303267e+00 -1.575691187300615752e+02 -1.774752474196329199e+00
7.616355372354691511e+00 -1.548243327676726437e+02 -1.833867240086148431e+00
6.635921907913237661e+00 -1.520676916240804815e+02 -1.896698282621065434e+00
6.143042346051919012e+00 -1.506853101628481966e+02 -1.928281523707416678e+00
5.171862571743878867e+00 -1.479300054847215904e+02 -1.988923760587126832e+00
4.684376151063855076e+00 -1.465518716496449088e+02 -2.022238563544732415e+00
3.715644619341196275e+00 -1.437630850979219019e+02 -2.088445758360968352e+00
2.771136920443074025e+00 -1.409719169260238800e+02 -2.154531827149860579e+00
2.294364931437481658e+00 -1.395920229066561546e+02 -2.188270284323383663e+00
1.363820051055756988e+00 -1.367703148276995933e+02 -2.263243878052809244e+00
9.001503146406109046e-01 -1.353613725489521471e+02 -2.289861909603697843e+00
-1.468326171584033446e-02 -1.325478084293951611e+02 -2.371061346080034937e+00
-4.759431677389738269e-01 -1.311164043521435190e+02 -2.410320524872842984e+00
-1.387584777464461849e+00 -1.282883524979714878e+02 -2.484378938196933451e+00
-2.305567911980586526e+00 -1.254556921100076607e+02 -2.571546406955093733e+00
-2.765292662795875156e+00 -1.240242119673484495e+02 -2.616084293260709348e+00
-3.665799595532460486e+00 -1.211832514743423275e+02 -2.698901520579963798e+00
-4.112368310254140624e+00 -1.197700554474054968e+02 -2.732327714592651002e+00
-5.029313049273209657e+00 -1.169256068255835999e+02 -2.791321567288511218e+00
-5.951762621560884092e+00 -1.140440326396116433e+02 -2.871050233807885821e+00
-6.404395820011576923e+00 -1.126311538042646703e+02 -2.902420931282329253e+00
-7.300117126016814062e+00 -1.097870882149282465e+02 -2.966418289882290171e+00
-7.751048176021489766e+00 -1.083787746521182100e+02 -2.999519580241500449e+00
-8.664104589800164291e+00 -1.055368326207680099e+02 -3.054746784945757465e+00
-9.593929120947665368e+00 -1.027172886383680890e+02 -3.127231348679377465e+00
-1.005980382143310869e+01 -1.013019334655817403e+02 -3.166347557799741530e+00
-1.098475210299650051e+01 -9.850468544124467485e+01 -3.236115193868362994e+00
-1.144605101882838483e+01 -9.710197625983380476e+01 -3.271205027721240555e+00
-1.237606333802118819e+01 -9.429885221695229802e+01 -3.337948594102535083e+00
-1.331166114781526133e+01 -9.148890999624786957e+01 -3.392922672266722728e+00
-1.378753170526819716e+01 -9.008636721035087191e+01 -3.421640921730165541e+00
-1.473440122691773624e+01 -8.727525936987836985e+01 -3.488662096862175765e+00
-1.520036004521938011e+01 -8.584424969539625749e+01 -3.527771643578556660e+00
-1.615469829097030896e+01 -8.305723205523318597e+01 -3.595317531390288313e+00
-1.663136092175530223e+01 -8.166145706128511961e+01 -3.630155055494819649e+00
-1.758003381677774257e+01 -7.885074485462249072e+01 -3.696403474274964296e+00
-1.853323675833008366e+01 -7.602872230130846276e+01 -3.761701979449688871e+00
-1.901482895436345189e+01 -7.464351110911424314e+01 -3.799977702955323444e+00
-1.995997149643851643e+01 -7.185239307709350953e+01 -3.862833285909900383e+00
-2.043456344760758370e+01 -7.045582822063920503e+01 -3.892756770126090338e+00
-2.138358468373807497e+01 -6.767702015362216628e+01 -3.949496659832431256e+00
-2.232633813166147263e+01 -6.492227934308972692e+01 -4.008182677022834817e+00
-2.281304027613153806e+01 -6.352115212989485826e+01 -4.038015884533104227e+00
-2.378122440019946282e+01 -6.072269790246261323e+01 -4.090735857633601924e+00
-2.427161066729959771e+01 -5.933635857597595731e+01 -4.114549493675619729e+00
-2.524186287065191081e+01 -5.654333371661716257e+01 -4.162995867894585089e+00
-2.620537426003357240e+01 -5.378105403794848627e+01 -4.196558279901908328e+00
-2.668737495932660053e+01 -5.238805840073879949e+01 -4.210922801335946986e+00
-2.764275632091925772e+01 -4.967066396747102885e+01 -4.229884924386804634e+00
-2.813189379172710503e+01 -4.829082217207107419e+01 -4.236866516015974859e+00
-2.909332829127996689e+01 -4.559103362380299984e+01 -4.227244817708337266e+00
-3.003950014398894552e+01 -4.289545800847978541e+01 -4.225024930620579156e+00
-3.051055397589458451e+01 -4.155327527420311640e+01 -4.223460813268822278e+00
-3.144382266295095008e+01 -3.890407212609128607e+01 -4.215098973986292741e+00
-3.191363512753066800e+01 -3.757859343374511241e+01 -4.201535532483796409e+00
-3.283344013859293398e+01 -3.499225599987928348e+01 -4.184872212214127529e+00
-3.330878836915409380e+01 -3.371824191274127713e+01 -4.185357297940805132e+00
-3.426741904397884753e+01 -3.121070023268516991e+01 -4.172874781000947664e+00
-3.520056000332638746e+01 -2.877360101325043118e+01 -4.148133414387346285e+00
-3.566349422601129504e+01 -2.759005005141949951e+01 -4.131538452442891085e+00
-3.659411939229023858e+01 -2.525614816768825222e+01 -4.097155056697011410e+00
-3.707434829517508490e+01 -2.411838290599805745e+01 -4.075584128606684509e+00
-3.798145844390780468e+01 -2.192681504959271521e+01 -4.041171168781248824e+00
-3.885172054886218262e+01 -1.985042063463609452e+01 -4.013079262406866299e+00
-3.927924399198743544e+01 -1.884501338170352014e+01 -3.993221646913632128e+00
-4.009650659952467322e+01 -1.692026716279034204e+01 -3.954181987188891245e+00
-4.046880426362393024e+01 -1.601227479763008432e+01 -3.936656599548888025e+00
-4.114925973396319847e+01 -1.424539069707194727e+01 -3.910609182746221713e+00
-4.172895234698271594e+01 -1.260119457862810499e+01 -3.869427372812304533e+00
-4.196463656549772736e+01 -1.181847640894455864e+01 -3.847077251780548934e+00
-4.237055252112934767e+01 -1.031202098983868964e+01 -3.786621739571097933e+00
-4.252273853891486510e+01 -9.596264331574710482e+00 -3.754195975515413064e+00
-4.271414960787475223e+01 -8.198932190242427254e+00 -3.681799879742194470e+00
-4.277041110338025476e+01 -6.918553763605357787e+00 -3.598257482325826651e+00
-4.274943027215550728e+01 -6.291684280663571549e+00 -3.550175949450023793e+00
-4.260390465276176997e+01 -5.117349379683576061e+00 -3.453842369128273582e+00
-4.249384401833095382e+01 -4.531135674002766400e+00 -3.410143377963086753e+00
-4.218128198587677957e+01 -3.419129717747512842e+00 -3.348178898774227363e+00
-4.175040140682897061e+01 -2.395349931678535604e+00 -3.271725169250972343e+00
-4.148855308059983571e+01 -1.915349725845980178e+00 -3.235130701651182772e+00
-4.090725096262967497e+01 -1.011082760940874126e+00 -3.160109628081970268e+00
-4.058705423569607262e+01 -5.783251570484917448e-01 -3.142790774814419041e+00
-3.984834181097414074e+01 1.891694262283601935e-01 -3.061496993898332075e+00
-3.950300493827344894e+01 5.497248372888052792e-01 -3.006189947213668390e+00
-3.866625479104711616e+01 1.189606980734085440e+00 -2.934554544330738590e+00
-3.774038497549292259e+01 1.726320691477265523e+00 -2.854925157782929990e+00
-3.724596174179006880e+01 1.959893171698054992e+00 -2.810943214797192446e+00
-3.621050103521626795e+01 2.394693039544514956e+00 -2.712807396046165831e+00
-3.567133862887895646e+01 2.553838143537299210e+00 -2.668360231795565696e+00
-3.453508553319655761e+01 2.800183528087218487e+00 -2.565838248397861232e+00
-3.338276580906727986e+01 2.885964604762223829e+00 -2.443878929403414002e+00
-3.277535259636729847e+01 2.897120844681389418e+00 -2.387469967539150417e+00
-3.152828837694848474e+01 2.816383339220489113e+00 -2.271226010411927732e+00
-3.089698903986636580e+01 2.723248842696389449e+00 -2.211834302508515648e+00
-2.966347645926865439e+01 2.553933989956083117e+00 -2.088279690630736152e+00
-2.834087229775427730e+01 2.251541035764947907e+00 -1.952332527436421383e+00
-2.767649062216074896e+01 2.090147431339556050e+00 -1.881357029832608330e+00
-2.630631283153030608e+01 1.696109093820774572e+00 -1.752205720795783961e+00
-2.560506932365106891e+01 1.478703685871427975e+00 -1.668184340272963251e+00
-2.419411522754733213e+01 1.010420374148417899e+00 -1.519850246139258676e+00
-2.273030555750458603e+01 5.165480239140975982e-01 -1.375965861078710439e+00
-2.198623216858391061e+01 2.654144972701080185e-01 -1.302838701017758005e+00
-2.048472319781692974e+01 -2.309474074858226811e-01 -1.153694524242890651e+00
-1.971302657992129426e+01 -4.972696283750396296e-01 -1.086637859997329869e+00
-1.812926905485982232e+01 -1.036501164505545081e+00 -9.369494364864872082e-01
-1.732913218235935915e+01 -1.306024987723480191e+00 -8.658355820863965491e-01
-1.572009607167478862e+01 -1.875921475924365200e+00 -7.258314251138333617e-01
-1.407798886721210962e+01 -2.473948032646588135e+00 -5.855192972839144971e-01
-1.327236158173031555e+01 -2.764715723844665796e+00 -5.139358729637075740e-01
-1.159039299062009398e+01 -3.352542565686700726e+00 -3.813798597652597877e-01
-1.078580678922291902e+01 -3.639904508540490191e+00 -3.059147813122997661e-01
-9.174409400769203415e+00 -4.217876533412923123e+00 -1.701876700709439305e-01
-7.617421044079165426e+00 -4.779161089764093262e+00 -4.787003033069137103e-02
-6.852199046124582082e+00 -5.045541159541166110e+00 4.864950124254363573e-03
-5.346501367195790166e+00 -5.549775308413312125e+00 1.323543409210214961e-01
-4.618358983715006971e+00 -5.800903114586414056e+00 1.901069594850941513e-01
-3.136431290400051530e+00 -6.290657471673725354e+00 3.026402710025504206e-01
-1.722204181493468322e+00 -6.767569707960635839e+00 4.097840584551368792e-01
-1.024433965436766014e+00 -6.986272733883801322e+00 4.588707516109407081e-01
3.799696869383875075e-01 -7.420746160670365299e+00 5.486122725813791234e-01
1.057258959368957640e+00 -7.634899851984882524e+00 5.921811902044815668e-01
2.399899401902362506e+00 -8.039095254095336429e+00 6.768455082189017702e-01
3.775304694955550211e+00 -8.398208115348129610e+00 7.548825110288142071e-01
4.457280883372270353e+00 -8.568284562290100936e+00 7.993750361437390595e-01
5.835515749768946492e+00 -8.883577259046518293e+00 8.938730338152218735e-01
6.539033942777708219e+00 -9.040101593671192148e+00 9.362371140504732736e-01
7.955353007500473694e+00 -9.311977658852011785e+00 1.033466329397638717e+00
9.385315185574581776e+00 -9.568375942265181067e+00 1.130880936662025604e+00


==> 09p_rinsw.txt <==
x y z
2.734280650810035240e+00 1.197069619491628600e+00 5.888307194650828080e-01
2.885121736054152120e+00 1.142881763839568521e+00 5.971058243711880875e-01
3.414481499258304353e+00 9.326404876194910321e-01 6.217903364468874150e-01
3.664026678195627440e+00 8.151020957987615834e-01 6.311748171402347118e-01
4.191983613293734479e+00 5.543070715028325379e-01 6.576966586643471224e-01
4.442659987231099450e+00 4.215056272076302957e-01 6.706433629865284907e-01
4.982354752458427072e+00 1.281353012521895263e-01 6.901970339932976817e-01
5.546656065590513052e+00 -1.795327472425236603e-01 7.080134316224094837e-01
5.826519422824770089e+00 -3.269616359445737253e-01 7.196126221167662429e-01
6.456753163736185464e+00 -6.381980176951742578e-01 7.468678331527525138e-01
6.770333028771708506e+00 -7.808390849431974257e-01 7.592956660099845489e-01
7.465882731207960532e+00 -1.079508627385219910e+00 7.893408867015229147e-01
8.224532283325947546e+00 -1.365572517360383209e+00 8.258550731255615007e-01
8.603347486452122439e+00 -1.495082909659800841e+00 8.437625687291230303e-01
9.427030812043570407e+00 -1.759063823954755801e+00 8.814061240791586371e-01
9.852473909620755421e+00 -1.891009616545785921e+00 8.981929269246688996e-01
1.076784065793511402e+01 -2.149572225505662626e+00 9.370123588414345228e-01
1.174886390877118636e+01 -2.421908418616451897e+00 9.858138344953688570e-01
1.224261534527233408e+01 -2.555601142670229198e+00 1.012481515523780073e+00
1.334182735976345135e+01 -2.828123586747696372e+00 1.065861780746465426e+00
1.391258943544924342e+01 -2.953673797376138666e+00 1.101097240820500645e+00
1.501964978887231084e+01 -3.199210189154846340e+00 1.171842202117643783e+00
1.622706386044077220e+01 -3.432509304751785173e+00 1.254227191372662809e+00
1.688461317377959858e+01 -3.552788394621289036e+00 1.300849968682882940e+00
1.813220218462071642e+01 -3.774161262428957109e+00 1.397230442570149389e+00
1.883709532534705033e+01 -3.893117181140376637e+00 1.458391000904504464e+00
2.022128452539887888e+01 -4.116214259527867902e+00 1.601589328724036587e+00
2.089424649246550203e+01 -4.219741317841587680e+00 1.681229603700063580e+00
2.233495578657748482e+01 -4.429882039958059181e+00 1.870195186877135152e+00
2.384134700903405957e+01 -4.635052385741201597e+00 2.079039008674139488e+00
2.459351297268312919e+01 -4.731710380821109396e+00 2.180380621865240176e+00
2.633067008969386791e+01 -4.937528141744170540e+00 2.420979793851487649e+00
2.694526812025883444e+01 -5.002004950376440995e+00 2.506237484501060209e+00
2.857831257730874697e+01 -5.151067655964104652e+00 2.725723325604508585e+00
3.023788892916723015e+01 -5.266533137592353420e+00 2.931655167103659920e+00
3.104305828810083057e+01 -5.311785391173004633e+00 3.028105333639156349e+00
3.276984488680750474e+01 -5.385308986888519556e+00 3.234568092459852551e+00
3.360983472482608647e+01 -5.411288837081023928e+00 3.333463938213541145e+00
3.540148635537776300e+01 -5.439278899338114037e+00 3.538068940004911678e+00
3.723126707516485112e+01 -5.434448875782230459e+00 3.734141481099367610e+00
3.813178956666202168e+01 -5.424188092753325030e+00 3.823487106676297653e+00
4.005836993000998092e+01 -5.383530982452986002e+00 4.012381336149934086e+00
4.099890814956876994e+01 -5.355823034943021810e+00 4.102121860896782657e+00
4.301427141883561944e+01 -5.286787711821125946e+00 4.283808994150270166e+00
4.505654774173680011e+01 -5.202985812794804765e+00 4.472264638557911454e+00
4.607148363816894232e+01 -5.164450069357720885e+00 4.568562263645695509e+00
4.821817197943758515e+01 -5.077673087696882526e+00 4.771512420753438732e+00
4.924556616933111286e+01 -5.031740968941772252e+00 4.869583988227216942e+00
5.141466889398816420e+01 -4.923686715368485345e+00 5.070274871471835532e+00
5.255205268000143803e+01 -4.857038163604286751e+00 5.173279449628536142e+00
5.460548154771910134e+01 -4.705175051141828213e+00 5.353842558892338843e+00
5.676057881086867241e+01 -4.492085076942116117e+00 5.550689052644366406e+00
5.776286601163019441e+01 -4.369943578615031576e+00 5.641229335052503124e+00
5.989104942656903319e+01 -4.093032220541756416e+00 5.827205370870122358e+00
6.101464022408991639e+01 -3.939940027218717944e+00 5.929480542414886202e+00
6.305969422328850271e+01 -3.645098151768035422e+00 6.122352346073629548e+00
6.521032176148264625e+01 -3.309103722712637641e+00 6.309568797424750741e+00
6.632680964848863425e+01 -3.120905575807955579e+00 6.406592343882605789e+00
6.836188424783668438e+01 -2.764804377702432259e+00 6.586557714704186495e+00
6.949302800456995044e+01 -2.558344200871566443e+00 6.687858430256160780e+00
7.163154539711085533e+01 -2.133884965665115541e+00 6.882138692518034340e+00
7.368369441861342750e+01 -1.698121730067168489e+00 7.067369381214900770e+00
7.481830369486779375e+01 -1.442422662970670899e+00 7.171197965011778308e+00
7.698818744446293749e+01 -9.224110725652976406e-01 7.373367409603092781e+00
7.802563663223648405e+01 -6.597061550039011735e-01 7.471144290353128881e+00
8.019722947241342581e+01 -7.286395511248655588e-02 7.675730548353620897e+00
8.227048273175456927e+01 5.309163306086739365e-01 7.872539665281127697e+00
8.339286837486073978e+01 8.821344060861248115e-01 7.983123275965108512e+00
8.535875477116316290e+01 1.555057339998936250e+00 8.187961656653179432e+00
8.646026823219276025e+01 1.938330782734842606e+00 8.301333098332435156e+00
8.864225472654584337e+01 2.696166006217706190e+00 8.522910207424695628e+00
9.074642223294145538e+01 3.452589539118727568e+00 8.739194409606811931e+00
9.188930997659798550e+01 3.882642850284797831e+00 8.858138799670873809e+00
9.399569844465665369e+01 4.689311964625028750e+00 9.074338568893335122e+00
9.515838879451183629e+01 5.146977406397453159e+00 9.193843665392032349e+00
9.736045055863498021e+01 6.043425348670020902e+00 9.426759206382497425e+00
9.842092443851716155e+01 6.478543575718443748e+00 9.538259865402286763e+00
1.006645362016622443e+02 7.418393722751122077e+00 9.782355548688807190e+00
1.028019767345856081e+02 8.361891725665735464e+00 1.001753397312350913e+01
1.039683066964771143e+02 8.904610924457845300e+00 1.014443878629431417e+01
1.060341507032861301e+02 9.931658384123625893e+00 1.037985497821664538e+01
1.071948320301852959e+02 1.052204007201162383e+01 1.050936830099849573e+01
1.094031621627444366e+02 1.169401084588552209e+01 1.076233188343809744e+01
1.114885908171152806e+02 1.286978406418690923e+01 1.100112368426449727e+01
1.126270675145399878e+02 1.354220262871502634e+01 1.113403774079036346e+01
1.146754249287039613e+02 1.480647331791143095e+01 1.138107397497425843e+01
1.157923381562357434e+02 1.552441680839749516e+01 1.151849531124737069e+01
1.178309757592101903e+02 1.692427240422821910e+01 1.177692062070752321e+01
1.198055362055608271e+02 1.830463138069853102e+01 1.202198013940171606e+01
1.209079015424679682e+02 1.908214388957263097e+01 1.215997378327430845e+01
1.228919954549841549e+02 2.051405519325953719e+01 1.242031921834615815e+01
1.239732871131536029e+02 2.130821961199024983e+01 1.256491877501277799e+01
1.259971933139540710e+02 2.282950967129146491e+01 1.282383564891126859e+01
1.279174070638134140e+02 2.428682597672003851e+01 1.305579955440159878e+01
1.289679063487753297e+02 2.508830089984026657e+01 1.317773051924427996e+01
1.308567867998731913e+02 2.654130795009799471e+01 1.339788432493307013e+01
1.318796778902362803e+02 2.733570270572032612e+01 1.351946324661340704e+01
1.338017275093463638e+02 2.883915443370094067e+01 1.373761202840288576e+01
1.347033106736598143e+02 2.954831296002264907e+01 1.383897209044465093e+01
1.365918752802713527e+02 3.102069933713228522e+01 1.403592050265032221e+01
1.383498052014810753e+02 3.239362384704244846e+01 1.421234698246732897e+01
1.392961536267194731e+02 3.313657834417787029e+01 1.431621934184283518e+01
1.410873074468166806e+02 3.452142521633418681e+01 1.451792448852918405e+01
1.419443431180943946e+02 3.517167773642830753e+01 1.461385183789330533e+01
1.437511120888249536e+02 3.650571063476813549e+01 1.481741704691692085e+01
1.455754995641681830e+02 3.779586752693764140e+01 1.502610869526407278e+01
1.464475366695674552e+02 3.839205880301601326e+01 1.513018952975983034e+01
1.482937660574845040e+02 3.960474933917746654e+01 1.534736537944455570e+01
1.491825220309257247e+02 4.016151743686918962e+01 1.544700114074471919e+01
1.510593916512245869e+02 4.127902243853950637e+01 1.565144674142695003e+01
1.528765216888479870e+02 4.229865617512341203e+01 1.585295181170222101e+01
1.537168665951893729e+02 4.274767358015738949e+01 1.594755422896076524e+01
1.555782084223196193e+02 4.368992708486395316e+01 1.614038482893861826e+01
1.564658415723992846e+02 4.411749853471793159e+01 1.622793964217632023e+01
1.583206568343658205e+02 4.497243106221461773e+01 1.641365368523360502e+01
1.601275287482076806e+02 4.574587747952861605e+01 1.659375397540115671e+01
1.609802853377877341e+02 4.609183403005732060e+01 1.667362280136052988e+01
1.627783197949626981e+02 4.678432815728881167e+01 1.683842084057234700e+01
1.636226676566129186e+02 4.709267038851250220e+01 1.691652500013250560e+01
1.652711946656884265e+02 4.764665015720918717e+01 1.706426928666823173e+01
1.661090739895000752e+02 4.792557132637648465e+01 1.713269764116995475e+01
1.678491967893192793e+02 4.847327100825270918e+01 1.727575893965963871e+01
1.695432329623980081e+02 4.896027773256660254e+01 1.740585420149837503e+01
1.703510253536701669e+02 4.917842909105779370e+01 1.746514025090551314e+01
1.720332949434443037e+02 4.959102144763908626e+01 1.759134308998059737e+01
1.728174269152289071e+02 4.975731734942841200e+01 1.765209911821239785e+01
1.744478633639674285e+02 5.005557055052899784e+01 1.777297728864315474e+01
1.761054091209511228e+02 5.030837285270103365e+01 1.788473338281600888e+01
1.768726288614911368e+02 5.039417202549265085e+01 1.793424131062147708e+01
1.783634302178900555e+02 5.045896935809864914e+01 1.803121381214137031e+01
1.791634906390123376e+02 5.048201736013415086e+01 1.808354563316571983e+01
1.807254801418110048e+02 5.055418342216130867e+01 1.818044874056841920e+01
1.821741546157217897e+02 5.045777519157169877e+01 1.827749980228174920e+01
1.829691842803065924e+02 5.045520833005508621e+01 1.832796682933670596e+01
1.847434395496883610e+02 5.047642272482919168e+01 1.843613463233929295e+01
1.855962017316456922e+02 5.047456268508289412e+01 1.848301878965396838e+01
1.874166228782596022e+02 5.045299141047888725e+01 1.857564455583160878e+01
1.892756843009038619e+02 5.039792907148935086e+01 1.866997648921634223e+01
1.901828453379820871e+02 5.036181843873726649e+01 1.870948559722154769e+01
1.921169730280963108e+02 5.025910439227165227e+01 1.879522631063287363e+01
1.930580084311000064e+02 5.019677286806362559e+01 1.883390426198716838e+01
1.950588891338674102e+02 5.003752034243098024e+01 1.892245556526646766e+01
1.971162396517119078e+02 4.982955090420774269e+01 1.902196030349785616e+01
1.981144086918552887e+02 4.970814963983901436e+01 1.906570600297309426e+01
2.002390863490424238e+02 4.938815376269404567e+01 1.914732193427305162e+01
2.012618588356406519e+02 4.920062852825441269e+01 1.918414089811703604e+01
2.034269188836705382e+02 4.872649289242988857e+01 1.925571935924865841e+01
2.045713844661547682e+02 4.843474359131609219e+01 1.928737688254862448e+01
2.066668869799014203e+02 4.782494157803090928e+01 1.933323431401852588e+01
2.088778625360419596e+02 4.707279600127300512e+01 1.937761527252047600e+01
2.100406696589808462e+02 4.663137665294008372e+01 1.940388870820652301e+01
2.121651224795970734e+02 4.574844684929007599e+01 1.944441847831375725e+01
2.133335512161943939e+02 4.522247468143139315e+01 1.946378692698565160e+01
2.154647537682639893e+02 4.418423149367104230e+01 1.949563527249418371e+01
2.177024711878340497e+02 4.298054118066929874e+01 1.952922740932600831e+01
2.188715987823483147e+02 4.230418885013277475e+01 1.955001031243814680e+01
2.209914165960106800e+02 4.099357502145893761e+01 1.959705316598882519e+01
2.221508532977276218e+02 4.022872457574851524e+01 1.962790313824123345e+01
2.242373695899974280e+02 3.876366627113819163e+01 1.970805823809532598e+01
2.264101817588118024e+02 3.712083035861493130e+01 1.981944428265381219e+01
2.275369866686797877e+02 3.621820489042118396e+01 1.988346932467531047e+01
2.295553336431392211e+02 3.450517525532185914e+01 1.999968792830707542e+01
2.306407588668947994e+02 3.352364153112958434e+01 2.007347547205519689e+01
2.326066055689452980e+02 3.166917124725035038e+01 2.021647909052540371e+01
2.346286708532740590e+02 2.963247968212213479e+01 2.036743529262524177e+01
2.356631670095891593e+02 2.852398153132751091e+01 2.045543945403548136e+01
2.374966570310568272e+02 2.643674214308449066e+01 2.063106703557171429e+01
2.384801477385720432e+02 2.525423230646820727e+01 2.073982725724594545e+01
2.403016449958451517e+02 2.291439172154283099e+01 2.095340286131829899e+01
2.411319054579422811e+02 2.176079060429277234e+01 2.105796292347131526e+01
2.427793966341773455e+02 1.925306796169427059e+01 2.128967848535937790e+01
2.442185037333567834e+02 1.676231087929565078e+01 2.152502782377148094e+01
2.449543759711677922e+02 1.535217179111371877e+01 2.166204860389141729e+01
2.462445776585864223e+02 1.259854114094002320e+01 2.194360386962255305e+01
2.468099946372734337e+02 1.125730017115146531e+01 2.208443374129990033e+01
2.478961844720268459e+02 8.387727351650902108e+00 2.238821028141494196e+01
2.488026669691947745e+02 5.604176814769287418e+00 2.269124727443451661e+01
2.492524838285592921e+02 4.051087957546227969e+00 2.286748468580623594e+01
2.500239824989474471e+02 1.054324174382119894e+00 2.321065392394141824e+01
2.503489588931148262e+02 -3.768500186470669089e-01 2.337310998440067422e+01
2.509329694425894104e+02 -3.380205862608953282e+00 2.370895286102809862e+01
2.513559077142626279e+02 -6.217432501302945447e+00 2.402052158183434472e+01
2.515331671654905108e+02 -7.761627029800092004e+00 2.419155246838172957e+01
2.517571600899429427e+02 -1.055005690066123591e+01 2.449862472838023919e+01
2.518235836800468519e+02 -1.206972790264707029e+01 2.466091258679460196e+01
2.518384703945067997e+02 -1.493183065360130968e+01 2.495499971122928073e+01
2.517213993577070426e+02 -1.760551046934039121e+01 2.521891221526829341e+01
2.516054796876371142e+02 -1.905202949536924351e+01 2.535962802076264211e+01
2.513088547057147082e+02 -2.163845258448765918e+01 2.561079187105859134e+01
2.511027161462723143e+02 -2.303363240399514567e+01 2.574556931146533145e+01
2.506323633995650368e+02 -2.564023045088609365e+01 2.601376885924685212e+01
2.503751905256894190e+02 -2.685206700127643842e+01 2.615164395110103257e+01
2.497683279905687641e+02 -2.934619358764489760e+01 2.644753306277220517e+01
2.491054055554234026e+02 -3.166061355300794133e+01 2.672451055387485752e+01
2.487069507565674087e+02 -3.290658205656487922e+01 2.687258542406806328e+01
2.478862636019690910e+02 -3.523560586832262231e+01 2.715035957393645916e+01
2.474712459373373861e+02 -3.632073538887092923e+01 2.728356007547137096e+01
2.465364872322622034e+02 -3.854124191595101934e+01 2.755500752059181124e+01
2.455887672798870938e+02 -4.058258144808549162e+01 2.778469653945041173e+01
2.450560659597589961e+02 -4.167547255186985211e+01 2.790515690930870463e+01
2.440381500211127275e+02 -4.370658985249625772e+01 2.813350078833256518e+01
2.435628668155223409e+02 -4.465200503512021157e+01 2.824110132771587800e+01
2.426792500889527275e+02 -4.661253694712057438e+01 2.848723125551152435e+01
2.419049916827633240e+02 -4.846341700059070945e+01 2.870571652971892007e+01
2.413712569105681212e+02 -4.944542546135324557e+01 2.881337455133383685e+01
2.403918280927875060e+02 -5.129877702424610675e+01 2.901405000065441442e+01
2.399251543861644507e+02 -5.216731538731428230e+01 2.911304228969753538e+01
2.389486104970298470e+02 -5.396825620826177072e+01 2.931914228977133519e+01
2.380330700636972097e+02 -5.566193979438650530e+01 2.952233590127438845e+01
2.375261854192590647e+02 -5.656651882350548277e+01 2.962627308878130705e+01
2.366158951729506725e+02 -5.818840718706535142e+01 2.980597564609432482e+01
2.361386590593479866e+02 -5.909178231367155831e+01 2.991230248963596239e+01
2.352680213686503237e+02 -6.084007105975801011e+01 3.011984743009668719e+01
2.344474782841721208e+02 -6.244805820639572858e+01 3.029174180521681592e+01
2.340088874589517332e+02 -6.332750492099694384e+01 3.038442730329840913e+01
2.332535967456671528e+02 -6.497042075459837918e+01 3.057228904633389277e+01
2.328575278143159437e+02 -6.589819268455521240e+01 3.068223414038292773e+01
2.321496953060474766e+02 -6.780090973051616743e+01 3.091617180306083057e+01
2.318083863887617326e+02 -6.866094831789899899e+01 3.101543545397611368e+01
2.311186623001308647e+02 -7.051392637435169775e+01 3.122023949062670312e+01
2.304433807803313243e+02 -7.228072436503614995e+01 3.141808204166760277e+01
2.301312266562594289e+02 -7.312503999900442864e+01 3.151476630948582169e+01
2.295045157850914563e+02 -7.489687785386762187e+01 3.172235249925659772e+01
2.292203693801685915e+02 -7.574364412845744710e+01 3.182221987179591238e+01
2.286060326132166551e+02 -7.785839632132979204e+01 3.205220653974901523e+01
2.280203388790366432e+02 -7.992724522163528889e+01 3.228843779543325354e+01
2.277472336164045998e+02 -8.080366770864546311e+01 3.239246682335165417e+01
2.271713371808080808e+02 -8.265838575877015160e+01 3.261160811869838483e+01
2.269015495654904555e+02 -8.355239096926617037e+01 3.271836400367844533e+01
2.263407639686677726e+02 -8.544454438235311500e+01 3.293959104409348981e+01
2.257768450634407600e+02 -8.734484545669349131e+01 3.315570898556907764e+01
2.255144533994672145e+02 -8.824635151907635588e+01 3.326321347430574349e+01
2.249997297174826372e+02 -9.016859892871218563e+01 3.348116135686039740e+01
2.247645303097392002e+02 -9.108434505525796965e+01 3.358444688337205264e+01
2.242923320744907585e+02 -9.301188575696680516e+01 3.380148154402182570e+01
2.238589153642056431e+02 -9.495204872667531504e+01 3.401938235525672383e+01
2.236750222690966439e+02 -9.586890392835984187e+01 3.412032618976813581e+01
2.233420769618576571e+02 -9.776210435010516164e+01 3.433521264665296258e+01
2.231912295903914298e+02 -9.868409016889054897e+01 3.443937212266060044e+01
2.229078823809528274e+02 -1.006237679503999232e+02 3.465373553189954237e+01
2.227836164688042970e+02 -1.015533004514771278e+02 3.475276339750419652e+01
2.225456128643200771e+02 -1.035126971787479704e+02 3.495617913972375845e+01
2.223185939216757276e+02 -1.055179335196832255e+02 3.515600284527053532e+01
2.222363179255405328e+02 -1.064436916439149172e+02 3.525461188872806417e+01
2.220871016785317238e+02 -1.083854455447370384e+02 3.545818315141877974e+01
2.220311432243311458e+02 -1.093006522143967345e+02 3.555213418363692313e+01
2.219376418084536624e+02 -1.112148355102182222e+02 3.573626227277229361e+01
2.218728371505728774e+02 -1.131398792509168345e+02 3.591499450714839270e+01
2.218545282115004795e+02 -1.140564686453288346e+02 3.599881260567896391e+01
2.218252596349372823e+02 -1.160054999677503247e+02 3.616669972216789120e+01
2.218375205346751500e+02 -1.169044924831356553e+02 3.624746971076672253e+01
2.218886657341081730e+02 -1.187939686741467398e+02 3.641918929999455656e+01
2.219704596451843486e+02 -1.206902362964312090e+02 3.658286960283017208e+01
2.220034205119784474e+02 -1.216337884079574678e+02 3.665597575647299777e+01
2.220839633967853786e+02 -1.236369727410594237e+02 3.680027006919715404e+01
2.221412910844967428e+02 -1.245641905101778946e+02 3.686295491516180789e+01
2.222706882737303999e+02 -1.265187807848527228e+02 3.698639110137942509e+01
2.224163074429684173e+02 -1.284526786862138295e+02 3.711303814052320149e+01
2.224935161169630931e+02 -1.293703138352868223e+02 3.718224966382970820e+01
2.226562505548934610e+02 -1.313173063218472976e+02 3.731988427980546419e+01
2.227392315689674547e+02 -1.322398342936856466e+02 3.737852119800689366e+01
2.229184027679136477e+02 -1.341808213454018528e+02 3.749312589477587210e+01
2.230137189773446948e+02 -1.350870700113000566e+02 3.754456691759635589e+01
2.232441974088829397e+02 -1.369080815544225800e+02 3.763821299242597718e+01
2.234367691102505091e+02 -1.388662329799384167e+02 3.773697673374343253e+01
2.235263361030478109e+02 -1.398101283775614831e+02 3.778116172863114741e+01
2.237168884513009459e+02 -1.417920604423891859e+02 3.787251937649229205e+01
2.238030483886535649e+02 -1.427533422469576863e+02 3.791322699285029785e+01
2.239938080899894999e+02 -1.447523766339733982e+02 3.799287921010783009e+01
2.241853540848653097e+02 -1.467945265825305796e+02 3.807476464640053848e+01
2.242774665436720340e+02 -1.477801039277358939e+02 3.811273658986803525e+01
2.245021851134276005e+02 -1.497782925476591629e+02 3.818256692680900244e+01
2.246231870323916837e+02 -1.507106183049943695e+02 3.821291887563791079e+01
2.249045772782833978e+02 -1.526539060071062011e+02 3.827637730814248584e+01
2.252242447878927294e+02 -1.545542060206398673e+02 3.833543534051554502e+01
2.253922249105848437e+02 -1.554439607536989172e+02 3.836486018238257145e+01
2.257540792555440703e+02 -1.573808967088852739e+02 3.841822097394302205e+01
2.259639481248480308e+02 -1.583959545390591472e+02 3.844539798048798218e+01
2.264109116942308617e+02 -1.601024175243187813e+02 3.849534325391424261e+01
2.269251495204441937e+02 -1.619056867608020127e+02 3.853848188245163442e+01
2.271792330489832352e+02 -1.628135902568411950e+02 3.855418670444960583e+01
2.277550603122415112e+02 -1.646916254223708620e+02 3.857686413842780837e+01
2.280406546767563611e+02 -1.656105980157271915e+02 3.858475239269904478e+01
2.286809475608671960e+02 -1.675669466916140209e+02 3.859820134760218480e+01
2.293893046128382878e+02 -1.695115454377103106e+02 3.860170393619148399e+01
2.297485678075216526e+02 -1.704283108058611731e+02 3.859926024028047209e+01
2.305475020165312117e+02 -1.723651755507447945e+02 3.859049120054173443e+01
2.309547770921259371e+02 -1.732582707805301254e+02 3.858364752793305286e+01
2.318243708707016140e+02 -1.753815046561552720e+02 3.855325377731254832e+01
2.322508597937950583e+02 -1.764505951515471054e+02 3.853354314233645539e+01
2.332271012049118326e+02 -1.783002570273010008e+02 3.851679445998070150e+01
2.342309082434416894e+02 -1.803427731182212597e+02 3.848143727108082146e+01
2.347252210151973770e+02 -1.813402808056806350e+02 3.846205196954062444e+01
2.358012211285855813e+02 -1.833276696031085180e+02 3.841334218073194506e+01
2.363772217334254151e+02 -1.843475419864906826e+02 3.838869784063460600e+01
2.374452745643487503e+02 -1.862069148787657014e+02 3.836672681398594875e+01
2.385849215825700753e+02 -1.881590639110532663e+02 3.834757572678874737e+01
2.391267563257347888e+02 -1.890895117781682302e+02 3.833341251044878106e+01
2.402757345527552673e+02 -1.910484945032264079e+02 3.830630158958156528e+01
2.408815760206375671e+02 -1.920805710826852248e+02 3.829516874494743206e+01
2.419847937304447498e+02 -1.940448436841173248e+02 3.828870155646031037e+01
2.431574728083028560e+02 -1.960574231983249547e+02 3.827285645390543323e+01
2.437225904331880599e+02 -1.970237183816705908e+02 3.826838339203288797e+01
2.449317683930078431e+02 -1.989848853590483770e+02 3.825478879108271713e+01
2.455804034541434362e+02 -2.000020337610600336e+02 3.824872327958958351e+01
2.467928979896406929e+02 -2.018115497524510999e+02 3.823434217007176983e+01
2.480992188425518066e+02 -2.036322191583286383e+02 3.822900102436187808e+01
2.487409058705507050e+02 -2.044999660445865004e+02 3.821769801235096509e+01
2.501106155388896184e+02 -2.062357773018226226e+02 3.820144830534896130e+01
2.508338549880052994e+02 -2.070615674497124417e+02 3.820455346024488108e+01
2.522035284531180821e+02 -2.086639305447745301e+02 3.817608120527751225e+01
2.529804179069242593e+02 -2.095733528444063154e+02 3.814995693586379844e+01
2.544007510150015321e+02 -2.111854581151364414e+02 3.811325863293811267e+01
2.558923841850970291e+02 -2.128130130271135272e+02 3.809302024735977454e+01
2.566782976075977558e+02 -2.136597373668467981e+02 3.808403917250862492e+01
2.581208589723759133e+02 -2.151932603462565794e+02 3.806791302080857520e+01
2.589210288332213850e+02 -2.160293337433056422e+02 3.805982977187272809e+01
2.603877881982535882e+02 -2.175314804569143803e+02 3.804259441646803452e+01
2.619530763896500503e+02 -2.190983525188794374e+02 3.800193224911522805e+01
2.627748636794507888e+02 -2.199045978915759463e+02 3.798770409437106821e+01
2.642647956561397109e+02 -2.213473823454438900e+02 3.798134782678326360e+01
2.650833641518528907e+02 -2.221311977627585463e+02 3.797235776859172063e+01
2.666272055391304434e+02 -2.235965445783430425e+02 3.794644239236322392e+01
2.680481503150287494e+02 -2.249834830158059447e+02 3.792945105232074354e+01
2.687939247438145003e+02 -2.257413949240416855e+02 3.792171420150374672e+01
2.700962357080101128e+02 -2.271107605156852287e+02 3.790791589417420937e+01
2.707861391277766643e+02 -2.278485195738333857e+02 3.789878240161826284e+01
2.720716778564316201e+02 -2.292329468757797315e+02 3.788504453565727204e+01
2.733190094588636612e+02 -2.306388588463834139e+02 3.788139325147942316e+01
2.739970816687604724e+02 -2.313609763075170349e+02 3.787967714175601941e+01
2.752435084469785807e+02 -2.326390046220130898e+02 3.787839795117595543e+01
2.759385362761425995e+02 -2.333221585451132682e+02 3.787935820286611488e+01
2.772306172491627763e+02 -2.345185358704481757e+02 3.788087372411058595e+01
2.786362890926341151e+02 -2.357010227282761434e+02 3.788299360601345711e+01
2.793925523709863796e+02 -2.362877359830278010e+02 3.788600173844673691e+01
2.808116210466209282e+02 -2.372938178811274383e+02 3.789579409744479221e+01
2.816160445034110467e+02 -2.378128394461646167e+02 3.790466549920832051e+01
2.831206977028480196e+02 -2.386874788756904877e+02 3.791872801320931785e+01
2.839723292276535176e+02 -2.391305837745249789e+02 3.792812369397783812e+01
2.856421161162508042e+02 -2.398960999933277378e+02 3.795219977898966590e+01
2.874485571746848223e+02 -2.408612227764609770e+02 3.793449140300069189e+01
2.884205489958955582e+02 -2.412829264383466068e+02 3.793068142772800400e+01
2.902503470672843946e+02 -2.419705145669824162e+02 3.795985992179286939e+01
2.911325868103938319e+02 -2.422933857161198716e+02 3.797974048926160151e+01
2.930261422484469449e+02 -2.429743497270439718e+02 3.800772982676167544e+01
2.949384678285043151e+02 -2.437034568389895810e+02 3.804419312247746632e+01
2.958754024832072673e+02 -2.441242033957328772e+02 3.807857513420903217e+01
2.978437372490044481e+02 -2.449070918411763671e+02 3.814680146268592864e+01
2.987786363028095593e+02 -2.452378369829744713e+02 3.817501525397128148e+01
3.007664317643943832e+02 -2.459402758703288043e+02 3.823120076878420548e+01
3.027507449702912936e+02 -2.465622599301185858e+02 3.828802409035928633e+01
3.037095872544844610e+02 -2.468636427327658396e+02 3.831617887353208118e+01
3.057872231529131568e+02 -2.476287647665819236e+02 3.838660835150889739e+01
3.068056334914996341e+02 -2.480432992915854982e+02 3.842523856229296086e+01
3.089342685608130523e+02 -2.488630471401666000e+02 3.850599776079097580e+01
3.110682897015812500e+02 -2.496421287978092494e+02 3.858521851140019976e+01
3.120912956717359066e+02 -2.499971035631123755e+02 3.862431037028227365e+01
3.142440103740317454e+02 -2.507095653576894563e+02 3.870716096133662631e+01
3.152715415422990191e+02 -2.510345740212999317e+02 3.874602931250659310e+01
3.174293968474767667e+02 -2.516884088328412759e+02 3.883327934480378474e+01
3.184548434097627592e+02 -2.519825714765065641e+02 3.887725455061307400e+01
3.206034945448326425e+02 -2.525705217348251495e+02 3.897056963749022884e+01
3.227396689855641512e+02 -2.531362490480161398e+02 3.908356165289876571e+01
3.237613800155771742e+02 -2.533906668265844075e+02 3.913407209031574041e+01
3.258871034469253232e+02 -2.539230478315427888e+02 3.927500977928505677e+01
3.269155063046434861e+02 -2.541581780403065238e+02 3.933283901429857110e+01
3.290866646666787574e+02 -2.546271525712575112e+02 3.944891066531118895e+01
3.313446549103205143e+02 -2.550257701920932618e+02 3.947279200857303749e+01
3.323969652639521541e+02 -2.552308928918970423e+02 3.951270712405006691e+01
3.346014613230619261e+02 -2.556691584068157113e+02 3.960751287412509214e+01
3.356512644774338696e+02 -2.558809271372258536e+02 3.965551819356123531e+01
3.378650299079004071e+02 -2.563236203074255855e+02 3.975375684492566108e+01
3.400896255375012629e+02 -2.567613422184757042e+02 3.985145057441376082e+01
3.411516289202895109e+02 -2.569681500706974475e+02 3.989592427284772214e+01
3.433795058531501923e+02 -2.573871336859959342e+02 3.997067289020806413e+01
3.444388807311050869e+02 -2.575817884301987988e+02 4.000021690432805599e+01
3.466568391062784826e+02 -2.579920309243267980e+02 4.005807389440161614e+01
3.488779777155501165e+02 -2.584194110406673417e+02 4.011091542264733789e+01
3.499372901073443813e+02 -2.586285445459212156e+02 4.013218347351393334e+01
3.521355242478301761e+02 -2.590568384342983563e+02 4.016643112225769130e+01
3.531787052039841228e+02 -2.592634885023595075e+02 4.018021600385449688e+01
3.554481828500258302e+02 -2.597550829529068892e+02 4.021237453543159290e+01
3.566606744819706023e+02 -2.600308436566514843e+02 4.022539380916012419e+01
3.587586329942080283e+02 -2.604788273993370922e+02 4.024748579712965579e+01
3.610208753598589055e+02 -2.609823882254084992e+02 4.026504923311422601e+01
3.620400785511365029e+02 -2.611994511540357280e+02 4.027580606815298836e+01
3.642406044432313479e+02 -2.616867963253047833e+02 4.030058594163148200e+01
3.653397735535407378e+02 -2.619186922480199655e+02 4.031171005697942178e+01
3.673573387493614177e+02 -2.623497955406216420e+02 4.032632207951409953e+01
3.694765608249964544e+02 -2.628010779202348317e+02 4.032714333968895914e+01
3.704699250417932035e+02 -2.630100270413434487e+02 4.032915612931503802e+01
3.725204491134149976e+02 -2.634380953298603458e+02 4.033255868709946412e+01
3.734924605464908041e+02 -2.636406430879718528e+02 4.033144614694759866e+01
3.755088426834577717e+02 -2.640573481081614773e+02 4.032738623403491829e+01
3.774799509952375161e+02 -2.644563138231858943e+02 4.031601974363189811e+01
3.784204064885730077e+02 -2.646467497224127214e+02 4.030699529148577653e+01
3.803817069327758418e+02 -2.650436153820251093e+02 4.028067876891073240e+01
3.814182758661780213e+02 -2.652521851694858697e+02 4.026071014291785843e+01
3.832560638090970428e+02 -2.656201396738904350e+02 4.022315710237231201e+01
3.851523402070889688e+02 -2.659949418315314915e+02 4.018143333618263568e+01
3.860471755459527117e+02 -2.661705693608762431e+02 4.016123583384570850e+01
3.879147846204589882e+02 -2.665288892919950285e+02 4.011495764288356725e+01
3.887968456835553752e+02 -2.666962165786580954e+02 4.009405488555761110e+01
3.906252406706307170e+02 -2.670402182079769773e+02 4.004582302295044371e+01
3.924122338537193855e+02 -2.673711673799420510e+02 4.000825678688040909e+01
3.932498551931441853e+02 -2.675318719519504498e+02 3.998705710950464720e+01
3.949775142513906871e+02 -2.678630640868854584e+02 3.994263341167653891e+01
3.957791591200492576e+02 -2.680179657260112549e+02 3.992323632832913916e+01
3.974206453570044459e+02 -2.683359626263842301e+02 3.988488821266827244e+01
3.982684860380986152e+02 -2.685010152206321550e+02 3.986574607490227606e+01
3.998069554129365883e+02 -2.688042279093991738e+02 3.983386181769131440e+01
4.013613871506556734e+02 -2.691187555725408629e+02 3.980507139955436458e+01
4.021104497602065067e+02 -2.692745702282286402e+02 3.979127633380463180e+01
4.036422265407865098e+02 -2.696044820866154055e+02 3.976687782506370183e+01
4.043762746044815231e+02 -2.697737415535058858e+02 3.975423505384279110e+01
4.058260545167529472e+02 -2.701432049429848234e+02 3.970309295311996323e+01
4.073611681215431872e+02 -2.705907275559395657e+02 3.964303683431406000e+01
4.081531191507243079e+02 -2.708517803222496241e+02 3.960836677217794488e+01
4.095777714581618625e+02 -2.713826385516289861e+02 3.954180463229926090e+01
4.103475118166796278e+02 -2.717057163558343973e+02 3.950487874101222019e+01
4.117435611947539655e+02 -2.723732505486506170e+02 3.944322196462026398e+01
4.128555691833782362e+02 -2.730413275847176351e+02 3.940721208223608585e+01
4.134995419788414210e+02 -2.734524897528481802e+02 3.937852008556345140e+01
4.147327504376146408e+02 -2.742749957077721206e+02 3.930975860748959860e+01
4.154157103855220612e+02 -2.747616671321940771e+02 3.926765506799952732e+01
4.166701338388369322e+02 -2.757449658522758682e+02 3.918845964967329110e+01
4.178711442133738956e+02 -2.767609894352381730e+02 3.910807982621696510e+01
4.185194314473764621e+02 -2.773441678464958500e+02 3.906394338452436443e+01
4.197433396102806000e+02 -2.785050421681126522e+02 3.897784563260638890e+01
4.203113712644330349e+02 -2.790774778718518405e+02 3.893680644330082430e+01
4.214805211229335100e+02 -2.803218113100130608e+02 3.884863026181442081e+01
4.220248710232472149e+02 -2.809348695561193381e+02 3.880519801873610675e+01
4.231660952842051984e+02 -2.822689582371205574e+02 3.870235965971289716e+01
4.241966341313262774e+02 -2.835805917177069659e+02 3.860646612670082334e+01
4.247447971594806972e+02 -2.843192371826397675e+02 3.855668559363748216e+01
4.257591194405070496e+02 -2.857618044297789197e+02 3.846731889779323410e+01
4.262229510132797827e+02 -2.864694302071306993e+02 3.842304771398134733e+01
4.271444352078291331e+02 -2.879831832802852318e+02 3.832303897149982674e+01
4.279550330550745798e+02 -2.894692895039832479e+02 3.822222188806534859e+01
4.283668899258282181e+02 -2.903036264778263558e+02 3.816573604427500754e+01
4.290769795370758857e+02 -2.919179181032548058e+02 3.805701974165623369e+01
4.293812198127218380e+02 -2.926944963800647770e+02 3.800473007891062593e+01
4.299536128911140054e+02 -2.943395520262366745e+02 3.788996399041052143e+01
4.304507852209388261e+02 -2.959382265756468655e+02 3.777131404769356493e+01
4.306964732081385137e+02 -2.968292198888570397e+02 3.770318405361436476e+01
4.310970722694826236e+02 -2.985424166846505614e+02 3.757320444922186198e+01
4.312692968413525136e+02 -2.993698601915680229e+02 3.751095015256295540e+01
4.315919600246913888e+02 -3.011318727126487715e+02 3.736979453118274819e+01
4.318191351747166777e+02 -3.028285505647302784e+02 3.722495907259619230e+01
4.319126115892689768e+02 -3.037714893157191796e+02 3.714325388806402373e+01
4.320227985676669960e+02 -3.055900629374695541e+02 3.698644652092313834e+01
4.320454234385886139e+02 -3.064671177048211916e+02 3.691051584850227130e+01
4.320225071020344103e+02 -3.083191846455223981e+02 3.674732806699546472e+01
4.319777329539868447e+02 -3.092089391041745898e+02 3.666726304108136958e+01
4.318130061703662932e+02 -3.110922274405137387e+02 3.649579914616444398e+01
4.315492522703884219e+02 -3.129891327433994661e+02 3.632438473008356539e+01
4.313860022698282251e+02 -3.138971866257994066e+02 3.624219369575915550e+01
4.309620059620361303e+02 -3.158024790711709784e+02 3.606684938486409919e+01
4.307192473349668944e+02 -3.167082267920583831e+02 3.598212863349287716e+01
4.301265387891962746e+02 -3.186077889046849805e+02 3.580038914285096041e+01
4.294278418797579775e+02 -3.204941286133595213e+02 3.561393528680433462e+01
4.290582905933261486e+02 -3.213875235602496332e+02 3.552489763067823958e+01
4.282038509059392482e+02 -3.232520829198208503e+02 3.533334591881192921e+01
4.277591774636809987e+02 -3.241335618947008470e+02 3.523815459861408783e+01
4.267575701134017550e+02 -3.259603020370067838e+02 3.503298071203766995e+01
4.257076668107060300e+02 -3.276712690519465809e+02 3.483741122295383263e+01
4.250856782812382448e+02 -3.285981445079893888e+02 3.473076744060506371e+01
4.238237726855721803e+02 -3.303273176278389656e+02 3.452586018897514464e+01
4.231896781814602946e+02 -3.311354145181761623e+02 3.442685102551681098e+01
4.217953784168548736e+02 -3.328063686964641761e+02 3.422114850269687736e+01
4.203920204549473851e+02 -3.343571880707519881e+02 3.402711627566763752e+01
4.195882680452994578e+02 -3.351923226856903852e+02 3.392405967168862446e+01
4.179898566550593273e+02 -3.367452439760913876e+02 3.373345416946087028e+01
4.172005732280699704e+02 -3.374640824201551368e+02 3.364247495592825032e+01
4.154854917097066505e+02 -3.389301738685365990e+02 3.344625817104225973e+01
4.138005558549535863e+02 -3.402918334916262211e+02 3.325316341828676059e+01
4.129127787690030118e+02 -3.411423581005383312e+02 3.313474916064944864e+01
4.111606968540802427e+02 -3.424956544033684622e+02 3.294989231665002194e+01
4.101823131039482746e+02 -3.432189628216475512e+02 3.284227826529843242e+01
4.083065977839189600e+02 -3.446016153102667090e+02 3.261602794365772695e+01
4.074069162177117960e+02 -3.452649073673200633e+02 3.250028446449245223e+01
4.055005510713782542e+02 -3.466667569416720767e+02 3.224723195383789687e+01
4.035666365932322037e+02 -3.480697797099987838e+02 3.200333609460389539e+01
4.026232867435774665e+02 -3.487307833551280964e+02 3.188760200038365156e+01
4.006709958274616952e+02 -3.501709276956312351e+02 3.164734822029505423e+01
3.997342829406621263e+02 -3.508543544286883389e+02 3.152571434270829798e+01
3.977374781157083703e+02 -3.522927955917810436e+02 3.125839142520647940e+01
3.958131505993548558e+02 -3.536718174995253889e+02 3.100018737734062313e+01
3.947625230988095382e+02 -3.544522018685932494e+02 3.086466201064015280e+01
3.927111548936155145e+02 -3.559255867139247016e+02 3.060526816367870140e+01
3.917247793221582128e+02 -3.566291122993684439e+02 3.047738889649576066e+01
3.896413760156839317e+02 -3.581203810514508632e+02 3.020807030275929606e+01
3.876363078620389615e+02 -3.595699881580022179e+02 2.996590629706553344e+01
3.865239811558305973e+02 -3.603803458532789818e+02 2.983657063907774187e+01
3.843773894795848491e+02 -3.619254527158292944e+02 2.957148201406464594e+01
3.833458692880560648e+02 -3.626659725933395180e+02 2.944394663737058693e+01
3.811626242993892788e+02 -3.642483825607983476e+02 2.917353660314283914e+01
3.790667983635034943e+02 -3.657582903233793559e+02 2.891081071828129367e+01
3.779039201171673312e+02 -3.666025466009406273e+02 2.876875920666320496e+01
3.757675727246105453e+02 -3.681378804604256629e+02 2.850580358569118644e+01
3.745797388969286885e+02 -3.689796940418858071e+02 2.835569698542887451e+01
3.723034294260751835e+02 -3.705974667640708731e+02 2.807028890932681620e+01
3.712131475927631072e+02 -3.713767928449650526e+02 2.793841977764352436e+01
3.689154245755656234e+02 -3.730105018203700524e+02 2.765507695410575906e+01
3.667137668261889303e+02 -3.745407772489855347e+02 2.738758404804062963e+01
3.655015445146813136e+02 -3.753838172131157194e+02 2.724422108896980177e+01
3.631905932534891122e+02 -3.770096893761291312e+02 2.696096839241625176e+01
3.620914123701103335e+02 -3.777859581349966902e+02 2.682139903596136676e+01
3.597800545690262197e+02 -3.794323385837417391e+02 2.652787764208378718e+01
3.575855070726705094e+02 -3.809815791582929023e+02 2.626220536581780607e+01
3.563814013410550388e+02 -3.818268448474466936e+02 2.612025840545641131e+01
3.540814907740327158e+02 -3.834644106842765154e+02 2.583218679724831546e+01
3.529966654947166944e+02 -3.842424759486692665e+02 2.569045102945579728e+01
3.507187481094423447e+02 -3.858837681266505797e+02 2.539631610678939566e+01
3.485618441776092595e+02 -3.874506459507876457e+02 2.512774360427610532e+01
3.473808682361736828e+02 -3.883157295235195079e+02 2.498173306609348288e+01
3.451396230082216903e+02 -3.899523438573477847e+02 2.469990976421107476e+01
3.440757530978859791e+02 -3.907311073823566403e+02 2.456507748293348570e+01
3.418237937915434372e+02 -3.923851643176838024e+02 2.428640197618408791e+01
3.396536804705660302e+02 -3.939742834332272423e+02 2.402790216020283154e+01
3.384856947875710489e+02 -3.948139940585919021e+02 2.388986365732927908e+01
3.362686069748268096e+02 -3.963919742835379338e+02 2.361964822389286667e+01
3.352136939087512246e+02 -3.971347847635256585e+02 2.348971257645831301e+01
3.330009453394935690e+02 -3.986728719764356583e+02 2.322468881479339586e+01
3.319504956980212000e+02 -3.993983219682214099e+02 2.310138532288371849e+01
3.297552770044753743e+02 -4.009000665436003032e+02 2.284257301198945811e+01
3.275859309403394377e+02 -4.023674482013340139e+02 2.258537231177176707e+01
3.265700926635610131e+02 -4.030475077795102834e+02 2.246545963992288364e+01
3.244779603947690703e+02 -4.044341932035673608e+02 2.221833825351424707e+01
3.235038966725150544e+02 -4.050766625122639084e+02 2.210059909424632707e+01
3.215070532460799768e+02 -4.063891679815964721e+02 2.185956468541480291e+01
3.195782309285340830e+02 -4.076499446573176328e+02 2.163159115886379524e+01
3.186860036627028876e+02 -4.082339630358713976e+02 2.152576743360901190e+01
3.168692984921125344e+02 -4.094365136989493408e+02 2.130810956348164709e+01
3.160262373045015352e+02 -4.100192584718597573e+02 2.120041047819924529e+01
3.143414183561474715e+02 -4.112125882096564737e+02 2.098705386753654523e+01
3.127973796388997130e+02 -4.123590996864925273e+02 2.079539566811919826e+01
3.119698748022562995e+02 -4.130132776879023027e+02 2.069054431304207142e+01
3.104594205585382838e+02 -4.142730768903084595e+02 2.050439006488288385e+01
3.097631276734753101e+02 -4.148892224111836526e+02 2.041922891095040526e+01
3.083308226667239182e+02 -4.162352269464544747e+02 2.023779720444754204e+01
3.067140750884948375e+02 -4.178726566065292332e+02 1.998184295359717666e+01
3.059323733777050620e+02 -4.187166997154249657e+02 1.985580803044149789e+01
3.044522444833424970e+02 -4.204161455585104932e+02 1.959919723027281435e+01
3.037893982605476708e+02 -4.212263446779724063e+02 1.948118580942189126e+01
3.025561740140797156e+02 -4.228429199379670536e+02 1.926485620025775347e+01
3.014666687735452228e+02 -4.244109641604516696e+02 1.906647846548666081e+01
3.008977180780884737e+02 -4.252997373805340544e+02 1.896072043706911003e+01
2.998816319090149136e+02 -4.270542019712818274e+02 1.876860432459700334e+01
2.994334994710601450e+02 -4.279143599180242745e+02 1.867763073227602533e+01
2.986101187813543447e+02 -4.297302937531705425e+02 1.849745018749109349e+01
2.982179125019922594e+02 -4.306641881569266843e+02 1.839585836327486845e+01
2.974066465879450902e+02 -4.327529979493495489e+02 1.815526066891462520e+01
2.968415897237129570e+02 -4.346814450414432827e+02 1.796362790122515207e+01
2.965743522531643066e+02 -4.357636309587610981e+02 1.786065702162342106e+01
2.961502668814092658e+02 -4.378678989030764228e+02 1.766671597956579731e+01
2.959893287168252982e+02 -4.388853376318669461e+02 1.757257688351460345e+01
2.957436933396058407e+02 -4.410444200516873821e+02 1.736838208563398211e+01
2.956223020343344956e+02 -4.431382686083412636e+02 1.717712549955349743e+01
2.955950337806953030e+02 -4.443117124145886692e+02 1.706672416551386817e+01
2.956454640235972420e+02 -4.465485407247470562e+02 1.685225507623095709e+01
2.957107403159655519e+02 -4.476182587012210661e+02 1.674426994285954962e+01
2.959305779399448397e+02 -4.498789564705347743e+02 1.651208706627925693e+01
2.960410992532793557e+02 -4.522854956923706027e+02 1.619117816127440079e+01
2.962299746722204645e+02 -4.534989064882825005e+02 1.605917357751089014e+01
2.966364781403605662e+02 -4.558398058883092858e+02 1.579317392967058531e+01
2.968664072076911111e+02 -4.569409819072910182e+02 1.567554901151742364e+01
2.973937732669498359e+02 -4.592485904159051415e+02 1.543816210261195820e+01
2.979728960392498607e+02 -4.615445859033901002e+02 1.520376951733951110e+01
2.982644122850296071e+02 -4.626236314098451317e+02 1.507515351029311823e+01
2.988867682559481977e+02 -4.648664602005767961e+02 1.480659592476710706e+01
2.991862563662094203e+02 -4.659431580288150485e+02 1.468577651262163641e+01
2.998247648298610102e+02 -4.682033811239372199e+02 1.443799851218736308e+01
3.001393678251277493e+02 -4.692617055483745503e+02 1.432162438283309669e+01
3.007894651491350260e+02 -4.714886752227222360e+02 1.409558000982879733e+01
3.014314197068366639e+02 -4.736833813066406265e+02 1.387466340254081665e+01
3.017283414910343140e+02 -4.747191887136419268e+02 1.376926983460630893e+01
3.023292311109222510e+02 -4.768604982088246516e+02 1.354786340646688636e+01
3.026008046246283811e+02 -4.778612380905198052e+02 1.344396102462168763e+01
3.031356830963883340e+02 -4.799218275489483858e+02 1.323376166775390494e+01
3.036084612527300806e+02 -4.819256791737080334e+02 1.304595677659553310e+01
3.038089363040724606e+02 -4.828595278180879973e+02 1.296294313478163751e+01
3.041783587402142643e+02 -4.847589855419661831e+02 1.279974966689811389e+01
3.043381600923767678e+02 -4.856101400625978499e+02 1.272605522109455123e+01
3.046134548348823046e+02 -4.873579865726065350e+02 1.258202788862422139e+01
3.048139825379473677e+02 -4.890829878462281499e+02 1.247675395426592004e+01
3.048848205076154727e+02 -4.898812288509997757e+02 1.243762285735127193e+01
3.049793734656142874e+02 -4.915272429041544910e+02 1.237398659036024284e+01
3.049933665737068509e+02 -4.923679484408507960e+02 1.234051620933799853e+01
3.049438665181561419e+02 -4.938620614772272575e+02 1.228168648184795231e+01
3.047978059884424056e+02 -4.953353004990987074e+02 1.221401726486084804e+01
3.046688958084939145e+02 -4.961256980817452131e+02 1.218413847892366420e+01
3.043319652034329010e+02 -4.976286651845866231e+02 1.214615532142540388e+01
3.041250597138410399e+02 -4.983327584816078684e+02 1.213244094442204535e+01
3.036033753740641714e+02 -4.997834926905011343e+02 1.209933502641927383e+01
3.033139211723602671e+02 -5.004548777970478000e+02 1.207904905679929008e+01
3.026143550491871679e+02 -5.018135023398558019e+02 1.203127426893019702e+01
3.018219617037813123e+02 -5.029803968575013187e+02 1.199038085601407566e+01
3.014265779920992259e+02 -5.033401099732563466e+02 1.197930183974499307e+01
3.004797562371066988e+02 -5.045195838587150661e+02 1.193931613303836592e+01
3.000036863894558792e+02 -5.050643380029356990e+02 1.191768108429032580e+01
2.989619690828527041e+02 -5.061597940333570023e+02 1.186910832672063165e+01
2.978715230720574141e+02 -5.072106527197568084e+02 1.181979377853616242e+01
2.973356943105783330e+02 -5.076886091455326664e+02 1.179538548474527282e+01
2.961726885372715401e+02 -5.087187603507608742e+02 1.173933738124682336e+01
2.956051403358215452e+02 -5.091956847298590105e+02 1.171218506813971594e+01
2.943735105448261606e+02 -5.101515784931052053e+02 1.165550818267695909e+01
2.930890868367217195e+02 -5.110352783983901759e+02 1.160440418352169267e+01
2.924530978625685975e+02 -5.114267161028017767e+02 1.157987605210985649e+01
2.910772654823302332e+02 -5.121615862275950803e+02 1.152522223376442767e+01
2.904043260586190058e+02 -5.124715719784392149e+02 1.149636363100638015e+01
2.889619073035764245e+02 -5.130326625423308542e+02 1.143684841765034577e+01
2.875066796083385725e+02 -5.134578836614687134e+02 1.137875549734079428e+01
2.868153295901639694e+02 -5.136134587756398560e+02 1.135144265264478314e+01
2.853768786734590890e+02 -5.138472999751345469e+02 1.128943478049105309e+01
2.846277331379753264e+02 -5.139244711774497318e+02 1.125670365316986121e+01
2.832738523712727101e+02 -5.139823781231291377e+02 1.120838332840099660e+01
2.818320443370187718e+02 -5.139731459333070234e+02 1.115382405917364572e+01
2.811502581854765026e+02 -5.139348446608585164e+02 1.112783629720748912e+01
2.797267941256310451e+02 -5.137863138470686408e+02 1.107196745241515323e+01
2.789769600826370493e+02 -5.136809332179213925e+02 1.103800187714573333e+01
2.776238869823366144e+02 -5.134292470633909033e+02 1.097620532790327097e+01
2.768884629944723770e+02 -5.132526155158279835e+02 1.094486356311583819e+01
2.757085950233384324e+02 -5.127401733996478015e+02 1.092408918919761263e+01
2.743373334945935653e+02 -5.122331849244339992e+02 1.085135882257531215e+01
2.736291235336836394e+02 -5.119269248314121228e+02 1.081219341690756153e+01
2.723515182100638299e+02 -5.112963716007954531e+02 1.074551450369872185e+01
2.716597591185556553e+02 -5.109084831700133122e+02 1.070873927954438898e+01
2.704147900208161559e+02 -5.101345390957371251e+02 1.064338214625707302e+01
2.691242878594173362e+02 -5.092330300631574005e+02 1.057825950632417644e+01
2.684552614991587234e+02 -5.087303594074009538e+02 1.054798636967456460e+01
2.672458325673403579e+02 -5.077663732356653554e+02 1.050565110513650602e+01
2.665824143773318156e+02 -5.072110684221845531e+02 1.048561247900765458e+01
2.653718960114933338e+02 -5.061599298675706677e+02 1.043288551302261702e+01
2.640371710687437030e+02 -5.049708070234382262e+02 1.037100152556937971e+01
2.633504046943873504e+02 -5.043363080656029069e+02 1.033498965797642377e+01
2.621178946278894841e+02 -5.031717797397371328e+02 1.028130643876808037e+01
2.614316159680049054e+02 -5.025177187119939504e+02 1.025238217182680778e+01
2.601655427359463602e+02 -5.013046468448038695e+02 1.018714151891914277e+01
2.588283709459594775e+02 -4.999987396475301011e+02 1.010962292129287476e+01
2.581107197792086367e+02 -4.993058441491554049e+02 1.007771382294227891e+01
2.567791891923704384e+02 -4.980241915229697156e+02 1.002454286789653004e+01
2.560515405817000101e+02 -4.973051121931144394e+02 9.988174208680998589e+00
2.546964829153305914e+02 -4.959781288273723590e+02 9.919893816808324161e+00
2.539554550640390858e+02 -4.952362924903897579e+02 9.879783627912823718e+00
2.525167443311837872e+02 -4.938059726162074980e+02 9.799736870720193949e+00
2.511274011053187394e+02 -4.924308830175896219e+02 9.726620102350558739e+00
2.503579260465492098e+02 -4.916691540738062258e+02 9.678569798433626303e+00
2.489680328331980093e+02 -4.902769832097676499e+02 9.598841828130829867e+00
2.482099786141490085e+02 -4.895059258104667492e+02 9.555473795396350667e+00
2.467614594852506116e+02 -4.880282193379258047e+02 9.460200274918774355e+00
2.453750044905574441e+02 -4.866234279831575122e+02 9.375771945587441536e+00
2.446042316367639557e+02 -4.858546336388985196e+02 9.333393252479218916e+00
2.431970754042056910e+02 -4.844628051288283359e+02 9.264701860982977877e+00
2.424203169626440797e+02 -4.837039501056552808e+02 9.232899617314501484e+00
2.409295290765055597e+02 -4.822679627287398034e+02 9.189058281813004214e+00
2.394698447146388389e+02 -4.809157192549257047e+02 9.146625269749343090e+00
2.387264430624455258e+02 -4.802045477448238557e+02 9.091874632594738159e+00
2.374195200036878077e+02 -4.789613778839998872e+02 8.972031393684197553e+00
2.366054083374359891e+02 -4.782619648902043537e+02 8.934977873334133847e+00
2.351061860273829041e+02 -4.770361837556835667e+02 8.870409586251181366e+00
2.334956347210964225e+02 -4.758001454584297676e+02 8.814295430911643692e+00
2.326557152772477082e+02 -4.751795812837836479e+02 8.782627410843725002e+00
2.311163871374923815e+02 -4.740894256693662214e+02 8.721273856890151777e+00
2.302627477766187098e+02 -4.735136874202015633e+02 8.686563713931851893e+00
2.285263834233058731e+02 -4.724076079360046378e+02 8.612444918686318118e+00
2.268872677404767444e+02 -4.714195706738793774e+02 8.533187037185459900e+00
2.259880737262759851e+02 -4.709007529709011237e+02 8.489896177621172768e+00
2.243197606771786923e+02 -4.699771299806740785e+02 8.411919565117621289e+00
2.233914692725388136e+02 -4.694886354351351088e+02 8.363655740525977933e+00
2.216084349858379028e+02 -4.685938082272244856e+02 8.268187142429301417e+00
2.207454936869995379e+02 -4.681772912718674888e+02 8.223344465666876602e+00
2.189168203579102112e+02 -4.673360781769568462e+02 8.133876317862995364e+00
2.171511161306058568e+02 -4.665765881956234011e+02 8.052068297288094811e+00
2.161643810991092209e+02 -4.661705219641988265e+02 8.005212335085627018e+00
2.142756442122872897e+02 -4.654284370741965517e+02 7.923980786354520411e+00
2.133773167764106233e+02 -4.650912026012908314e+02 7.887528322034297545e+00
2.114602748165883384e+02 -4.643910735714553653e+02 7.799688240259890826e+00
2.096031972014896496e+02 -4.637384929857002476e+02 7.694583762583775410e+00
2.086089920924184185e+02 -4.634123785826336075e+02 7.647181226836424095e+00
2.066996265981726424e+02 -4.628110169653950834e+02 7.550979235209042351e+00
2.057845144259327128e+02 -4.625316497088759320e+02 7.501245737226143184e+00
2.038652800179743565e+02 -4.619676988368219668e+02 7.391429944670867336e+00
2.019761847840387361e+02 -4.614499173860085079e+02 7.287020582152726078e+00
2.010849278222749206e+02 -4.612158670445297730e+02 7.241014407315199186e+00
1.992463164571841503e+02 -4.607542750562590754e+02 7.154312257243811146e+00
1.983835155498212828e+02 -4.605470110441856377e+02 7.117338538722186136e+00
1.966140618457820608e+02 -4.601412039672327410e+02 7.049008893605427595e+00
1.949965437280539220e+02 -4.597958788461777999e+02 6.996203368462725614e+00
1.941392757004330463e+02 -4.596252412011650108e+02 6.975712668282392670e+00
1.925724969462674778e+02 -4.593322466291299975e+02 6.962289207841071637e+00
1.918610477230681397e+02 -4.592055903600839315e+02 6.964887087245816844e+00
1.904306170979576791e+02 -4.589565558605272599e+02 6.984917871454227267e+00
1.897598933733530941e+02 -4.588398878230361788e+02 6.995020998154729774e+00
1.884036127096661630e+02 -4.586045201028966858e+02 7.050425175491108476e+00
1.870544918550954208e+02 -4.583602687015290940e+02 7.082328348241571980e+00
1.864223669332073712e+02 -4.582406442599084357e+02 7.097796955044470835e+00
1.853594306441512458e+02 -4.580878318403997582e+02 7.088175955982947585e+00
1.847648400357304865e+02 -4.579421153762590393e+02 7.097503777380686607e+00
1.835119248698299259e+02 -4.575687957683991840e+02 7.108990295780222013e+00
1.823066749225282024e+02 -4.571132504003177814e+02 7.107335679682374341e+00
1.816965679014990087e+02 -4.568362061943004733e+02 7.102164330541388182e+00
1.806276862354623916e+02 -4.562668418230977636e+02 7.087796192731788736e+00
1.800612652239661600e+02 -4.559199487097613428e+02 7.075682137625991075e+00
1.790218936224725894e+02 -4.551717815363533077e+02 7.047392442777404398e+00
1.780856098924882644e+02 -4.543599698295896019e+02 7.012879272528390828e+00
1.775954658117453278e+02 -4.538770069625108476e+02 6.988937730508564705e+00
1.767226422914769728e+02 -4.528724532774076010e+02 6.941370337430376125e+00
1.763365171026220821e+02 -4.523573987076313756e+02 6.919273032986772876e+00
1.755850606258235302e+02 -4.512094762617014112e+02 6.871358247322500112e+00
1.749381486774481402e+02 -4.500391908544955299e+02 6.825095137996715522e+00
1.743204354636808375e+02 -4.492547680781781878e+02 6.775526517753719169e+00
1.736655470068716625e+02 -4.478912976816031914e+02 6.728480051796001504e+00
1.734052069704498820e+02 -4.472266432138106325e+02 6.711275438040281927e+00
1.728641109407451211e+02 -4.457565977479379740e+02 6.678448737853295292e+00
1.726195253273429557e+02 -4.450356358482598580e+02 6.666354380921778677e+00
1.720572031080521640e+02 -4.433905148408007335e+02 6.663282641586095068e+00
1.716486918985933130e+02 -4.418710546094129086e+02 6.627719885967445990e+00
1.714022396339656780e+02 -4.409922640337518942e+02 6.610133322819558011e+00
1.708913588350280293e+02 -4.392598534789199221e+02 6.580677548657756226e+00
1.706264003229038053e+02 -4.384068384360823529e+02 6.575010066317796387e+00
1.700683542560652484e+02 -4.365917664622729717e+02 6.562546098333561062e+00
1.695414864618344950e+02 -4.348445877165868865e+02 6.524340753712693619e+00
1.692483897968131430e+02 -4.338692258377595294e+02 6.500988206112792156e+00
1.686590781428457433e+02 -4.319646172324569307e+02 6.469346252450847601e+00
1.683832991425059333e+02 -4.310548207161334062e+02 6.441803724597012781e+00
1.677679052501223111e+02 -4.290946282234966134e+02 6.420155775550904664e+00
1.671668085447006717e+02 -4.272059715398287949e+02 6.406777713038470878e+00
1.668242690342095500e+02 -4.261535643809346539e+02 6.404144079489087815e+00
1.661634996073875641e+02 -4.241387774986966974e+02 6.375439740766250196e+00
1.658463237353973341e+02 -4.231816379810310309e+02 6.356570725850301251e+00
1.651689050156686278e+02 -4.211782754631577177e+02 6.301454868038004697e+00
1.644881450841330661e+02 -4.192604568157255471e+02 6.253888294418235461e+00
1.641038493563774239e+02 -4.182087672100939244e+02 6.232419373798329332e+00
1.633775407833485360e+02 -4.162955548962708008e+02 6.197819146919557376e+00
1.629615708184923051e+02 -4.152509688989015899e+02 6.180417074318996562e+00
1.621197820334660094e+02 -4.132725966657705499e+02 6.151566607205002590e+00
1.612569552338645167e+02 -4.114205638671073189e+02 6.128398308651569870e+00
1.607587719639112720e+02 -4.104249392519993194e+02 6.119978481127820835e+00
1.598178800850255641e+02 -4.086748664833092448e+02 6.099157610706376964e+00
1.592854886116307682e+02 -4.077446558682443651e+02 6.088041409938874438e+00
1.582021402360935554e+02 -4.058659958671802315e+02 6.052829019849533587e+00
1.576670534339680501e+02 -4.049802232443460639e+02 6.037846877411065627e+00
1.565017827551642426e+02 -4.031286708491554123e+02 6.010224836136953463e+00
1.553408652953133071e+02 -4.013800173582953335e+02 5.989304195231725636e+00
1.546845971911417905e+02 -4.004253747525185076e+02 5.977136658465584063e+00
1.533989154426261052e+02 -3.986091432010906601e+02 5.949129616654534658e+00
1.527721746782919467e+02 -3.977292407785610067e+02 5.931551040229344984e+00
1.514342023583185437e+02 -3.958242858613236876e+02 5.871872520211312008e+00
1.501484434800157430e+02 -3.940450534346166478e+02 5.838420266931727554e+00
1.494337743930561260e+02 -3.930745605320396976e+02 5.824467169023603397e+00
1.480547598324125147e+02 -3.912260588810163426e+02 5.796315711137650872e+00
1.473903347397422294e+02 -3.903465093229131639e+02 5.782884684799630470e+00
1.459770206729750441e+02 -3.884814982433382511e+02 5.754103438664705195e+00
1.445352630913860423e+02 -3.865937239917416264e+02 5.723867391509161351e+00
1.438419859920929298e+02 -3.856877000834871865e+02 5.702865143100696699e+00
1.423762146430665609e+02 -3.837822262457633542e+02 5.668088557996494359e+00
1.416772023056319938e+02 -3.828656300817853548e+02 5.644859735588259930e+00
1.401944615747895000e+02 -3.809221553984464776e+02 5.603215083863308799e+00
1.386944229677720841e+02 -3.789574654053909057e+02 5.560683127182842078e+00
1.379768261947671419e+02 -3.780145146539215943e+02 5.541085827974800537e+00
1.364705791561577826e+02 -3.760081801872863139e+02 5.489933982288015990e+00
1.357601840869010346e+02 -3.750397992066392590e+02 5.467810888317446327e+00
1.343055414307723652e+02 -3.730062126061850449e+02 5.437771285472517313e+00
1.336217161074578428e+02 -3.720206052251054416e+02 5.417471430543685074e+00
1.322269836693788818e+02 -3.699464637726226783e+02 5.372608793596070242e+00
1.308136034000808365e+02 -3.677412377576989684e+02 5.320523235761916325e+00
1.301547802924558255e+02 -3.666943885229382545e+02 5.300189450360748289e+00
1.287884207120556539e+02 -3.644805160108935524e+02 5.241213476608034938e+00
1.281442567190673003e+02 -3.633992251267800953e+02 5.206886098329142953e+00
1.267444974677552381e+02 -3.609328285354627610e+02 5.131733211357174973e+00
1.254126668754581715e+02 -3.586545772924368407e+02 5.068320083307127355e+00
1.247790427904404851e+02 -3.575660043352856405e+02 5.039976964855044983e+00
1.234513689852308289e+02 -3.552727670313352633e+02 4.974243907949031929e+00
1.228133512517096904e+02 -3.541591924975760435e+02 4.933067067891329316e+00
1.214576194442006027e+02 -3.517810883797146175e+02 4.840693393722557580e+00
1.201108249393983556e+02 -3.494363059522837034e+02 4.760768921087097816e+00
1.194711427474743459e+02 -3.483240975631828746e+02 4.724337839172911835e+00
1.181188923673826707e+02 -3.459535063957775947e+02 4.631984634973802528e+00
1.174723161655397519e+02 -3.448066432576453622e+02 4.585037479964022111e+00
1.161230999225707166e+02 -3.424128328157449914e+02 4.499193940252887991e+00
1.147626162889757353e+02 -3.399913058780236952e+02 4.401495907631062465e+00
1.141068876129469203e+02 -3.388216957513092780e+02 4.350081692729972360e+00
1.127416606263833927e+02 -3.363881338124189710e+02 4.259446001418236705e+00
1.120855990469011374e+02 -3.352244221128928530e+02 4.217717332413320364e+00
1.107042186118304414e+02 -3.327797519023037012e+02 4.127358874669550204e+00
1.100425740368491176e+02 -3.316104606794092433e+02 4.083243690070869292e+00
1.086474492508739473e+02 -3.291457369090746852e+02 3.994511437685580368e+00
1.072445862695803811e+02 -3.266680044245861723e+02 3.909046894504480729e+00
1.065735770523924515e+02 -3.254833992312250643e+02 3.867249728700695499e+00
1.051597411913290756e+02 -3.229875645062376748e+02 3.778606635681358572e+00
1.044866921232010100e+02 -3.217991461748230222e+02 3.738620629311994570e+00
1.030656613120430052e+02 -3.192781186293374844e+02 3.656057559872721185e+00
1.016398151697050167e+02 -3.167455313022230143e+02 3.574805487722318098e+00
1.009600586446918840e+02 -3.155336464414671696e+02 3.534895701482388297e+00
9.954297642470500307e+01 -3.129787008808204405e+02 3.440063767807889583e+00
9.887413380275160080e+01 -3.117562029875949747e+02 3.396754226198701598e+00
9.747707550434449786e+01 -3.091884623436649235e+02 3.312274940089968478e+00
9.608876562288277512e+01 -3.066118983631877200e+02 3.229921976889988944e+00
9.542367082171179504e+01 -3.053741929435404359e+02 3.184146670366128973e+00
9.403147330108488688e+01 -3.027761085534870631e+02 3.085205554927435756e+00
9.336932253858044817e+01 -3.015374458536153952e+02 3.038130579423700350e+00
9.197999874851454649e+01 -2.989347500382247063e+02 2.934131596711502254e+00
9.059237691005147042e+01 -2.963377165167451608e+02 2.828976305700932059e+00
8.992965472435942331e+01 -2.951029384858864546e+02 2.778659170387775657e+00
8.853321399866946706e+01 -2.925125792029770651e+02 2.670766466050060295e+00
8.786743399738352878e+01 -2.912842457745145452e+02 2.619213110706029912e+00
8.646148573331221598e+01 -2.887064394049888278e+02 2.510564522462686021e+00
8.503956023064748138e+01 -2.861292492357476931e+02 2.418779113601192687e+00
8.435162204378855222e+01 -2.848916994380633696e+02 2.372741661388812595e+00
8.289920561300340296e+01 -2.822968542791311961e+02 2.267507682936535929e+00
8.222469928529424976e+01 -2.811049100682138828e+02 2.223713672798186991e+00
8.078195681943164175e+01 -2.785676933910393700e+02 2.125401404195946142e+00
8.009167915305580721e+01 -2.773683781460297268e+02 2.078016909430634662e+00
7.861704891289187458e+01 -2.748407387293688089e+02 1.976220180830605022e+00
7.712148626328529133e+01 -2.723559246285813060e+02 1.880981654471441056e+00
7.639953533967896249e+01 -2.711913781633092526e+02 1.841997802622015179e+00
7.492822258635948174e+01 -2.689033793130244021e+02 1.792860530029379174e+00
7.420324555709126457e+01 -2.677947719601579593e+02 1.760281101687616756e+00
7.262923093378498152e+01 -2.654281290848173285e+02 1.676715036826733174e+00
7.099447870392377524e+01 -2.630236933207878565e+02 1.589396962409506564e+00
7.021032627987341357e+01 -2.618899212066316409e+02 1.547975874075748326e+00
6.854547692894050215e+01 -2.595078204252833416e+02 1.453878770903304973e+00
6.774388338684025257e+01 -2.583694305449466810e+02 1.406970430430330321e+00
6.599900158390971683e+01 -2.558890391822099559e+02 1.287982386795256229e+00
6.415399964218177331e+01 -2.532498765334861162e+02 1.120591699421639387e+00
6.331732515156612351e+01 -2.520865581125991639e+02 1.063821370047953518e+00
6.159225455370324909e+01 -2.497267439460933076e+02 9.697710386036030306e-01
6.076981815249340002e+01 -2.486098338594955521e+02 9.276528827918365527e-01
5.903019231514124954e+01 -2.462677695739860724e+02 8.383168936958160788e-01
5.724558901086373197e+01 -2.438844575130163719e+02 7.350804420104825043e-01
5.638829381926640139e+01 -2.427457262057502021e+02 6.792324858079458183e-01
5.456550413004027433e+01 -2.403096033579081450e+02 5.460394324730720728e-01
5.371579409332995425e+01 -2.391860984371694485e+02 4.921662951768646099e-01
5.195062484543007741e+01 -2.368736780381906044e+02 3.947400176946678774e-01
5.110468317096561464e+01 -2.357655976289602222e+02 3.488630066441146260e-01
4.932009184906752353e+01 -2.334347620054734875e+02 2.531546614990939359e-01
4.753560533619141637e+01 -2.311178160944062938e+02 1.601307900878176094e-01
4.668354509096029403e+01 -2.300162510856573874e+02 1.171739343510974085e-01
4.489216279921229358e+01 -2.277129300517771924e+02 2.886214514978768797e-02
4.403709978560182492e+01 -2.266172170090390523e+02 -1.062820756539362144e-02
4.223707362070128823e+01 -2.243162510082165682e+02 -9.116751759579744263e-02
4.044973057238566128e+01 -2.220349550642912106e+02 -1.746546740792296326e-01
3.959995469242869603e+01 -2.209451706087958485e+02 -2.151946775895783315e-01
3.782920664695941326e+01 -2.186445140012962440e+02 -3.073862780980682885e-01
3.699744775513525497e+01 -2.175435868152687249e+02 -3.552536274878137501e-01
3.527631635516458175e+01 -2.152097312035631091e+02 -4.607320559691834294e-01
3.359835047820186560e+01 -2.128452862710673230e+02 -5.628220587224992411e-01
3.281879550624674380e+01 -2.117114508058398030e+02 -6.085322242426820516e-01
3.122591514888280528e+01 -2.093078285698958325e+02 -7.040826967530695590e-01
3.049006932777675516e+01 -2.081546671443164769e+02 -7.495753634901554108e-01
2.899563254282267977e+01 -2.057211861589125022e+02 -8.421110745985815882e-01
2.768961483537996315e+01 -2.034453150815472213e+02 -8.888093558445193665e-01
2.707491045950231978e+01 -2.023242835378715938e+02 -9.169855870921286289e-01
2.575247116117468948e+01 -1.998278445680112441e+02 -1.010565366283120214e+00
2.514644707867982731e+01 -1.986304504162812066e+02 -1.057461167820641368e+00
2.398908291638797152e+01 -1.962045875960614012e+02 -1.126149369885822482e+00
2.331862325830323357e+01 -1.948399085125333556e+02 -1.199409202593344270e+00
2.198606899334451725e+01 -1.920239892166494542e+02 -1.333645418930221593e+00
2.080508278728431648e+01 -1.893677363112908836e+02 -1.430519833656513029e+00
2.026544656279472179e+01 -1.881198648446225263e+02 -1.471239720933984252e+00
1.915386052165115416e+01 -1.854849429537568426e+02 -1.556264549479044135e+00
1.863158888074627129e+01 -1.842185677680681408e+02 -1.601679713834751162e+00
1.755254068234163611e+01 -1.815531389987934290e+02 -1.698805748174600172e+00
1.648753359002650853e+01 -1.788672098942118680e+02 -1.797483953384443112e+00
1.599042719619919062e+01 -1.775820906680357893e+02 -1.848776756491787854e+00
1.497485868084655536e+01 -1.748686514741706048e+02 -1.952621529607253770e+00
1.451464482427954117e+01 -1.735798555204221429e+02 -1.994842370161526990e+00
1.351051791287202875e+01 -1.707531156899823657e+02 -2.123697696097989862e+00
1.256497872093281920e+01 -1.679727448500491391e+02 -2.236081721873328654e+00
1.211836919870979656e+01 -1.666453198123271591e+02 -2.294098372314345990e+00
1.113236697923844787e+01 -1.637881607160845761e+02 -2.467760643686745414e+00
1.067666734541779050e+01 -1.624570200995196103e+02 -2.542503075726775474e+00
9.735307943108079343e+00 -1.596904661479605068e+02 -2.658416089731225451e+00
8.796343257577861507e+00 -1.569385810262565712e+02 -2.753175437117551194e+00
8.355476885683270183e+00 -1.556407469185674586e+02 -2.794608555828802299e+00
7.405887395689995323e+00 -1.528735320604307333e+02 -2.888769297780304779e+00
6.954488282659300857e+00 -1.515641305223760185e+02 -2.934435981184008835e+00
5.983263203973670841e+00 -1.487640726204743942e+02 -3.027284151077572982e+00
4.994046571751345809e+00 -1.459132640957426474e+02 -3.126550101115239677e+00
4.532078006458788444e+00 -1.445690605245732172e+02 -3.176562255055723316e+00
3.556569083636541784e+00 -1.417145564064578593e+02 -3.282620055862070174e+00
3.087668584119625859e+00 -1.403307743538875059e+02 -3.330907642222891596e+00
2.134257858143251418e+00 -1.374615315296631479e+02 -3.434720996750178834e+00
1.690874678910999185e+00 -1.361062869487003013e+02 -3.485815008558906136e+00
7.642564514978262835e-01 -1.332439036804618979e+02 -3.597654779281737270e+00
-1.381520542431315945e-01 -1.303949318062707050e+02 -3.714266844123564226e+00
-5.625526124190054489e-01 -1.290393928373373456e+02 -3.767087818329510895e+00
-1.456341004393824079e+00 -1.261765252709134586e+02 -3.879591166538295610e+00
-1.883926013963846735e+00 -1.248078135189416145e+02 -3.936037620968198425e+00
-2.798807979731526174e+00 -1.218914259217969231e+02 -4.057317628666617715e+00
-3.639628912678574579e+00 -1.191128391092698280e+02 -4.163698659934426338e+00
-4.041803115180225170e+00 -1.177828988944371389e+02 -4.216010482854469998e+00
-4.945470454356986956e+00 -1.148896764244737625e+02 -4.315359519358946905e+00
-5.376399482663408946e+00 -1.135145789442571527e+02 -4.364909939202568090e+00
-6.256511645378456166e+00 -1.106702553493023089e+02 -4.465506421092219291e+00
-7.140312015739374019e+00 -1.078218706291102649e+02 -4.563182526108016113e+00
-7.561633570548062622e+00 -1.064660102814863762e+02 -4.610139244113023338e+00
-8.451082259470188873e+00 -1.036173654563210675e+02 -4.709426380230632425e+00
-8.887690701154808082e+00 -1.022419824666277464e+02 -4.764178833972493088e+00
-9.812531783818885245e+00 -9.935084421182354220e+01 -4.881993748111038478e+00
-1.076893969204184742e+01 -9.639484046869193890e+01 -5.017346841771806787e+00
-1.120306800905028233e+01 -9.503396458878809483e+01 -5.072246760813796662e+00
-1.211059314255932406e+01 -9.219908289118237121e+01 -5.178899285855881551e+00
-1.255167947420599539e+01 -9.083597012259617998e+01 -5.229538877485721216e+00
-1.350672197584013290e+01 -8.791278345565088159e+01 -5.347654281046845703e+00
-1.395562294455636376e+01 -8.653764134698417365e+01 -5.402563930433911921e+00
-1.489120536121272309e+01 -8.367225141125736343e+01 -5.515671860668901694e+00
-1.582250121483291849e+01 -8.083127332557594968e+01 -5.618754677246547757e+00
-1.627974631508755010e+01 -7.945032853610810264e+01 -5.669773208091485550e+00
-1.721991511452301182e+01 -7.658692480304890182e+01 -5.780407840232474115e+00
-1.763995361793114469e+01 -7.528970355431189887e+01 -5.823497140632903246e+00
-1.858006255848846422e+01 -7.244680755874829003e+01 -5.929940316132073619e+00
-1.952932275626421799e+01 -6.957404717763712654e+01 -6.041327887836891009e+00
-1.996844794076163510e+01 -6.823788173572735616e+01 -6.085647963398598925e+00
-2.089671423073767897e+01 -6.542604918620369858e+01 -6.178555767730782300e+00
-2.134465063654679540e+01 -6.407763864944203647e+01 -6.227069478264991353e+00
-2.228864763318049569e+01 -6.125519347589073504e+01 -6.326263976060509719e+00
-2.323814359007801045e+01 -5.843449716018635343e+01 -6.417118563841047951e+00
-2.369109023832665528e+01 -5.709079201077774712e+01 -6.458631496995739241e+00
-2.464458702295895520e+01 -5.425761982711992459e+01 -6.545743472796094586e+00
-2.509691159401286242e+01 -5.291240741972976025e+01 -6.584810617913653630e+00
-2.604736228488016181e+01 -5.009262195120727768e+01 -6.657337713884701635e+00
-2.699276001090697363e+01 -4.729563895001371776e+01 -6.719079400599725638e+00
-2.744307529343209140e+01 -4.596958390754399204e+01 -6.741649791956728421e+00
-2.838833938273632640e+01 -4.319933632110272015e+01 -6.776459505897403979e+00
-2.883528153945234251e+01 -4.188864547099100832e+01 -6.792812843315896743e+00
-2.976079370064606167e+01 -3.916361811789221292e+01 -6.832780640089052504e+00
-3.019774665702023242e+01 -3.787960519241831747e+01 -6.851189264318063188e+00
-3.109822035754086045e+01 -3.525715665552706213e+01 -6.864869712997448303e+00
-3.200210924393151402e+01 -3.264038323046084855e+01 -6.864031446502805167e+00
-3.243446796655129560e+01 -3.141661753912380561e+01 -6.869994997963663863e+00
-3.336477225282452252e+01 -2.886877017230632703e+01 -6.900690358183342532e+00
-3.380513625283454360e+01 -2.767850911926726809e+01 -6.914183585860750547e+00
-3.467282703839330793e+01 -2.535078775586363165e+01 -6.897027729275975183e+00
-3.557870885793470705e+01 -2.298614033894004649e+01 -6.899378631034635667e+00
-3.600605105503530012e+01 -2.189410857280475753e+01 -6.900267243645437532e+00
-3.689049027465125619e+01 -1.966749373887885000e+01 -6.902052497346395477e+00
-3.729788803397371311e+01 -1.864734676725145590e+01 -6.903208061885126590e+00
-3.812431476620651694e+01 -1.659253718542964151e+01 -6.907913198762120288e+00
-3.891740549148911299e+01 -1.465192544971556110e+01 -6.904886371475862816e+00
-3.927436906297462116e+01 -1.376640669815435025e+01 -6.903375893359578797e+00
-3.996111171875631385e+01 -1.200094555585644507e+01 -6.904518564163809380e+00
-4.025828247765464596e+01 -1.119958054435910100e+01 -6.903643576387663572e+00
-4.081083250380002170e+01 -9.597352342605482534e+00 -6.892908761150765784e+00
-4.126342907496235313e+01 -8.095726546937779489e+00 -6.873440913063044277e+00
-4.144018640206726900e+01 -7.410669401822802982e+00 -6.860095435395654917e+00
-4.171212080152253776e+01 -6.025884857595361410e+00 -6.823987964603507095e+00
-4.179714984551016954e+01 -5.397940173580032308e+00 -6.807605275864435868e+00
-4.188597620337829852e+01 -4.140455000200905289e+00 -6.764722436723022980e+00
-4.185552572552110462e+01 -2.931939254499064340e+00 -6.712670953629968018e+00
-4.179763795339615484e+01 -2.320982647365542828e+00 -6.683154523260335544e+00
-4.161349966213803953e+01 -1.246179563779463706e+00 -6.635059464766241533e+00
-4.146444731043334997e+01 -6.802717254238763722e-01 -6.610733858840175614e+00
-4.108716842187894258e+01 3.462478733198200986e-01 -6.567436964364207874e+00
-4.087189499539297799e+01 8.105204849980260917e-01 -6.553159684627750003e+00
-4.034786095385327798e+01 1.734338555508285751e+00 -6.527345722192277044e+00
-3.972640937080579704e+01 2.584492435728003912e+00 -6.495792317069297717e+00
-3.939878424381092259e+01 2.963895709264366296e+00 -6.478932064967883875e+00
-3.864776145467720880e+01 3.712068629665101316e+00 -6.440457928220547856e+00
-3.826041696833935646e+01 4.043643256288650178e+00 -6.417972504273278922e+00
-3.737880231045240720e+01 4.672578165759178503e+00 -6.360658954638258145e+00
-3.640042900951349480e+01 5.181244495844964604e+00 -6.294430253431537281e+00
-3.590904584754152040e+01 5.393666209111271925e+00 -6.264827194416445089e+00
-3.482217857206926936e+01 5.782746260847246411e+00 -6.203218279024181214e+00
-3.427994728646769573e+01 5.933423792628536475e+00 -6.170027432426266500e+00
-3.309177485769559723e+01 6.167476100774536896e+00 -6.093085147302228499e+00
-3.183559753933616321e+01 6.256042913409591399e+00 -6.002202630899600599e+00
-3.122083125043234020e+01 6.257318613457549361e+00 -5.956446850877449961e+00
-2.990654454962030684e+01 6.190247133423836701e+00 -5.856754006839413051e+00
-2.923994792593401826e+01 6.037479790728279561e+00 -5.795224432902040590e+00
-2.777854681507551859e+01 5.523509989677111598e+00 -5.639873859200819517e+00
-2.640091576102601323e+01 5.172349438901775898e+00 -5.498883617667006618e+00
-2.569565658323057278e+01 4.953142577854515949e+00 -5.424579907222222275e+00
-2.422178729694362431e+01 4.464315347948769386e+00 -5.270095863079610865e+00
-2.334332131990794323e+01 3.953404523267270765e+00 -5.154092989601977592e+00
-2.182103132820845204e+01 3.397762803034676704e+00 -5.006520672884446910e+00
-2.117807701778212248e+01 3.285989649371294785e+00 -4.957150130372807162e+00
-1.973242518086287234e+01 2.905062633345001366e+00 -4.833305091162770850e+00
-1.818794538560156582e+01 2.417374391498106512e+00 -4.696466526318871182e+00
-1.754437181569885595e+01 2.387367582907927499e+00 -4.636655110113936828e+00
-1.590814093471662005e+01 1.790320086659747956e+00 -4.496285822443899072e+00
-1.512734060927170532e+01 1.524638648197296442e+00 -4.432208362310628758e+00
-1.347113232965702778e+01 9.556124325719048684e-01 -4.303006292779370412e+00
-1.181931625066208369e+01 3.757182297420225137e-01 -4.185446600043130516e+00
-1.104414927473115426e+01 1.059092593922417169e-01 -4.132279166507740520e+00
-9.445639845564292258e+00 -4.330860411469767968e-01 -4.026927260077423298e+00
-8.697252398974764986e+00 -6.814980370825056699e-01 -3.984419307554855294e+00
-7.159626959079361086e+00 -1.180102638424882500e+00 -3.899510712175394467e+00
-5.641799766727411125e+00 -1.697346113490062702e+00 -3.807631286092489908e+00
-4.933203819351322572e+00 -1.930985023376214027e+00 -3.753812454950931965e+00
-3.547408809102147842e+00 -2.124957408813791915e+00 -3.619209695296477847e+00
-2.857508939455975394e+00 -2.351663730793479345e+00 -3.585898057682838314e+00
-1.431691676950642034e+00 -2.807267286074357493e+00 -3.515895660608364004e+00
-1.845409556167387777e-02 -3.242955644863799947e+00 -3.417675430929278946e+00
6.113760651398778556e-01 -3.457637386213500363e+00 -3.408217678076771229e+00
1.986754414341151964e+00 -3.863004463751822826e+00 -3.355147869407299588e+00
2.606436923003069062e+00 -4.058357805908742399e+00 -3.341673065794513509e+00
3.988567706325159001e+00 -4.442706396151169024e+00 -3.277145010219122856e+00
5.389713350257151703e+00 -4.794185730037439086e+00 -3.205735164793323211e+00

